$e^+e^- \to ZH$ at NLO EW matched to a QED parton shower

To prepare for the next generation particle collider, likely to be a high-energy precision-frontier electron-positron machine, theoretical predictions must improve in tandem. One aspect in which it is necessary to build on the progress made at LEP and at low-energy $e^+e^-$ colliders is in the modelling of initial-state QED radiation from leptons. In this paper we combine the MC@NLO parton shower matching method with QED resummation methods such as the electron structure function to obtain an automated, process-independent NLO-matched QED parton shower. The case of an electron-positron collider provides a particular challenge to the method due to the integrable singularity present in the lepton structure function, at variance with QCD PDFs. We develop new methods to allow a standard dipole parton shower to operate in the presence of this singularity. We validate the method by examining its dependence on infrared parameters and by verifying both the NLO-correctness, and the resummation properties, of the MC@NLO prediction. Finally, we present results for the case of Higgs production in association with an on-shell $Z$ boson at two proposed FCC-ee energies, the first such predictions at EW NLO+PS accuracy.

==> plots/ZH-240/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 240 GeV
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.6
LegendYPos=0.9
XMax=1e3
YMin=2e-7
YMax=2e2
LogX=1
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=1
RatioPlotReference=MCATNLO
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotYMin=0.7001
RatioPlotYMax=1.1999
RatioPlotDrawOnly=MCATNLO NLO LOSHOWER
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999506269703248e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.338546e+02	2.666827e-01	2.666827e-01
1.230269e-04	1.513561e-04	3.544071e+02	2.173075e-01	2.173075e-01
1.513561e-04	1.862087e-04	2.832597e+02	1.751521e-01	1.751521e-01
1.862087e-04	2.290868e-04	2.256688e+02	1.409479e-01	1.409479e-01
2.290868e-04	2.818383e-04	1.807941e+02	1.137405e-01	1.137405e-01
2.818383e-04	3.467369e-04	1.449602e+02	9.182211e-02	9.182211e-02
3.467369e-04	4.265795e-04	1.160801e+02	7.408019e-02	7.408019e-02
4.265795e-04	5.248075e-04	9.301757e+01	5.978681e-02	5.978681e-02
5.248075e-04	6.456542e-04	7.442447e+01	4.821487e-02	4.821487e-02
6.456542e-04	7.943282e-04	5.973311e+01	3.894311e-02	3.894311e-02
7.943282e-04	9.772372e-04	4.783943e+01	3.142071e-02	3.142071e-02
9.772372e-04	1.202264e-03	3.827516e+01	2.533856e-02	2.533856e-02
1.202264e-03	1.479108e-03	3.057097e+01	2.041633e-02	2.041633e-02
1.479108e-03	1.819701e-03	2.446675e+01	1.646686e-02	1.646686e-02
1.819701e-03	2.238721e-03	1.956090e+01	1.327448e-02	1.327448e-02
2.238721e-03	2.754229e-03	1.557540e+01	1.067929e-02	1.067929e-02
2.754229e-03	3.388442e-03	1.245028e+01	8.608204e-03	8.608204e-03
3.388442e-03	4.168694e-03	9.945934e+00	6.936587e-03	6.936587e-03
4.168694e-03	5.128614e-03	7.953938e+00	5.592605e-03	5.592605e-03
5.128614e-03	6.309573e-03	6.361657e+00	4.509290e-03	4.509290e-03
6.309573e-03	7.762471e-03	5.087977e+00	3.635763e-03	3.635763e-03
7.762471e-03	9.549926e-03	4.062485e+00	2.928997e-03	2.928997e-03
9.549926e-03	1.174898e-02	3.246801e+00	2.360752e-03	2.360752e-03
1.174898e-02	1.445440e-02	2.586185e+00	1.899560e-03	1.899560e-03
1.445440e-02	1.778279e-02	2.064767e+00	1.530238e-03	1.530238e-03
1.778279e-02	2.187762e-02	1.647892e+00	1.232500e-03	1.232500e-03
2.187762e-02	2.691535e-02	1.313573e+00	9.920880e-04	9.920880e-04
2.691535e-02	3.311311e-02	1.045463e+00	7.979532e-04	7.979532e-04
3.311311e-02	4.073803e-02	8.308113e-01	6.413190e-04	6.413190e-04
4.073803e-02	5.011872e-02	6.610694e-01	5.157588e-04	5.157588e-04
5.011872e-02	6.165950e-02	5.255920e-01	4.146172e-04	4.146172e-04
6.165950e-02	7.585776e-02	4.173554e-01	3.331010e-04	3.331010e-04
7.585776e-02	9.332543e-02	3.317909e-01	2.677659e-04	2.677659e-04
9.332543e-02	1.148154e-01	2.634781e-01	2.151270e-04	2.151270e-04
1.148154e-01	1.412538e-01	2.087295e-01	1.726294e-04	1.726294e-04
1.412538e-01	1.737801e-01	1.652466e-01	1.384808e-04	1.384808e-04
1.737801e-01	2.137962e-01	1.305280e-01	1.109622e-04	1.109622e-04
2.137962e-01	2.630268e-01	1.024938e-01	8.864856e-05	8.864856e-05
2.630268e-01	3.235937e-01	8.098288e-02	7.104270e-05	7.104270e-05
3.235937e-01	3.981072e-01	6.371754e-02	5.681364e-05	5.681364e-05
3.981072e-01	4.897788e-01	5.041004e-02	4.555978e-05	4.555978e-05
4.897788e-01	6.025596e-01	3.971340e-02	3.645788e-05	3.645788e-05
6.025596e-01	7.413102e-01	3.133712e-02	2.919797e-05	2.919797e-05
7.413102e-01	9.120108e-01	2.476620e-02	2.340198e-05	2.340198e-05
9.120108e-01	1.122018e+00	1.946191e-02	1.870321e-05	1.870321e-05
1.122018e+00	1.380384e+00	1.535660e-02	1.497857e-05	1.497857e-05
1.380384e+00	1.698244e+00	1.206845e-02	1.197149e-05	1.197149e-05
1.698244e+00	2.089296e+00	9.498844e-03	9.575439e-06	9.575439e-06
2.089296e+00	2.570396e+00	7.428163e-03	7.634200e-06	7.634200e-06
2.570396e+00	3.162278e+00	5.829420e-03	6.097272e-06	6.097272e-06
3.162278e+00	3.890451e+00	4.550923e-03	4.857054e-06	4.857054e-06
3.890451e+00	4.786301e+00	3.540315e-03	3.862281e-06	3.862281e-06
4.786301e+00	5.888437e+00	2.765834e-03	3.077768e-06	3.077768e-06
5.888437e+00	7.244360e+00	2.161699e-03	2.453131e-06	2.453131e-06
7.244360e+00	8.912509e+00	1.685354e-03	1.952849e-06	1.952849e-06
8.912509e+00	1.096478e+01	1.311619e-03	1.553199e-06	1.553199e-06
1.096478e+01	1.348963e+01	1.018159e-03	1.233759e-06	1.233759e-06
1.348963e+01	1.659587e+01	7.882778e-04	9.787294e-07	9.787294e-07
1.659587e+01	2.041738e+01	6.106968e-04	7.766687e-07	7.766687e-07
2.041738e+01	2.511886e+01	4.702319e-04	6.144397e-07	6.144397e-07
2.511886e+01	3.090295e+01	3.598931e-04	4.846293e-07	4.846293e-07
3.090295e+01	3.801894e+01	2.753638e-04	3.821873e-07	3.821873e-07
3.801894e+01	4.677351e+01	2.105125e-04	3.012742e-07	3.012742e-07
4.677351e+01	5.754399e+01	1.594144e-04	2.363670e-07	2.363670e-07
5.754399e+01	7.079458e+01	1.207157e-04	1.854406e-07	1.854406e-07
7.079458e+01	8.709636e+01	8.951679e-05	1.439711e-07	1.439711e-07
8.709636e+01	1.071519e+02	6.609505e-05	1.115341e-07	1.115341e-07
1.071519e+02	1.318257e+02	4.855243e-05	8.618426e-08	8.618426e-08
1.318257e+02	1.621810e+02	3.513528e-05	6.609900e-08	6.609900e-08
1.621810e+02	1.995262e+02	2.465587e-05	4.992100e-08	4.992100e-08
1.995262e+02	2.454709e+02	1.663568e-05	3.696946e-08	3.696946e-08
2.454709e+02	3.019952e+02	1.093528e-05	2.702326e-08	2.702326e-08
3.019952e+02	3.715352e+02	6.560162e-06	1.887037e-08	1.887037e-08
3.715352e+02	4.570882e+02	3.432706e-06	1.230669e-08	1.230669e-08
4.570882e+02	5.623413e+02	5.950382e-07	4.619506e-09	4.619506e-09
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999497600630977e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.597510e+02	2.826009e-01	2.826009e-01
1.230269e-04	1.513561e-04	3.755620e+02	2.302787e-01	2.302787e-01
1.513561e-04	1.862087e-04	3.001678e+02	1.856074e-01	1.856074e-01
1.862087e-04	2.290868e-04	2.391389e+02	1.493610e-01	1.493610e-01
2.290868e-04	2.818383e-04	1.915856e+02	1.205297e-01	1.205297e-01
2.818383e-04	3.467369e-04	1.536127e+02	9.730288e-02	9.730288e-02
3.467369e-04	4.265795e-04	1.230089e+02	7.850201e-02	7.850201e-02
4.265795e-04	5.248075e-04	9.856982e+01	6.335554e-02	6.335554e-02
5.248075e-04	6.456542e-04	7.886683e+01	5.109280e-02	5.109280e-02
6.456542e-04	7.943282e-04	6.329855e+01	4.126761e-02	4.126761e-02
7.943282e-04	9.772372e-04	5.069496e+01	3.329622e-02	3.329622e-02
9.772372e-04	1.202264e-03	4.055978e+01	2.685101e-02	2.685101e-02
1.202264e-03	1.479108e-03	3.239574e+01	2.163497e-02	2.163497e-02
1.479108e-03	1.819701e-03	2.592716e+01	1.744976e-02	1.744976e-02
1.819701e-03	2.238721e-03	2.072848e+01	1.406683e-02	1.406683e-02
2.238721e-03	2.754229e-03	1.650509e+01	1.131674e-02	1.131674e-02
2.754229e-03	3.388442e-03	1.319345e+01	9.122045e-03	9.122045e-03
3.388442e-03	4.168694e-03	1.053960e+01	7.350626e-03	7.350626e-03
4.168694e-03	5.128614e-03	8.428709e+00	5.926430e-03	5.926430e-03
5.128614e-03	6.309573e-03	6.741377e+00	4.778445e-03	4.778445e-03
6.309573e-03	7.762471e-03	5.391678e+00	3.852783e-03	3.852783e-03
7.762471e-03	9.549926e-03	4.304971e+00	3.103825e-03	3.103825e-03
9.549926e-03	1.174898e-02	3.440599e+00	2.501663e-03	2.501663e-03
1.174898e-02	1.445440e-02	2.740555e+00	2.012946e-03	2.012946e-03
1.445440e-02	1.778279e-02	2.188011e+00	1.621576e-03	1.621576e-03
1.778279e-02	2.187762e-02	1.746252e+00	1.306066e-03	1.306066e-03
2.187762e-02	2.691535e-02	1.391981e+00	1.051307e-03	1.051307e-03
2.691535e-02	3.311311e-02	1.107865e+00	8.455822e-04	8.455822e-04
3.311311e-02	4.073803e-02	8.804022e-01	6.795992e-04	6.795992e-04
4.073803e-02	5.011872e-02	7.005280e-01	5.465439e-04	5.465439e-04
5.011872e-02	6.165950e-02	5.569648e-01	4.393661e-04	4.393661e-04
6.165950e-02	7.585776e-02	4.422669e-01	3.529835e-04	3.529835e-04
7.585776e-02	9.332543e-02	3.515956e-01	2.837491e-04	2.837491e-04
9.332543e-02	1.148154e-01	2.792049e-01	2.279677e-04	2.279677e-04
1.148154e-01	1.412538e-01	2.211885e-01	1.829337e-04	1.829337e-04
1.412538e-01	1.737801e-01	1.751100e-01	1.467465e-04	1.467465e-04
1.737801e-01	2.137962e-01	1.383192e-01	1.175855e-04	1.175855e-04
2.137962e-01	2.630268e-01	1.086117e-01	9.394011e-05	9.394011e-05
2.630268e-01	3.235937e-01	8.581672e-02	7.528325e-05	7.528325e-05
3.235937e-01	3.981072e-01	6.752084e-02	6.020485e-05	6.020485e-05
3.981072e-01	4.897788e-01	5.341897e-02	4.827919e-05	4.827919e-05
4.897788e-01	6.025596e-01	4.208388e-02	3.863406e-05	3.863406e-05
6.025596e-01	7.413102e-01	3.320760e-02	3.094076e-05	3.094076e-05
7.413102e-01	9.120108e-01	2.624449e-02	2.479886e-05	2.479886e-05
9.120108e-01	1.122018e+00	2.062359e-02	1.981961e-05	1.981961e-05
1.122018e+00	1.380384e+00	1.627322e-02	1.587263e-05	1.587263e-05
1.380384e+00	1.698244e+00	1.278881e-02	1.268608e-05	1.268608e-05
1.698244e+00	2.089296e+00	1.006584e-02	1.014702e-05	1.014702e-05
2.089296e+00	2.570396e+00	7.871551e-03	8.089892e-06	8.089892e-06
2.570396e+00	3.162278e+00	6.177378e-03	6.461223e-06	6.461223e-06
3.162278e+00	3.890451e+00	4.822563e-03	5.146967e-06	5.146967e-06
3.890451e+00	4.786301e+00	3.751633e-03	4.092816e-06	4.092816e-06
4.786301e+00	5.888437e+00	2.930923e-03	3.261478e-06	3.261478e-06
5.888437e+00	7.244360e+00	2.290729e-03	2.599555e-06	2.599555e-06
7.244360e+00	8.912509e+00	1.785951e-03	2.069412e-06	2.069412e-06
8.912509e+00	1.096478e+01	1.389908e-03	1.645908e-06	1.645908e-06
1.096478e+01	1.348963e+01	1.078932e-03	1.307401e-06	1.307401e-06
1.348963e+01	1.659587e+01	8.353292e-04	1.037149e-06	1.037149e-06
1.659587e+01	2.041738e+01	6.471497e-04	8.230293e-07	8.230293e-07
2.041738e+01	2.511886e+01	4.982995e-04	6.511149e-07	6.511149e-07
2.511886e+01	3.090295e+01	3.813746e-04	5.135564e-07	5.135564e-07
3.090295e+01	3.801894e+01	2.918004e-04	4.050008e-07	4.050008e-07
3.801894e+01	4.677351e+01	2.230778e-04	3.192570e-07	3.192570e-07
4.677351e+01	5.754399e+01	1.689297e-04	2.504755e-07	2.504755e-07
5.754399e+01	7.079458e+01	1.279214e-04	1.965100e-07	1.965100e-07
7.079458e+01	8.709636e+01	9.485995e-05	1.525646e-07	1.525646e-07
8.709636e+01	1.071519e+02	7.004020e-05	1.181915e-07	1.181915e-07
1.071519e+02	1.318257e+02	5.145045e-05	9.132850e-08	9.132850e-08
1.318257e+02	1.621810e+02	3.723248e-05	7.004439e-08	7.004439e-08
1.621810e+02	1.995262e+02	2.612756e-05	5.290073e-08	5.290073e-08
1.995262e+02	2.454709e+02	1.762865e-05	3.917613e-08	3.917613e-08
2.454709e+02	3.019952e+02	1.158799e-05	2.863625e-08	2.863625e-08
3.019952e+02	3.715352e+02	6.951731e-06	1.999672e-08	1.999672e-08
3.715352e+02	4.570882e+02	3.637600e-06	1.304126e-08	1.304126e-08
4.570882e+02	5.623413e+02	6.305555e-07	4.895239e-09	4.895239e-09
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999497598172100e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.876742e+00	1.155206e-03	1.155206e-03
1.230269e-04	1.513561e-04	1.533522e+00	9.416042e-04	9.416042e-04
1.513561e-04	1.862087e-04	1.226184e+00	7.592814e-04	7.592814e-04
1.862087e-04	2.290868e-04	9.773936e-01	6.113340e-04	6.113340e-04
2.290868e-04	2.818383e-04	7.834319e-01	4.935838e-04	4.935838e-04
2.818383e-04	3.467369e-04	6.283436e-01	3.985989e-04	3.985989e-04
3.467369e-04	4.265795e-04	5.034616e-01	3.217751e-04	3.217751e-04
4.265795e-04	5.248075e-04	4.035850e-01	2.597921e-04	2.597921e-04
5.248075e-04	6.456542e-04	3.230609e-01	2.096049e-04	2.096049e-04
6.456542e-04	7.943282e-04	2.594203e-01	1.693875e-04	1.693875e-04
7.943282e-04	9.772372e-04	2.078547e-01	1.367278e-04	1.367278e-04
9.772372e-04	1.202264e-03	1.663721e-01	1.103120e-04	1.103120e-04
1.202264e-03	1.479108e-03	1.329544e-01	8.893229e-05	8.893229e-05
1.479108e-03	1.819701e-03	1.064566e-01	7.176303e-05	7.176303e-05
1.819701e-03	2.238721e-03	8.515443e-02	5.788133e-05	5.788133e-05
2.238721e-03	2.754229e-03	6.784622e-02	4.659526e-05	4.659526e-05
2.754229e-03	3.388442e-03	5.426032e-02	3.757876e-05	3.757876e-05
3.388442e-03	4.168694e-03	4.336967e-02	3.029806e-05	3.029806e-05
4.168694e-03	5.128614e-03	3.470118e-02	2.444133e-05	2.444133e-05
5.128614e-03	6.309573e-03	2.776656e-02	1.971619e-05	1.971619e-05
6.309573e-03	7.762471e-03	2.221580e-02	1.590317e-05	1.590317e-05
7.762471e-03	9.549926e-03	1.774856e-02	1.281969e-05	1.281969e-05
9.549926e-03	1.174898e-02	1.419146e-02	1.033778e-05	1.033778e-05
1.174898e-02	1.445440e-02	1.131010e-02	8.322995e-06	8.322995e-06
1.445440e-02	1.778279e-02	9.035068e-03	6.708957e-06	6.708957e-06
1.778279e-02	2.187762e-02	7.215237e-03	5.407051e-06	5.407051e-06
2.187762e-02	2.691535e-02	5.754290e-03	4.354824e-06	4.354824e-06
2.691535e-02	3.311311e-02	4.582244e-03	3.504726e-06	3.504726e-06
3.311311e-02	4.073803e-02	3.643734e-03	2.818661e-06	2.818661e-06
4.073803e-02	5.011872e-02	2.900917e-03	2.268327e-06	2.268327e-06
5.011872e-02	6.165950e-02	2.307962e-03	1.824805e-06	1.824805e-06
6.165950e-02	7.585776e-02	1.833797e-03	1.467059e-06	1.467059e-06
7.585776e-02	9.332543e-02	1.458471e-03	1.179953e-06	1.179953e-06
9.332543e-02	1.148154e-01	1.158773e-03	9.486197e-07	9.486197e-07
1.148154e-01	1.412538e-01	9.187016e-04	7.618601e-07	7.618601e-07
1.412538e-01	1.737801e-01	7.278919e-04	6.117052e-07	6.117052e-07
1.737801e-01	2.137962e-01	5.753662e-04	4.905714e-07	4.905714e-07
2.137962e-01	2.630268e-01	4.522433e-04	3.923820e-07	3.923820e-07
2.630268e-01	3.235937e-01	3.575768e-04	3.147301e-07	3.147301e-07
3.235937e-01	3.981072e-01	2.815168e-04	2.519186e-07	2.519186e-07
3.981072e-01	4.897788e-01	2.228443e-04	2.021800e-07	2.021800e-07
4.897788e-01	6.025596e-01	1.757100e-04	1.619684e-07	1.619684e-07
6.025596e-01	7.413102e-01	1.387159e-04	1.298244e-07	1.298244e-07
7.413102e-01	9.120108e-01	1.096544e-04	1.041195e-07	1.041195e-07
9.120108e-01	1.122018e+00	8.621590e-05	8.329429e-08	8.329429e-08
1.122018e+00	1.380384e+00	6.805687e-05	6.676215e-08	6.676215e-08
1.380384e+00	1.698244e+00	5.351236e-05	5.341406e-08	5.341406e-08
1.698244e+00	2.089296e+00	4.211777e-05	4.275371e-08	4.275371e-08
2.089296e+00	2.570396e+00	3.294596e-05	3.412144e-08	3.412144e-08
2.570396e+00	3.162278e+00	2.585024e-05	2.727204e-08	2.727204e-08
3.162278e+00	3.890451e+00	2.017707e-05	2.174223e-08	2.174223e-08
3.890451e+00	4.786301e+00	1.568822e-05	1.730239e-08	1.730239e-08
4.786301e+00	5.888437e+00	1.224326e-05	1.379486e-08	1.379486e-08
5.888437e+00	7.244360e+00	9.555808e-06	1.099861e-08	1.099861e-08
7.244360e+00	8.912509e+00	7.439192e-06	8.759156e-09	8.759156e-09
8.912509e+00	1.096478e+01	5.775344e-06	6.965950e-09	6.965950e-09
1.096478e+01	1.348963e+01	4.471256e-06	5.533113e-09	5.533113e-09
1.348963e+01	1.659587e+01	3.447354e-06	4.387088e-09	4.387088e-09
1.659587e+01	2.041738e+01	2.656275e-06	3.476755e-09	3.476755e-09
2.041738e+01	2.511886e+01	2.034674e-06	2.747976e-09	2.747976e-09
2.511886e+01	3.090295e+01	1.551499e-06	2.167401e-09	2.167401e-09
3.090295e+01	3.801894e+01	1.180977e-06	1.707948e-09	1.707948e-09
3.801894e+01	4.677351e+01	8.977588e-07	1.345412e-09	1.345412e-09
4.677351e+01	5.754399e+01	6.733493e-07	1.052898e-09	1.052898e-09
5.754399e+01	7.079458e+01	5.055322e-07	8.245433e-10	8.245433e-10
7.079458e+01	8.709636e+01	3.734475e-07	6.407081e-10	6.407081e-10
8.709636e+01	1.071519e+02	2.743442e-07	4.966235e-10	4.966235e-10
1.071519e+02	1.318257e+02	1.992517e-07	3.828582e-10	3.828582e-10
1.318257e+02	1.621810e+02	1.422167e-07	2.926881e-10	2.926881e-10
1.621810e+02	1.995262e+02	9.875304e-08	2.208245e-10	2.208245e-10
1.995262e+02	2.454709e+02	6.596191e-08	1.635044e-10	1.635044e-10
2.454709e+02	3.019952e+02	4.341386e-08	1.202155e-10	1.202155e-10
3.019952e+02	3.715352e+02	2.634100e-08	8.492037e-11	8.492037e-11
3.715352e+02	4.570882e+02	1.411450e-08	5.638720e-11	5.638720e-11
4.570882e+02	5.623413e+02	2.543983e-09	2.169173e-11	2.169173e-11
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999495489703856e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	8.420447e+01	5.367354e-02	5.367354e-02
1.230269e-04	1.513561e-04	6.864239e+01	4.367314e-02	4.367314e-02
1.513561e-04	1.862087e-04	5.519146e+01	3.539208e-02	3.539208e-02
1.862087e-04	2.290868e-04	4.417537e+01	2.860522e-02	2.860522e-02
2.290868e-04	2.818383e-04	3.546851e+01	2.313829e-02	2.313829e-02
2.818383e-04	3.467369e-04	2.845975e+01	1.869884e-02	1.869884e-02
3.467369e-04	4.265795e-04	2.280876e+01	1.510165e-02	1.510165e-02
4.265795e-04	5.248075e-04	1.827947e+01	1.219181e-02	1.219181e-02
5.248075e-04	6.456542e-04	1.464292e+01	9.845723e-03	9.845723e-03
6.456542e-04	7.943282e-04	1.174897e+01	7.951689e-03	7.951689e-03
7.943282e-04	9.772372e-04	9.413298e+00	6.419784e-03	6.419784e-03
9.772372e-04	1.202264e-03	7.534889e+00	5.181028e-03	5.181028e-03
1.202264e-03	1.479108e-03	6.031509e+00	4.185086e-03	4.185086e-03
1.479108e-03	1.819701e-03	4.829221e+00	3.377577e-03	3.377577e-03
1.819701e-03	2.238721e-03	3.867252e+00	2.728416e-03	2.728416e-03
2.238721e-03	2.754229e-03	3.088070e+00	2.201745e-03	2.201745e-03
2.754229e-03	3.388442e-03	2.468560e+00	1.775425e-03	1.775425e-03
3.388442e-03	4.168694e-03	1.972715e+00	1.431417e-03	1.431417e-03
4.168694e-03	5.128614e-03	1.578529e+00	1.154984e-03	1.154984e-03
5.128614e-03	6.309573e-03	1.261251e+00	9.303334e-04	9.303334e-04
6.309573e-03	7.762471e-03	1.006336e+00	7.481770e-04	7.481770e-04
7.762471e-03	9.549926e-03	8.028722e-01	6.024194e-04	6.024194e-04
9.549926e-03	1.174898e-02	6.407155e-01	4.847396e-04	4.847396e-04
1.174898e-02	1.445440e-02	5.097715e-01	3.896856e-04	3.896856e-04
1.445440e-02	1.778279e-02	4.065680e-01	3.135896e-04	3.135896e-04
1.778279e-02	2.187762e-02	3.246721e-01	2.528135e-04	2.528135e-04
2.187762e-02	2.691535e-02	2.585847e-01	2.033131e-04	2.033131e-04
2.691535e-02	3.311311e-02	2.060256e-01	1.637628e-04	1.637628e-04
3.311311e-02	4.073803e-02	1.635281e-01	1.314611e-04	1.314611e-04
4.073803e-02	5.011872e-02	1.302847e-01	1.058987e-04	1.058987e-04
5.011872e-02	6.165950e-02	1.035452e-01	8.510040e-05	8.510040e-05
6.165950e-02	7.585776e-02	8.217944e-02	6.834786e-05	6.834786e-05
7.585776e-02	9.332543e-02	6.527877e-02	5.490379e-05	5.490379e-05
9.332543e-02	1.148154e-01	5.180259e-02	4.409377e-05	4.409377e-05
1.148154e-01	1.412538e-01	4.104889e-02	3.539990e-05	3.539990e-05
1.412538e-01	1.737801e-01	3.255117e-02	2.844703e-05	2.844703e-05
1.737801e-01	2.137962e-01	2.578082e-02	2.286296e-05	2.286296e-05
2.137962e-01	2.630268e-01	2.038381e-02	1.839323e-05	1.839323e-05
2.630268e-01	3.235937e-01	1.614993e-02	1.479048e-05	1.479048e-05
3.235937e-01	3.981072e-01	1.274784e-02	1.186847e-05	1.186847e-05
3.981072e-01	4.897788e-01	1.006336e-02	9.500118e-06	9.500118e-06
4.897788e-01	6.025596e-01	7.952696e-03	7.633969e-06	7.633969e-06
6.025596e-01	7.413102e-01	6.253395e-03	6.092553e-06	6.092553e-06
7.413102e-01	9.120108e-01	4.924654e-03	4.868291e-06	4.868291e-06
9.120108e-01	1.122018e+00	3.870353e-03	3.894505e-06	3.894505e-06
1.122018e+00	1.380384e+00	3.039771e-03	3.106172e-06	3.106172e-06
1.380384e+00	1.698244e+00	2.385826e-03	2.481350e-06	2.481350e-06
1.698244e+00	2.089296e+00	1.870056e-03	1.978665e-06	1.978665e-06
2.089296e+00	2.570396e+00	1.462717e-03	1.579990e-06	1.579990e-06
2.570396e+00	3.162278e+00	1.142802e-03	1.258017e-06	1.258017e-06
3.162278e+00	3.890451e+00	8.913221e-04	1.003336e-06	1.003336e-06
3.890451e+00	4.786301e+00	6.939465e-04	8.008856e-07	8.008856e-07
4.786301e+00	5.888437e+00	5.398219e-04	6.363253e-07	6.363253e-07
5.888437e+00	7.244360e+00	4.185940e-04	5.040715e-07	5.040715e-07
7.244360e+00	8.912509e+00	3.236648e-04	3.992071e-07	3.992071e-07
8.912509e+00	1.096478e+01	2.494564e-04	3.154567e-07	3.154567e-07
1.096478e+01	1.348963e+01	1.925531e-04	2.501088e-07	2.501088e-07
1.348963e+01	1.659587e+01	1.480484e-04	1.981849e-07	1.981849e-07
1.659587e+01	2.041738e+01	1.131507e-04	1.559870e-07	1.559870e-07
2.041738e+01	2.511886e+01	8.602440e-05	1.226013e-07	1.226013e-07
2.511886e+01	3.090295e+01	6.540194e-05	9.667138e-08	9.667138e-08
3.090295e+01	3.801894e+01	4.935861e-05	7.572105e-08	7.572105e-08
3.801894e+01	4.677351e+01	3.717580e-05	5.924749e-08	5.924749e-08
4.677351e+01	5.754399e+01	2.766577e-05	4.619822e-08	4.619822e-08
5.754399e+01	7.079458e+01	2.057542e-05	3.597777e-08	3.597777e-08
7.079458e+01	8.709636e+01	1.497139e-05	2.767601e-08	2.767601e-08
8.709636e+01	1.071519e+02	1.084914e-05	2.128852e-08	2.128852e-08
1.071519e+02	1.318257e+02	7.721077e-06	1.620906e-08	1.620906e-08
1.318257e+02	1.621810e+02	5.379268e-06	1.218438e-08	1.218438e-08
1.621810e+02	1.995262e+02	3.640213e-06	9.066565e-09	9.066565e-09
1.995262e+02	2.454709e+02	2.350585e-06	6.601574e-09	6.601574e-09
2.454709e+02	3.019952e+02	1.429456e-06	4.549217e-09	4.549217e-09
3.019952e+02	3.715352e+02	7.663884e-07	2.906330e-09	2.906330e-09
3.715352e+02	4.570882e+02	3.003717e-07	1.446231e-09	1.446231e-09
4.570882e+02	5.623413e+02	2.857891e-08	3.042908e-10	3.042908e-10
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04646209339102405e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24377830994905740e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.558951e+01	1.425144e-02	1.425144e-02
1.230269e-04	1.513561e-04	1.375031e+01	1.206701e-02	1.206701e-02
1.513561e-04	1.862087e-04	1.212662e+01	1.021673e-02	1.021673e-02
1.862087e-04	2.290868e-04	1.068395e+01	8.645861e-03	8.645861e-03
2.290868e-04	2.818383e-04	9.389109e+00	7.307268e-03	7.307268e-03
2.818383e-04	3.467369e-04	8.250461e+00	6.175634e-03	6.175634e-03
3.467369e-04	4.265795e-04	7.223185e+00	5.209637e-03	5.209637e-03
4.265795e-04	5.248075e-04	6.333579e+00	4.398120e-03	4.398120e-03
5.248075e-04	6.456542e-04	5.539730e+00	3.708405e-03	3.708405e-03
6.456542e-04	7.943282e-04	4.837866e+00	3.124423e-03	3.124423e-03
7.943282e-04	9.772372e-04	4.225321e+00	2.632525e-03	2.632525e-03
9.772372e-04	1.202264e-03	3.685303e+00	2.216562e-03	2.216562e-03
1.202264e-03	1.479108e-03	3.210560e+00	1.865234e-03	1.865234e-03
1.479108e-03	1.819701e-03	2.796504e+00	1.569460e-03	1.569460e-03
1.819701e-03	2.238721e-03	2.437242e+00	1.320968e-03	1.320968e-03
2.238721e-03	2.754229e-03	2.120660e+00	1.110907e-03	1.110907e-03
2.754229e-03	3.388442e-03	1.846815e+00	9.346617e-04	9.346617e-04
3.388442e-03	4.168694e-03	1.608972e+00	7.865338e-04	7.865338e-04
4.168694e-03	5.128614e-03	1.401404e+00	6.617964e-04	6.617964e-04
5.128614e-03	6.309573e-03	1.221504e+00	5.570448e-04	5.570448e-04
6.309573e-03	7.762471e-03	1.065240e+00	4.689930e-04	4.689930e-04
7.762471e-03	9.549926e-03	9.291210e-01	3.948925e-04	3.948925e-04
9.549926e-03	1.174898e-02	8.106208e-01	3.325456e-04	3.325456e-04
1.174898e-02	1.445440e-02	7.063410e-01	2.798659e-04	2.798659e-04
1.445440e-02	1.778279e-02	6.141047e-01	2.352688e-04	2.352688e-04
1.778279e-02	2.187762e-02	5.370086e-01	1.983504e-04	1.983504e-04
2.187762e-02	2.691535e-02	4.707011e-01	1.674231e-04	1.674231e-04
2.691535e-02	3.311311e-02	4.126997e-01	1.413384e-04	1.413384e-04
3.311311e-02	4.073803e-02	3.618024e-01	1.193103e-04	1.193103e-04
4.073803e-02	5.011872e-02	3.173054e-01	1.007353e-04	1.007353e-04
5.011872e-02	6.165950e-02	2.778498e-01	8.498604e-05	8.498604e-05
6.165950e-02	7.585776e-02	2.429960e-01	7.165429e-05	7.165429e-05
7.585776e-02	9.332543e-02	2.131209e-01	6.050004e-05	6.050004e-05
9.332543e-02	1.148154e-01	1.869769e-01	5.109004e-05	5.109004e-05
1.148154e-01	1.412538e-01	1.637326e-01	4.310325e-05	4.310325e-05
1.412538e-01	1.737801e-01	1.427785e-01	3.628895e-05	3.628895e-05
1.737801e-01	2.137962e-01	1.246725e-01	3.057230e-05	3.057230e-05
2.137962e-01	2.630268e-01	1.085041e-01	2.571376e-05	2.571376e-05
2.630268e-01	3.235937e-01	9.319338e-02	2.148499e-05	2.148499e-05
3.235937e-01	3.981072e-01	8.167921e-02	1.813421e-05	1.813421e-05
3.981072e-01	4.897788e-01	7.245957e-02	1.539894e-05	1.539894e-05
4.897788e-01	6.025596e-01	6.426960e-02	1.307512e-05	1.307512e-05
6.025596e-01	7.413102e-01	5.701264e-02	1.110269e-05	1.110269e-05
7.413102e-01	9.120108e-01	5.060272e-02	9.430387e-06	9.430387e-06
9.120108e-01	1.122018e+00	4.480694e-02	8.000474e-06	8.000474e-06
1.122018e+00	1.380384e+00	3.960343e-02	6.781239e-06	6.781239e-06
1.380384e+00	1.698244e+00	3.508173e-02	5.754169e-06	5.754169e-06
1.698244e+00	2.089296e+00	3.118439e-02	4.891157e-06	4.891157e-06
2.089296e+00	2.570396e+00	2.793207e-02	4.173439e-06	4.173439e-06
2.570396e+00	3.162278e+00	2.495254e-02	3.556312e-06	3.556312e-06
3.162278e+00	3.890451e+00	2.220581e-02	3.024658e-06	3.024658e-06
3.890451e+00	4.786301e+00	1.974674e-02	2.571522e-06	2.571522e-06
4.786301e+00	5.888437e+00	1.751953e-02	2.183754e-06	2.183754e-06
5.888437e+00	7.244360e+00	1.549660e-02	1.851658e-06	1.851658e-06
7.244360e+00	8.912509e+00	1.380155e-02	1.575457e-06	1.575457e-06
8.912509e+00	1.096478e+01	1.232365e-02	1.342185e-06	1.342185e-06
1.096478e+01	1.348963e+01	1.096371e-02	1.141356e-06	1.141356e-06
1.348963e+01	1.659587e+01	9.723083e-03	9.690465e-07	9.690465e-07
1.659587e+01	2.041738e+01	8.494933e-03	8.166250e-07	8.166250e-07
2.041738e+01	2.511886e+01	7.173165e-03	6.765476e-07	6.765476e-07
2.511886e+01	3.090295e+01	6.213631e-03	5.676957e-07	5.676957e-07
3.090295e+01	3.801894e+01	5.437872e-03	4.788032e-07	4.788032e-07
3.801894e+01	4.677351e+01	4.722418e-03	4.022770e-07	4.022770e-07
4.677351e+01	5.754399e+01	4.066295e-03	3.365443e-07	3.365443e-07
5.754399e+01	7.079458e+01	3.441169e-03	2.791232e-07	2.791232e-07
7.079458e+01	8.709636e+01	2.893196e-03	2.307449e-07	2.307449e-07
8.709636e+01	1.071519e+02	2.427454e-03	1.905544e-07	1.905544e-07
1.071519e+02	1.318257e+02	1.971470e-03	1.548239e-07	1.548239e-07
1.318257e+02	1.621810e+02	1.579464e-03	1.249391e-07	1.249391e-07
1.621810e+02	1.995262e+02	1.219940e-03	9.899500e-08	9.899500e-08
1.995262e+02	2.454709e+02	9.055105e-04	7.689378e-08	7.689378e-08
2.454709e+02	3.019952e+02	6.296816e-04	5.781042e-08	5.781042e-08
3.019952e+02	3.715352e+02	3.875362e-04	4.088885e-08	4.088885e-08
3.715352e+02	4.570882e+02	1.730555e-04	2.463510e-08	2.463510e-08
4.570882e+02	5.623413e+02	2.323387e-05	8.140281e-09	8.140281e-09
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.63306629347025756e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.63155681703627430e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	6.681711e+01	9.158870e-02	9.158870e-02
1.230269e-04	1.513561e-04	5.349918e+01	7.043748e-02	7.043748e-02
1.513561e-04	1.862087e-04	4.290406e+01	5.424722e-02	5.424722e-02
1.862087e-04	2.290868e-04	3.442811e+01	4.182294e-02	4.182294e-02
2.290868e-04	2.818383e-04	2.755522e+01	3.213688e-02	3.213688e-02
2.818383e-04	3.467369e-04	2.210932e+01	2.477095e-02	2.477095e-02
3.467369e-04	4.265795e-04	1.768320e+01	1.904868e-02	1.904868e-02
4.265795e-04	5.248075e-04	1.419094e+01	1.470050e-02	1.470050e-02
5.248075e-04	6.456542e-04	1.136547e+01	1.132541e-02	1.132541e-02
6.456542e-04	7.943282e-04	9.096338e+00	8.716986e-03	8.716986e-03
7.943282e-04	9.772372e-04	7.290631e+00	6.718379e-03	6.718379e-03
9.772372e-04	1.202264e-03	5.833203e+00	5.170846e-03	5.170846e-03
1.202264e-03	1.479108e-03	4.666635e+00	3.979396e-03	3.979396e-03
1.479108e-03	1.819701e-03	3.733917e+00	3.064398e-03	3.064398e-03
1.819701e-03	2.238721e-03	2.988652e+00	2.362282e-03	2.362282e-03
2.238721e-03	2.754229e-03	2.385967e+00	1.814269e-03	1.814269e-03
2.754229e-03	3.388442e-03	1.908734e+00	1.395819e-03	1.395819e-03
3.388442e-03	4.168694e-03	1.525594e+00	1.073396e-03	1.073396e-03
4.168694e-03	5.128614e-03	1.218420e+00	8.248978e-04	8.248978e-04
5.128614e-03	6.309573e-03	9.733437e-01	6.341362e-04	6.341362e-04
6.309573e-03	7.762471e-03	7.768137e-01	4.872080e-04	4.872080e-04
7.762471e-03	9.549926e-03	6.201655e-01	3.744025e-04	3.744025e-04
9.549926e-03	1.174898e-02	4.948578e-01	2.873511e-04	2.873511e-04
1.174898e-02	1.445440e-02	3.947553e-01	2.205522e-04	2.205522e-04
1.445440e-02	1.778279e-02	3.146041e-01	1.689976e-04	1.689976e-04
1.778279e-02	2.187762e-02	2.507936e-01	1.295312e-04	1.295312e-04
2.187762e-02	2.691535e-02	1.998267e-01	9.920578e-05	9.920578e-05
2.691535e-02	3.311311e-02	1.591417e-01	7.593670e-05	7.593670e-05
3.311311e-02	4.073803e-02	1.266353e-01	5.806357e-05	5.806357e-05
4.073803e-02	5.011872e-02	1.008495e-01	4.440300e-05	4.440300e-05
5.011872e-02	6.165950e-02	8.020137e-02	3.391251e-05	3.391251e-05
6.165950e-02	7.585776e-02	6.375743e-02	2.588717e-05	2.588717e-05
7.585776e-02	9.332543e-02	5.065764e-02	1.974158e-05	1.974158e-05
9.332543e-02	1.148154e-01	4.022767e-02	1.504809e-05	1.504809e-05
1.148154e-01	1.412538e-01	3.192321e-02	1.147344e-05	1.147344e-05
1.412538e-01	1.737801e-01	2.532096e-02	8.738108e-06	8.738108e-06
1.737801e-01	2.137962e-01	2.007551e-02	6.647126e-06	6.647126e-06
2.137962e-01	2.630268e-01	1.589713e-02	5.046426e-06	5.046426e-06
2.630268e-01	3.235937e-01	1.259403e-02	3.832767e-06	3.832767e-06
3.235937e-01	3.981072e-01	9.960345e-03	2.903609e-06	2.903609e-06
3.981072e-01	4.897788e-01	7.875616e-03	2.198693e-06	2.198693e-06
4.897788e-01	6.025596e-01	6.218691e-03	1.661780e-06	1.661780e-06
6.025596e-01	7.413102e-01	4.908128e-03	1.253177e-06	1.253177e-06
7.413102e-01	9.120108e-01	3.871458e-03	9.441505e-07	9.441505e-07
9.120108e-01	1.122018e+00	3.048538e-03	7.093002e-07	7.093002e-07
1.122018e+00	1.380384e+00	2.399244e-03	5.319586e-07	5.319586e-07
1.380384e+00	1.698244e+00	1.885870e-03	3.987587e-07	3.987587e-07
1.698244e+00	2.089296e+00	1.480624e-03	2.978596e-07	2.978596e-07
2.089296e+00	2.570396e+00	1.160981e-03	2.216723e-07	2.216723e-07
2.570396e+00	3.162278e+00	9.092711e-04	1.647079e-07	1.647079e-07
3.162278e+00	3.890451e+00	7.109212e-04	1.224629e-07	1.224629e-07
3.890451e+00	4.786301e+00	5.550655e-04	9.101834e-08	9.101834e-08
4.786301e+00	5.888437e+00	4.325407e-04	6.753871e-08	6.753871e-08
5.888437e+00	7.244360e+00	3.364288e-04	4.993264e-08	4.993264e-08
7.244360e+00	8.912509e+00	2.611074e-04	3.673584e-08	3.673584e-08
8.912509e+00	1.096478e+01	2.022322e-04	2.693070e-08	2.693070e-08
1.096478e+01	1.348963e+01	1.561886e-04	1.969820e-08	1.969820e-08
1.348963e+01	1.659587e+01	1.203047e-04	1.434986e-08	1.434986e-08
1.659587e+01	2.041738e+01	9.235462e-05	1.045117e-08	1.045117e-08
2.041738e+01	2.511886e+01	7.064546e-05	7.654433e-09	7.654433e-09
2.511886e+01	3.090295e+01	5.379863e-05	5.558917e-09	5.558917e-09
3.090295e+01	3.801894e+01	4.077847e-05	4.013351e-09	4.013351e-09
3.801894e+01	4.677351e+01	3.072671e-05	2.898630e-09	2.898630e-09
4.677351e+01	5.754399e+01	2.300313e-05	2.089603e-09	2.089603e-09
5.754399e+01	7.079458e+01	1.707719e-05	1.506488e-09	1.506488e-09
7.079458e+01	8.709636e+01	1.255299e-05	1.081410e-09	1.081410e-09
8.709636e+01	1.071519e+02	9.112779e-06	7.686742e-10	7.686742e-10
1.071519e+02	1.318257e+02	6.510416e-06	5.451072e-10	5.451072e-10
1.318257e+02	1.621810e+02	4.553910e-06	3.819832e-10	3.819832e-10
1.621810e+02	1.995262e+02	3.092973e-06	2.646258e-10	2.646258e-10
1.995262e+02	2.454709e+02	2.012091e-06	1.794165e-10	1.794165e-10
2.454709e+02	3.019952e+02	1.221568e-06	1.174697e-10	1.174697e-10
3.019952e+02	3.715352e+02	6.531816e-07	7.221499e-11	7.221499e-11
3.715352e+02	4.570882e+02	2.560247e-07	3.841743e-11	3.841743e-11
4.570882e+02	5.623413e+02	2.422430e-08	9.385754e-12	9.385754e-12
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999778e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999997644898959e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=9.99999995100728822e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.852144e+02	5.925897e-02	5.925897e-02
1.230269e-04	1.513561e-04	1.581680e+02	4.937155e-02	4.937155e-02
1.513561e-04	1.862087e-04	1.301126e+02	4.037166e-02	4.037166e-02
1.862087e-04	2.290868e-04	1.043947e+02	3.260289e-02	3.260289e-02
2.290868e-04	2.818383e-04	8.350405e+01	2.628881e-02	2.628881e-02
2.818383e-04	3.467369e-04	6.701571e+01	2.123270e-02	2.123270e-02
3.467369e-04	4.265795e-04	5.371679e+01	1.713848e-02	1.713848e-02
4.265795e-04	5.248075e-04	4.313216e+01	1.384578e-02	1.384578e-02
5.248075e-04	6.456542e-04	3.455922e+01	1.117376e-02	1.117376e-02
6.456542e-04	7.943282e-04	2.776425e+01	9.029422e-03	9.029422e-03
7.943282e-04	9.772372e-04	2.220195e+01	7.279684e-03	7.279684e-03
9.772372e-04	1.202264e-03	1.780847e+01	5.878015e-03	5.878015e-03
1.202264e-03	1.479108e-03	1.424619e+01	4.739869e-03	4.739869e-03
1.479108e-03	1.819701e-03	1.140801e+01	3.824033e-03	3.824033e-03
1.819701e-03	2.238721e-03	9.109708e+00	3.080841e-03	3.080841e-03
2.238721e-03	2.754229e-03	7.291654e+00	2.485020e-03	2.485020e-03
2.754229e-03	3.388442e-03	5.811016e+00	2.000060e-03	2.000060e-03
3.388442e-03	4.168694e-03	4.648216e+00	1.612725e-03	1.612725e-03
4.168694e-03	5.128614e-03	3.710881e+00	1.299139e-03	1.299139e-03
5.128614e-03	6.309573e-03	2.966900e+00	1.047294e-03	1.047294e-03
6.309573e-03	7.762471e-03	2.369506e+00	8.438122e-04	8.438122e-04
7.762471e-03	9.549926e-03	1.895804e+00	6.804774e-04	6.804774e-04
9.549926e-03	1.174898e-02	1.512231e+00	5.479306e-04	5.479306e-04
1.174898e-02	1.445440e-02	1.206371e+00	4.412223e-04	4.412223e-04
1.445440e-02	1.778279e-02	9.631684e-01	3.554418e-04	3.554418e-04
1.778279e-02	2.187762e-02	7.674653e-01	2.860526e-04	2.860526e-04
2.187762e-02	2.691535e-02	6.114891e-01	2.302032e-04	2.302032e-04
2.691535e-02	3.311311e-02	4.864383e-01	1.851105e-04	1.851105e-04
3.311311e-02	4.073803e-02	3.873613e-01	1.489275e-04	1.489275e-04
4.073803e-02	5.011872e-02	3.079783e-01	1.197229e-04	1.197229e-04
5.011872e-02	6.165950e-02	2.445954e-01	9.619246e-05	9.619246e-05
6.165950e-02	7.585776e-02	1.945548e-01	7.734602e-05	7.734602e-05
7.585776e-02	9.332543e-02	1.543665e-01	6.211459e-05	6.211459e-05
9.332543e-02	1.148154e-01	1.221960e-01	4.982475e-05	4.982475e-05
1.148154e-01	1.412538e-01	9.686940e-02	3.999541e-05	3.999541e-05
1.412538e-01	1.737801e-01	7.668333e-02	3.208246e-05	3.208246e-05
1.737801e-01	2.137962e-01	6.057514e-02	2.570778e-05	2.570778e-05
2.137962e-01	2.630268e-01	4.790045e-02	2.061041e-05	2.061041e-05
2.630268e-01	3.235937e-01	3.782956e-02	1.651324e-05	1.651324e-05
3.235937e-01	3.981072e-01	2.991216e-02	1.323857e-05	1.323857e-05
3.981072e-01	4.897788e-01	2.361710e-02	1.060548e-05	1.060548e-05
4.897788e-01	6.025596e-01	1.864680e-02	8.496090e-06	8.496090e-06
6.025596e-01	7.413102e-01	1.467757e-02	6.795858e-06	6.795858e-06
7.413102e-01	9.120108e-01	1.155646e-02	5.436626e-06	5.436626e-06
9.120108e-01	1.122018e+00	9.085184e-03	4.345945e-06	4.345945e-06
1.122018e+00	1.380384e+00	7.141605e-03	3.473879e-06	3.473879e-06
1.380384e+00	1.698244e+00	5.602221e-03	2.773938e-06	2.773938e-06
1.698244e+00	2.089296e+00	4.392191e-03	2.214409e-06	2.214409e-06
2.089296e+00	2.570396e+00	3.431561e-03	1.764667e-06	1.764667e-06
2.570396e+00	3.162278e+00	2.675626e-03	1.404849e-06	1.404849e-06
3.162278e+00	3.890451e+00	2.086578e-03	1.118496e-06	1.118496e-06
3.890451e+00	4.786301e+00	1.622718e-03	8.892797e-07	8.892797e-07
4.786301e+00	5.888437e+00	1.261782e-03	7.069831e-07	7.069831e-07
5.888437e+00	7.244360e+00	9.797171e-04	5.616521e-07	5.616521e-07
7.244360e+00	8.912509e+00	7.575019e-04	4.452551e-07	4.452551e-07
8.912509e+00	1.096478e+01	5.847478e-04	3.526967e-07	3.526967e-07
1.096478e+01	1.348963e+01	4.496893e-04	2.788515e-07	2.788515e-07
1.348963e+01	1.659587e+01	3.460447e-04	2.205378e-07	2.205378e-07
1.659587e+01	2.041738e+01	2.651277e-04	1.740382e-07	1.740382e-07
2.041738e+01	2.511886e+01	2.024388e-04	1.371084e-07	1.371084e-07
2.511886e+01	3.090295e+01	1.535942e-04	1.076724e-07	1.076724e-07
3.090295e+01	3.801894e+01	1.164865e-04	8.453853e-08	8.453853e-08
3.801894e+01	4.677351e+01	8.758938e-05	6.609108e-08	6.609108e-08
4.677351e+01	5.754399e+01	6.549358e-05	5.152480e-08	5.152480e-08
5.754399e+01	7.079458e+01	4.850981e-05	3.997898e-08	3.997898e-08
7.079458e+01	8.709636e+01	3.558595e-05	3.087140e-08	3.087140e-08
8.709636e+01	1.071519e+02	2.582651e-05	2.371102e-08	2.371102e-08
1.071519e+02	1.318257e+02	1.846549e-05	1.807577e-08	1.807577e-08
1.318257e+02	1.621810e+02	1.292321e-05	1.363335e-08	1.363335e-08
1.621810e+02	1.995262e+02	8.877976e-06	1.018765e-08	1.018765e-08
1.995262e+02	2.454709e+02	5.854109e-06	7.458427e-09	7.458427e-09
2.454709e+02	3.019952e+02	3.676792e-06	5.329070e-09	5.329070e-09
3.019952e+02	3.715352e+02	2.186254e-06	3.704823e-09	3.704823e-09
3.715352e+02	4.570882e+02	1.150524e-06	2.423063e-09	2.423063e-09
4.570882e+02	5.623413e+02	2.045149e-07	9.210424e-10	9.210424e-10
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.242343e+02	1.357329e-01	1.357329e-01
1.230269e-04	1.513561e-04	3.622845e+02	1.130857e-01	1.130857e-01
1.513561e-04	1.862087e-04	2.980234e+02	9.247143e-02	9.247143e-02
1.862087e-04	2.290868e-04	2.391165e+02	7.467702e-02	7.467702e-02
2.290868e-04	2.818383e-04	1.912664e+02	6.021462e-02	6.021462e-02
2.818383e-04	3.467369e-04	1.534997e+02	4.863357e-02	4.863357e-02
3.467369e-04	4.265795e-04	1.230385e+02	3.925574e-02	3.925574e-02
4.265795e-04	5.248075e-04	9.879437e+01	3.171381e-02	3.171381e-02
5.248075e-04	6.456542e-04	7.915802e+01	2.559352e-02	2.559352e-02
6.456542e-04	7.943282e-04	6.359411e+01	2.068192e-02	2.068192e-02
7.943282e-04	9.772372e-04	5.085364e+01	1.667414e-02	1.667414e-02
9.772372e-04	1.202264e-03	4.079036e+01	1.346361e-02	1.346361e-02
1.202264e-03	1.479108e-03	3.263095e+01	1.085669e-02	1.085669e-02
1.479108e-03	1.819701e-03	2.613008e+01	8.758960e-03	8.758960e-03
1.819701e-03	2.238721e-03	2.086582e+01	7.056678e-03	7.056678e-03
2.238721e-03	2.754229e-03	1.670156e+01	5.691947e-03	5.691947e-03
2.754229e-03	3.388442e-03	1.331015e+01	4.581144e-03	4.581144e-03
3.388442e-03	4.168694e-03	1.064676e+01	3.693952e-03	3.693952e-03
4.168694e-03	5.128614e-03	8.499786e+00	2.975682e-03	2.975682e-03
5.128614e-03	6.309573e-03	6.795694e+00	2.398830e-03	2.398830e-03
6.309573e-03	7.762471e-03	5.427361e+00	1.932755e-03	1.932755e-03
7.762471e-03	9.549926e-03	4.342347e+00	1.558636e-03	1.558636e-03
9.549926e-03	1.174898e-02	3.463770e+00	1.255037e-03	1.255037e-03
1.174898e-02	1.445440e-02	2.763196e+00	1.010621e-03	1.010621e-03
1.445440e-02	1.778279e-02	2.206141e+00	8.141408e-04	8.141408e-04
1.778279e-02	2.187762e-02	1.757882e+00	6.552046e-04	6.552046e-04
2.187762e-02	2.691535e-02	1.400618e+00	5.272813e-04	5.272813e-04
2.691535e-02	3.311311e-02	1.114189e+00	4.239962e-04	4.239962e-04
3.311311e-02	4.073803e-02	8.872523e-01	3.411190e-04	3.411190e-04
4.073803e-02	5.011872e-02	7.054253e-01	2.742257e-04	2.742257e-04
5.011872e-02	6.165950e-02	5.602467e-01	2.203292e-04	2.203292e-04
6.165950e-02	7.585776e-02	4.456285e-01	1.771613e-04	1.771613e-04
7.585776e-02	9.332543e-02	3.535770e-01	1.422737e-04	1.422737e-04
9.332543e-02	1.148154e-01	2.798905e-01	1.141238e-04	1.141238e-04
1.148154e-01	1.412538e-01	2.218797e-01	9.160965e-05	9.160965e-05
1.412538e-01	1.737801e-01	1.756435e-01	7.348499e-05	7.348499e-05
1.737801e-01	2.137962e-01	1.387476e-01	5.888374e-05	5.888374e-05
2.137962e-01	2.630268e-01	1.097162e-01	4.720823e-05	4.720823e-05
2.630268e-01	3.235937e-01	8.664871e-02	3.782365e-05	3.782365e-05
3.235937e-01	3.981072e-01	6.851391e-02	3.032298e-05	3.032298e-05
3.981072e-01	4.897788e-01	5.409503e-02	2.429189e-05	2.429189e-05
4.897788e-01	6.025596e-01	4.271057e-02	1.946032e-05	1.946032e-05
6.025596e-01	7.413102e-01	3.361904e-02	1.556594e-05	1.556594e-05
7.413102e-01	9.120108e-01	2.647012e-02	1.245261e-05	1.245261e-05
9.120108e-01	1.122018e+00	2.080964e-02	9.954403e-06	9.954403e-06
1.122018e+00	1.380384e+00	1.635787e-02	7.956932e-06	7.956932e-06
1.380384e+00	1.698244e+00	1.283191e-02	6.353715e-06	6.353715e-06
1.698244e+00	2.089296e+00	1.006033e-02	5.072112e-06	5.072112e-06
2.089296e+00	2.570396e+00	7.860004e-03	4.041976e-06	4.041976e-06
2.570396e+00	3.162278e+00	6.128531e-03	3.217812e-06	3.217812e-06
3.162278e+00	3.890451e+00	4.779315e-03	2.561920e-06	2.561920e-06
3.890451e+00	4.786301e+00	3.716841e-03	2.036898e-06	2.036898e-06
4.786301e+00	5.888437e+00	2.890115e-03	1.619347e-06	1.619347e-06
5.888437e+00	7.244360e+00	2.244046e-03	1.286466e-06	1.286466e-06
7.244360e+00	8.912509e+00	1.735060e-03	1.019858e-06	1.019858e-06
8.912509e+00	1.096478e+01	1.339366e-03	8.078530e-07	8.078530e-07
1.096478e+01	1.348963e+01	1.030015e-03	6.387103e-07	6.387103e-07
1.348963e+01	1.659587e+01	7.926165e-04	5.051427e-07	5.051427e-07
1.659587e+01	2.041738e+01	6.072757e-04	3.986350e-07	3.986350e-07
2.041738e+01	2.511886e+01	4.636868e-04	3.140473e-07	3.140473e-07
2.511886e+01	3.090295e+01	3.518081e-04	2.466241e-07	2.466241e-07
3.090295e+01	3.801894e+01	2.668128e-04	1.936358e-07	1.936358e-07
3.801894e+01	4.677351e+01	2.006238e-04	1.513818e-07	1.513818e-07
4.677351e+01	5.754399e+01	1.500133e-04	1.180177e-07	1.180177e-07
5.754399e+01	7.079458e+01	1.111119e-04	9.157199e-08	9.157199e-08
7.079458e+01	8.709636e+01	8.150975e-05	7.071105e-08	7.071105e-08
8.709636e+01	1.071519e+02	5.915572e-05	5.431018e-08	5.431018e-08
1.071519e+02	1.318257e+02	4.229527e-05	4.140262e-08	4.140262e-08
1.318257e+02	1.621810e+02	2.960066e-05	3.122723e-08	3.122723e-08
1.621810e+02	1.995262e+02	2.033504e-05	2.333485e-08	2.333485e-08
1.995262e+02	2.454709e+02	1.340886e-05	1.708355e-08	1.708355e-08
2.454709e+02	3.019952e+02	8.421705e-06	1.220625e-08	1.220625e-08
3.019952e+02	3.715352e+02	5.007622e-06	8.485910e-09	8.485910e-09
3.715352e+02	4.570882e+02	2.635279e-06	5.550034e-09	5.550034e-09
4.570882e+02	5.623413e+02	4.684423e-07	2.109651e-09	2.109651e-09
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.802267e+00	5.773424e-04	5.773424e-04
1.230269e-04	1.513561e-04	1.538624e+00	4.808649e-04	4.808649e-04
1.513561e-04	1.862087e-04	1.265831e+00	3.932473e-04	3.932473e-04
1.862087e-04	2.290868e-04	1.015995e+00	3.176912e-04	3.176912e-04
2.290868e-04	2.818383e-04	8.130535e-01	2.562843e-04	2.562843e-04
2.818383e-04	3.467369e-04	6.527589e-01	2.070732e-04	2.070732e-04
3.467369e-04	4.265795e-04	5.234538e-01	1.672194e-04	1.672194e-04
4.265795e-04	5.248075e-04	4.204698e-01	1.351449e-04	1.351449e-04
5.248075e-04	6.456542e-04	3.370372e-01	1.091101e-04	1.091101e-04
6.456542e-04	7.943282e-04	2.708942e-01	8.821218e-05	8.821218e-05
7.943282e-04	9.772372e-04	2.167136e-01	7.114848e-05	7.114848e-05
9.772372e-04	1.202264e-03	1.739128e-01	5.747730e-05	5.747730e-05
1.202264e-03	1.479108e-03	1.391823e-01	4.636763e-05	4.636763e-05
1.479108e-03	1.819701e-03	1.115032e-01	3.742536e-05	3.742536e-05
1.819701e-03	2.238721e-03	8.908558e-02	3.016765e-05	3.016765e-05
2.238721e-03	2.754229e-03	7.133854e-02	2.434448e-05	2.434448e-05
2.754229e-03	3.388442e-03	5.688478e-02	1.960481e-05	1.960481e-05
3.388442e-03	4.168694e-03	4.552466e-02	1.581608e-05	1.581608e-05
4.168694e-03	5.128614e-03	3.636201e-02	1.274698e-05	1.274698e-05
5.128614e-03	6.309573e-03	2.908661e-02	1.028117e-05	1.028117e-05
6.309573e-03	7.762471e-03	2.324184e-02	8.287912e-06	8.287912e-06
7.762471e-03	9.549926e-03	1.860570e-02	6.687365e-06	6.687365e-06
9.549926e-03	1.174898e-02	1.484911e-02	5.387645e-06	5.387645e-06
1.174898e-02	1.445440e-02	1.185262e-02	4.340945e-06	4.340945e-06
1.445440e-02	1.778279e-02	9.468596e-03	3.499029e-06	3.499029e-06
1.778279e-02	2.187762e-02	7.549112e-03	2.817615e-06	2.817615e-06
2.187762e-02	2.691535e-02	6.018409e-03	2.268843e-06	2.268843e-06
2.691535e-02	3.311311e-02	4.790852e-03	1.825656e-06	1.825656e-06
3.311311e-02	4.073803e-02	3.817494e-03	1.469746e-06	1.469746e-06
4.073803e-02	5.011872e-02	3.037488e-03	1.182438e-06	1.182438e-06
5.011872e-02	6.165950e-02	2.413904e-03	9.506494e-07	9.506494e-07
6.165950e-02	7.585776e-02	1.921535e-03	7.649885e-07	7.649885e-07
7.585776e-02	9.332543e-02	1.525799e-03	6.148222e-07	6.148222e-07
9.332543e-02	1.148154e-01	1.208723e-03	4.935478e-07	4.935478e-07
1.148154e-01	1.412538e-01	9.590304e-04	3.965256e-07	3.965256e-07
1.412538e-01	1.737801e-01	7.598593e-04	3.183580e-07	3.183580e-07
1.737801e-01	2.137962e-01	6.008032e-04	2.553402e-07	2.553402e-07
2.137962e-01	2.630268e-01	4.755215e-04	2.048964e-07	2.048964e-07
2.630268e-01	3.235937e-01	3.759177e-04	1.643282e-07	1.643282e-07
3.235937e-01	3.981072e-01	2.975502e-04	1.318776e-07	1.318776e-07
3.981072e-01	4.897788e-01	2.351601e-04	1.057513e-07	1.057513e-07
4.897788e-01	6.025596e-01	1.858730e-04	8.481027e-08	8.481027e-08
6.025596e-01	7.413102e-01	1.464746e-04	6.791548e-08	6.791548e-08
7.413102e-01	9.120108e-01	1.154677e-04	5.439755e-08	5.439755e-08
9.120108e-01	1.122018e+00	9.089246e-05	4.354036e-08	4.354036e-08
1.122018e+00	1.380384e+00	7.154459e-05	3.485032e-08	3.485032e-08
1.380384e+00	1.698244e+00	5.619924e-05	2.786603e-08	2.786603e-08
1.698244e+00	2.089296e+00	4.412835e-05	2.227915e-08	2.227915e-08
2.089296e+00	2.570396e+00	3.452977e-05	1.778138e-08	1.778138e-08
2.570396e+00	3.162278e+00	2.696926e-05	1.417973e-08	1.417973e-08
3.162278e+00	3.890451e+00	2.107104e-05	1.131032e-08	1.131032e-08
3.890451e+00	4.786301e+00	1.641794e-05	9.009406e-09	9.009406e-09
4.786301e+00	5.888437e+00	1.279182e-05	7.176802e-09	7.176802e-09
5.888437e+00	7.244360e+00	9.952903e-06	5.713231e-09	5.713231e-09
7.244360e+00	8.912509e+00	7.713346e-06	4.539662e-09	4.539662e-09
8.912509e+00	1.096478e+01	5.968676e-06	3.604583e-09	3.604583e-09
1.096478e+01	1.348963e+01	4.602163e-06	2.857276e-09	2.857276e-09
1.348963e+01	1.659587e+01	3.551223e-06	2.265918e-09	2.265918e-09
1.659587e+01	2.041738e+01	2.728861e-06	1.793371e-09	1.793371e-09
2.041738e+01	2.511886e+01	2.090150e-06	1.417192e-09	1.417192e-09
2.511886e+01	3.090295e+01	1.591422e-06	1.116801e-09	1.116801e-09
3.090295e+01	3.801894e+01	1.211450e-06	8.800814e-10	8.800814e-10
3.801894e+01	4.677351e+01	9.146121e-07	6.907837e-10	6.907837e-10
4.677351e+01	5.754399e+01	6.869742e-07	5.409340e-10	5.409340e-10
5.754399e+01	7.079458e+01	5.113149e-07	4.217415e-10	4.217415e-10
7.079458e+01	8.709636e+01	3.771121e-07	3.273945e-10	3.273945e-10
8.709636e+01	1.071519e+02	2.753266e-07	2.529413e-10	2.529413e-10
1.071519e+02	1.318257e+02	1.981611e-07	1.940901e-10	1.940901e-10
1.318257e+02	1.621810e+02	1.396997e-07	1.474469e-10	1.474469e-10
1.621810e+02	1.995262e+02	9.676173e-08	1.110784e-10	1.110784e-10
1.995262e+02	2.454709e+02	6.439722e-08	8.206865e-11	8.206865e-11
2.454709e+02	3.019952e+02	4.087902e-08	5.926021e-11	5.926021e-11
3.019952e+02	3.715352e+02	2.457632e-08	4.165131e-11	4.165131e-11
3.715352e+02	4.570882e+02	1.308883e-08	2.756677e-11	2.756677e-11
4.570882e+02	5.623413e+02	2.348916e-09	1.057850e-11	1.057850e-11
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	8.222957e+01	2.720557e-02	2.720557e-02
1.230269e-04	1.513561e-04	6.968209e+01	2.251557e-02	2.251557e-02
1.513561e-04	1.862087e-04	5.724233e+01	1.839070e-02	1.839070e-02
1.862087e-04	2.290868e-04	4.594170e+01	1.486176e-02	1.486176e-02
2.290868e-04	2.818383e-04	3.680201e+01	1.200238e-02	1.200238e-02
2.818383e-04	3.467369e-04	2.950041e+01	9.685283e-03	9.685283e-03
3.467369e-04	4.265795e-04	2.366599e+01	7.825253e-03	7.825253e-03
4.265795e-04	5.248075e-04	1.897324e+01	6.312956e-03	6.312956e-03
5.248075e-04	6.456542e-04	1.520769e+01	5.096975e-03	5.096975e-03
6.456542e-04	7.943282e-04	1.220593e+01	4.115226e-03	4.115226e-03
7.943282e-04	9.772372e-04	9.767846e+00	3.320482e-03	3.320482e-03
9.772372e-04	1.202264e-03	7.829734e+00	2.679359e-03	2.679359e-03
1.202264e-03	1.479108e-03	6.268899e+00	2.162682e-03	2.162682e-03
1.479108e-03	1.819701e-03	5.020053e+00	1.745012e-03	1.745012e-03
1.819701e-03	2.238721e-03	4.015901e+00	1.408607e-03	1.408607e-03
2.238721e-03	2.754229e-03	3.215240e+00	1.136711e-03	1.136711e-03
2.754229e-03	3.388442e-03	2.568389e+00	9.171340e-04	9.171340e-04
3.388442e-03	4.168694e-03	2.053321e+00	7.392161e-04	7.392161e-04
4.168694e-03	5.128614e-03	1.641038e+00	5.961689e-04	5.961689e-04
5.128614e-03	6.309573e-03	1.310086e+00	4.798712e-04	4.798712e-04
6.309573e-03	7.762471e-03	1.046262e+00	3.866154e-04	3.866154e-04
7.762471e-03	9.549926e-03	8.358739e-01	3.113080e-04	3.113080e-04
9.549926e-03	1.174898e-02	6.664161e-01	2.505016e-04	2.505016e-04
1.174898e-02	1.445440e-02	5.313482e-01	2.016258e-04	2.016258e-04
1.445440e-02	1.778279e-02	4.238205e-01	1.622336e-04	1.622336e-04
1.778279e-02	2.187762e-02	3.378384e-01	1.306296e-04	1.306296e-04
2.187762e-02	2.691535e-02	2.689624e-01	1.050204e-04	1.050204e-04
2.691535e-02	3.311311e-02	2.141466e-01	8.452946e-05	8.452946e-05
3.311311e-02	4.073803e-02	1.704944e-01	6.798605e-05	6.798605e-05
4.073803e-02	5.011872e-02	1.355557e-01	5.464569e-05	5.464569e-05
5.011872e-02	6.165950e-02	1.077413e-01	4.394339e-05	4.394339e-05
6.165950e-02	7.585776e-02	8.566874e-02	3.531740e-05	3.531740e-05
7.585776e-02	9.332543e-02	6.803827e-02	2.838911e-05	2.838911e-05
9.332543e-02	1.148154e-01	5.391478e-02	2.279740e-05	2.279740e-05
1.148154e-01	1.412538e-01	4.277297e-02	1.831448e-05	1.831448e-05
1.412538e-01	1.737801e-01	3.393500e-02	1.472643e-05	1.472643e-05
1.737801e-01	2.137962e-01	2.684817e-02	1.182011e-05	1.182011e-05
2.137962e-01	2.630268e-01	2.123793e-02	9.480277e-06	9.480277e-06
2.630268e-01	3.235937e-01	1.678516e-02	7.602393e-06	7.602393e-06
3.235937e-01	3.981072e-01	1.326888e-02	6.093643e-06	6.093643e-06
3.981072e-01	4.897788e-01	1.046961e-02	4.877837e-06	4.877837e-06
4.897788e-01	6.025596e-01	8.265392e-03	3.907666e-06	3.907666e-06
6.025596e-01	7.413102e-01	6.508817e-03	3.127098e-06	3.127098e-06
7.413102e-01	9.120108e-01	5.124220e-03	2.501400e-06	2.501400e-06
9.120108e-01	1.122018e+00	4.029336e-03	2.000103e-06	2.000103e-06
1.122018e+00	1.380384e+00	3.166343e-03	1.598210e-06	1.598210e-06
1.380384e+00	1.698244e+00	2.483863e-03	1.276202e-06	1.276202e-06
1.698244e+00	2.089296e+00	1.948164e-03	1.019210e-06	1.019210e-06
2.089296e+00	2.570396e+00	1.523244e-03	8.128577e-07	8.128577e-07
2.570396e+00	3.162278e+00	1.189578e-03	6.481963e-07	6.481963e-07
3.162278e+00	3.890451e+00	9.287187e-04	5.167381e-07	5.167381e-07
3.890451e+00	4.786301e+00	7.229912e-04	4.113513e-07	4.113513e-07
4.786301e+00	5.888437e+00	5.628146e-04	3.274196e-07	3.274196e-07
5.888437e+00	7.244360e+00	4.370491e-04	2.601613e-07	2.601613e-07
7.244360e+00	8.912509e+00	3.379561e-04	2.063012e-07	2.063012e-07
8.912509e+00	1.096478e+01	2.613525e-04	1.637485e-07	1.637485e-07
1.096478e+01	1.348963e+01	2.011124e-04	1.295669e-07	1.295669e-07
1.348963e+01	1.659587e+01	1.547181e-04	1.024526e-07	1.024526e-07
1.659587e+01	2.041738e+01	1.184650e-04	8.079535e-08	8.079535e-08
2.041738e+01	2.511886e+01	9.044484e-05	6.364977e-08	6.364977e-08
2.511886e+01	3.090295e+01	6.862813e-05	4.999231e-08	4.999231e-08
3.090295e+01	3.801894e+01	5.205981e-05	3.926056e-08	3.926056e-08
3.801894e+01	4.677351e+01	3.911466e-05	3.066996e-08	3.066996e-08
4.677351e+01	5.754399e+01	2.923523e-05	2.390618e-08	2.390618e-08
5.754399e+01	7.079458e+01	2.168970e-05	1.858633e-08	1.858633e-08
7.079458e+01	8.709636e+01	1.593181e-05	1.437630e-08	1.437630e-08
8.709636e+01	1.071519e+02	1.157573e-05	1.106425e-08	1.106425e-08
1.071519e+02	1.318257e+02	8.266992e-06	8.435662e-09	8.435662e-09
1.318257e+02	1.621810e+02	5.778451e-06	6.366197e-09	6.366197e-09
1.621810e+02	1.995262e+02	3.943262e-06	4.740791e-09	4.740791e-09
1.995262e+02	2.454709e+02	2.573178e-06	3.454735e-09	3.454735e-09
2.454709e+02	3.019952e+02	1.571322e-06	2.416491e-09	2.416491e-09
3.019952e+02	3.715352e+02	8.437045e-07	1.533968e-09	1.533968e-09
3.715352e+02	4.570882e+02	3.360676e-07	7.716486e-10	7.716486e-10
4.570882e+02	5.623413e+02	3.238892e-08	1.615326e-10	1.615326e-10
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-240/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 240 GeV
XLabel=$k_T^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_T^{\gamma_2}$ [pb/GeV]
LegendXPos=0.6
LegendYPos=0.925
XMin=1e-2
XMax=1e1
LogX=1
YMax=2
DrawOnly=MCATNLO LOSHOWER
LegendOnly=MCATNLO LOSHOWER
RatioPlot=1
RatioPlotReference=MCATNLO
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotDrawOnly=MCATNLO LOSHOWER
RatioPlotYMin=0.9001
RatioPlotYMax=1.0999
RatioPlotYMajorTickMarks=5
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999506269703248e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.384939e-02	4.493336e-04	4.493336e-04
1.258925e-03	1.584893e-03	1.834262e-02	4.608756e-04	4.608756e-04
1.584893e-03	1.995262e-03	2.261856e-02	4.561270e-04	4.561270e-04
1.995262e-03	2.511886e-03	2.877280e-02	4.585053e-04	4.585053e-04
2.511886e-03	3.162278e-03	3.706831e-02	4.638252e-04	4.638252e-04
3.162278e-03	3.981072e-03	4.853469e-02	4.730199e-04	4.730199e-04
3.981072e-03	5.011872e-03	6.342413e-02	4.819262e-04	4.819262e-04
5.011872e-03	6.309573e-03	8.534855e-02	4.982545e-04	4.982545e-04
6.309573e-03	7.943282e-03	1.228794e-01	5.328350e-04	5.328350e-04
7.943282e-03	1.000000e-02	4.434609e-01	9.021543e-04	9.021543e-04
1.000000e-02	1.258925e-02	3.657919e+00	2.309248e-03	2.309248e-03
1.258925e-02	1.584893e-02	2.720898e+00	1.775044e-03	1.775044e-03
1.584893e-02	1.995262e-02	1.927819e+00	1.331639e-03	1.331639e-03
1.995262e-02	2.511886e-02	1.366118e+00	9.990733e-04	9.990733e-04
2.511886e-02	3.162278e-02	9.656953e-01	7.486400e-04	7.486400e-04
3.162278e-02	3.981072e-02	6.821743e-01	5.607907e-04	5.607907e-04
3.981072e-02	5.011872e-02	4.791763e-01	4.188909e-04	4.188909e-04
5.011872e-02	6.309573e-02	3.349123e-01	3.121180e-04	3.121180e-04
6.309573e-02	7.943282e-02	2.345804e-01	2.328086e-04	2.328086e-04
7.943282e-02	1.000000e-01	1.631817e-01	1.730569e-04	1.730569e-04
1.000000e-01	1.258925e-01	1.127515e-01	1.282079e-04	1.282079e-04
1.258925e-01	1.584893e-01	7.757700e-02	9.478061e-05	9.478061e-05
1.584893e-01	1.995262e-01	5.319337e-02	6.994907e-05	6.994907e-05
1.995262e-01	2.511886e-01	3.627952e-02	5.148539e-05	5.148539e-05
2.511886e-01	3.162278e-01	2.449881e-02	3.770729e-05	3.770729e-05
3.162278e-01	3.981072e-01	1.649640e-02	2.757705e-05	2.757705e-05
3.981072e-01	5.011872e-01	1.094235e-02	2.001744e-05	2.001744e-05
5.011872e-01	6.309573e-01	7.250118e-03	1.452198e-05	1.452198e-05
6.309573e-01	7.943282e-01	4.689903e-03	1.040963e-05	1.040963e-05
7.943282e-01	1.000000e+00	3.016806e-03	7.440924e-06	7.440924e-06
1.000000e+00	1.258925e+00	1.904131e-03	5.268681e-06	5.268681e-06
1.258925e+00	1.584893e+00	1.166088e-03	3.674672e-06	3.674672e-06
1.584893e+00	1.995262e+00	7.045145e-04	2.545647e-06	2.545647e-06
1.995262e+00	2.511886e+00	4.093439e-04	1.729408e-06	1.729408e-06
2.511886e+00	3.162278e+00	2.266756e-04	1.146979e-06	1.146979e-06
3.162278e+00	3.981072e+00	1.199399e-04	7.435925e-07	7.435925e-07
3.981072e+00	5.011872e+00	5.905915e-05	4.650471e-07	4.650471e-07
5.011872e+00	6.309573e+00	2.485818e-05	2.688982e-07	2.688982e-07
6.309573e+00	7.943282e+00	8.576582e-06	1.407701e-07	1.407701e-07
7.943282e+00	1.000000e+01	1.994968e-06	6.050916e-08	6.050916e-08
1.000000e+01	1.258925e+01	9.184331e-08	1.157117e-08	1.157117e-08
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999497600630977e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.467605e-02	4.761538e-04	4.761538e-04
1.258925e-03	1.584893e-03	1.943747e-02	4.883848e-04	4.883848e-04
1.584893e-03	1.995262e-03	2.396864e-02	4.833527e-04	4.833527e-04
1.995262e-03	2.511886e-03	3.049022e-02	4.858729e-04	4.858729e-04
2.511886e-03	3.162278e-03	3.928088e-02	4.915103e-04	4.915103e-04
3.162278e-03	3.981072e-03	5.143168e-02	5.012539e-04	5.012539e-04
3.981072e-03	5.011872e-03	6.720985e-02	5.106919e-04	5.106919e-04
5.011872e-03	6.309573e-03	9.044294e-02	5.279948e-04	5.279948e-04
6.309573e-03	7.943282e-03	1.302164e-01	5.646553e-04	5.646553e-04
7.943282e-03	1.000000e-02	4.699306e-01	9.560029e-04	9.560029e-04
1.000000e-02	1.258925e-02	3.876261e+00	2.447089e-03	2.447089e-03
1.258925e-02	1.584893e-02	2.883309e+00	1.880998e-03	1.880998e-03
1.584893e-02	1.995262e-02	2.042888e+00	1.411123e-03	1.411123e-03
1.995262e-02	2.511886e-02	1.447662e+00	1.058708e-03	1.058708e-03
2.511886e-02	3.162278e-02	1.023338e+00	7.933269e-04	7.933269e-04
3.162278e-02	3.981072e-02	7.228926e-01	5.942637e-04	5.942637e-04
3.981072e-02	5.011872e-02	5.077781e-01	4.438947e-04	4.438947e-04
5.011872e-02	6.309573e-02	3.549029e-01	3.307480e-04	3.307480e-04
6.309573e-02	7.943282e-02	2.485823e-01	2.467047e-04	2.467047e-04
7.943282e-02	1.000000e-01	1.729221e-01	1.833868e-04	1.833868e-04
1.000000e-01	1.258925e-01	1.194817e-01	1.358608e-04	1.358608e-04
1.258925e-01	1.584893e-01	8.220749e-02	1.004380e-04	1.004380e-04
1.584893e-01	1.995262e-01	5.636841e-02	7.412426e-05	7.412426e-05
1.995262e-01	2.511886e-01	3.844502e-02	5.455850e-05	5.455850e-05
2.511886e-01	3.162278e-01	2.596117e-02	3.995814e-05	3.995814e-05
3.162278e-01	3.981072e-01	1.748105e-02	2.922310e-05	2.922310e-05
3.981072e-01	5.011872e-01	1.159548e-02	2.121226e-05	2.121226e-05
5.011872e-01	6.309573e-01	7.682869e-03	1.538878e-05	1.538878e-05
6.309573e-01	7.943282e-01	4.969839e-03	1.103097e-05	1.103097e-05
7.943282e-01	1.000000e+00	3.196876e-03	7.885063e-06	7.885063e-06
1.000000e+00	1.258925e+00	2.017786e-03	5.583164e-06	5.583164e-06
1.258925e+00	1.584893e+00	1.235690e-03	3.894010e-06	3.894010e-06
1.584893e+00	1.995262e+00	7.465661e-04	2.697594e-06	2.697594e-06
1.995262e+00	2.511886e+00	4.337772e-04	1.832634e-06	1.832634e-06
2.511886e+00	3.162278e+00	2.402056e-04	1.215440e-06	1.215440e-06
3.162278e+00	3.981072e+00	1.270990e-04	7.879768e-07	7.879768e-07
3.981072e+00	5.011872e+00	6.258432e-05	4.928053e-07	4.928053e-07
5.011872e+00	6.309573e+00	2.634194e-05	2.849485e-07	2.849485e-07
6.309573e+00	7.943282e+00	9.088510e-06	1.491725e-07	1.491725e-07
7.943282e+00	1.000000e+01	2.114045e-06	6.412089e-08	6.412089e-08
1.000000e+01	1.258925e+01	9.732536e-08	1.226184e-08	1.226184e-08
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999497598172100e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.035578e-05	1.969696e-06	1.969696e-06
1.258925e-03	1.584893e-03	7.971463e-05	2.013518e-06	2.013518e-06
1.584893e-03	1.995262e-03	9.824351e-05	1.994014e-06	1.994014e-06
1.995262e-03	2.511886e-03	1.246602e-04	2.001628e-06	2.001628e-06
2.511886e-03	3.162278e-03	1.610406e-04	2.026578e-06	2.026578e-06
3.162278e-03	3.981072e-03	2.110807e-04	2.068430e-06	2.068430e-06
3.981072e-03	5.011872e-03	2.755224e-04	2.106443e-06	2.106443e-06
5.011872e-03	6.309573e-03	3.704913e-04	2.177075e-06	2.177075e-06
6.309573e-03	7.943282e-03	5.335665e-04	2.328005e-06	2.328005e-06
7.943282e-03	1.000000e-02	1.925114e-03	3.941592e-06	3.941592e-06
1.000000e-02	1.258925e-02	1.603932e-02	1.018981e-05	1.018981e-05
1.258925e-02	1.584893e-02	1.193552e-02	7.839211e-06	7.839211e-06
1.584893e-02	1.995262e-02	8.464672e-03	5.888925e-06	5.888925e-06
1.995262e-02	2.511886e-02	6.003744e-03	4.424237e-06	4.424237e-06
2.511886e-02	3.162278e-02	4.248575e-03	3.320085e-06	3.320085e-06
3.162278e-02	3.981072e-02	3.003709e-03	2.490549e-06	2.490549e-06
3.981072e-02	5.011872e-02	2.112122e-03	1.863219e-06	1.863219e-06
5.011872e-02	6.309573e-02	1.477837e-03	1.390564e-06	1.390564e-06
6.309573e-02	7.943282e-02	1.035728e-03	1.038622e-06	1.038622e-06
7.943282e-02	1.000000e-01	7.210463e-04	7.732774e-07	7.732774e-07
1.000000e-01	1.258925e-01	4.984347e-04	5.736634e-07	5.736634e-07
1.258925e-01	1.584893e-01	3.430932e-04	4.247094e-07	4.247094e-07
1.584893e-01	1.995262e-01	2.354894e-04	3.140429e-07	3.140429e-07
1.995262e-01	2.511886e-01	1.606303e-04	2.314761e-07	2.314761e-07
2.511886e-01	3.162278e-01	1.084423e-04	1.697349e-07	1.697349e-07
3.162278e-01	3.981072e-01	7.301479e-05	1.243092e-07	1.243092e-07
3.981072e-01	5.011872e-01	4.843288e-05	9.038074e-08	9.038074e-08
5.011872e-01	6.309573e-01	3.208845e-05	6.568558e-08	6.568558e-08
6.309573e-01	7.943282e-01	2.078420e-05	4.720572e-08	4.720572e-08
7.943282e-01	1.000000e+00	1.339275e-05	3.384974e-08	3.384974e-08
1.000000e+00	1.258925e+00	8.467564e-06	2.405307e-08	2.405307e-08
1.258925e+00	1.584893e+00	5.186963e-06	1.681985e-08	1.681985e-08
1.584893e+00	1.995262e+00	3.139099e-06	1.169314e-08	1.169314e-08
1.995262e+00	2.511886e+00	1.823058e-06	7.969828e-09	7.969828e-09
2.511886e+00	3.162278e+00	1.010457e-06	5.308017e-09	5.308017e-09
3.162278e+00	3.981072e+00	5.371689e-07	3.463737e-09	3.463737e-09
3.981072e+00	5.011872e+00	2.648251e-07	2.178248e-09	2.178248e-09
5.011872e+00	6.309573e+00	1.124226e-07	1.272274e-09	1.272274e-09
6.309573e+00	7.943282e+00	3.962209e-08	6.773332e-10	6.773332e-10
7.943282e+00	1.000000e+01	9.373682e-09	2.957201e-10	2.957201e-10
1.000000e+01	1.258925e+01	4.569261e-10	5.850463e-11	5.850463e-11
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999495489703856e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.129101e-03	7.280039e-05	7.280039e-05
1.258925e-03	1.584893e-03	2.796819e-03	7.382352e-05	7.382352e-05
1.584893e-03	1.995262e-03	3.411556e-03	7.238243e-05	7.238243e-05
1.995262e-03	2.511886e-03	4.349988e-03	7.314534e-05	7.314534e-05
2.511886e-03	3.162278e-03	5.559017e-03	7.315282e-05	7.315282e-05
3.162278e-03	3.981072e-03	7.337438e-03	7.521099e-05	7.521099e-05
3.981072e-03	5.011872e-03	9.537969e-03	7.627919e-05	7.627919e-05
5.011872e-03	6.309573e-03	1.284169e-02	7.889572e-05	7.889572e-05
6.309573e-03	7.943282e-03	1.846753e-02	8.428282e-05	8.428282e-05
7.943282e-03	1.000000e-02	6.585550e-02	1.411285e-04	1.411285e-04
1.000000e-02	1.258925e-02	5.791832e-01	3.847656e-04	3.847656e-04
1.258925e-02	1.584893e-02	4.324572e-01	2.968974e-04	2.968974e-04
1.584893e-02	1.995262e-02	3.086958e-01	2.243679e-04	2.243679e-04
1.995262e-02	2.511886e-02	2.202538e-01	1.694921e-04	1.694921e-04
2.511886e-02	3.162278e-02	1.564859e-01	1.276759e-04	1.276759e-04
3.162278e-02	3.981072e-02	1.110976e-01	9.619685e-05	9.619685e-05
3.981072e-02	5.011872e-02	7.837403e-02	7.220769e-05	7.220769e-05
5.011872e-02	6.309573e-02	5.498930e-02	5.404999e-05	5.404999e-05
6.309573e-02	7.943282e-02	3.865919e-02	4.051472e-05	4.051472e-05
7.943282e-02	1.000000e-01	2.695620e-02	3.022768e-05	3.022768e-05
1.000000e-01	1.258925e-01	1.866942e-02	2.247977e-05	2.247977e-05
1.258925e-01	1.584893e-01	1.284195e-02	1.664151e-05	1.664151e-05
1.584893e-01	1.995262e-01	8.801120e-03	1.229685e-05	1.229685e-05
1.995262e-01	2.511886e-01	5.993287e-03	9.058078e-06	9.058078e-06
2.511886e-01	3.162278e-01	4.029963e-03	6.625014e-06	6.625014e-06
3.162278e-01	3.981072e-01	2.698196e-03	4.830286e-06	4.830286e-06
3.981072e-01	5.011872e-01	1.775583e-03	3.488488e-06	3.488488e-06
5.011872e-01	6.309573e-01	1.163683e-03	2.510743e-06	2.510743e-06
6.309573e-01	7.943282e-01	7.430650e-04	1.781076e-06	1.781076e-06
7.943282e-01	1.000000e+00	4.715832e-04	1.260426e-06	1.260426e-06
1.000000e+00	1.258925e+00	2.928038e-04	8.816790e-07	8.816790e-07
1.258925e+00	1.584893e+00	1.761814e-04	6.076125e-07	6.076125e-07
1.584893e+00	1.995262e+00	1.047318e-04	4.157587e-07	4.157587e-07
1.995262e+00	2.511886e+00	5.920265e-05	2.775581e-07	2.775581e-07
2.511886e+00	3.162278e+00	3.186706e-05	1.807110e-07	1.807110e-07
3.162278e+00	3.981072e+00	1.629424e-05	1.141598e-07	1.141598e-07
3.981072e+00	5.011872e+00	7.578676e-06	6.855025e-08	6.855025e-08
5.011872e+00	6.309573e+00	2.998305e-06	3.791675e-08	3.791675e-08
6.309573e+00	7.943282e+00	9.452920e-07	1.831078e-08	1.831078e-08
7.943282e+00	1.000000e+01	1.756579e-07	6.571003e-09	6.571003e-09
1.000000e+01	1.258925e+01	5.570609e-09	8.533600e-10	8.533600e-10
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04646209339102405e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24377830994905740e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.63306629347025756e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.63155681703627430e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999778e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999997644898959e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=9.99999995100728822e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.231994e-03	1.025088e-04	1.025088e-04
1.258925e-03	1.584893e-03	7.711978e-03	1.016319e-04	1.016319e-04
1.584893e-03	1.995262e-03	9.902636e-03	1.026414e-04	1.026414e-04
1.995262e-03	2.511886e-03	1.246483e-02	1.026338e-04	1.026338e-04
2.511886e-03	3.162278e-03	1.585864e-02	1.031763e-04	1.031763e-04
3.162278e-03	3.981072e-03	2.061158e-02	1.048342e-04	1.048342e-04
3.981072e-03	5.011872e-03	2.684609e-02	1.066321e-04	1.066321e-04
5.011872e-03	6.309573e-03	3.621599e-02	1.103818e-04	1.103818e-04
6.309573e-03	7.943282e-03	5.252169e-02	1.184722e-04	1.184722e-04
7.943282e-03	1.000000e-02	1.958887e-01	2.039163e-04	2.039163e-04
1.000000e-02	1.258925e-02	1.715471e+00	5.378228e-04	5.378228e-04
1.258925e-02	1.584893e-02	1.281416e+00	4.142783e-04	4.142783e-04
1.584893e-02	1.995262e-02	9.099810e-01	3.111455e-04	3.111455e-04
1.995262e-02	2.511886e-02	6.449108e-01	2.334517e-04	2.334517e-04
2.511886e-02	3.162278e-02	4.560304e-01	1.749620e-04	1.749620e-04
3.162278e-02	3.981072e-02	3.218093e-01	1.309925e-04	1.309925e-04
3.981072e-02	5.011872e-02	2.265091e-01	9.794680e-05	9.794680e-05
5.011872e-02	6.309573e-02	1.587769e-01	7.308712e-05	7.308712e-05
6.309573e-02	7.943282e-02	1.107894e-01	5.441220e-05	5.441220e-05
7.943282e-02	1.000000e-01	7.706054e-02	4.044484e-05	4.044484e-05
1.000000e-01	1.258925e-01	5.331949e-02	2.998407e-05	2.998407e-05
1.258925e-01	1.584893e-01	3.670863e-02	2.217334e-05	2.217334e-05
1.584893e-01	1.995262e-01	2.510762e-02	1.634368e-05	1.634368e-05
1.995262e-01	2.511886e-01	1.711188e-02	1.202530e-05	1.202530e-05
2.511886e-01	3.162278e-01	1.155605e-02	8.807479e-06	8.807479e-06
3.162278e-01	3.981072e-01	7.722353e-03	6.416851e-06	6.416851e-06
3.981072e-01	5.011872e-01	5.126408e-03	4.659657e-06	4.659657e-06
5.011872e-01	6.309573e-01	3.363564e-03	3.363931e-06	3.363931e-06
6.309573e-01	7.943282e-01	2.179571e-03	2.413419e-06	2.413419e-06
7.943282e-01	1.000000e+00	1.392446e-03	1.719239e-06	1.719239e-06
1.000000e+00	1.258925e+00	8.741520e-04	1.214062e-06	1.214062e-06
1.258925e+00	1.584893e+00	5.353584e-04	8.467775e-07	8.467775e-07
1.584893e+00	1.995262e+00	3.202676e-04	5.837189e-07	5.837189e-07
1.995262e+00	2.511886e+00	1.856103e-04	3.960484e-07	3.960484e-07
2.511886e+00	3.162278e+00	1.031479e-04	2.631341e-07	2.631341e-07
3.162278e+00	3.981072e+00	5.434000e-05	1.702186e-07	1.702186e-07
3.981072e+00	5.011872e+00	2.600452e-05	1.049474e-07	1.049474e-07
5.011872e+00	6.309573e+00	1.105205e-05	6.097737e-08	6.097737e-08
6.309573e+00	7.943282e+00	3.731678e-06	3.157906e-08	3.157906e-08
7.943282e+00	1.000000e+01	8.206468e-07	1.319852e-08	1.319852e-08
1.000000e+01	1.258925e+01	3.490322e-08	2.425941e-09	2.425941e-09
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.427440e-02	2.347967e-04	2.347967e-04
1.258925e-03	1.584893e-03	1.766431e-02	2.327881e-04	2.327881e-04
1.584893e-03	1.995262e-03	2.268203e-02	2.351005e-04	2.351005e-04
1.995262e-03	2.511886e-03	2.855074e-02	2.350831e-04	2.350831e-04
2.511886e-03	3.162278e-03	3.632425e-02	2.363256e-04	2.363256e-04
3.162278e-03	3.981072e-03	4.721090e-02	2.401230e-04	2.401230e-04
3.981072e-03	5.011872e-03	6.149107e-02	2.442412e-04	2.442412e-04
5.011872e-03	6.309573e-03	8.295285e-02	2.528298e-04	2.528298e-04
6.309573e-03	7.943282e-03	1.203011e-01	2.713610e-04	2.713610e-04
7.943282e-03	1.000000e-02	4.486838e-01	4.670709e-04	4.670709e-04
1.000000e-02	1.258925e-02	3.929292e+00	1.231885e-03	1.231885e-03
1.258925e-02	1.584893e-02	2.935088e+00	9.489058e-04	9.489058e-04
1.584893e-02	1.995262e-02	2.084315e+00	7.126797e-04	7.126797e-04
1.995262e-02	2.511886e-02	1.477170e+00	5.347220e-04	5.347220e-04
2.511886e-02	3.162278e-02	1.044539e+00	4.007512e-04	4.007512e-04
3.162278e-02	3.981072e-02	7.371052e-01	3.000388e-04	3.000388e-04
3.981072e-02	5.011872e-02	5.188198e-01	2.243474e-04	2.243474e-04
5.011872e-02	6.309573e-02	3.636790e-01	1.674063e-04	1.674063e-04
6.309573e-02	7.943282e-02	2.537635e-01	1.246313e-04	1.246313e-04
7.943282e-02	1.000000e-01	1.765074e-01	9.263906e-05	9.263906e-05
1.000000e-01	1.258925e-01	1.221285e-01	6.867861e-05	6.867861e-05
1.258925e-01	1.584893e-01	8.408126e-02	5.078812e-05	5.078812e-05
1.584893e-01	1.995262e-01	5.750907e-02	3.743526e-05	3.743526e-05
1.995262e-01	2.511886e-01	3.919481e-02	2.754400e-05	2.754400e-05
2.511886e-01	3.162278e-01	2.646918e-02	2.017356e-05	2.017356e-05
3.162278e-01	3.981072e-01	1.768808e-02	1.469782e-05	1.469782e-05
3.981072e-01	5.011872e-01	1.174205e-02	1.067296e-05	1.067296e-05
5.011872e-01	6.309573e-01	7.704255e-03	7.705095e-06	7.705095e-06
6.309573e-01	7.943282e-01	4.992315e-03	5.527944e-06	5.527944e-06
7.943282e-01	1.000000e+00	3.189402e-03	3.937923e-06	3.937923e-06
1.000000e+00	1.258925e+00	2.002248e-03	2.780814e-06	2.780814e-06
1.258925e+00	1.584893e+00	1.226240e-03	1.939547e-06	1.939547e-06
1.584893e+00	1.995262e+00	7.335739e-04	1.337010e-06	1.337010e-06
1.995262e+00	2.511886e+00	4.251409e-04	9.071501e-07	9.071501e-07
2.511886e+00	3.162278e+00	2.362606e-04	6.027095e-07	6.027095e-07
3.162278e+00	3.981072e+00	1.244660e-04	3.898863e-07	3.898863e-07
3.981072e+00	5.011872e+00	5.956345e-05	2.403824e-07	2.403824e-07
5.011872e+00	6.309573e+00	2.531477e-05	1.396689e-07	1.396689e-07
6.309573e+00	7.943282e+00	8.547422e-06	7.233196e-08	7.233196e-08
7.943282e+00	1.000000e+01	1.879694e-06	3.023125e-08	3.023125e-08
1.000000e+01	1.258925e+01	7.994593e-08	5.556626e-09	5.556626e-09
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.138094e-05	1.011171e-06	1.011171e-06
1.258925e-03	1.584893e-03	7.597252e-05	1.002644e-06	1.002644e-06
1.584893e-03	1.995262e-03	9.748782e-05	1.011964e-06	1.011964e-06
1.995262e-03	2.511886e-03	1.226853e-04	1.011627e-06	1.011627e-06
2.511886e-03	3.162278e-03	1.562253e-04	1.017884e-06	1.017884e-06
3.162278e-03	3.981072e-03	2.030544e-04	1.034277e-06	1.034277e-06
3.981072e-03	5.011872e-03	2.644785e-04	1.052030e-06	1.052030e-06
5.011872e-03	6.309573e-03	3.568595e-04	1.089259e-06	1.089259e-06
6.309573e-03	7.943282e-03	5.174617e-04	1.168942e-06	1.168942e-06
7.943282e-03	1.000000e-02	1.928891e-03	2.010868e-06	2.010868e-06
1.000000e-02	1.258925e-02	1.702619e-02	5.346122e-06	5.346122e-06
1.258925e-02	1.584893e-02	1.273215e-02	4.122609e-06	4.122609e-06
1.584893e-02	1.995262e-02	9.055236e-03	3.101015e-06	3.101015e-06
1.995262e-02	2.511886e-02	6.427754e-03	2.330418e-06	2.330418e-06
2.511886e-02	3.162278e-02	4.553071e-03	1.749586e-06	1.749586e-06
3.162278e-02	3.981072e-02	3.218404e-03	1.312116e-06	1.312116e-06
3.981072e-02	5.011872e-02	2.269406e-03	9.828851e-07	9.828851e-07
5.011872e-02	6.309573e-02	1.593761e-03	7.347922e-07	7.347922e-07
6.309573e-02	7.943282e-02	1.114239e-03	5.481058e-07	5.481058e-07
7.943282e-02	1.000000e-01	7.766354e-04	4.082588e-07	4.082588e-07
1.000000e-01	1.258925e-01	5.385359e-04	3.033223e-07	3.033223e-07
1.258925e-01	1.584893e-01	3.716110e-04	2.248200e-07	2.248200e-07
1.584893e-01	1.995262e-01	2.548158e-04	1.661305e-07	1.661305e-07
1.995262e-01	2.511886e-01	1.741163e-04	1.225496e-07	1.225496e-07
2.511886e-01	3.162278e-01	1.179103e-04	9.000332e-08	9.000332e-08
3.162278e-01	3.981072e-01	7.903138e-05	6.577004e-08	6.577004e-08
3.981072e-01	5.011872e-01	5.263145e-05	4.791026e-08	4.791026e-08
5.011872e-01	6.309573e-01	3.465428e-05	3.470814e-08	3.470814e-08
6.309573e-01	7.943282e-01	2.254528e-05	2.499918e-08	2.499918e-08
7.943282e-01	1.000000e+00	1.446242e-05	1.788072e-08	1.788072e-08
1.000000e+00	1.258925e+00	9.121807e-06	1.268512e-08	1.268512e-08
1.258925e+00	1.584893e+00	5.615846e-06	8.893383e-09	8.893383e-09
1.584893e+00	1.995262e+00	3.378520e-06	6.164605e-09	6.164605e-09
1.995262e+00	2.511886e+00	1.971118e-06	4.210229e-09	4.210229e-09
2.511886e+00	3.162278e+00	1.103516e-06	2.817659e-09	2.817659e-09
3.162278e+00	3.981072e+00	5.863838e-07	1.838236e-09	1.838236e-09
3.981072e+00	5.011872e+00	2.833458e-07	1.144205e-09	1.144205e-09
5.011872e+00	6.309573e+00	1.218450e-07	6.725446e-10	6.725446e-10
6.309573e+00	7.943282e+00	4.167153e-08	3.527326e-10	3.527326e-10
7.943282e+00	1.000000e+01	9.291021e-09	1.494438e-10	1.494438e-10
1.000000e+01	1.258925e+01	3.998305e-10	2.779067e-11	2.779067e-11
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.091379e-03	3.611538e-05	3.611538e-05
1.258925e-03	1.584893e-03	2.592058e-03	3.589361e-05	3.589361e-05
1.584893e-03	1.995262e-03	3.328750e-03	3.620559e-05	3.620559e-05
1.995262e-03	2.511886e-03	4.184573e-03	3.614748e-05	3.614748e-05
2.511886e-03	3.162278e-03	5.314786e-03	3.632207e-05	3.632207e-05
3.162278e-03	3.981072e-03	6.923663e-03	3.696364e-05	3.696364e-05
3.981072e-03	5.011872e-03	9.021530e-03	3.762916e-05	3.762916e-05
5.011872e-03	6.309573e-03	1.215910e-02	3.890123e-05	3.890123e-05
6.309573e-03	7.943282e-03	1.759160e-02	4.164608e-05	4.164608e-05
7.943282e-03	1.000000e-02	6.499437e-02	7.092936e-05	7.092936e-05
1.000000e-02	1.258925e-02	5.986707e-01	1.970250e-04	1.970250e-04
1.258925e-02	1.584893e-02	4.494579e-01	1.524164e-04	1.524164e-04
1.584893e-02	1.995262e-02	3.217209e-01	1.153274e-04	1.153274e-04
1.995262e-02	2.511886e-02	2.297176e-01	8.714357e-05	8.714357e-05
2.511886e-02	3.162278e-02	1.634474e-01	6.569900e-05	6.569900e-05
3.162278e-02	3.981072e-02	1.159792e-01	4.945767e-05	4.945767e-05
3.981072e-02	5.011872e-02	8.201536e-02	3.715735e-05	3.715735e-05
5.011872e-02	6.309573e-02	5.774846e-02	2.785388e-05	2.785388e-05
6.309573e-02	7.943282e-02	4.043027e-02	2.080987e-05	2.080987e-05
7.943282e-02	1.000000e-01	2.820352e-02	1.551843e-05	1.551843e-05
1.000000e-01	1.258925e-01	1.955742e-02	1.153466e-05	1.153466e-05
1.258925e-01	1.584893e-01	1.348051e-02	8.544804e-06	8.544804e-06
1.584893e-01	1.995262e-01	9.224213e-03	6.304700e-06	6.304700e-06
1.995262e-01	2.511886e-01	6.281394e-03	4.638907e-06	4.638907e-06
2.511886e-01	3.162278e-01	4.231943e-03	3.392657e-06	3.392657e-06
3.162278e-01	3.981072e-01	2.819136e-03	2.466537e-06	2.466537e-06
3.981072e-01	5.011872e-01	1.864847e-03	1.786771e-06	1.786771e-06
5.011872e-01	6.309573e-01	1.215384e-03	1.282703e-06	1.282703e-06
6.309573e-01	7.943282e-01	7.818877e-04	9.147443e-07	9.147443e-07
7.943282e-01	1.000000e+00	4.951739e-04	6.466683e-07	6.466683e-07
1.000000e+00	1.258925e+00	3.073487e-04	4.520965e-07	4.520965e-07
1.258925e+00	1.584893e+00	1.860264e-04	3.121650e-07	3.121650e-07
1.584893e+00	1.995262e+00	1.094628e-04	2.120047e-07	2.120047e-07
1.995262e+00	2.511886e+00	6.208037e-05	1.410942e-07	1.410942e-07
2.511886e+00	3.162278e+00	3.375264e-05	9.203242e-08	9.203242e-08
3.162278e+00	3.981072e+00	1.732753e-05	5.828498e-08	5.828498e-08
3.981072e+00	5.011872e+00	7.988322e-06	3.487058e-08	3.487058e-08
5.011872e+00	6.309573e+00	3.208490e-06	1.937559e-08	1.937559e-08
6.309573e+00	7.943282e+00	9.872805e-07	9.314895e-09	9.314895e-09
7.943282e+00	1.000000e+01	1.780550e-07	3.288710e-09	3.288710e-09
1.000000e+01	1.258925e+01	4.349205e-09	3.562505e-10	3.562505e-10
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-240/ZH_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 240 GeV
XLabel=$k_T^{ZH}$ [GeV]
YLabel=d$\sigma/$d$k_T^{ZH}$ [pb/GeV]
LegendXPos=0.6
LegendYPos=0.925
LogX=1
XMin=0.05
XMax=50
YMin=2e-6
YMax=2
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=1
RatioPlotReference=MCATNLO
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotYMin=0.7001
RatioPlotYMax=1.1999
RatioPlotYMajorTickMarks=10
RatioPlotDrawOnly=MCATNLO NLO LOSHOWER
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999506269703248e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	9.315539e-02	1.165353e-03	1.165353e-03
1.258925e-03	1.584893e-03	1.173279e-01	1.165611e-03	1.165611e-03
1.584893e-03	1.995262e-03	1.482946e-01	1.167928e-03	1.167928e-03
1.995262e-03	2.511886e-03	1.915678e-01	1.183081e-03	1.183081e-03
2.511886e-03	3.162278e-03	2.389968e-01	1.177739e-03	1.177739e-03
3.162278e-03	3.981072e-03	3.070114e-01	1.189681e-03	1.189681e-03
3.981072e-03	5.011872e-03	3.957380e-01	1.203808e-03	1.203808e-03
5.011872e-03	6.309573e-03	5.302040e-01	1.241866e-03	1.241866e-03
6.309573e-03	7.943282e-03	7.703122e-01	1.334094e-03	1.334094e-03
7.943282e-03	1.000000e-02	1.879973e+00	1.857500e-03	1.857500e-03
1.000000e-02	1.258925e-02	8.604584e+00	3.541755e-03	3.541755e-03
1.258925e-02	1.584893e-02	6.535470e+00	2.751005e-03	2.751005e-03
1.584893e-02	1.995262e-02	4.984602e+00	2.141255e-03	2.141255e-03
1.995262e-02	2.511886e-02	3.854891e+00	1.678260e-03	1.678260e-03
2.511886e-02	3.162278e-02	2.987377e+00	1.316734e-03	1.316734e-03
3.162278e-02	3.981072e-02	2.298851e+00	1.029458e-03	1.029458e-03
3.981072e-02	5.011872e-02	1.763970e+00	8.037092e-04	8.037092e-04
5.011872e-02	6.309573e-02	1.347363e+00	6.260304e-04	6.260304e-04
6.309573e-02	7.943282e-02	1.032696e+00	4.884717e-04	4.884717e-04
7.943282e-02	1.000000e-01	7.907263e-01	3.809485e-04	3.809485e-04
1.000000e-01	1.258925e-01	6.034639e-01	2.966055e-04	2.966055e-04
1.258925e-01	1.584893e-01	4.600458e-01	2.308094e-04	2.308094e-04
1.584893e-01	1.995262e-01	3.490724e-01	1.791889e-04	1.791889e-04
1.995262e-01	2.511886e-01	2.641006e-01	1.389114e-04	1.389114e-04
2.511886e-01	3.162278e-01	1.994137e-01	1.075797e-04	1.075797e-04
3.162278e-01	3.981072e-01	1.501627e-01	8.320209e-05	8.320209e-05
3.981072e-01	5.011872e-01	1.120632e-01	6.405969e-05	6.405969e-05
5.011872e-01	6.309573e-01	8.296087e-02	4.912357e-05	4.912357e-05
6.309573e-01	7.943282e-01	6.175114e-02	3.777249e-05	3.777249e-05
7.943282e-01	1.000000e+00	4.589334e-02	2.902204e-05	2.902204e-05
1.000000e+00	1.258925e+00	3.397436e-02	2.225508e-05	2.225508e-05
1.258925e+00	1.584893e+00	2.508224e-02	1.704261e-05	1.704261e-05
1.584893e+00	1.995262e+00	1.832258e-02	1.298215e-05	1.298215e-05
1.995262e+00	2.511886e+00	1.326675e-02	9.845450e-06	9.845450e-06
2.511886e+00	3.162278e+00	9.644457e-03	7.481554e-06	7.481554e-06
3.162278e+00	3.981072e+00	6.932342e-03	5.653185e-06	5.653185e-06
3.981072e+00	5.011872e+00	4.929245e-03	4.248578e-06	4.248578e-06
5.011872e+00	6.309573e+00	3.441441e-03	3.163904e-06	3.163904e-06
6.309573e+00	7.943282e+00	2.370871e-03	2.340492e-06	2.340492e-06
7.943282e+00	1.000000e+01	1.575622e-03	1.700510e-06	1.700510e-06
1.000000e+01	1.258925e+01	9.983138e-04	1.206388e-06	1.206388e-06
1.258925e+01	1.584893e+01	5.757648e-04	8.165364e-07	8.165364e-07
1.584893e+01	1.995262e+01	2.722645e-04	5.004362e-07	5.004362e-07
1.995262e+01	2.511886e+01	4.640181e-05	1.841284e-07	1.841284e-07
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999497600630977e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	9.871573e-02	1.234911e-03	1.234911e-03
1.258925e-03	1.584893e-03	1.243311e-01	1.235185e-03	1.235185e-03
1.584893e-03	1.995262e-03	1.571462e-01	1.237640e-03	1.237640e-03
1.995262e-03	2.511886e-03	2.030024e-01	1.253698e-03	1.253698e-03
2.511886e-03	3.162278e-03	2.532623e-01	1.248037e-03	1.248037e-03
3.162278e-03	3.981072e-03	3.253367e-01	1.260691e-03	1.260691e-03
3.981072e-03	5.011872e-03	4.193592e-01	1.275662e-03	1.275662e-03
5.011872e-03	6.309573e-03	5.618514e-01	1.315992e-03	1.315992e-03
6.309573e-03	7.943282e-03	8.162910e-01	1.413725e-03	1.413725e-03
7.943282e-03	1.000000e-02	1.992189e+00	1.968376e-03	1.968376e-03
1.000000e-02	1.258925e-02	9.118189e+00	3.753162e-03	3.753162e-03
1.258925e-02	1.584893e-02	6.925576e+00	2.915216e-03	2.915216e-03
1.584893e-02	1.995262e-02	5.282129e+00	2.269065e-03	2.269065e-03
1.995262e-02	2.511886e-02	4.084988e+00	1.778436e-03	1.778436e-03
2.511886e-02	3.162278e-02	3.165692e+00	1.395329e-03	1.395329e-03
3.162278e-02	3.981072e-02	2.436068e+00	1.090906e-03	1.090906e-03
3.981072e-02	5.011872e-02	1.869261e+00	8.516822e-04	8.516822e-04
5.011872e-02	6.309573e-02	1.427787e+00	6.633982e-04	6.633982e-04
6.309573e-02	7.943282e-02	1.094337e+00	5.176286e-04	5.176286e-04
7.943282e-02	1.000000e-01	8.379243e-01	4.036871e-04	4.036871e-04
1.000000e-01	1.258925e-01	6.394844e-01	3.143099e-04	3.143099e-04
1.258925e-01	1.584893e-01	4.875055e-01	2.445863e-04	2.445863e-04
1.584893e-01	1.995262e-01	3.699083e-01	1.898846e-04	1.898846e-04
1.995262e-01	2.511886e-01	2.798647e-01	1.472030e-04	1.472030e-04
2.511886e-01	3.162278e-01	2.113167e-01	1.140012e-04	1.140012e-04
3.162278e-01	3.981072e-01	1.591257e-01	8.816833e-05	8.816833e-05
3.981072e-01	5.011872e-01	1.187522e-01	6.788341e-05	6.788341e-05
5.011872e-01	6.309573e-01	8.791278e-02	5.205576e-05	5.205576e-05
6.309573e-01	7.943282e-01	6.543705e-02	4.002714e-05	4.002714e-05
7.943282e-01	1.000000e+00	4.863272e-02	3.075438e-05	3.075438e-05
1.000000e+00	1.258925e+00	3.600227e-02	2.358348e-05	2.358348e-05
1.258925e+00	1.584893e+00	2.657940e-02	1.805989e-05	1.805989e-05
1.584893e+00	1.995262e+00	1.941626e-02	1.375706e-05	1.375706e-05
1.995262e+00	2.511886e+00	1.405863e-02	1.043311e-05	1.043311e-05
2.511886e+00	3.162278e+00	1.022013e-02	7.928121e-06	7.928121e-06
3.162278e+00	3.981072e+00	7.346126e-03	5.990618e-06	5.990618e-06
3.981072e+00	5.011872e+00	5.223470e-03	4.502176e-06	4.502176e-06
5.011872e+00	6.309573e+00	3.646860e-03	3.352759e-06	3.352759e-06
6.309573e+00	7.943282e+00	2.512386e-03	2.480193e-06	2.480193e-06
7.943282e+00	1.000000e+01	1.669672e-03	1.802015e-06	1.802015e-06
1.000000e+01	1.258925e+01	1.057902e-03	1.278396e-06	1.278396e-06
1.258925e+01	1.584893e+01	6.101317e-04	8.652746e-07	8.652746e-07
1.584893e+01	1.995262e+01	2.885157e-04	5.303067e-07	5.303067e-07
1.995262e+01	2.511886e+01	4.917149e-05	1.951187e-07	1.951187e-07
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999497598172100e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.968802e-04	5.021193e-06	5.021193e-06
1.258925e-03	1.584893e-03	5.007608e-04	5.016911e-06	5.016911e-06
1.584893e-03	1.995262e-03	6.359562e-04	5.033574e-06	5.033574e-06
1.995262e-03	2.511886e-03	8.216043e-04	5.095474e-06	5.095474e-06
2.511886e-03	3.162278e-03	1.025150e-03	5.069535e-06	5.069535e-06
3.162278e-03	3.981072e-03	1.318335e-03	5.122905e-06	5.122905e-06
3.981072e-03	5.011872e-03	1.700294e-03	5.184363e-06	5.184363e-06
5.011872e-03	6.309573e-03	2.277819e-03	5.346082e-06	5.346082e-06
6.309573e-03	7.943282e-03	3.307303e-03	5.737877e-06	5.737877e-06
7.943282e-03	1.000000e-02	8.059253e-03	7.973869e-06	7.973869e-06
1.000000e-02	1.258925e-02	3.723261e-02	1.534688e-05	1.534688e-05
1.258925e-02	1.584893e-02	2.830189e-02	1.193029e-05	1.193029e-05
1.584893e-02	1.995262e-02	2.160572e-02	9.294913e-06	9.294913e-06
1.995262e-02	2.511886e-02	1.672591e-02	7.292654e-06	7.292654e-06
2.511886e-02	3.162278e-02	1.297576e-02	5.728032e-06	5.728032e-06
3.162278e-02	3.981072e-02	9.995894e-03	4.483345e-06	4.483345e-06
3.981072e-02	5.011872e-02	7.678482e-03	3.504187e-06	3.504187e-06
5.011872e-02	6.309573e-02	5.872311e-03	2.733037e-06	2.733037e-06
6.309573e-02	7.943282e-02	4.505953e-03	2.135051e-06	2.135051e-06
7.943282e-02	1.000000e-01	3.453742e-03	1.666902e-06	1.666902e-06
1.000000e-01	1.258925e-01	2.638819e-03	1.299427e-06	1.299427e-06
1.258925e-01	1.584893e-01	2.014196e-03	1.012539e-06	1.012539e-06
1.584893e-01	1.995262e-01	1.530177e-03	7.871353e-07	7.871353e-07
1.995262e-01	2.511886e-01	1.159268e-03	6.111333e-07	6.111333e-07
2.511886e-01	3.162278e-01	8.764354e-04	4.739814e-07	4.739814e-07
3.162278e-01	3.981072e-01	6.608865e-04	3.671728e-07	3.671728e-07
3.981072e-01	5.011872e-01	4.940603e-04	2.832746e-07	2.832746e-07
5.011872e-01	6.309573e-01	3.663895e-04	2.176946e-07	2.176946e-07
6.309573e-01	7.943282e-01	2.731059e-04	1.677263e-07	1.677263e-07
7.943282e-01	1.000000e+00	2.031816e-04	1.291095e-07	1.291095e-07
1.000000e+00	1.258925e+00	1.505709e-04	9.919948e-08	9.919948e-08
1.258925e+00	1.584893e+00	1.112282e-04	7.611707e-08	7.611707e-08
1.584893e+00	1.995262e+00	8.123060e-05	5.808379e-08	5.808379e-08
1.995262e+00	2.511886e+00	5.874501e-05	4.412029e-08	4.412029e-08
2.511886e+00	3.162278e+00	4.257222e-05	3.355449e-08	3.355449e-08
3.162278e+00	3.981072e+00	3.041963e-05	2.534883e-08	2.534883e-08
3.981072e+00	5.011872e+00	2.140256e-05	1.901329e-08	1.901329e-08
5.011872e+00	6.309573e+00	1.479280e-05	1.414389e-08	1.414389e-08
6.309573e+00	7.943282e+00	1.003383e-05	1.043080e-08	1.043080e-08
7.943282e+00	1.000000e+01	6.570789e-06	7.567095e-09	7.567095e-09
1.000000e+01	1.258925e+01	4.085793e-06	5.356624e-09	5.356624e-09
1.258925e+01	1.584893e+01	2.298024e-06	3.613499e-09	3.613499e-09
1.584893e+01	1.995262e+01	1.089986e-06	2.243794e-09	2.243794e-09
1.995262e+01	2.511886e+01	1.932047e-07	8.508732e-10	8.508732e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999495489703856e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.618302e-02	2.107510e-04	2.107510e-04
1.258925e-03	1.584893e-03	2.051604e-02	2.119685e-04	2.119685e-04
1.584893e-03	1.995262e-03	2.594406e-02	2.123322e-04	2.123322e-04
1.995262e-03	2.511886e-03	3.356995e-02	2.153735e-04	2.153735e-04
2.511886e-03	3.162278e-03	4.191883e-02	2.144793e-04	2.144793e-04
3.162278e-03	3.981072e-03	5.396865e-02	2.170035e-04	2.170035e-04
3.981072e-03	5.011872e-03	6.982316e-02	2.202345e-04	2.202345e-04
5.011872e-03	6.309573e-03	9.395662e-02	2.279429e-04	2.279429e-04
6.309573e-03	7.943282e-03	1.372699e-01	2.458614e-04	2.458614e-04
7.943282e-03	1.000000e-02	3.252242e-01	3.317364e-04	3.317364e-04
1.000000e-02	1.258925e-02	1.668752e+00	7.124793e-04	7.124793e-04
1.258925e-02	1.584893e-02	1.282944e+00	5.596195e-04	5.596195e-04
1.584893e-02	1.995262e-02	9.838670e-01	4.380750e-04	4.380750e-04
1.995262e-02	2.511886e-02	7.603867e-01	3.433944e-04	3.433944e-04
2.511886e-02	3.162278e-02	5.886759e-01	2.693547e-04	2.693547e-04
3.162278e-02	3.981072e-02	4.534743e-01	2.109646e-04	2.109646e-04
3.981072e-02	5.011872e-02	3.488545e-01	1.652433e-04	1.652433e-04
5.011872e-02	6.309573e-02	2.671765e-01	1.291371e-04	1.291371e-04
6.309573e-02	7.943282e-02	2.047567e-01	1.007884e-04	1.007884e-04
7.943282e-02	1.000000e-01	1.562665e-01	7.834251e-05	7.834251e-05
1.000000e-01	1.258925e-01	1.188978e-01	6.081972e-05	6.081972e-05
1.258925e-01	1.584893e-01	9.056374e-02	4.730161e-05	4.730161e-05
1.584893e-01	1.995262e-01	6.870248e-02	3.672728e-05	3.672728e-05
1.995262e-01	2.511886e-01	5.202033e-02	2.850803e-05	2.850803e-05
2.511886e-01	3.162278e-01	3.922413e-02	2.205496e-05	2.205496e-05
3.162278e-01	3.981072e-01	2.952421e-02	1.705774e-05	1.705774e-05
3.981072e-01	5.011872e-01	2.216114e-02	1.321493e-05	1.321493e-05
5.011872e-01	6.309573e-01	1.656385e-02	1.024000e-05	1.024000e-05
6.309573e-01	7.943282e-01	1.234384e-02	7.891363e-06	7.891363e-06
7.943282e-01	1.000000e+00	9.135190e-03	6.043543e-06	6.043543e-06
1.000000e+00	1.258925e+00	6.730281e-03	4.619229e-06	4.619229e-06
1.258925e+00	1.584893e+00	4.940687e-03	3.524865e-06	3.524865e-06
1.584893e+00	1.995262e+00	3.590347e-03	2.680540e-06	2.680540e-06
1.995262e+00	2.511886e+00	2.592228e-03	2.036975e-06	2.036975e-06
2.511886e+00	3.162278e+00	1.852034e-03	1.528645e-06	1.528645e-06
3.162278e+00	3.981072e+00	1.309781e-03	1.146203e-06	1.146203e-06
3.981072e+00	5.011872e+00	9.090710e-04	8.511717e-07	8.511717e-07
5.011872e+00	6.309573e+00	6.202987e-04	6.284010e-07	6.284010e-07
6.309573e+00	7.943282e+00	4.125975e-04	4.575677e-07	4.575677e-07
7.943282e+00	1.000000e+01	2.635644e-04	3.271529e-07	3.271529e-07
1.000000e+01	1.258925e+01	1.572569e-04	2.255607e-07	2.255607e-07
1.258925e+01	1.584893e+01	8.337171e-05	1.471058e-07	1.471058e-07
1.584893e+01	1.995262e+01	3.302957e-05	7.936146e-08	7.936146e-08
1.995262e+01	2.511886e+01	3.310464e-06	1.800377e-08	1.800377e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04646209339102405e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24377830994905740e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	4.258967e-01	7.024656e-04	7.024656e-04
1.258925e-03	1.584893e-03	4.163697e-01	6.190305e-04	6.190305e-04
1.584893e-03	1.995262e-03	4.081787e-01	5.462584e-04	5.462584e-04
1.995262e-03	2.511886e-03	4.003728e-01	4.821753e-04	4.821753e-04
2.511886e-03	3.162278e-03	3.913877e-01	4.248896e-04	4.248896e-04
3.162278e-03	3.981072e-03	3.821839e-01	3.742045e-04	3.742045e-04
3.981072e-03	5.011872e-03	3.731351e-01	3.295383e-04	3.295383e-04
5.011872e-03	6.309573e-03	3.627438e-01	2.895829e-04	2.895829e-04
6.309573e-03	7.943282e-03	3.512768e-01	2.539788e-04	2.539788e-04
7.943282e-03	1.000000e-02	3.382618e-01	2.221260e-04	2.221260e-04
1.000000e-02	1.258925e-02	3.241907e-01	1.938088e-04	1.938088e-04
1.258925e-02	1.584893e-02	3.083533e-01	1.684600e-04	1.684600e-04
1.584893e-02	1.995262e-02	2.912160e-01	1.459085e-04	1.459085e-04
1.995262e-02	2.511886e-02	2.732742e-01	1.259715e-04	1.259715e-04
2.511886e-02	3.162278e-02	2.549790e-01	1.084488e-04	1.084488e-04
3.162278e-02	3.981072e-02	2.367691e-01	9.313988e-05	9.313988e-05
3.981072e-02	5.011872e-02	2.194269e-01	7.991313e-05	7.991313e-05
5.011872e-02	6.309573e-02	2.030701e-01	6.851664e-05	6.851664e-05
6.309573e-02	7.943282e-02	1.881868e-01	5.878512e-05	5.878512e-05
7.943282e-02	1.000000e-01	1.747225e-01	5.048325e-05	5.048325e-05
1.000000e-01	1.258925e-01	1.621770e-01	4.334788e-05	4.334788e-05
1.258925e-01	1.584893e-01	1.507237e-01	3.724463e-05	3.724463e-05
1.584893e-01	1.995262e-01	1.415862e-01	3.217240e-05	3.217240e-05
1.995262e-01	2.511886e-01	1.329970e-01	2.779035e-05	2.779035e-05
2.511886e-01	3.162278e-01	1.246568e-01	2.397897e-05	2.397897e-05
3.162278e-01	3.981072e-01	1.170347e-01	2.070763e-05	2.070763e-05
3.981072e-01	5.011872e-01	1.088171e-01	1.779596e-05	1.779596e-05
5.011872e-01	6.309573e-01	9.976713e-02	1.518681e-05	1.518681e-05
6.309573e-01	7.943282e-01	9.542385e-02	1.323736e-05	1.323736e-05
7.943282e-01	1.000000e+00	9.205924e-02	1.158795e-05	1.158795e-05
1.000000e+00	1.258925e+00	8.840344e-02	1.012064e-05	1.012064e-05
1.258925e+00	1.584893e+00	8.557610e-02	8.874603e-06	8.874603e-06
1.584893e+00	1.995262e+00	8.378498e-02	7.826289e-06	7.826289e-06
1.995262e+00	2.511886e+00	8.114296e-02	6.864331e-06	6.864331e-06
2.511886e+00	3.162278e+00	7.839168e-02	6.013226e-06	6.013226e-06
3.162278e+00	3.981072e+00	7.630286e-02	5.287414e-06	5.287414e-06
3.981072e+00	5.011872e+00	7.094320e-02	4.543896e-06	4.543896e-06
5.011872e+00	6.309573e+00	6.442472e-02	3.859218e-06	3.859218e-06
6.309573e+00	7.943282e+00	5.893409e-02	3.289701e-06	3.289701e-06
7.943282e+00	1.000000e+01	5.109038e-02	2.729875e-06	2.729875e-06
1.000000e+01	1.258925e+01	4.155257e-02	2.194183e-06	2.194183e-06
1.258925e+01	1.584893e+01	2.965797e-02	1.652133e-06	1.652133e-06
1.584893e+01	1.995262e+01	1.579139e-02	1.074455e-06	1.074455e-06
1.995262e+01	2.511886e+01	2.077298e-03	3.473542e-07	3.473542e-07
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.63306629347025756e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.63155681703627430e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.694619e+01	4.307568e-02	4.307568e-02
1.258925e-03	1.584893e-03	1.314702e+01	2.959515e-02	2.959515e-02
1.584893e-03	1.995262e-03	1.020157e+01	2.041410e-02	2.041410e-02
1.995262e-03	2.511886e-03	7.929965e+00	1.419967e-02	1.419967e-02
2.511886e-03	3.162278e-03	6.133498e+00	9.852438e-03	9.852438e-03
3.162278e-03	3.981072e-03	4.748108e+00	6.888689e-03	6.888689e-03
3.981072e-03	5.011872e-03	3.679417e+00	4.818397e-03	4.818397e-03
5.011872e-03	6.309573e-03	2.842424e+00	3.379001e-03	3.379001e-03
6.309573e-03	7.943282e-03	2.197311e+00	2.374215e-03	2.374215e-03
7.943282e-03	1.000000e-02	1.694857e+00	1.668404e-03	1.668404e-03
1.000000e-02	1.258925e-02	1.308565e+00	1.175208e-03	1.175208e-03
1.258925e-02	1.584893e-02	1.007941e+00	8.276157e-04	8.276157e-04
1.584893e-02	1.995262e-02	7.760055e-01	5.825618e-04	5.825618e-04
1.995262e-02	2.511886e-02	5.968101e-01	4.105493e-04	4.105493e-04
2.511886e-02	3.162278e-02	4.589770e-01	2.895746e-04	2.895746e-04
3.162278e-02	3.981072e-02	3.521554e-01	2.038482e-04	2.038482e-04
3.981072e-02	5.011872e-02	2.700402e-01	1.435588e-04	1.435588e-04
5.011872e-02	6.309573e-02	2.066818e-01	1.008432e-04	1.008432e-04
6.309573e-02	7.943282e-02	1.580535e-01	7.079129e-05	7.079129e-05
7.943282e-02	1.000000e-01	1.206193e-01	4.962496e-05	4.962496e-05
1.000000e-01	1.258925e-01	9.191893e-02	3.470767e-05	3.470767e-05
1.258925e-01	1.584893e-01	6.995257e-02	2.420694e-05	2.420694e-05
1.584893e-01	1.995262e-01	5.309219e-02	1.682491e-05	1.682491e-05
1.995262e-01	2.511886e-01	4.025036e-02	1.166458e-05	1.166458e-05
2.511886e-01	3.162278e-01	3.042905e-02	8.055823e-06	8.055823e-06
3.162278e-01	3.981072e-01	2.293681e-02	5.548676e-06	5.548676e-06
3.981072e-01	5.011872e-01	1.724205e-02	3.807938e-06	3.807938e-06
5.011872e-01	6.309573e-01	1.292371e-02	2.598334e-06	2.598334e-06
6.309573e-01	7.943282e-01	9.648848e-03	1.761999e-06	1.761999e-06
7.943282e-01	1.000000e+00	7.175894e-03	1.184977e-06	1.184977e-06
1.000000e+00	1.258925e+00	5.310128e-03	7.893926e-07	7.893926e-07
1.258925e+00	1.584893e+00	3.908479e-03	5.209735e-07	5.209735e-07
1.584893e+00	1.995262e+00	2.858903e-03	3.396070e-07	3.396070e-07
1.995262e+00	2.511886e+00	2.075107e-03	2.208417e-07	2.208417e-07
2.511886e+00	3.162278e+00	1.492217e-03	1.416512e-07	1.416512e-07
3.162278e+00	3.981072e+00	1.060964e-03	8.921574e-08	8.921574e-08
3.981072e+00	5.011872e+00	7.434225e-04	5.567783e-08	5.567783e-08
5.011872e+00	6.309573e+00	5.108752e-04	3.451361e-08	3.451361e-08
6.309573e+00	7.943282e+00	3.417883e-04	2.105139e-08	2.105139e-08
7.943282e+00	1.000000e+01	2.197521e-04	1.273166e-08	1.273166e-08
1.000000e+01	1.258925e+01	1.325114e-04	7.476681e-09	7.476681e-09
1.258925e+01	1.584893e+01	7.087407e-05	4.167859e-09	4.167859e-09
1.584893e+01	1.995262e+01	2.815161e-05	2.013044e-09	2.013044e-09
1.995262e+01	2.511886e+01	2.819615e-06	5.055805e-10	5.055805e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999778e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999997644898959e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=9.99999995100728822e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.694123e-02	2.131357e-04	2.131357e-04
1.258925e-03	1.584893e-03	3.407976e-02	2.136463e-04	2.136463e-04
1.584893e-03	1.995262e-03	4.226494e-02	2.120496e-04	2.120496e-04
1.995262e-03	2.511886e-03	5.281371e-02	2.112616e-04	2.112616e-04
2.511886e-03	3.162278e-03	6.650555e-02	2.112885e-04	2.112885e-04
3.162278e-03	3.981072e-03	8.282276e-02	2.101464e-04	2.101464e-04
3.981072e-03	5.011872e-03	1.047520e-01	2.106341e-04	2.106341e-04
5.011872e-03	6.309573e-03	1.338160e-01	2.121784e-04	2.121784e-04
6.309573e-03	7.943282e-03	1.790452e-01	2.187402e-04	2.187402e-04
7.943282e-03	1.000000e-02	5.070136e-01	3.280627e-04	3.280627e-04
1.000000e-02	1.258925e-02	3.786080e+00	7.989920e-04	7.989920e-04
1.258925e-02	1.584893e-02	3.013691e+00	6.353256e-04	6.353256e-04
1.584893e-02	1.995262e-02	2.300237e+00	4.946905e-04	4.946905e-04
1.995262e-02	2.511886e-02	1.785974e+00	3.884944e-04	3.884944e-04
2.511886e-02	3.162278e-02	1.386834e+00	3.051119e-04	3.051119e-04
3.162278e-02	3.981072e-02	1.070827e+00	2.389499e-04	2.389499e-04
3.981072e-02	5.011872e-02	8.226576e-01	1.866624e-04	1.866624e-04
5.011872e-02	6.309573e-02	6.293925e-01	1.455151e-04	1.455151e-04
6.309573e-02	7.943282e-02	4.814725e-01	1.134313e-04	1.134313e-04
7.943282e-02	1.000000e-01	3.685299e-01	8.844708e-05	8.844708e-05
1.000000e-01	1.258925e-01	2.813905e-01	6.888145e-05	6.888145e-05
1.258925e-01	1.584893e-01	2.143398e-01	5.357947e-05	5.357947e-05
1.584893e-01	1.995262e-01	1.625768e-01	4.158881e-05	4.158881e-05
1.995262e-01	2.511886e-01	1.229944e-01	3.223963e-05	3.223963e-05
2.511886e-01	3.162278e-01	9.283512e-02	2.496336e-05	2.496336e-05
3.162278e-01	3.981072e-01	6.965668e-02	1.927208e-05	1.927208e-05
3.981072e-01	5.011872e-01	5.210111e-02	1.485494e-05	1.485494e-05
5.011872e-01	6.309573e-01	3.886892e-02	1.143532e-05	1.143532e-05
6.309573e-01	7.943282e-01	2.895249e-02	8.796100e-06	8.796100e-06
7.943282e-01	1.000000e+00	2.145546e-02	6.748637e-06	6.748637e-06
1.000000e+00	1.258925e+00	1.581235e-02	5.163519e-06	5.163519e-06
1.258925e+00	1.584893e+00	1.159517e-02	3.940812e-06	3.940812e-06
1.584893e+00	1.995262e+00	8.410708e-03	2.991324e-06	2.991324e-06
1.995262e+00	2.511886e+00	6.061784e-03	2.263328e-06	2.263328e-06
2.511886e+00	3.162278e+00	4.333796e-03	1.705616e-06	1.705616e-06
3.162278e+00	3.981072e+00	3.060833e-03	1.277518e-06	1.277518e-06
3.981072e+00	5.011872e+00	2.135846e-03	9.511133e-07	9.511133e-07
5.011872e+00	6.309573e+00	1.461138e-03	7.011207e-07	7.011207e-07
6.309573e+00	7.943282e+00	9.753512e-04	5.105376e-07	5.105376e-07
7.943282e+00	1.000000e+01	6.251192e-04	3.642743e-07	3.642743e-07
1.000000e+01	1.258925e+01	3.768380e-04	2.520722e-07	2.520722e-07
1.258925e+01	1.584893e+01	2.053260e-04	1.658323e-07	1.658323e-07
1.584893e+01	1.995262e+01	9.119171e-05	9.849743e-08	9.849743e-08
1.995262e+01	2.511886e+01	1.571389e-05	3.644090e-08	3.644090e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.170899e-02	4.881881e-04	4.881881e-04
1.258925e-03	1.584893e-03	7.805981e-02	4.893575e-04	4.893575e-04
1.584893e-03	1.995262e-03	9.680799e-02	4.857003e-04	4.857003e-04
1.995262e-03	2.511886e-03	1.209700e-01	4.838954e-04	4.838954e-04
2.511886e-03	3.162278e-03	1.523312e-01	4.839571e-04	4.839571e-04
3.162278e-03	3.981072e-03	1.897058e-01	4.813412e-04	4.813412e-04
3.981072e-03	5.011872e-03	2.399350e-01	4.824581e-04	4.824581e-04
5.011872e-03	6.309573e-03	3.065059e-01	4.859953e-04	4.859953e-04
6.309573e-03	7.943282e-03	4.101036e-01	5.010251e-04	5.010251e-04
7.943282e-03	1.000000e-02	1.161316e+00	7.514289e-04	7.514289e-04
1.000000e-02	1.258925e-02	8.672029e+00	1.830094e-03	1.830094e-03
1.258925e-02	1.584893e-02	6.902868e+00	1.455215e-03	1.455215e-03
1.584893e-02	1.995262e-02	5.268702e+00	1.133090e-03	1.133090e-03
1.995262e-02	2.511886e-02	4.090780e+00	8.898479e-04	8.898479e-04
2.511886e-02	3.162278e-02	3.176547e+00	6.988598e-04	6.988598e-04
3.162278e-02	3.981072e-02	2.452734e+00	5.473157e-04	5.473157e-04
3.981072e-02	5.011872e-02	1.884301e+00	4.275510e-04	4.275510e-04
5.011872e-02	6.309573e-02	1.441626e+00	3.333028e-04	3.333028e-04
6.309573e-02	7.943282e-02	1.102815e+00	2.598148e-04	2.598148e-04
7.943282e-02	1.000000e-01	8.441191e-01	2.025884e-04	2.025884e-04
1.000000e-01	1.258925e-01	6.445260e-01	1.577732e-04	1.577732e-04
1.258925e-01	1.584893e-01	4.909460e-01	1.227240e-04	1.227240e-04
1.584893e-01	1.995262e-01	3.723829e-01	9.525935e-05	9.525935e-05
1.995262e-01	2.511886e-01	2.817192e-01	7.384497e-05	7.384497e-05
2.511886e-01	3.162278e-01	2.126391e-01	5.717867e-05	5.717867e-05
3.162278e-01	3.981072e-01	1.595489e-01	4.414277e-05	4.414277e-05
3.981072e-01	5.011872e-01	1.193378e-01	3.402529e-05	3.402529e-05
5.011872e-01	6.309573e-01	8.902937e-02	2.619264e-05	2.619264e-05
6.309573e-01	7.943282e-01	6.631579e-02	2.014750e-05	2.014750e-05
7.943282e-01	1.000000e+00	4.914383e-02	1.545778e-05	1.545778e-05
1.000000e+00	1.258925e+00	3.621824e-02	1.182706e-05	1.182706e-05
1.258925e+00	1.584893e+00	2.655878e-02	9.026442e-06	9.026442e-06
1.584893e+00	1.995262e+00	1.926475e-02	6.851639e-06	6.851639e-06
1.995262e+00	2.511886e+00	1.388454e-02	5.184161e-06	5.184161e-06
2.511886e+00	3.162278e+00	9.926575e-03	3.906719e-06	3.906719e-06
3.162278e+00	3.981072e+00	7.010849e-03	2.926159e-06	2.926159e-06
3.981072e+00	5.011872e+00	4.892162e-03	2.178528e-06	2.178528e-06
5.011872e+00	6.309573e+00	3.346741e-03	1.605919e-06	1.605919e-06
6.309573e+00	7.943282e+00	2.234046e-03	1.169388e-06	1.169388e-06
7.943282e+00	1.000000e+01	1.431838e-03	8.343716e-07	8.343716e-07
1.000000e+01	1.258925e+01	8.631488e-04	5.773722e-07	5.773722e-07
1.258925e+01	1.584893e+01	4.702998e-04	3.798393e-07	3.798393e-07
1.584893e+01	1.995262e+01	2.088749e-04	2.256087e-07	2.256087e-07
1.995262e+01	2.511886e+01	3.599271e-05	8.346800e-08	8.346800e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.618396e-04	2.073919e-06	2.073919e-06
1.258925e-03	1.584893e-03	3.313098e-04	2.079525e-06	2.079525e-06
1.584893e-03	1.995262e-03	4.108941e-04	2.064002e-06	2.064002e-06
1.995262e-03	2.511886e-03	5.137013e-04	2.057400e-06	2.057400e-06
2.511886e-03	3.162278e-03	6.465402e-04	2.056599e-06	2.056599e-06
3.162278e-03	3.981072e-03	8.051994e-04	2.045552e-06	2.045552e-06
3.981072e-03	5.011872e-03	1.018197e-03	2.049895e-06	2.049895e-06
5.011872e-03	6.309573e-03	1.300098e-03	2.063962e-06	2.063962e-06
6.309573e-03	7.943282e-03	1.738327e-03	2.126287e-06	2.126287e-06
7.943282e-03	1.000000e-02	4.899578e-03	3.173759e-06	3.173759e-06
1.000000e-02	1.258925e-02	3.683864e-02	7.783778e-06	7.783778e-06
1.258925e-02	1.584893e-02	2.932777e-02	6.190308e-06	6.190308e-06
1.584893e-02	1.995262e-02	2.240346e-02	4.824119e-06	4.824119e-06
1.995262e-02	2.511886e-02	1.741101e-02	3.792128e-06	3.792128e-06
2.511886e-02	3.162278e-02	1.353306e-02	2.981170e-06	2.981170e-06
3.162278e-02	3.981072e-02	1.045999e-02	2.337121e-06	2.337121e-06
3.981072e-02	5.011872e-02	8.044209e-03	1.827638e-06	1.827638e-06
5.011872e-02	6.309573e-02	6.161409e-03	1.426403e-06	1.426403e-06
6.309573e-02	7.943282e-02	4.718613e-03	1.113160e-06	1.113160e-06
7.943282e-02	1.000000e-01	3.615956e-03	8.690035e-07	8.690035e-07
1.000000e-01	1.258925e-01	2.764296e-03	6.775949e-07	6.775949e-07
1.258925e-01	1.584893e-01	2.108321e-03	5.277531e-07	5.277531e-07
1.584893e-01	1.995262e-01	1.601434e-03	4.102330e-07	4.102330e-07
1.995262e-01	2.511886e-01	1.213412e-03	3.185077e-07	3.185077e-07
2.511886e-01	3.162278e-01	9.173475e-04	2.470222e-07	2.470222e-07
3.162278e-01	3.981072e-01	6.895761e-04	1.910571e-07	1.910571e-07
3.981072e-01	5.011872e-01	5.168108e-04	1.475614e-07	1.475614e-07
5.011872e-01	6.309573e-01	3.863897e-04	1.138386e-07	1.138386e-07
6.309573e-01	7.943282e-01	2.884615e-04	8.776267e-08	8.776267e-08
7.943282e-01	1.000000e+00	2.143239e-04	6.750936e-08	6.750936e-08
1.000000e+00	1.258925e+00	1.584137e-04	5.180279e-08	5.180279e-08
1.258925e+00	1.584893e+00	1.165357e-04	3.966170e-08	3.966170e-08
1.584893e+00	1.995262e+00	8.484907e-05	3.021835e-08	3.021835e-08
1.995262e+00	2.511886e+00	6.141335e-05	2.296076e-08	2.296076e-08
2.511886e+00	3.162278e+00	4.411955e-05	1.738603e-08	1.738603e-08
3.162278e+00	3.981072e+00	3.133532e-05	1.309454e-08	1.309454e-08
3.981072e+00	5.011872e+00	2.200685e-05	9.810996e-09	9.810996e-09
5.011872e+00	6.309573e+00	1.517067e-05	7.287099e-09	7.287099e-09
6.309573e+00	7.943282e+00	1.022115e-05	5.354986e-09	5.354986e-09
7.943282e+00	1.000000e+01	6.625483e-06	3.863726e-09	3.863726e-09
1.000000e+01	1.258925e+01	4.051077e-06	2.711330e-09	2.711330e-09
1.258925e+01	1.584893e+01	2.247070e-06	1.815496e-09	1.815496e-09
1.584893e+01	1.995262e+01	1.020836e-06	1.102791e-09	1.102791e-09
1.995262e+01	2.511886e+01	1.795204e-07	4.163220e-10	4.163220e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	9.902396e-03	8.246648e-05	8.246648e-05
1.258925e-03	1.584893e-03	1.252399e-02	8.270572e-05	8.270572e-05
1.584893e-03	1.995262e-03	1.555690e-02	8.213860e-05	8.213860e-05
1.995262e-03	2.511886e-03	1.954170e-02	8.225411e-05	8.225411e-05
2.511886e-03	3.162278e-03	2.462750e-02	8.232716e-05	8.232716e-05
3.162278e-03	3.981072e-03	3.074545e-02	8.206169e-05	8.206169e-05
3.981072e-03	5.011872e-03	3.903013e-02	8.252868e-05	8.252868e-05
5.011872e-03	6.309573e-03	5.017510e-02	8.361302e-05	8.361302e-05
6.309573e-03	7.943282e-03	6.780185e-02	8.694854e-05	8.694854e-05
7.943282e-03	1.000000e-02	1.997558e-01	1.349170e-04	1.349170e-04
1.000000e-02	1.258925e-02	1.671846e+00	3.651042e-04	3.651042e-04
1.258925e-02	1.584893e-02	1.332277e+00	2.906649e-04	2.906649e-04
1.584893e-02	1.995262e-02	1.019609e+00	2.269660e-04	2.269660e-04
1.995262e-02	2.511886e-02	7.893032e-01	1.778433e-04	1.778433e-04
2.511886e-02	3.162278e-02	6.111413e-01	1.393550e-04	1.393550e-04
3.162278e-02	3.981072e-02	4.713642e-01	1.090530e-04	1.090530e-04
3.981072e-02	5.011872e-02	3.625326e-01	8.531495e-05	8.531495e-05
5.011872e-02	6.309573e-02	2.779983e-01	6.668539e-05	6.668539e-05
6.309573e-02	7.943282e-02	2.127146e-01	5.200547e-05	5.200547e-05
7.943282e-02	1.000000e-01	1.625552e-01	4.048289e-05	4.048289e-05
1.000000e-01	1.258925e-01	1.238856e-01	3.146307e-05	3.146307e-05
1.258925e-01	1.584893e-01	9.425229e-02	2.444094e-05	2.444094e-05
1.584893e-01	1.995262e-01	7.152202e-02	1.897852e-05	1.897852e-05
1.995262e-01	2.511886e-01	5.413033e-02	1.471579e-05	1.471579e-05
2.511886e-01	3.162278e-01	4.088425e-02	1.140084e-05	1.140084e-05
3.162278e-01	3.981072e-01	3.076536e-02	8.828093e-06	8.828093e-06
3.981072e-01	5.011872e-01	2.307676e-02	6.825520e-06	6.825520e-06
5.011872e-01	6.309573e-01	1.723968e-02	5.262853e-06	5.262853e-06
6.309573e-01	7.943282e-01	1.283184e-02	4.044956e-06	4.044956e-06
7.943282e-01	1.000000e+00	9.513463e-03	3.105179e-06	3.105179e-06
1.000000e+00	1.258925e+00	7.008914e-03	2.375027e-06	2.375027e-06
1.258925e+00	1.584893e+00	5.143416e-03	1.813951e-06	1.813951e-06
1.584893e+00	1.995262e+00	3.740614e-03	1.380830e-06	1.380830e-06
1.995262e+00	2.511886e+00	2.702037e-03	1.047461e-06	1.047461e-06
2.511886e+00	3.162278e+00	1.934583e-03	7.907460e-07	7.907460e-07
3.162278e+00	3.981072e+00	1.367985e-03	5.931776e-07	5.931776e-07
3.981072e+00	5.011872e+00	9.541555e-04	4.414891e-07	4.414891e-07
5.011872e+00	6.309573e+00	6.525754e-04	3.253940e-07	3.253940e-07
6.309573e+00	7.943282e+00	4.352609e-04	2.368345e-07	2.368345e-07
7.943282e+00	1.000000e+01	2.796082e-04	1.695116e-07	1.695116e-07
1.000000e+01	1.258925e+01	1.685196e-04	1.175921e-07	1.175921e-07
1.258925e+01	1.584893e+01	9.070758e-05	7.698786e-08	7.698786e-08
1.584893e+01	1.995262e+01	3.635053e-05	4.201598e-08	4.201598e-08
1.995262e+01	2.511886e+01	3.730717e-06	9.601597e-09	9.601597e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-240/ZH_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 240 GeV
XLabel=$m_{ZH}$ [GeV]
YLabel=d$\sigma/$d$m_{ZH}$ [pb/GeV]
LegendXPos=0.075
LegendYPos=0.9
XMin=210
XMax=245
YMin=2e-6
YMax=1e0
DrawOnly=MCATNLO NLO LOSHOWER LO
LegendOnly=MCATNLO NLO LO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1Reference=MCATNLO
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot1DrawOnly=MCATNLO NLO
RatioPlot1YMin=0.9801
RatioPlot1YMax=1.02
RatioPlot1YMajorTickMarks=10
RatioPlot2=1
RatioPlot2Reference=LO
RatioPlot2YLabel=Ratio to LO
RatioPlot2DrawOnly=MCATNLO LO LOSHOWER
RatioPlot2YMin=0.9401
RatioPlot2YMax=1.02
RatioPlot2YMajorTickMarks=20
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999506269703248e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	1.248706e-03	1.665123e-06	1.665123e-06
2.170000e+02	2.187000e+02	2.985712e-03	2.574779e-06	2.574779e-06
2.187000e+02	2.204000e+02	3.124505e-03	2.633945e-06	2.633945e-06
2.204000e+02	2.221000e+02	3.579676e-03	2.819278e-06	2.819278e-06
2.221000e+02	2.238000e+02	4.339335e-03	3.104042e-06	3.104042e-06
2.238000e+02	2.255000e+02	5.207968e-03	3.400558e-06	3.400558e-06
2.255000e+02	2.272000e+02	6.224600e-03	3.717677e-06	3.717677e-06
2.272000e+02	2.289000e+02	7.335329e-03	4.035765e-06	4.035765e-06
2.289000e+02	2.306000e+02	8.832341e-03	4.428473e-06	4.428473e-06
2.306000e+02	2.323000e+02	1.080655e-02	4.898461e-06	4.898461e-06
2.323000e+02	2.340000e+02	1.345879e-02	5.466622e-06	5.466622e-06
2.340000e+02	2.357000e+02	1.795079e-02	6.313321e-06	6.313321e-06
2.357000e+02	2.374000e+02	2.615151e-02	7.620165e-06	7.620165e-06
2.374000e+02	2.391000e+02	5.152007e-02	1.069558e-05	1.069558e-05
2.391000e+02	2.408000e+02	3.923353e-01	2.951513e-05	2.951513e-05
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999497600630977e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	1.323241e-03	1.764512e-06	1.764512e-06
2.170000e+02	2.187000e+02	3.163928e-03	2.728468e-06	2.728468e-06
2.187000e+02	2.204000e+02	3.311008e-03	2.791168e-06	2.791168e-06
2.204000e+02	2.221000e+02	3.793344e-03	2.987558e-06	2.987558e-06
2.221000e+02	2.238000e+02	4.598345e-03	3.289320e-06	3.289320e-06
2.238000e+02	2.255000e+02	5.518826e-03	3.603534e-06	3.603534e-06
2.255000e+02	2.272000e+02	6.596141e-03	3.939586e-06	3.939586e-06
2.272000e+02	2.289000e+02	7.773171e-03	4.276658e-06	4.276658e-06
2.289000e+02	2.306000e+02	9.359541e-03	4.692809e-06	4.692809e-06
2.306000e+02	2.323000e+02	1.145159e-02	5.190846e-06	5.190846e-06
2.323000e+02	2.340000e+02	1.426214e-02	5.792923e-06	5.792923e-06
2.340000e+02	2.357000e+02	1.902225e-02	6.690154e-06	6.690154e-06
2.357000e+02	2.374000e+02	2.771248e-02	8.075014e-06	8.075014e-06
2.374000e+02	2.391000e+02	5.459528e-02	1.133400e-05	1.133400e-05
2.391000e+02	2.408000e+02	4.157540e-01	3.127694e-05	3.127694e-05
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999497598172100e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.275112e-06	8.770651e-09	8.770651e-09
2.170000e+02	2.187000e+02	1.477072e-05	1.294095e-08	1.294095e-08
2.187000e+02	2.204000e+02	1.519927e-05	1.302438e-08	1.302438e-08
2.204000e+02	2.221000e+02	1.709429e-05	1.370617e-08	1.370617e-08
2.221000e+02	2.238000e+02	2.047609e-05	1.489488e-08	1.489488e-08
2.238000e+02	2.255000e+02	2.425637e-05	1.608692e-08	1.608692e-08
2.255000e+02	2.272000e+02	2.867660e-05	1.736919e-08	1.736919e-08
2.272000e+02	2.289000e+02	3.351199e-05	1.864755e-08	1.864755e-08
2.289000e+02	2.306000e+02	3.987948e-05	2.020356e-08	2.020356e-08
2.306000e+02	2.323000e+02	4.819216e-05	2.206138e-08	2.206138e-08
2.323000e+02	2.340000e+02	5.954259e-05	2.436272e-08	2.436272e-08
2.340000e+02	2.357000e+02	7.861106e-05	2.781495e-08	2.781495e-08
2.357000e+02	2.374000e+02	1.136489e-04	3.323478e-08	3.323478e-08
2.374000e+02	2.391000e+02	2.216816e-04	4.633785e-08	4.633785e-08
2.391000e+02	2.408000e+02	1.674201e-03	1.260812e-07	1.260812e-07
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999495489703856e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.261776e-05	9.424622e-08	9.424622e-08
2.170000e+02	2.187000e+02	3.342365e-04	3.112126e-07	3.112126e-07
2.187000e+02	2.204000e+02	5.130287e-04	4.623161e-07	4.623161e-07
2.204000e+02	2.221000e+02	6.702941e-04	5.624373e-07	5.624373e-07
2.221000e+02	2.238000e+02	8.308988e-04	6.342118e-07	6.342118e-07
2.238000e+02	2.255000e+02	1.005041e-03	6.992188e-07	6.992188e-07
2.255000e+02	2.272000e+02	1.204291e-03	7.598962e-07	7.598962e-07
2.272000e+02	2.289000e+02	1.442112e-03	8.349129e-07	8.349129e-07
2.289000e+02	2.306000e+02	1.741356e-03	9.164736e-07	9.164736e-07
2.306000e+02	2.323000e+02	2.141054e-03	1.017230e-06	1.017230e-06
2.323000e+02	2.340000e+02	2.713390e-03	1.151749e-06	1.151749e-06
2.340000e+02	2.357000e+02	3.625811e-03	1.330187e-06	1.330187e-06
2.357000e+02	2.374000e+02	5.387045e-03	1.632194e-06	1.632194e-06
2.374000e+02	2.391000e+02	1.068854e-02	2.307570e-06	2.307570e-06
2.391000e+02	2.408000e+02	8.311612e-02	6.514506e-06	6.514506e-06
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04646209339102405e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.724600e-04	1.501380e-07	1.501380e-07
2.170000e+02	2.187000e+02	1.593132e-03	2.311039e-07	2.311039e-07
2.187000e+02	2.204000e+02	1.637316e-03	2.341581e-07	2.341581e-07
2.204000e+02	2.221000e+02	2.022901e-03	2.601600e-07	2.601600e-07
2.221000e+02	2.238000e+02	2.339272e-03	2.797872e-07	2.797872e-07
2.238000e+02	2.255000e+02	2.966462e-03	3.151104e-07	3.151104e-07
2.255000e+02	2.272000e+02	3.527389e-03	3.440471e-07	3.440471e-07
2.272000e+02	2.289000e+02	4.246195e-03	3.776416e-07	3.776416e-07
2.289000e+02	2.306000e+02	5.206664e-03	4.180795e-07	4.180795e-07
2.306000e+02	2.323000e+02	6.378476e-03	4.630825e-07	4.630825e-07
2.323000e+02	2.340000e+02	7.984153e-03	5.184086e-07	5.184086e-07
2.340000e+02	2.357000e+02	1.065046e-02	5.989018e-07	5.989018e-07
2.357000e+02	2.374000e+02	1.570184e-02	7.271200e-07	7.271200e-07
2.374000e+02	2.391000e+02	3.207102e-02	1.039429e-06	1.039429e-06
2.391000e+02	2.408000e+02	2.354945e-01	2.819195e-06	2.819195e-06
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24377830994905740e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	2.510487e-02	2.693284e-06	2.693284e-06
2.170000e+02	2.187000e+02	7.236165e-02	4.412355e-06	4.412355e-06
2.187000e+02	2.204000e+02	9.847794e-02	4.910608e-06	4.910608e-06
2.204000e+02	2.221000e+02	1.175799e-01	5.378126e-06	5.378126e-06
2.221000e+02	2.238000e+02	1.290792e-01	5.680027e-06	5.680027e-06
2.238000e+02	2.255000e+02	1.419068e-01	6.093649e-06	6.093649e-06
2.255000e+02	2.272000e+02	1.476968e-01	6.417245e-06	6.417245e-06
2.272000e+02	2.289000e+02	1.568487e-01	6.795877e-06	6.795877e-06
2.289000e+02	2.306000e+02	1.666710e-01	7.204283e-06	7.204283e-06
2.306000e+02	2.323000e+02	1.719128e-01	7.659899e-06	7.659899e-06
2.323000e+02	2.340000e+02	1.751081e-01	8.195306e-06	8.195306e-06
2.340000e+02	2.357000e+02	1.909625e-01	9.084913e-06	9.084913e-06
2.357000e+02	2.374000e+02	1.972912e-01	1.032333e-05	1.032333e-05
2.374000e+02	2.391000e+02	2.432745e-01	1.381366e-05	1.381366e-05
2.391000e+02	2.408000e+02	9.069012e-01	3.580422e-05	3.580422e-05
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.63306629347025756e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	5.842744e-06	1.356720e-09	1.356720e-09
2.170000e+02	2.187000e+02	1.368555e-05	2.067471e-09	2.067471e-09
2.187000e+02	2.204000e+02	1.386718e-05	2.067188e-09	2.067188e-09
2.204000e+02	2.221000e+02	1.689115e-05	2.266684e-09	2.266684e-09
2.221000e+02	2.238000e+02	1.924128e-05	2.405662e-09	2.405662e-09
2.238000e+02	2.255000e+02	2.403502e-05	2.673984e-09	2.673984e-09
2.255000e+02	2.272000e+02	2.807944e-05	2.880099e-09	2.880099e-09
2.272000e+02	2.289000e+02	3.329454e-05	3.121705e-09	3.121705e-09
2.289000e+02	2.306000e+02	4.029525e-05	3.414846e-09	3.414846e-09
2.306000e+02	2.323000e+02	4.859982e-05	3.735515e-09	3.735515e-09
2.323000e+02	2.340000e+02	5.992976e-05	4.131356e-09	4.131356e-09
2.340000e+02	2.357000e+02	7.885171e-05	4.717509e-09	4.717509e-09
2.357000e+02	2.374000e+02	1.148076e-04	5.663474e-09	5.663474e-09
2.374000e+02	2.391000e+02	2.313098e-04	8.002426e-09	8.002426e-09
2.391000e+02	2.408000e+02	1.675527e-03	2.148485e-08	2.148485e-08
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.63155681703627430e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.282659e-05	1.645671e-08	1.645671e-08
2.170000e+02	2.187000e+02	3.341711e-04	5.440192e-08	5.440192e-08
2.187000e+02	2.204000e+02	5.124190e-04	8.133401e-08	8.133401e-08
2.204000e+02	2.221000e+02	6.707276e-04	9.587023e-08	9.587023e-08
2.221000e+02	2.238000e+02	8.312129e-04	1.106081e-07	1.106081e-07
2.238000e+02	2.255000e+02	1.005046e-03	1.189388e-07	1.189388e-07
2.255000e+02	2.272000e+02	1.203725e-03	1.302121e-07	1.302121e-07
2.272000e+02	2.289000e+02	1.441567e-03	1.421375e-07	1.421375e-07
2.289000e+02	2.306000e+02	1.741158e-03	1.551626e-07	1.551626e-07
2.306000e+02	2.323000e+02	2.140386e-03	1.723124e-07	1.723124e-07
2.323000e+02	2.340000e+02	2.712128e-03	1.952554e-07	1.952554e-07
2.340000e+02	2.357000e+02	3.627068e-03	2.261674e-07	2.261674e-07
2.357000e+02	2.374000e+02	5.386048e-03	2.767978e-07	2.767978e-07
2.374000e+02	2.391000e+02	1.069024e-02	3.850186e-07	3.850186e-07
2.391000e+02	2.408000e+02	8.312112e-02	1.092227e-06	1.092227e-06
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999778e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.450224e-04	1.430904e-07	1.430904e-07
2.170000e+02	2.187000e+02	1.527995e-03	2.202338e-07	2.202338e-07
2.187000e+02	2.204000e+02	1.571752e-03	2.233650e-07	2.233650e-07
2.204000e+02	2.221000e+02	1.943256e-03	2.483637e-07	2.483637e-07
2.221000e+02	2.238000e+02	2.246888e-03	2.670630e-07	2.670630e-07
2.238000e+02	2.255000e+02	2.848723e-03	3.007102e-07	3.007102e-07
2.255000e+02	2.272000e+02	3.380541e-03	3.275790e-07	3.275790e-07
2.272000e+02	2.289000e+02	4.066581e-03	3.592839e-07	3.592839e-07
2.289000e+02	2.306000e+02	4.988283e-03	3.979226e-07	3.979226e-07
2.306000e+02	2.323000e+02	6.103682e-03	4.401685e-07	4.401685e-07
2.323000e+02	2.340000e+02	7.632865e-03	4.922285e-07	4.922285e-07
2.340000e+02	2.357000e+02	1.017756e-02	5.683881e-07	5.683881e-07
2.357000e+02	2.374000e+02	1.500689e-02	6.901895e-07	6.901895e-07
2.374000e+02	2.391000e+02	3.063935e-02	9.861950e-07	9.861950e-07
2.391000e+02	2.408000e+02	2.246492e-01	2.670395e-06	2.670395e-06
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	1.195308e-03	2.651645e-07	2.651645e-07
2.170000e+02	2.187000e+02	2.831568e-03	4.081211e-07	4.081211e-07
2.187000e+02	2.204000e+02	2.912655e-03	4.139235e-07	4.139235e-07
2.204000e+02	2.221000e+02	3.601099e-03	4.602493e-07	4.602493e-07
2.221000e+02	2.238000e+02	4.163766e-03	4.949014e-07	4.949014e-07
2.238000e+02	2.255000e+02	5.279044e-03	5.572540e-07	5.572540e-07
2.255000e+02	2.272000e+02	6.264571e-03	6.070454e-07	6.070454e-07
2.272000e+02	2.289000e+02	7.535888e-03	6.657984e-07	6.657984e-07
2.289000e+02	2.306000e+02	9.243918e-03	7.374007e-07	7.374007e-07
2.306000e+02	2.323000e+02	1.131089e-02	8.156879e-07	8.156879e-07
2.323000e+02	2.340000e+02	1.414466e-02	9.121616e-07	9.121616e-07
2.340000e+02	2.357000e+02	1.886031e-02	1.053295e-06	1.053295e-06
2.357000e+02	2.374000e+02	2.780966e-02	1.279008e-06	1.279008e-06
2.374000e+02	2.391000e+02	5.677858e-02	1.827544e-06	1.827544e-06
2.391000e+02	2.408000e+02	4.163034e-01	4.948579e-06	4.948579e-06
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999997644898959e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.000800e-06	1.331207e-09	1.331207e-09
2.170000e+02	2.187000e+02	1.406376e-05	2.027075e-09	2.027075e-09
2.187000e+02	2.204000e+02	1.425251e-05	2.025511e-09	2.025511e-09
2.204000e+02	2.221000e+02	1.736455e-05	2.219442e-09	2.219442e-09
2.221000e+02	2.238000e+02	1.979539e-05	2.353060e-09	2.353060e-09
2.238000e+02	2.255000e+02	2.474709e-05	2.612627e-09	2.612627e-09
2.255000e+02	2.272000e+02	2.897329e-05	2.808054e-09	2.808054e-09
2.272000e+02	2.289000e+02	3.439393e-05	3.039440e-09	3.039440e-09
2.289000e+02	2.306000e+02	4.163801e-05	3.322547e-09	3.322547e-09
2.306000e+02	2.323000e+02	5.029561e-05	3.628479e-09	3.628479e-09
2.323000e+02	2.340000e+02	6.210376e-05	4.006841e-09	4.006841e-09
2.340000e+02	2.357000e+02	8.178441e-05	4.570018e-09	4.570018e-09
2.357000e+02	2.374000e+02	1.191235e-04	5.482345e-09	5.482345e-09
2.374000e+02	2.391000e+02	2.402090e-04	7.737729e-09	7.737729e-09
2.391000e+02	2.408000e+02	1.742962e-03	2.073686e-08	2.073686e-08
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=9.99999995100728822e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.533347e-05	1.608132e-08	1.608132e-08
2.170000e+02	2.187000e+02	3.475301e-04	5.311297e-08	5.311297e-08
2.187000e+02	2.204000e+02	5.329260e-04	7.926590e-08	7.926590e-08
2.204000e+02	2.221000e+02	6.976406e-04	9.326255e-08	9.326255e-08
2.221000e+02	2.238000e+02	8.646435e-04	1.074760e-07	1.074760e-07
2.238000e+02	2.255000e+02	1.045464e-03	1.153971e-07	1.153971e-07
2.255000e+02	2.272000e+02	1.252133e-03	1.264205e-07	1.264205e-07
2.272000e+02	2.289000e+02	1.499537e-03	1.379037e-07	1.379037e-07
2.289000e+02	2.306000e+02	1.811188e-03	1.503341e-07	1.503341e-07
2.306000e+02	2.323000e+02	2.226303e-03	1.669255e-07	1.669255e-07
2.323000e+02	2.340000e+02	2.820834e-03	1.891045e-07	1.891045e-07
2.340000e+02	2.357000e+02	3.772049e-03	2.189245e-07	2.189245e-07
2.357000e+02	2.374000e+02	5.600788e-03	2.676843e-07	2.676843e-07
2.374000e+02	2.391000e+02	1.111488e-02	3.721988e-07	3.721988e-07
2.391000e+02	2.408000e+02	8.641465e-02	1.055791e-06	1.055791e-06
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	5.168168e-04	3.643161e-07	3.643161e-07
2.170000e+02	2.187000e+02	1.223044e-03	5.604425e-07	5.604425e-07
2.187000e+02	2.204000e+02	1.234665e-03	5.630988e-07	5.630988e-07
2.204000e+02	2.221000e+02	1.610877e-03	6.431930e-07	6.431930e-07
2.221000e+02	2.238000e+02	1.721111e-03	6.648360e-07	6.648360e-07
2.238000e+02	2.255000e+02	2.391228e-03	7.836471e-07	7.836471e-07
2.255000e+02	2.272000e+02	2.769868e-03	8.434115e-07	8.434115e-07
2.272000e+02	2.289000e+02	3.295784e-03	9.200034e-07	9.200034e-07
2.289000e+02	2.306000e+02	3.985961e-03	1.011758e-06	1.011758e-06
2.306000e+02	2.323000e+02	4.925086e-03	1.124649e-06	1.124649e-06
2.323000e+02	2.340000e+02	6.182894e-03	1.260103e-06	1.260103e-06
2.340000e+02	2.357000e+02	8.197012e-03	1.450901e-06	1.450901e-06
2.357000e+02	2.374000e+02	1.213819e-02	1.765579e-06	1.765579e-06
2.374000e+02	2.391000e+02	2.452088e-02	2.509447e-06	2.509447e-06
2.391000e+02	2.408000e+02	1.821014e-01	6.838594e-06	6.838594e-06
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	1.183771e-03	8.344673e-07	8.344673e-07
2.170000e+02	2.187000e+02	2.801386e-03	1.283695e-06	1.283695e-06
2.187000e+02	2.204000e+02	2.828004e-03	1.289780e-06	1.289780e-06
2.204000e+02	2.221000e+02	3.689719e-03	1.473236e-06	1.473236e-06
2.221000e+02	2.238000e+02	3.942212e-03	1.522809e-06	1.522809e-06
2.238000e+02	2.255000e+02	5.477117e-03	1.794947e-06	1.794947e-06
2.255000e+02	2.272000e+02	6.344394e-03	1.931838e-06	1.931838e-06
2.272000e+02	2.289000e+02	7.549006e-03	2.107271e-06	2.107271e-06
2.289000e+02	2.306000e+02	9.129859e-03	2.317435e-06	2.317435e-06
2.306000e+02	2.323000e+02	1.128092e-02	2.576012e-06	2.576012e-06
2.323000e+02	2.340000e+02	1.416194e-02	2.886270e-06	2.886270e-06
2.340000e+02	2.357000e+02	1.877528e-02	3.323294e-06	3.323294e-06
2.357000e+02	2.374000e+02	2.780258e-02	4.044065e-06	4.044065e-06
2.374000e+02	2.391000e+02	5.616515e-02	5.747897e-06	5.747897e-06
2.391000e+02	2.408000e+02	4.171039e-01	1.566382e-05	1.566382e-05
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	5.942965e-06	4.189343e-09	4.189343e-09
2.170000e+02	2.187000e+02	1.391485e-05	6.376373e-09	6.376373e-09
2.187000e+02	2.204000e+02	1.384172e-05	6.313023e-09	6.313023e-09
2.204000e+02	2.221000e+02	1.779554e-05	7.105783e-09	7.105783e-09
2.221000e+02	2.238000e+02	1.875139e-05	7.243947e-09	7.243947e-09
2.238000e+02	2.255000e+02	2.569135e-05	8.420559e-09	8.420559e-09
2.255000e+02	2.272000e+02	2.935422e-05	8.939806e-09	8.939806e-09
2.272000e+02	2.289000e+02	3.446634e-05	9.623407e-09	9.623407e-09
2.289000e+02	2.306000e+02	4.114564e-05	1.044720e-08	1.044720e-08
2.306000e+02	2.323000e+02	5.019243e-05	1.146589e-08	1.146589e-08
2.323000e+02	2.340000e+02	6.222418e-05	1.268752e-08	1.268752e-08
2.340000e+02	2.357000e+02	8.147776e-05	1.442998e-08	1.442998e-08
2.357000e+02	2.374000e+02	1.191835e-04	1.734756e-08	1.734756e-08
2.374000e+02	2.391000e+02	2.378279e-04	2.435809e-08	2.435809e-08
2.391000e+02	2.408000e+02	1.747951e-03	6.569983e-08	6.569983e-08
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.538500e-05	5.060896e-08	5.060896e-08
2.170000e+02	2.187000e+02	3.473652e-04	1.670157e-07	1.670157e-07
2.187000e+02	2.204000e+02	5.329687e-04	2.522185e-07	2.522185e-07
2.204000e+02	2.221000e+02	6.976600e-04	2.888455e-07	2.888455e-07
2.221000e+02	2.238000e+02	8.643059e-04	3.454705e-07	3.454705e-07
2.238000e+02	2.255000e+02	1.045750e-03	3.550249e-07	3.550249e-07
2.255000e+02	2.272000e+02	1.252384e-03	3.942748e-07	3.942748e-07
2.272000e+02	2.289000e+02	1.499966e-03	4.326238e-07	4.326238e-07
2.289000e+02	2.306000e+02	1.811118e-03	4.746705e-07	4.746705e-07
2.306000e+02	2.323000e+02	2.227343e-03	5.249193e-07	5.249193e-07
2.323000e+02	2.340000e+02	2.820869e-03	5.931299e-07	5.931299e-07
2.340000e+02	2.357000e+02	3.773628e-03	6.890759e-07	6.890759e-07
2.357000e+02	2.374000e+02	5.601708e-03	8.407319e-07	8.407319e-07
2.374000e+02	2.391000e+02	1.111580e-02	1.174086e-06	1.174086e-06
2.391000e+02	2.408000e+02	8.640876e-02	3.326697e-06	3.326697e-06
2.408000e+02	2.425000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+02	2.442000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.442000e+02	2.459000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.459000e+02	2.476000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.476000e+02	2.493000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.493000e+02	2.510000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+02	2.527000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.527000e+02	2.544000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.544000e+02	2.561000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.561000e+02	2.578000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.578000e+02	2.595000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.595000e+02	2.612000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.612000e+02	2.629000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.629000e+02	2.646000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.646000e+02	2.663000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.663000e+02	2.680000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+02	2.697000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.697000e+02	2.714000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.714000e+02	2.731000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.731000e+02	2.748000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.748000e+02	2.765000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.765000e+02	2.782000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.782000e+02	2.799000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.799000e+02	2.816000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.816000e+02	2.833000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.833000e+02	2.850000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+02	2.867000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.867000e+02	2.884000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.884000e+02	2.901000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.901000e+02	2.918000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.918000e+02	2.935000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.935000e+02	2.952000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.952000e+02	2.969000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.969000e+02	2.986000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.986000e+02	3.003000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.003000e+02	3.020000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+02	3.037000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.037000e+02	3.054000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.054000e+02	3.071000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.071000e+02	3.088000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.088000e+02	3.105000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.105000e+02	3.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.122000e+02	3.139000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.139000e+02	3.156000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.156000e+02	3.173000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.173000e+02	3.190000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+02	3.207000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.207000e+02	3.224000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.224000e+02	3.241000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.241000e+02	3.258000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.258000e+02	3.275000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+02	3.292000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.292000e+02	3.309000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.309000e+02	3.326000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.326000e+02	3.343000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.343000e+02	3.360000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+02	3.377000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.377000e+02	3.394000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.394000e+02	3.411000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.411000e+02	3.428000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.428000e+02	3.445000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.445000e+02	3.462000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.462000e+02	3.479000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.479000e+02	3.496000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.496000e+02	3.513000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.513000e+02	3.530000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+02	3.547000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.547000e+02	3.564000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.564000e+02	3.581000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.581000e+02	3.598000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.598000e+02	3.615000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.615000e+02	3.632000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.632000e+02	3.649000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.649000e+02	3.666000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-240/Z_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 240 GeV
XLabel=$k_T^{Z}$ [GeV]
YLabel=d$\sigma/$d$k_T^{Z}$ [pb/GeV]
LegendXPos=0.075
LegendYPos=0.925
XMax=1e2
LogX=1
DrawOnly=MCATNLO NLO LO LOSHOWER
LegendOnly=MCATNLO NLO LO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1Reference=MCATNLO
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot1YMin=0.9801
RatioPlot1YMax=1.02
RatioPlot1YMajorTickMarks=10
RatioPlot1DrawOnly=MCATNLO NLO
RatioPlot2=1
RatioPlot2Reference=LO
RatioPlot2YLabel=Ratio to LO
RatioPlot2YMin=0.9401
RatioPlot2YMax=1.02
RatioPlot2YMajorTickMarks=20
RatioPlot2DrawOnly=LO LOSHOWER MCATNLO
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999506269703248e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	6.201464e-04	3.006773e-06	3.006773e-06
1.258925e+00	1.584893e+00	7.650861e-04	2.976516e-06	2.976516e-06
1.584893e+00	1.995262e+00	9.405330e-04	2.941307e-06	2.941307e-06
1.995262e+00	2.511886e+00	1.174088e-03	2.928894e-06	2.928894e-06
2.511886e+00	3.162278e+00	1.452454e-03	2.903382e-06	2.903382e-06
3.162278e+00	3.981072e+00	1.790869e-03	2.873328e-06	2.873328e-06
3.981072e+00	5.011872e+00	2.217380e-03	2.849531e-06	2.849531e-06
5.011872e+00	6.309573e+00	2.741352e-03	2.823811e-06	2.823811e-06
6.309573e+00	7.943282e+00	3.379243e-03	2.794235e-06	2.794235e-06
7.943282e+00	1.000000e+01	4.173441e-03	2.767581e-06	2.767581e-06
1.000000e+01	1.258925e+01	5.133452e-03	2.735636e-06	2.735636e-06
1.258925e+01	1.584893e+01	6.323105e-03	2.705941e-06	2.705941e-06
1.584893e+01	1.995262e+01	8.018786e-03	2.715861e-06	2.715861e-06
1.995262e+01	2.511886e+01	1.076528e-02	2.804568e-06	2.804568e-06
2.511886e+01	3.162278e+01	1.448926e-02	2.899853e-06	2.899853e-06
3.162278e+01	3.981072e+01	2.069768e-02	3.088973e-06	3.088973e-06
3.981072e+01	5.011872e+01	3.710871e-02	3.686305e-06	3.686305e-06
5.011872e+01	6.309573e+01	1.163415e-02	1.839588e-06	1.839588e-06
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999497600630977e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	6.571625e-04	3.186245e-06	3.186245e-06
1.258925e+00	1.584893e+00	8.107535e-04	3.154181e-06	3.154181e-06
1.584893e+00	1.995262e+00	9.966725e-04	3.116870e-06	3.116870e-06
1.995262e+00	2.511886e+00	1.244176e-03	3.103745e-06	3.103745e-06
2.511886e+00	3.162278e+00	1.539150e-03	3.076682e-06	3.076682e-06
3.162278e+00	3.981072e+00	1.897764e-03	3.044833e-06	3.044833e-06
3.981072e+00	5.011872e+00	2.349741e-03	3.019632e-06	3.019632e-06
5.011872e+00	6.309573e+00	2.904983e-03	2.992366e-06	2.992366e-06
6.309573e+00	7.943282e+00	3.580947e-03	2.961020e-06	2.961020e-06
7.943282e+00	1.000000e+01	4.422551e-03	2.932777e-06	2.932777e-06
1.000000e+01	1.258925e+01	5.439865e-03	2.898926e-06	2.898926e-06
1.258925e+01	1.584893e+01	6.700529e-03	2.867458e-06	2.867458e-06
1.584893e+01	1.995262e+01	8.497425e-03	2.877971e-06	2.877971e-06
1.995262e+01	2.511886e+01	1.140786e-02	2.971973e-06	2.971973e-06
2.511886e+01	3.162278e+01	1.535413e-02	3.072948e-06	3.072948e-06
3.162278e+01	3.981072e+01	2.193314e-02	3.273356e-06	3.273356e-06
3.981072e+01	5.011872e+01	3.932375e-02	3.906344e-06	3.906344e-06
5.011872e+01	6.309573e+01	1.232860e-02	1.949396e-06	1.949396e-06
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999497598172100e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.653027e-06	1.954259e-08	1.954259e-08
1.258925e+00	1.584893e+00	3.276131e-06	1.293910e-08	1.293910e-08
1.584893e+00	1.995262e+00	4.017085e-06	1.274663e-08	1.274663e-08
1.995262e+00	2.511886e+00	4.996253e-06	1.264726e-08	1.264726e-08
2.511886e+00	3.162278e+00	6.162876e-06	1.249813e-08	1.249813e-08
3.162278e+00	3.981072e+00	7.569536e-06	1.231789e-08	1.231789e-08
3.981072e+00	5.011872e+00	9.331706e-06	1.215723e-08	1.215723e-08
5.011872e+00	6.309573e+00	1.149314e-05	1.199611e-08	1.199611e-08
6.309573e+00	7.943282e+00	1.410924e-05	1.181691e-08	1.181691e-08
7.943282e+00	1.000000e+01	1.735456e-05	1.164921e-08	1.164921e-08
1.000000e+01	1.258925e+01	2.128004e-05	1.146921e-08	1.146921e-08
1.258925e+01	1.584893e+01	2.616737e-05	1.131446e-08	1.131446e-08
1.584893e+01	1.995262e+01	3.318111e-05	1.134074e-08	1.134074e-08
1.995262e+01	2.511886e+01	4.463676e-05	1.171630e-08	1.171630e-08
2.511886e+01	3.162278e+01	6.065182e-05	1.220776e-08	1.220776e-08
3.162278e+01	3.981072e+01	8.800497e-05	1.318096e-08	1.318096e-08
3.981072e+01	5.011872e+01	1.626401e-04	1.619136e-08	1.619136e-08
5.011872e+01	6.309573e+01	5.192397e-05	8.210890e-09	8.210890e-09
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999495489703856e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	9.876543e-05	5.523638e-07	5.523638e-07
1.258925e+00	1.584893e+00	1.239818e-04	5.517060e-07	5.517060e-07
1.584893e+00	1.995262e+00	1.550959e-04	5.502987e-07	5.502987e-07
1.995262e+00	2.511886e+00	1.966438e-04	5.520619e-07	5.520619e-07
2.511886e+00	3.162278e+00	2.478644e-04	5.525991e-07	5.525991e-07
3.162278e+00	3.981072e+00	3.110599e-04	5.522787e-07	5.522787e-07
3.981072e+00	5.011872e+00	3.937268e-04	5.546393e-07	5.546393e-07
5.011872e+00	6.309573e+00	4.972682e-04	5.565711e-07	5.565711e-07
6.309573e+00	7.943282e+00	6.268473e-04	5.582394e-07	5.582394e-07
7.943282e+00	1.000000e+01	7.939601e-04	5.620567e-07	5.620567e-07
1.000000e+01	1.258925e+01	1.008034e-03	5.689187e-07	5.689187e-07
1.258925e+01	1.584893e+01	1.284884e-03	5.786856e-07	5.786856e-07
1.584893e+01	1.995262e+01	1.655136e-03	5.878514e-07	5.878514e-07
1.995262e+01	2.511886e+01	2.163378e-03	5.914252e-07	5.914252e-07
2.511886e+01	3.162278e+01	2.912187e-03	6.087349e-07	6.087349e-07
3.162278e+01	3.981072e+01	4.184093e-03	6.513893e-07	6.513893e-07
3.981072e+01	5.011872e+01	7.859227e-03	8.132158e-07	8.132158e-07
5.011872e+01	6.309573e+01	2.537581e-03	4.174995e-07	4.174995e-07
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04646209339102405e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	3.613549e-04	2.833560e-07	2.833560e-07
1.258925e+00	1.584893e+00	4.458671e-04	2.805732e-07	2.805732e-07
1.584893e+00	1.995262e+00	5.500591e-04	2.777854e-07	2.777854e-07
1.995262e+00	2.511886e+00	6.784749e-04	2.749213e-07	2.749213e-07
2.511886e+00	3.162278e+00	8.373003e-04	2.722313e-07	2.722313e-07
3.162278e+00	3.981072e+00	1.032949e-03	2.694906e-07	2.694906e-07
3.981072e+00	5.011872e+00	1.273263e-03	2.666812e-07	2.666812e-07
5.011872e+00	6.309573e+00	1.571634e-03	2.640636e-07	2.640636e-07
6.309573e+00	7.943282e+00	1.941242e-03	2.615731e-07	2.615731e-07
7.943282e+00	1.000000e+01	2.402701e-03	2.593417e-07	2.593417e-07
1.000000e+01	1.258925e+01	3.001442e-03	2.582040e-07	2.582040e-07
1.258925e+01	1.584893e+01	3.809895e-03	2.591003e-07	2.591003e-07
1.584893e+01	1.995262e+01	4.845539e-03	2.604604e-07	2.604604e-07
1.995262e+01	2.511886e+01	6.279629e-03	2.639830e-07	2.639830e-07
2.511886e+01	3.162278e+01	8.636874e-03	2.757576e-07	2.757576e-07
3.162278e+01	3.981072e+01	1.229911e-02	2.934087e-07	2.934087e-07
3.981072e+01	5.011872e+01	2.245786e-02	3.532677e-07	3.532677e-07
5.011872e+01	6.309573e+01	6.974462e-03	1.755664e-07	1.755664e-07
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24377830994905740e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	7.854352e-03	4.577083e-06	4.577083e-06
1.258925e+00	1.584893e+00	9.571952e-03	4.526879e-06	4.526879e-06
1.584893e+00	1.995262e+00	1.165873e-02	4.474963e-06	4.474963e-06
1.995262e+00	2.511886e+00	1.417503e-02	4.409738e-06	4.409738e-06
2.511886e+00	3.162278e+00	1.723830e-02	4.357984e-06	4.357984e-06
3.162278e+00	3.981072e+00	2.095624e-02	4.301453e-06	4.301453e-06
3.981072e+00	5.011872e+00	2.546248e-02	4.246464e-06	4.246464e-06
5.011872e+00	6.309573e+00	3.095880e-02	4.191808e-06	4.191808e-06
6.309573e+00	7.943282e+00	3.762217e-02	4.140323e-06	4.140323e-06
7.943282e+00	1.000000e+01	4.579096e-02	4.088630e-06	4.088630e-06
1.000000e+01	1.258925e+01	5.578635e-02	4.031390e-06	4.031390e-06
1.258925e+01	1.584893e+01	6.833659e-02	3.992379e-06	3.992379e-06
1.584893e+01	1.995262e+01	8.282997e-02	3.981180e-06	3.981180e-06
1.995262e+01	2.511886e+01	9.829805e-02	3.927150e-06	3.927150e-06
2.511886e+01	3.162278e+01	1.137728e-01	3.954121e-06	3.954121e-06
3.162278e+01	3.981072e+01	1.257768e-01	4.067107e-06	4.067107e-06
3.981072e+01	5.011872e+01	1.356720e-01	4.592407e-06	4.592407e-06
5.011872e+01	6.309573e+01	2.660372e-02	2.222047e-06	2.222047e-06
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.63306629347025756e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.614681e-06	2.208980e-09	2.208980e-09
1.258925e+00	1.584893e+00	3.213021e-06	2.180132e-09	2.180132e-09
1.584893e+00	1.995262e+00	3.946653e-06	2.150666e-09	2.150666e-09
1.995262e+00	2.511886e+00	4.850638e-06	2.120997e-09	2.120997e-09
2.511886e+00	3.162278e+00	5.958963e-06	2.092138e-09	2.092138e-09
3.162278e+00	3.981072e+00	7.318963e-06	2.062814e-09	2.062814e-09
3.981072e+00	5.011872e+00	8.979282e-06	2.032787e-09	2.032787e-09
5.011872e+00	6.309573e+00	1.103337e-05	2.004416e-09	2.004416e-09
6.309573e+00	7.943282e+00	1.356406e-05	1.976973e-09	1.976973e-09
7.943282e+00	1.000000e+01	1.671962e-05	1.952084e-09	1.952084e-09
1.000000e+01	1.258925e+01	2.083098e-05	1.936008e-09	1.936008e-09
1.258925e+01	1.584893e+01	2.639451e-05	1.935855e-09	1.935855e-09
1.584893e+01	1.995262e+01	3.354025e-05	1.943976e-09	1.943976e-09
1.995262e+01	2.511886e+01	4.380714e-05	1.978136e-09	1.978136e-09
2.511886e+01	3.162278e+01	6.080999e-05	2.079140e-09	2.079140e-09
3.162278e+01	3.981072e+01	8.779018e-05	2.239726e-09	2.239726e-09
3.981072e+01	5.011872e+01	1.647266e-04	2.760199e-09	2.760199e-09
5.011872e+01	6.309573e+01	5.193139e-05	1.392014e-09	1.392014e-09
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.63155681703627430e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	9.878231e-05	1.346165e-07	1.346165e-07
1.258925e+00	1.584893e+00	1.241429e-04	1.236649e-07	1.236649e-07
1.584893e+00	1.995262e+00	1.562630e-04	1.166596e-07	1.166596e-07
1.995262e+00	2.511886e+00	1.967162e-04	1.254305e-07	1.254305e-07
2.511886e+00	3.162278e+00	2.477643e-04	1.185729e-07	1.185729e-07
3.162278e+00	3.981072e+00	3.121624e-04	1.204626e-07	1.204626e-07
3.981072e+00	5.011872e+00	3.933822e-04	1.269542e-07	1.269542e-07
5.011872e+00	6.309573e+00	4.963743e-04	1.103500e-07	1.103500e-07
6.309573e+00	7.943282e+00	6.270217e-04	1.098134e-07	1.098134e-07
7.943282e+00	1.000000e+01	7.934569e-04	1.061239e-07	1.061239e-07
1.000000e+01	1.258925e+01	1.007197e-03	1.035564e-07	1.035564e-07
1.258925e+01	1.584893e+01	1.285431e-03	1.019011e-07	1.019011e-07
1.584893e+01	1.995262e+01	1.655077e-03	1.031400e-07	1.031400e-07
1.995262e+01	2.511886e+01	2.163695e-03	1.047697e-07	1.047697e-07
2.511886e+01	3.162278e+01	2.912593e-03	1.057735e-07	1.057735e-07
3.162278e+01	3.981072e+01	4.184623e-03	1.126185e-07	1.126185e-07
3.981072e+01	5.011872e+01	7.859397e-03	1.383771e-07	1.383771e-07
5.011872e+01	6.309573e+01	2.537423e-03	7.208042e-08	7.208042e-08
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999778e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	3.439477e-04	2.677360e-07	2.677360e-07
1.258925e+00	1.584893e+00	4.242634e-04	2.650194e-07	2.650194e-07
1.584893e+00	1.995262e+00	5.232866e-04	2.623192e-07	2.623192e-07
1.995262e+00	2.511886e+00	6.456057e-04	2.596833e-07	2.596833e-07
2.511886e+00	3.162278e+00	7.965681e-04	2.570818e-07	2.570818e-07
3.162278e+00	3.981072e+00	9.826761e-04	2.544869e-07	2.544869e-07
3.981072e+00	5.011872e+00	1.211161e-03	2.518032e-07	2.518032e-07
5.011872e+00	6.309573e+00	1.494981e-03	2.493320e-07	2.493320e-07
6.309573e+00	7.943282e+00	1.846421e-03	2.469593e-07	2.469593e-07
7.943282e+00	1.000000e+01	2.285604e-03	2.448841e-07	2.448841e-07
1.000000e+01	1.258925e+01	2.857578e-03	2.440392e-07	2.440392e-07
1.258925e+01	1.584893e+01	3.631175e-03	2.451792e-07	2.451792e-07
1.584893e+01	1.995262e+01	4.617218e-03	2.464055e-07	2.464055e-07
1.995262e+01	2.511886e+01	5.994077e-03	2.502196e-07	2.502196e-07
2.511886e+01	3.162278e+01	8.252119e-03	2.616632e-07	2.616632e-07
3.162278e+01	3.981072e+01	1.174304e-02	2.781957e-07	2.781957e-07
3.981072e+01	5.011872e+01	2.145179e-02	3.351137e-07	3.351137e-07
5.011872e+01	6.309573e+01	6.655398e-03	1.663593e-07	1.663593e-07
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	6.373784e-04	4.961485e-07	4.961485e-07
1.258925e+00	1.584893e+00	7.862134e-04	4.911145e-07	4.911145e-07
1.584893e+00	1.995262e+00	9.697160e-04	4.861105e-07	4.861105e-07
1.995262e+00	2.511886e+00	1.196389e-03	4.812258e-07	4.812258e-07
2.511886e+00	3.162278e+00	1.476141e-03	4.764050e-07	4.764050e-07
3.162278e+00	3.981072e+00	1.821023e-03	4.715963e-07	4.715963e-07
3.981072e+00	5.011872e+00	2.244434e-03	4.666231e-07	4.666231e-07
5.011872e+00	6.309573e+00	2.770389e-03	4.620437e-07	4.620437e-07
6.309573e+00	7.943282e+00	3.421650e-03	4.576468e-07	4.576468e-07
7.943282e+00	1.000000e+01	4.235512e-03	4.538011e-07	4.538011e-07
1.000000e+01	1.258925e+01	5.295452e-03	4.522354e-07	4.522354e-07
1.258925e+01	1.584893e+01	6.729026e-03	4.543480e-07	4.543480e-07
1.584893e+01	1.995262e+01	8.556287e-03	4.566205e-07	4.566205e-07
1.995262e+01	2.511886e+01	1.110778e-02	4.636885e-07	4.636885e-07
2.511886e+01	3.162278e+01	1.529222e-02	4.848949e-07	4.848949e-07
3.162278e+01	3.981072e+01	2.176133e-02	5.155318e-07	5.155318e-07
3.981072e+01	5.011872e+01	3.975289e-02	6.210079e-07	6.210079e-07
5.011872e+01	6.309573e+01	1.233329e-02	3.082848e-07	3.082848e-07
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999997644898959e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.720825e-06	2.135217e-09	2.135217e-09
1.258925e+00	1.584893e+00	3.344920e-06	2.106252e-09	2.106252e-09
1.584893e+00	1.995262e+00	4.110289e-06	2.076768e-09	2.076768e-09
1.995262e+00	2.511886e+00	5.051755e-06	2.047760e-09	2.047760e-09
2.511886e+00	3.162278e+00	6.208454e-06	2.018885e-09	2.018885e-09
3.162278e+00	3.981072e+00	7.627273e-06	1.989788e-09	1.989788e-09
3.981072e+00	5.011872e+00	9.360604e-06	1.959881e-09	1.959881e-09
5.011872e+00	6.309573e+00	1.150468e-05	1.931717e-09	1.931717e-09
6.309573e+00	7.943282e+00	1.414791e-05	1.904331e-09	1.904331e-09
7.943282e+00	1.000000e+01	1.744160e-05	1.879717e-09	1.879717e-09
1.000000e+01	1.258925e+01	2.171919e-05	1.864621e-09	1.864621e-09
1.258925e+01	1.584893e+01	2.749942e-05	1.865237e-09	1.865237e-09
1.584893e+01	1.995262e+01	3.495374e-05	1.872416e-09	1.872416e-09
1.995262e+01	2.511886e+01	4.557578e-05	1.908264e-09	1.908264e-09
2.511886e+01	3.162278e+01	6.319484e-05	2.007930e-09	2.007930e-09
3.162278e+01	3.981072e+01	9.123951e-05	2.163741e-09	2.163741e-09
3.981072e+01	5.011872e+01	1.709737e-04	2.671490e-09	2.671490e-09
5.011872e+01	6.309573e+01	5.391398e-05	1.347646e-09	1.347646e-09
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=9.99999995100728822e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	1.031359e-04	9.203112e-08	9.203112e-08
1.258925e+00	1.584893e+00	1.296593e-04	9.198885e-08	9.198885e-08
1.584893e+00	1.995262e+00	1.631309e-04	9.196909e-08	9.196909e-08
1.995262e+00	2.511886e+00	2.053515e-04	9.198911e-08	9.198911e-08
2.511886e+00	3.162278e+00	2.586971e-04	9.206444e-08	9.206444e-08
3.162278e+00	3.981072e+00	3.260316e-04	9.217279e-08	9.217279e-08
3.981072e+00	5.011872e+00	4.107015e-04	9.227887e-08	9.227887e-08
5.011872e+00	6.309573e+00	5.182605e-04	9.249344e-08	9.249344e-08
6.309573e+00	7.943282e+00	6.546227e-04	9.280219e-08	9.280219e-08
7.943282e+00	1.000000e+01	8.282531e-04	9.323963e-08	9.323963e-08
1.000000e+01	1.258925e+01	1.051280e-03	9.361125e-08	9.361125e-08
1.258925e+01	1.584893e+01	1.341460e-03	9.387659e-08	9.387659e-08
1.584893e+01	1.995262e+01	1.726522e-03	9.531472e-08	9.531472e-08
1.995262e+01	2.511886e+01	2.255911e-03	9.734829e-08	9.734829e-08
2.511886e+01	3.162278e+01	3.034353e-03	9.953462e-08	9.953462e-08
3.162278e+01	3.981072e+01	4.354154e-03	1.066750e-07	1.066750e-07
3.981072e+01	5.011872e+01	8.162383e-03	1.314053e-07	1.314053e-07
5.011872e+01	6.309573e+01	2.632453e-03	6.753839e-08	6.753839e-08
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.659490e-04	6.696482e-07	6.696482e-07
1.258925e+00	1.584893e+00	3.297802e-04	6.645984e-07	6.645984e-07
1.584893e+00	1.995262e+00	4.086049e-04	6.593244e-07	6.593244e-07
1.995262e+00	2.511886e+00	5.070796e-04	6.546140e-07	6.546140e-07
2.511886e+00	3.162278e+00	6.267385e-04	6.486195e-07	6.486195e-07
3.162278e+00	3.981072e+00	7.762386e-04	6.433463e-07	6.433463e-07
3.981072e+00	5.011872e+00	9.596866e-04	6.375467e-07	6.375467e-07
5.011872e+00	6.309573e+00	1.187325e-03	6.320219e-07	6.320219e-07
6.309573e+00	7.943282e+00	1.467618e-03	6.262585e-07	6.262585e-07
7.943282e+00	1.000000e+01	1.816699e-03	6.209959e-07	6.209959e-07
1.000000e+01	1.258925e+01	2.251004e-03	6.160779e-07	6.160779e-07
1.258925e+01	1.584893e+01	2.791902e-03	6.115009e-07	6.115009e-07
1.584893e+01	1.995262e+01	3.617215e-03	6.203466e-07	6.203466e-07
1.995262e+01	2.511886e+01	4.833351e-03	6.391037e-07	6.391037e-07
2.511886e+01	3.162278e+01	6.557599e-03	6.634670e-07	6.634670e-07
3.162278e+01	3.981072e+01	9.252915e-03	7.024032e-07	7.024032e-07
3.981072e+01	5.011872e+01	1.742287e-02	8.590275e-07	8.590275e-07
5.011872e+01	6.309573e+01	5.656079e-03	4.362194e-07	4.362194e-07
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	6.091571e-04	1.533832e-06	1.533832e-06
1.258925e+00	1.584893e+00	7.553625e-04	1.522265e-06	1.522265e-06
1.584893e+00	1.995262e+00	9.359113e-04	1.510185e-06	1.510185e-06
1.995262e+00	2.511886e+00	1.161468e-03	1.499396e-06	1.499396e-06
2.511886e+00	3.162278e+00	1.435547e-03	1.485666e-06	1.485666e-06
3.162278e+00	3.981072e+00	1.777977e-03	1.473587e-06	1.473587e-06
3.981072e+00	5.011872e+00	2.198166e-03	1.460303e-06	1.460303e-06
5.011872e+00	6.309573e+00	2.719573e-03	1.447648e-06	1.447648e-06
6.309573e+00	7.943282e+00	3.361585e-03	1.434448e-06	1.434448e-06
7.943282e+00	1.000000e+01	4.161156e-03	1.422393e-06	1.422393e-06
1.000000e+01	1.258925e+01	5.155933e-03	1.411129e-06	1.411129e-06
1.258925e+01	1.584893e+01	6.394861e-03	1.400645e-06	1.400645e-06
1.584893e+01	1.995262e+01	8.285243e-03	1.420906e-06	1.420906e-06
1.995262e+01	2.511886e+01	1.107081e-02	1.463870e-06	1.463870e-06
2.511886e+01	3.162278e+01	1.502020e-02	1.519674e-06	1.519674e-06
3.162278e+01	3.981072e+01	2.119383e-02	1.608857e-06	1.608857e-06
3.981072e+01	5.011872e+01	3.990713e-02	1.967606e-06	1.967606e-06
5.011872e+01	6.309573e+01	1.295527e-02	9.991621e-07	9.991621e-07
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.585382e-06	6.561782e-09	6.561782e-09
1.258925e+00	1.584893e+00	3.196940e-06	6.493510e-09	6.493510e-09
1.584893e+00	1.995262e+00	3.948953e-06	6.421415e-09	6.421415e-09
1.995262e+00	2.511886e+00	4.886105e-06	6.355756e-09	6.355756e-09
2.511886e+00	3.162278e+00	6.019983e-06	6.276574e-09	6.276574e-09
3.162278e+00	3.981072e+00	7.428826e-06	6.201602e-09	6.201602e-09
3.981072e+00	5.011872e+00	9.151262e-06	6.121972e-09	6.121972e-09
5.011872e+00	6.309573e+00	1.127974e-05	6.044565e-09	6.044565e-09
6.309573e+00	7.943282e+00	1.388709e-05	5.963417e-09	5.963417e-09
7.943282e+00	1.000000e+01	1.712540e-05	5.888375e-09	5.888375e-09
1.000000e+01	1.258925e+01	2.114994e-05	5.819378e-09	5.819378e-09
1.258925e+01	1.584893e+01	2.618811e-05	5.762635e-09	5.762635e-09
1.584893e+01	1.995262e+01	3.388767e-05	5.833997e-09	5.833997e-09
1.995262e+01	2.511886e+01	4.541932e-05	6.023905e-09	6.023905e-09
2.511886e+01	3.162278e+01	6.210785e-05	6.296902e-09	6.296902e-09
3.162278e+01	3.981072e+01	8.894514e-05	6.759227e-09	6.759227e-09
3.981072e+01	5.011872e+01	1.716697e-04	8.465999e-09	8.465999e-09
5.011872e+01	6.309573e+01	5.663320e-05	4.367792e-09	4.367792e-09
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	1.030853e-04	2.917633e-07	2.917633e-07
1.258925e+00	1.584893e+00	1.295177e-04	2.915204e-07	2.915204e-07
1.584893e+00	1.995262e+00	1.629584e-04	2.914158e-07	2.914158e-07
1.995262e+00	2.511886e+00	2.055644e-04	2.918508e-07	2.918508e-07
2.511886e+00	3.162278e+00	2.583608e-04	2.917369e-07	2.917369e-07
3.162278e+00	3.981072e+00	3.258779e-04	2.922325e-07	2.922325e-07
3.981072e+00	5.011872e+00	4.105203e-04	2.926741e-07	2.926741e-07
5.011872e+00	6.309573e+00	5.179230e-04	2.933983e-07	2.933983e-07
6.309573e+00	7.943282e+00	6.538686e-04	2.944209e-07	2.944209e-07
7.943282e+00	1.000000e+01	8.275101e-04	2.960654e-07	2.960654e-07
1.000000e+01	1.258925e+01	1.050659e-03	2.988084e-07	2.988084e-07
1.258925e+01	1.584893e+01	1.340207e-03	3.035356e-07	3.035356e-07
1.584893e+01	1.995262e+01	1.725356e-03	3.048079e-07	3.048079e-07
1.995262e+01	2.511886e+01	2.254690e-03	3.067004e-07	3.067004e-07
2.511886e+01	3.162278e+01	3.033378e-03	3.154699e-07	3.154699e-07
3.162278e+01	3.981072e+01	4.353746e-03	3.396489e-07	3.396489e-07
3.981072e+01	5.011872e+01	8.163617e-03	4.134416e-07	4.134416e-07
5.011872e+01	6.309573e+01	2.633674e-03	2.082952e-07	2.082952e-07
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-240/photon_multiplicity.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 240 GeV
XLabel=$N_\gamma (k_\mathrm{T}\geq 0.5 \,\text{G\text{e\kern-0.15ex{}V}\xspace}\xspace)$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.6
LegendYPos=0.925
YMax=1
YMin=2e-7
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=1
RatioPlotReference=MCATNLO
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotYMin=0.7501
RatioPlotYMax=1.1499
RatioPlotDrawOnly=MCATNLO NLO LOSHOWER
RatioPlot2YMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999506269703248e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.476960e-01	5.656667e-05	5.656667e-05
5.000000e-01	1.500000e+00	9.190674e-02	1.862577e-05	1.862577e-05
1.500000e+00	2.500000e+00	3.990702e-03	3.881192e-06	3.881192e-06
2.500000e+00	3.500000e+00	7.767553e-05	5.414803e-07	5.414803e-07
3.500000e+00	4.500000e+00	8.757275e-07	5.749433e-08	5.749433e-08
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999497600630977e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.982952e-01	5.994319e-05	5.994319e-05
5.000000e-01	1.500000e+00	9.739261e-02	1.973754e-05	1.973754e-05
1.500000e+00	2.500000e+00	4.228903e-03	4.112857e-06	4.112857e-06
2.500000e+00	3.500000e+00	8.231190e-05	5.738007e-07	5.738007e-07
3.500000e+00	4.500000e+00	9.279988e-07	6.092611e-08	6.092611e-08
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999497598172100e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.653451e-03	2.442843e-07	2.442843e-07
5.000000e-01	1.500000e+00	4.017000e-04	8.298607e-08	8.298607e-08
1.500000e+00	2.500000e+00	1.773032e-05	1.770173e-08	1.770173e-08
2.500000e+00	3.500000e+00	3.428993e-07	2.490271e-09	2.490271e-09
3.500000e+00	4.500000e+00	3.882475e-09	2.669621e-10	2.669621e-10
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999495489703856e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.780444e-01	1.237584e-05	1.237584e-05
5.000000e-01	1.500000e+00	1.763886e-02	3.821594e-06	3.821594e-06
1.500000e+00	2.500000e+00	6.149418e-04	6.515376e-07	6.515376e-07
2.500000e+00	3.500000e+00	1.061899e-05	8.232939e-08	8.232939e-08
3.500000e+00	4.500000e+00	1.075896e-07	7.899796e-09	7.899796e-09
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04646209339102405e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.652369e-01	5.691996e-06	5.691996e-06
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24377830994905740e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.073964e+00	7.564517e-05	7.564517e-05
5.000000e-01	1.500000e+00	9.260366e-01	1.666769e-05	1.666769e-05
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.63306629347025756e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.087238e-03	4.397562e-08	4.397562e-08
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.63155681703627430e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.816912e-01	2.222872e-06	2.222872e-06
5.000000e-01	1.500000e+00	1.462449e-02	6.180663e-07	6.180663e-07
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999778e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.396287e-01	5.396287e-06	5.396287e-06
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.000000e+00	1.000000e-05	1.000000e-05
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999997644898959e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.246102e-03	4.251654e-08	4.251654e-08
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=9.99999995100728822e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.041120e-01	2.107563e-06	2.107563e-06
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.935898e-01	1.310860e-05	1.310860e-05
5.000000e-01	1.500000e+00	4.112276e-02	4.237168e-06	4.237168e-06
1.500000e+00	2.500000e+00	1.837771e-03	8.957363e-07	8.957363e-07
2.500000e+00	3.500000e+00	3.450289e-05	1.227332e-07	1.227332e-07
3.500000e+00	4.500000e+00	3.750267e-07	1.279575e-08	1.279575e-08
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.015189e-01	3.002530e-05	3.002530e-05
5.000000e-01	1.500000e+00	9.419182e-02	9.705247e-06	9.705247e-06
1.500000e+00	2.500000e+00	4.209420e-03	2.051687e-06	2.051687e-06
2.500000e+00	3.500000e+00	7.902900e-05	2.811210e-07	2.811210e-07
3.500000e+00	4.500000e+00	8.590000e-07	2.930870e-08	2.930870e-08
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.813208e-03	1.271463e-07	1.271463e-07
5.000000e-01	1.500000e+00	4.168455e-04	4.301616e-08	4.301616e-08
1.500000e+00	2.500000e+00	1.916668e-05	9.354772e-09	9.354772e-09
2.500000e+00	3.500000e+00	3.682467e-07	1.311362e-09	1.311362e-09
3.500000e+00	4.500000e+00	4.065654e-09	1.388409e-10	1.388409e-10
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.850166e-01	6.329503e-06	6.329503e-06
5.000000e-01	1.500000e+00	1.843718e-02	1.970535e-06	1.970535e-06
1.500000e+00	2.500000e+00	6.456141e-04	3.335792e-07	3.335792e-07
2.500000e+00	3.500000e+00	1.110403e-05	4.190881e-08	4.190881e-08
3.500000e+00	4.500000e+00	1.116598e-07	4.049769e-09	4.049769e-09
# END HISTO1D



==> plots/ZH-365/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 365 GeV
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.6
LegendYPos=0.925
XMin=1e-3
XMax=5e4
YMin=5e-9
YMax=1e1
LogX=1
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=1
RatioPlotReference=MCATNLO
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotYMin=0.8501
RatioPlotYMax=1.7999
RatioPlotDrawOnly=MCATNLO NLO LOSHOWER
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999929215304627e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.524587e+00	2.117528e-02	2.117528e-02
1.230269e-04	1.513561e-04	3.616258e+00	1.933772e-02	1.933772e-02
1.513561e-04	1.862087e-04	3.664854e+00	1.755107e-02	1.755107e-02
1.862087e-04	2.290868e-04	3.750308e+00	1.600695e-02	1.600695e-02
2.290868e-04	2.818383e-04	3.824333e+00	1.457314e-02	1.457314e-02
2.818383e-04	3.467369e-04	3.997810e+00	1.343341e-02	1.343341e-02
3.467369e-04	4.265795e-04	4.199935e+00	1.241357e-02	1.241357e-02
4.265795e-04	5.248075e-04	4.507019e+00	1.159364e-02	1.159364e-02
5.248075e-04	6.456542e-04	4.885898e+00	1.088297e-02	1.088297e-02
6.456542e-04	7.943282e-04	5.735330e+00	1.063052e-02	1.063052e-02
7.943282e-04	9.772372e-04	7.852517e+00	1.121449e-02	1.121449e-02
9.772372e-04	1.202264e-03	2.811537e+01	1.913143e-02	1.913143e-02
1.202264e-03	1.479108e-03	2.418134e+01	1.599615e-02	1.599615e-02
1.479108e-03	1.819701e-03	1.942155e+01	1.292460e-02	1.292460e-02
1.819701e-03	2.238721e-03	1.561243e+01	1.044746e-02	1.044746e-02
2.238721e-03	2.754229e-03	1.254091e+01	8.441887e-03	8.441887e-03
2.754229e-03	3.388442e-03	1.010110e+01	6.830610e-03	6.830610e-03
3.388442e-03	4.168694e-03	8.112806e+00	5.519006e-03	5.519006e-03
4.168694e-03	5.128614e-03	6.524253e+00	4.462114e-03	4.462114e-03
5.128614e-03	6.309573e-03	5.236147e+00	3.603971e-03	3.603971e-03
6.309573e-03	7.762471e-03	4.197522e+00	2.909188e-03	2.909188e-03
7.762471e-03	9.549926e-03	3.369378e+00	2.349904e-03	2.349904e-03
9.549926e-03	1.174898e-02	2.702596e+00	1.897429e-03	1.897429e-03
1.174898e-02	1.445440e-02	2.175187e+00	1.534701e-03	1.534701e-03
1.445440e-02	1.778279e-02	1.746656e+00	1.239879e-03	1.239879e-03
1.778279e-02	2.187762e-02	1.404212e+00	1.002285e-03	1.002285e-03
2.187762e-02	2.691535e-02	1.128917e+00	8.102264e-04	8.102264e-04
2.691535e-02	3.311311e-02	9.057908e-01	6.543187e-04	6.543187e-04
3.311311e-02	4.073803e-02	7.268480e-01	5.284416e-04	5.284416e-04
4.073803e-02	5.011872e-02	5.817200e-01	4.262186e-04	4.262186e-04
5.011872e-02	6.165950e-02	4.668293e-01	3.442344e-04	3.442344e-04
6.165950e-02	7.585776e-02	3.736886e-01	2.776708e-04	2.776708e-04
7.585776e-02	9.332543e-02	2.996608e-01	2.241766e-04	2.241766e-04
9.332543e-02	1.148154e-01	2.398650e-01	1.808249e-04	1.808249e-04
1.148154e-01	1.412538e-01	1.918565e-01	1.458020e-04	1.458020e-04
1.412538e-01	1.737801e-01	1.537170e-01	1.176621e-04	1.176621e-04
1.737801e-01	2.137962e-01	1.232838e-01	9.500106e-05	9.500106e-05
2.137962e-01	2.630268e-01	9.855691e-02	7.658060e-05	7.658060e-05
2.630268e-01	3.235937e-01	7.898012e-02	6.180647e-05	6.180647e-05
3.235937e-01	3.981072e-01	6.320797e-02	4.984954e-05	4.984954e-05
3.981072e-01	4.897788e-01	5.069106e-02	4.024771e-05	4.024771e-05
4.897788e-01	6.025596e-01	4.045506e-02	3.241617e-05	3.241617e-05
6.025596e-01	7.413102e-01	3.240096e-02	2.615497e-05	2.615497e-05
7.413102e-01	9.120108e-01	2.583341e-02	2.105553e-05	2.105553e-05
9.120108e-01	1.122018e+00	2.061976e-02	1.695968e-05	1.695968e-05
1.122018e+00	1.380384e+00	1.643757e-02	1.365192e-05	1.365192e-05
1.380384e+00	1.698244e+00	1.314219e-02	1.100547e-05	1.100547e-05
1.698244e+00	2.089296e+00	1.047901e-02	8.860037e-06	8.860037e-06
2.089296e+00	2.570396e+00	8.338491e-03	7.125558e-06	7.125558e-06
2.570396e+00	3.162278e+00	6.635103e-03	5.730587e-06	5.730587e-06
3.162278e+00	3.890451e+00	5.293311e-03	4.614654e-06	4.614654e-06
3.890451e+00	4.786301e+00	4.215071e-03	3.712595e-06	3.712595e-06
4.786301e+00	5.888437e+00	3.341387e-03	2.980153e-06	2.980153e-06
5.888437e+00	7.244360e+00	2.647787e-03	2.391755e-06	2.391755e-06
7.244360e+00	8.912509e+00	2.093972e-03	1.917612e-06	1.917612e-06
8.912509e+00	1.096478e+01	1.661403e-03	1.539973e-06	1.539973e-06
1.096478e+01	1.348963e+01	1.315586e-03	1.235477e-06	1.235477e-06
1.348963e+01	1.659587e+01	1.042234e-03	9.914204e-07	9.914204e-07
1.659587e+01	2.041738e+01	8.278013e-04	7.965963e-07	7.965963e-07
2.041738e+01	2.511886e+01	6.556916e-04	6.391831e-07	6.391831e-07
2.511886e+01	3.090295e+01	5.189618e-04	5.126760e-07	5.126760e-07
3.090295e+01	3.801894e+01	4.106435e-04	4.111569e-07	4.111569e-07
3.801894e+01	4.677351e+01	3.249811e-04	3.297649e-07	3.297649e-07
4.677351e+01	5.754399e+01	2.570286e-04	2.644027e-07	2.644027e-07
5.754399e+01	7.079458e+01	2.033788e-04	2.120450e-07	2.120450e-07
7.079458e+01	8.709636e+01	1.601063e-04	1.696209e-07	1.696209e-07
8.709636e+01	1.071519e+02	1.257090e-04	1.355060e-07	1.355060e-07
1.071519e+02	1.318257e+02	9.876934e-05	1.082894e-07	1.082894e-07
1.318257e+02	1.621810e+02	7.764446e-05	8.656270e-08	8.656270e-08
1.621810e+02	1.995262e+02	6.109463e-05	6.922721e-08	6.922721e-08
1.995262e+02	2.454709e+02	4.807945e-05	5.536749e-08	5.536749e-08
2.454709e+02	3.019952e+02	3.775035e-05	4.423190e-08	4.423190e-08
3.019952e+02	3.715352e+02	2.967292e-05	3.535539e-08	3.535539e-08
3.715352e+02	4.570882e+02	2.333925e-05	2.826953e-08	2.826953e-08
4.570882e+02	5.623413e+02	1.828466e-05	2.255895e-08	2.255895e-08
5.623413e+02	6.918310e+02	1.429693e-05	1.798442e-08	1.798442e-08
6.918310e+02	8.511380e+02	1.117471e-05	1.433486e-08	1.433486e-08
8.511380e+02	1.047129e+03	8.716895e-06	1.141447e-08	1.141447e-08
1.047129e+03	1.288250e+03	6.783320e-06	9.078130e-09	9.078130e-09
1.288250e+03	1.584893e+03	5.269701e-06	7.213877e-09	7.213877e-09
1.584893e+03	1.949845e+03	4.086579e-06	5.727364e-09	5.727364e-09
1.949845e+03	2.398833e+03	3.159483e-06	4.540288e-09	4.540288e-09
2.398833e+03	2.951209e+03	2.432740e-06	3.591891e-09	3.591891e-09
2.951209e+03	3.630781e+03	1.839028e-06	2.815589e-09	2.815589e-09
3.630781e+03	4.466836e+03	1.375316e-06	2.195213e-09	2.195213e-09
4.466836e+03	5.495409e+03	1.031055e-06	1.713626e-09	1.713626e-09
5.495409e+03	6.760830e+03	7.549740e-07	1.322030e-09	1.322030e-09
6.760830e+03	8.317638e+03	5.322616e-07	1.000778e-09	1.000778e-09
8.317638e+03	1.023293e+04	3.513806e-07	7.331016e-10	7.331016e-10
1.023293e+04	1.258925e+04	1.999436e-07	4.985737e-10	4.985737e-10
1.258925e+04	1.548817e+04	3.335558e-08	1.835942e-10	1.835942e-10
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999926400013528e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.812632e+00	2.891369e-02	2.891369e-02
1.230269e-04	1.513561e-04	4.937803e+00	2.640460e-02	2.640460e-02
1.513561e-04	1.862087e-04	5.004160e+00	2.396503e-02	2.396503e-02
1.862087e-04	2.290868e-04	5.120843e+00	2.185661e-02	2.185661e-02
2.290868e-04	2.818383e-04	5.221916e+00	1.989883e-02	1.989883e-02
2.818383e-04	3.467369e-04	5.458791e+00	1.834258e-02	1.834258e-02
3.467369e-04	4.265795e-04	5.734782e+00	1.695005e-02	1.695005e-02
4.265795e-04	5.248075e-04	6.154089e+00	1.583048e-02	1.583048e-02
5.248075e-04	6.456542e-04	6.671427e+00	1.486011e-02	1.486011e-02
6.456542e-04	7.943282e-04	7.831282e+00	1.451539e-02	1.451539e-02
7.943282e-04	9.772372e-04	1.072218e+01	1.531278e-02	1.531278e-02
9.772372e-04	1.202264e-03	3.839000e+01	2.612293e-02	2.612293e-02
1.202264e-03	1.479108e-03	3.301830e+01	2.184187e-02	2.184187e-02
1.479108e-03	1.819701e-03	2.651907e+01	1.764783e-02	1.764783e-02
1.819701e-03	2.238721e-03	2.131792e+01	1.426543e-02	1.426543e-02
2.238721e-03	2.754229e-03	1.712393e+01	1.152694e-02	1.152694e-02
2.754229e-03	3.388442e-03	1.379251e+01	9.326832e-03	9.326832e-03
3.388442e-03	4.168694e-03	1.107759e+01	7.535901e-03	7.535901e-03
4.168694e-03	5.128614e-03	8.908511e+00	6.092773e-03	6.092773e-03
5.128614e-03	6.309573e-03	7.149672e+00	4.921026e-03	4.921026e-03
6.309573e-03	7.762471e-03	5.731487e+00	3.972337e-03	3.972337e-03
7.762471e-03	9.549926e-03	4.600703e+00	3.208668e-03	3.208668e-03
9.549926e-03	1.174898e-02	3.690250e+00	2.590837e-03	2.590837e-03
1.174898e-02	1.445440e-02	2.970101e+00	2.095552e-03	2.095552e-03
1.445440e-02	1.778279e-02	2.384963e+00	1.692987e-03	1.692987e-03
1.778279e-02	2.187762e-02	1.917376e+00	1.368566e-03	1.368566e-03
2.187762e-02	2.691535e-02	1.541475e+00	1.106320e-03	1.106320e-03
2.691535e-02	3.311311e-02	1.236809e+00	8.934373e-04	8.934373e-04
3.311311e-02	4.073803e-02	9.924714e-01	7.215581e-04	7.215581e-04
4.073803e-02	5.011872e-02	7.943069e-01	5.819782e-04	5.819782e-04
5.011872e-02	6.165950e-02	6.374300e-01	4.700333e-04	4.700333e-04
6.165950e-02	7.585776e-02	5.102515e-01	3.791443e-04	3.791443e-04
7.585776e-02	9.332543e-02	4.091705e-01	3.061009e-04	3.061009e-04
9.332543e-02	1.148154e-01	3.275226e-01	2.469066e-04	2.469066e-04
1.148154e-01	1.412538e-01	2.619697e-01	1.990847e-04	1.990847e-04
1.412538e-01	1.737801e-01	2.098921e-01	1.606611e-04	1.606611e-04
1.737801e-01	2.137962e-01	1.683373e-01	1.297188e-04	1.297188e-04
2.137962e-01	2.630268e-01	1.345741e-01	1.045666e-04	1.045666e-04
2.630268e-01	3.235937e-01	1.078430e-01	8.439337e-05	8.439337e-05
3.235937e-01	3.981072e-01	8.630703e-02	6.806683e-05	6.806683e-05
3.981072e-01	4.897788e-01	6.921589e-02	5.495604e-05	5.495604e-05
4.897788e-01	6.025596e-01	5.523918e-02	4.426250e-05	4.426250e-05
6.025596e-01	7.413102e-01	4.424173e-02	3.571318e-05	3.571318e-05
7.413102e-01	9.120108e-01	3.527411e-02	2.875017e-05	2.875017e-05
9.120108e-01	1.122018e+00	2.815518e-02	2.315753e-05	2.315753e-05
1.122018e+00	1.380384e+00	2.244461e-02	1.864096e-05	1.864096e-05
1.380384e+00	1.698244e+00	1.794494e-02	1.502737e-05	1.502737e-05
1.698244e+00	2.089296e+00	1.430852e-02	1.209791e-05	1.209791e-05
2.089296e+00	2.570396e+00	1.138576e-02	9.729559e-06	9.729559e-06
2.570396e+00	3.162278e+00	9.059872e-03	7.824804e-06	7.824804e-06
3.162278e+00	3.890451e+00	7.227726e-03	6.301059e-06	6.301059e-06
3.890451e+00	4.786301e+00	5.755449e-03	5.069345e-06	5.069345e-06
4.786301e+00	5.888437e+00	4.562481e-03	4.069237e-06	4.069237e-06
5.888437e+00	7.244360e+00	3.615408e-03	3.265812e-06	3.265812e-06
7.244360e+00	8.912509e+00	2.859204e-03	2.618395e-06	2.618395e-06
8.912509e+00	1.096478e+01	2.268556e-03	2.102748e-06	2.102748e-06
1.096478e+01	1.348963e+01	1.796361e-03	1.686977e-06	1.686977e-06
1.348963e+01	1.659587e+01	1.423113e-03	1.353730e-06	1.353730e-06
1.659587e+01	2.041738e+01	1.130317e-03	1.087709e-06	1.087709e-06
2.041738e+01	2.511886e+01	8.953111e-04	8.727698e-07	8.727698e-07
2.511886e+01	3.090295e+01	7.086140e-04	7.000311e-07	7.000311e-07
3.090295e+01	3.801894e+01	5.607117e-04	5.614132e-07	5.614132e-07
3.801894e+01	4.677351e+01	4.437439e-04	4.502760e-07	4.502760e-07
4.677351e+01	5.754399e+01	3.509585e-04	3.610275e-07	3.610275e-07
5.754399e+01	7.079458e+01	2.777026e-04	2.895358e-07	2.895358e-07
7.079458e+01	8.709636e+01	2.186163e-04	2.316081e-07	2.316081e-07
8.709636e+01	1.071519e+02	1.716489e-04	1.850264e-07	1.850264e-07
1.071519e+02	1.318257e+02	1.348641e-04	1.478632e-07	1.478632e-07
1.318257e+02	1.621810e+02	1.060193e-04	1.181967e-07	1.181967e-07
1.621810e+02	1.995262e+02	8.342135e-05	9.452599e-08	9.452599e-08
1.995262e+02	2.454709e+02	6.564986e-05	7.560128e-08	7.560128e-08
2.454709e+02	3.019952e+02	5.154603e-05	6.039625e-08	6.039625e-08
3.019952e+02	3.715352e+02	4.051675e-05	4.827585e-08	4.827585e-08
3.715352e+02	4.570882e+02	3.186847e-05	3.860050e-08	3.860050e-08
4.570882e+02	5.623413e+02	2.496671e-05	3.080301e-08	3.080301e-08
5.623413e+02	6.918310e+02	1.952168e-05	2.455675e-08	2.455675e-08
6.918310e+02	8.511380e+02	1.525846e-05	1.957347e-08	1.957347e-08
8.511380e+02	1.047129e+03	1.190244e-05	1.558583e-08	1.558583e-08
1.047129e+03	1.288250e+03	9.262254e-06	1.239569e-08	1.239569e-08
1.288250e+03	1.584893e+03	7.195491e-06	9.850155e-09	9.850155e-09
1.584893e+03	1.949845e+03	5.580000e-06	7.820403e-09	7.820403e-09
1.949845e+03	2.398833e+03	4.314102e-06	6.199515e-09	6.199515e-09
2.398833e+03	2.951209e+03	3.321774e-06	4.904531e-09	4.904531e-09
2.951209e+03	3.630781e+03	2.511092e-06	3.844532e-09	3.844532e-09
3.630781e+03	4.466836e+03	1.877920e-06	2.997443e-09	2.997443e-09
4.466836e+03	5.495409e+03	1.407850e-06	2.339863e-09	2.339863e-09
5.495409e+03	6.760830e+03	1.030876e-06	1.805160e-09	1.805160e-09
6.760830e+03	8.317638e+03	7.267743e-07	1.366508e-09	1.366508e-09
8.317638e+03	1.023293e+04	4.797910e-07	1.001010e-09	1.001010e-09
1.023293e+04	1.258925e+04	2.730121e-07	6.807753e-10	6.807753e-10
1.258925e+04	1.548817e+04	4.554524e-08	2.506878e-10	2.506878e-10
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999927018547757e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.225917e-02	7.509943e-05	7.509943e-05
1.230269e-04	1.513561e-04	1.262785e-02	6.882279e-05	6.882279e-05
1.513561e-04	1.862087e-04	1.279822e-02	6.247679e-05	6.247679e-05
1.862087e-04	2.290868e-04	1.310715e-02	5.700947e-05	5.700947e-05
2.290868e-04	2.818383e-04	1.334664e-02	5.183299e-05	5.183299e-05
2.818383e-04	3.467369e-04	1.394452e-02	4.775780e-05	4.775780e-05
3.467369e-04	4.265795e-04	1.464773e-02	4.411854e-05	4.411854e-05
4.265795e-04	5.248075e-04	1.573444e-02	4.125600e-05	4.125600e-05
5.248075e-04	6.456542e-04	1.706033e-02	3.872612e-05	3.872612e-05
6.456542e-04	7.943282e-04	2.002509e-02	3.782467e-05	3.782467e-05
7.943282e-04	9.772372e-04	2.741970e-02	3.990582e-05	3.990582e-05
9.772372e-04	1.202264e-03	1.013892e-01	7.048233e-05	7.048233e-05
1.202264e-03	1.479108e-03	8.740056e-02	5.907535e-05	5.907535e-05
1.479108e-03	1.819701e-03	7.028186e-02	4.779369e-05	4.779369e-05
1.819701e-03	2.238721e-03	5.655966e-02	3.867911e-05	3.867911e-05
2.238721e-03	2.754229e-03	4.548026e-02	3.128792e-05	3.128792e-05
2.754229e-03	3.388442e-03	3.667224e-02	2.534654e-05	2.534654e-05
3.388442e-03	4.168694e-03	2.949198e-02	2.050620e-05	2.050620e-05
4.168694e-03	5.128614e-03	2.374707e-02	1.660122e-05	1.660122e-05
5.128614e-03	6.309573e-03	1.908080e-02	1.342544e-05	1.342544e-05
6.309573e-03	7.762471e-03	1.531346e-02	1.085024e-05	1.085024e-05
7.762471e-03	9.549926e-03	1.231138e-02	8.778696e-06	8.778696e-06
9.549926e-03	1.174898e-02	9.888529e-03	7.098280e-06	7.098280e-06
1.174898e-02	1.445440e-02	7.968205e-03	5.748813e-06	5.748813e-06
1.445440e-02	1.778279e-02	6.404613e-03	4.649218e-06	4.649218e-06
1.778279e-02	2.187762e-02	5.157613e-03	3.764821e-06	3.764821e-06
2.187762e-02	2.691535e-02	4.149417e-03	3.045784e-06	3.045784e-06
2.691535e-02	3.311311e-02	3.335462e-03	2.464294e-06	2.464294e-06
3.311311e-02	4.073803e-02	2.679042e-03	1.992356e-06	1.992356e-06
4.073803e-02	5.011872e-02	2.147669e-03	1.609676e-06	1.609676e-06
5.011872e-02	6.165950e-02	1.725305e-03	1.301478e-06	1.301478e-06
6.165950e-02	7.585776e-02	1.382929e-03	1.051221e-06	1.051221e-06
7.585776e-02	9.332543e-02	1.110482e-03	8.499213e-07	8.499213e-07
9.332543e-02	1.148154e-01	8.902651e-04	6.866676e-07	6.866676e-07
1.148154e-01	1.412538e-01	7.131286e-04	5.545122e-07	5.545122e-07
1.412538e-01	1.737801e-01	5.722059e-04	4.481679e-07	4.481679e-07
1.737801e-01	2.137962e-01	4.594946e-04	3.623402e-07	3.623402e-07
2.137962e-01	2.630268e-01	3.679303e-04	2.925750e-07	2.925750e-07
2.630268e-01	3.235937e-01	2.952431e-04	2.364636e-07	2.364636e-07
3.235937e-01	3.981072e-01	2.366197e-04	1.909849e-07	1.909849e-07
3.981072e-01	4.897788e-01	1.900848e-04	1.544706e-07	1.544706e-07
4.897788e-01	6.025596e-01	1.520011e-04	1.246688e-07	1.246688e-07
6.025596e-01	7.413102e-01	1.219004e-04	1.007278e-07	1.007278e-07
7.413102e-01	9.120108e-01	9.733364e-05	8.121415e-08	8.121415e-08
9.120108e-01	1.122018e+00	7.784581e-05	6.554879e-08	6.554879e-08
1.122018e+00	1.380384e+00	6.214521e-05	5.284463e-08	5.284463e-08
1.380384e+00	1.698244e+00	4.978654e-05	4.269024e-08	4.269024e-08
1.698244e+00	2.089296e+00	3.978601e-05	3.444487e-08	3.444487e-08
2.089296e+00	2.570396e+00	3.171563e-05	2.775314e-08	2.775314e-08
2.570396e+00	3.162278e+00	2.528671e-05	2.236740e-08	2.236740e-08
3.162278e+00	3.890451e+00	2.021583e-05	1.805033e-08	1.805033e-08
3.890451e+00	4.786301e+00	1.613362e-05	1.455530e-08	1.455530e-08
4.786301e+00	5.888437e+00	1.282084e-05	1.171312e-08	1.171312e-08
5.888437e+00	7.244360e+00	1.018297e-05	9.423144e-09	9.423144e-09
7.244360e+00	8.912509e+00	8.073410e-06	7.574974e-09	7.574974e-09
8.912509e+00	1.096478e+01	6.420867e-06	6.098245e-09	6.098245e-09
1.096478e+01	1.348963e+01	5.098180e-06	4.906329e-09	4.906329e-09
1.348963e+01	1.659587e+01	4.049481e-06	3.947901e-09	3.947901e-09
1.659587e+01	2.041738e+01	3.225463e-06	3.181522e-09	3.181522e-09
2.041738e+01	2.511886e+01	2.561523e-06	2.560079e-09	2.560079e-09
2.511886e+01	3.090295e+01	2.032524e-06	2.058949e-09	2.058949e-09
3.090295e+01	3.801894e+01	1.612962e-06	1.656322e-09	1.656322e-09
3.801894e+01	4.677351e+01	1.280568e-06	1.333075e-09	1.333075e-09
4.677351e+01	5.754399e+01	1.015860e-06	1.072276e-09	1.072276e-09
5.754399e+01	7.079458e+01	8.055392e-07	8.620209e-10	8.620209e-10
7.079458e+01	8.709636e+01	6.361808e-07	6.920420e-10	6.920420e-10
8.709636e+01	1.071519e+02	5.011752e-07	5.549714e-10	5.549714e-10
1.071519e+02	1.318257e+02	3.952692e-07	4.453264e-10	4.453264e-10
1.318257e+02	1.621810e+02	3.118393e-07	3.574690e-10	3.574690e-10
1.621810e+02	1.995262e+02	2.462257e-07	2.870379e-10	2.870379e-10
1.995262e+02	2.454709e+02	1.943913e-07	2.304251e-10	2.304251e-10
2.454709e+02	3.019952e+02	1.532343e-07	1.849366e-10	1.849366e-10
3.019952e+02	3.715352e+02	1.208296e-07	1.483999e-10	1.483999e-10
3.715352e+02	4.570882e+02	9.541670e-08	1.192563e-10	1.192563e-10
4.570882e+02	5.623413e+02	7.500951e-08	9.559755e-11	9.559755e-11
5.623413e+02	6.918310e+02	5.886159e-08	7.662109e-11	7.662109e-11
6.918310e+02	8.511380e+02	4.616282e-08	6.139501e-11	6.139501e-11
8.511380e+02	1.047129e+03	3.615506e-08	4.918509e-11	4.918509e-11
1.047129e+03	1.288250e+03	2.822558e-08	3.936831e-11	3.936831e-11
1.288250e+03	1.584893e+03	2.199672e-08	3.148767e-11	3.148767e-11
1.584893e+03	1.949845e+03	1.715358e-08	2.520912e-11	2.520912e-11
1.949845e+03	2.398833e+03	1.333931e-08	2.016311e-11	2.016311e-11
2.398833e+03	2.951209e+03	1.030861e-08	1.610247e-11	1.610247e-11
2.951209e+03	3.630781e+03	7.927234e-09	1.283519e-11	1.283519e-11
3.630781e+03	4.466836e+03	6.049591e-09	1.020806e-11	1.020806e-11
4.466836e+03	5.495409e+03	4.591692e-09	8.112126e-12	8.112126e-12
5.495409e+03	6.760830e+03	3.409566e-09	6.395370e-12	6.395370e-12
6.760830e+03	8.317638e+03	2.451804e-09	4.983315e-12	4.983315e-12
8.317638e+03	1.023293e+04	1.611456e-09	3.735514e-12	3.735514e-12
1.023293e+04	1.258925e+04	9.158259e-10	2.623669e-12	2.623669e-12
1.258925e+04	1.548817e+04	1.795109e-10	1.081793e-12	1.081793e-12
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999931906643291e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.515428e-01	2.837004e-03	2.837004e-03
1.230269e-04	1.513561e-04	4.632340e-01	2.589350e-03	2.589350e-03
1.513561e-04	1.862087e-04	4.709594e-01	2.358177e-03	2.358177e-03
1.862087e-04	2.290868e-04	4.839468e-01	2.157395e-03	2.157395e-03
2.290868e-04	2.818383e-04	4.960638e-01	1.972168e-03	1.972168e-03
2.818383e-04	3.467369e-04	5.183944e-01	1.818880e-03	1.818880e-03
3.467369e-04	4.265795e-04	5.432319e-01	1.675055e-03	1.675055e-03
4.265795e-04	5.248075e-04	5.870110e-01	1.576653e-03	1.576653e-03
5.248075e-04	6.456542e-04	6.461736e-01	1.499926e-03	1.499926e-03
6.456542e-04	7.943282e-04	7.520589e-01	1.452630e-03	1.452630e-03
7.943282e-04	9.772372e-04	1.058732e+00	1.578224e-03	1.578224e-03
9.772372e-04	1.202264e-03	4.302636e+00	3.072376e-03	3.072376e-03
1.202264e-03	1.479108e-03	3.731379e+00	2.589700e-03	2.589700e-03
1.479108e-03	1.819701e-03	3.001471e+00	2.095551e-03	2.095551e-03
1.819701e-03	2.238721e-03	2.416667e+00	1.697115e-03	1.697115e-03
2.238721e-03	2.754229e-03	1.945564e+00	1.374118e-03	1.374118e-03
2.754229e-03	3.388442e-03	1.567788e+00	1.113568e-03	1.113568e-03
3.388442e-03	4.168694e-03	1.261234e+00	9.002157e-04	9.002157e-04
4.168694e-03	5.128614e-03	1.016235e+00	7.293303e-04	7.293303e-04
5.128614e-03	6.309573e-03	8.169031e-01	5.896683e-04	5.896683e-04
6.309573e-03	7.762471e-03	6.572729e-01	4.776040e-04	4.776040e-04
7.762471e-03	9.549926e-03	5.279655e-01	3.860262e-04	3.860262e-04
9.549926e-03	1.174898e-02	4.243816e-01	3.123170e-04	3.123170e-04
1.174898e-02	1.445440e-02	3.418006e-01	2.527891e-04	2.527891e-04
1.445440e-02	1.778279e-02	2.744569e-01	2.042330e-04	2.042330e-04
1.778279e-02	2.187762e-02	2.208627e-01	1.652304e-04	1.652304e-04
2.187762e-02	2.691535e-02	1.775900e-01	1.335797e-04	1.335797e-04
2.691535e-02	3.311311e-02	1.427016e-01	1.080405e-04	1.080405e-04
3.311311e-02	4.073803e-02	1.145602e-01	8.727673e-05	8.727673e-05
4.073803e-02	5.011872e-02	9.185752e-02	7.053035e-05	7.053035e-05
5.011872e-02	6.165950e-02	7.378975e-02	5.702669e-05	5.702669e-05
6.165950e-02	7.585776e-02	5.913658e-02	4.605278e-05	4.605278e-05
7.585776e-02	9.332543e-02	4.751132e-02	3.726028e-05	3.726028e-05
9.332543e-02	1.148154e-01	3.802436e-02	3.004643e-05	3.004643e-05
1.148154e-01	1.412538e-01	3.049915e-02	2.430202e-05	2.430202e-05
1.412538e-01	1.737801e-01	2.442070e-02	1.959434e-05	1.959434e-05
1.737801e-01	2.137962e-01	1.959095e-02	1.582800e-05	1.582800e-05
2.137962e-01	2.630268e-01	1.565256e-02	1.275088e-05	1.275088e-05
2.630268e-01	3.235937e-01	1.252778e-02	1.027744e-05	1.027744e-05
3.235937e-01	3.981072e-01	1.002531e-02	8.289982e-06	8.289982e-06
3.981072e-01	4.897788e-01	8.026135e-03	6.682303e-06	6.682303e-06
4.897788e-01	6.025596e-01	6.408607e-03	5.385447e-06	5.385447e-06
6.025596e-01	7.413102e-01	5.127608e-03	4.340867e-06	4.340867e-06
7.413102e-01	9.120108e-01	4.090061e-03	3.495526e-06	3.495526e-06
9.120108e-01	1.122018e+00	3.260367e-03	2.813029e-06	2.813029e-06
1.122018e+00	1.380384e+00	2.601242e-03	2.266435e-06	2.266435e-06
1.380384e+00	1.698244e+00	2.078273e-03	1.832691e-06	1.832691e-06
1.698244e+00	2.089296e+00	1.659475e-03	1.473285e-06	1.473285e-06
2.089296e+00	2.570396e+00	1.320618e-03	1.184882e-06	1.184882e-06
2.570396e+00	3.162278e+00	1.050844e-03	9.535666e-07	9.535666e-07
3.162278e+00	3.890451e+00	8.371929e-04	7.671177e-07	7.671177e-07
3.890451e+00	4.786301e+00	6.668239e-04	6.177983e-07	6.177983e-07
4.786301e+00	5.888437e+00	5.291418e-04	6.494170e-07	6.494170e-07
5.888437e+00	7.244360e+00	4.203234e-04	3.995312e-07	3.995312e-07
7.244360e+00	8.912509e+00	3.336436e-04	3.218749e-07	3.218749e-07
8.912509e+00	1.096478e+01	2.648612e-04	2.589751e-07	2.589751e-07
1.096478e+01	1.348963e+01	2.097559e-04	2.079612e-07	2.079612e-07
1.348963e+01	1.659587e+01	1.662369e-04	1.671435e-07	1.671435e-07
1.659587e+01	2.041738e+01	1.318339e-04	1.343674e-07	1.343674e-07
2.041738e+01	2.511886e+01	1.042302e-04	1.077856e-07	1.077856e-07
2.511886e+01	3.090295e+01	8.225441e-05	1.120955e-07	1.120955e-07
3.090295e+01	3.801894e+01	6.501946e-05	6.942351e-08	6.942351e-08
3.801894e+01	4.677351e+01	5.133142e-05	5.564127e-08	5.564127e-08
4.677351e+01	5.754399e+01	4.050729e-05	4.468000e-08	4.468000e-08
5.754399e+01	7.079458e+01	3.193131e-05	3.581519e-08	3.581519e-08
7.079458e+01	8.709636e+01	2.505488e-05	2.865065e-08	2.865065e-08
8.709636e+01	1.071519e+02	1.966486e-05	2.306188e-08	2.306188e-08
1.071519e+02	1.318257e+02	1.546086e-05	1.853293e-08	1.853293e-08
1.318257e+02	1.621810e+02	1.209912e-05	1.485950e-08	1.485950e-08
1.621810e+02	1.995262e+02	9.459947e-06	1.190452e-08	1.190452e-08
1.995262e+02	2.454709e+02	7.399665e-06	9.521913e-09	9.521913e-09
2.454709e+02	3.019952e+02	5.763666e-06	7.641584e-09	7.641584e-09
3.019952e+02	3.715352e+02	4.500535e-06	6.133667e-09	6.133667e-09
3.715352e+02	4.570882e+02	3.493575e-06	4.920986e-09	4.920986e-09
4.570882e+02	5.623413e+02	2.707666e-06	3.939069e-09	3.939069e-09
5.623413e+02	6.918310e+02	2.091457e-06	3.154929e-09	3.154929e-09
6.918310e+02	8.511380e+02	1.612844e-06	2.545396e-09	2.545396e-09
8.511380e+02	1.047129e+03	1.239852e-06	2.036106e-09	2.036106e-09
1.047129e+03	1.288250e+03	9.458786e-07	1.630453e-09	1.630453e-09
1.288250e+03	1.584893e+03	7.210044e-07	1.307007e-09	1.307007e-09
1.584893e+03	1.949845e+03	5.458241e-07	1.055373e-09	1.055373e-09
1.949845e+03	2.398833e+03	4.122306e-07	8.489438e-10	8.489438e-10
2.398833e+03	2.951209e+03	3.059429e-07	6.858261e-10	6.858261e-10
2.951209e+03	3.630781e+03	2.251816e-07	5.573931e-10	5.573931e-10
3.630781e+03	4.466836e+03	1.645855e-07	4.531261e-10	4.531261e-10
4.466836e+03	5.495409e+03	1.165717e-07	3.650788e-10	3.650788e-10
5.495409e+03	6.760830e+03	8.052719e-08	2.860107e-10	2.860107e-10
6.760830e+03	8.317638e+03	5.209879e-08	2.220215e-10	2.220215e-10
8.317638e+03	1.023293e+04	3.039233e-08	1.541475e-10	1.541475e-10
1.023293e+04	1.258925e+04	1.357134e-08	9.233048e-11	9.233048e-11
1.258925e+04	1.548817e+04	1.531856e-09	2.544803e-11	2.544803e-11
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04045833992662356e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24378078512915805e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.480594e+00	4.391984e-03	4.391984e-03
1.230269e-04	1.513561e-04	1.329903e+00	3.752782e-03	3.752782e-03
1.513561e-04	1.862087e-04	1.197896e+00	3.211090e-03	3.211090e-03
1.862087e-04	2.290868e-04	1.078455e+00	2.746905e-03	2.746905e-03
2.290868e-04	2.818383e-04	9.677219e-01	2.345948e-03	2.345948e-03
2.818383e-04	3.467369e-04	8.707257e-01	2.006243e-03	2.006243e-03
3.467369e-04	4.265795e-04	7.811805e-01	1.713243e-03	1.713243e-03
4.265795e-04	5.248075e-04	7.034927e-01	1.465793e-03	1.465793e-03
5.248075e-04	6.456542e-04	6.298366e-01	1.250423e-03	1.250423e-03
6.456542e-04	7.943282e-04	5.669900e-01	1.069623e-03	1.069623e-03
7.943282e-04	9.772372e-04	5.094193e-01	9.140726e-04	9.140726e-04
9.772372e-04	1.202264e-03	4.566625e-01	7.802630e-04	7.802630e-04
1.202264e-03	1.479108e-03	4.084015e-01	6.652526e-04	6.652526e-04
1.479108e-03	1.819701e-03	3.668672e-01	5.684563e-04	5.684563e-04
1.819701e-03	2.238721e-03	3.278750e-01	4.845042e-04	4.845042e-04
2.238721e-03	2.754229e-03	2.934001e-01	4.132121e-04	4.132121e-04
2.754229e-03	3.388442e-03	2.622532e-01	3.522114e-04	3.522114e-04
3.388442e-03	4.168694e-03	2.337267e-01	2.997763e-04	2.997763e-04
4.168694e-03	5.128614e-03	2.081465e-01	2.550514e-04	2.550514e-04
5.128614e-03	6.309573e-03	1.852629e-01	2.169389e-04	2.169389e-04
6.309573e-03	7.762471e-03	1.643476e-01	1.842149e-04	1.842149e-04
7.762471e-03	9.549926e-03	1.456056e-01	1.563263e-04	1.563263e-04
9.549926e-03	1.174898e-02	1.287180e-01	1.325142e-04	1.325142e-04
1.174898e-02	1.445440e-02	1.135702e-01	1.122213e-04	1.122213e-04
1.445440e-02	1.778279e-02	1.000991e-01	9.498574e-05	9.498574e-05
1.778279e-02	2.187762e-02	8.789310e-02	8.024539e-05	8.024539e-05
2.187762e-02	2.691535e-02	7.706868e-02	6.774575e-05	6.774575e-05
2.691535e-02	3.311311e-02	6.753700e-02	5.717604e-05	5.717604e-05
3.311311e-02	4.073803e-02	5.910532e-02	4.822321e-05	4.822321e-05
4.073803e-02	5.011872e-02	5.160747e-02	4.062557e-05	4.062557e-05
5.011872e-02	6.165950e-02	4.506925e-02	3.422815e-05	3.422815e-05
6.165950e-02	7.585776e-02	3.930520e-02	2.881829e-05	2.881829e-05
7.585776e-02	9.332543e-02	3.423955e-02	2.424974e-05	2.424974e-05
9.332543e-02	1.148154e-01	2.988031e-02	2.042374e-05	2.042374e-05
1.148154e-01	1.412538e-01	2.607929e-02	1.720247e-05	1.720247e-05
1.412538e-01	1.737801e-01	2.274395e-02	1.448359e-05	1.448359e-05
1.737801e-01	2.137962e-01	1.983936e-02	1.219571e-05	1.219571e-05
2.137962e-01	2.630268e-01	1.735381e-02	1.028349e-05	1.028349e-05
2.630268e-01	3.235937e-01	1.517371e-02	8.669398e-06	8.669398e-06
3.235937e-01	3.981072e-01	1.328542e-02	7.313591e-06	7.313591e-06
3.981072e-01	4.897788e-01	1.164509e-02	6.173258e-06	6.173258e-06
4.897788e-01	6.025596e-01	1.021364e-02	5.212346e-06	5.212346e-06
6.025596e-01	7.413102e-01	8.973345e-03	4.404740e-06	4.404740e-06
7.413102e-01	9.120108e-01	7.889527e-03	3.723646e-06	3.723646e-06
9.120108e-01	1.122018e+00	6.952633e-03	3.151505e-06	3.151505e-06
1.122018e+00	1.380384e+00	6.125949e-03	2.667041e-06	2.667041e-06
1.380384e+00	1.698244e+00	5.412889e-03	2.260254e-06	2.260254e-06
1.698244e+00	2.089296e+00	4.789974e-03	1.916946e-06	1.916946e-06
2.089296e+00	2.570396e+00	4.242353e-03	1.626471e-06	1.626471e-06
2.570396e+00	3.162278e+00	3.767533e-03	1.381884e-06	1.381884e-06
3.162278e+00	3.890451e+00	3.352636e-03	1.175267e-06	1.175267e-06
3.890451e+00	4.786301e+00	2.980371e-03	9.990292e-07	9.990292e-07
4.786301e+00	5.888437e+00	2.650982e-03	8.494667e-07	8.494667e-07
5.888437e+00	7.244360e+00	2.361065e-03	7.227648e-07	7.227648e-07
7.244360e+00	8.912509e+00	2.104782e-03	6.152428e-07	6.152428e-07
8.912509e+00	1.096478e+01	1.876696e-03	5.237694e-07	5.237694e-07
1.096478e+01	1.348963e+01	1.675414e-03	4.461735e-07	4.461735e-07
1.348963e+01	1.659587e+01	1.497228e-03	3.802657e-07	3.802657e-07
1.659587e+01	2.041738e+01	1.339927e-03	3.243274e-07	3.243274e-07
2.041738e+01	2.511886e+01	1.199837e-03	2.766970e-07	2.766970e-07
2.511886e+01	3.090295e+01	1.074291e-03	2.360501e-07	2.360501e-07
3.090295e+01	3.801894e+01	9.609290e-04	2.012744e-07	2.012744e-07
3.801894e+01	4.677351e+01	8.629154e-04	1.719599e-07	1.719599e-07
4.677351e+01	5.754399e+01	7.740243e-04	1.468319e-07	1.468319e-07
5.754399e+01	7.079458e+01	6.950727e-04	1.254464e-07	1.254464e-07
7.079458e+01	8.709636e+01	6.250698e-04	1.072525e-07	1.072525e-07
8.709636e+01	1.071519e+02	5.585140e-04	9.140301e-08	9.140301e-08
1.071519e+02	1.318257e+02	4.985272e-04	7.785506e-08	7.785506e-08
1.318257e+02	1.621810e+02	4.470069e-04	6.646613e-08	6.646613e-08
1.621810e+02	1.995262e+02	4.023660e-04	5.685307e-08	5.685307e-08
1.995262e+02	2.454709e+02	3.633803e-04	4.871062e-08	4.871062e-08
2.454709e+02	3.019952e+02	3.284034e-04	4.174907e-08	4.174907e-08
3.019952e+02	3.715352e+02	2.967294e-04	3.577862e-08	3.577862e-08
3.715352e+02	4.570882e+02	2.670695e-04	3.060238e-08	3.060238e-08
4.570882e+02	5.623413e+02	2.392376e-04	2.611307e-08	2.611307e-08
5.623413e+02	6.918310e+02	2.159861e-04	2.236948e-08	2.236948e-08
6.918310e+02	8.511380e+02	1.946935e-04	1.914780e-08	1.914780e-08
8.511380e+02	1.047129e+03	1.742507e-04	1.633164e-08	1.633164e-08
1.047129e+03	1.288250e+03	1.555930e-04	1.391355e-08	1.391355e-08
1.288250e+03	1.584893e+03	1.413071e-04	1.195433e-08	1.195433e-08
1.584893e+03	1.949845e+03	1.280764e-04	1.026071e-08	1.026071e-08
1.949845e+03	2.398833e+03	1.121605e-04	8.656915e-09	8.656915e-09
2.398833e+03	2.951209e+03	9.711724e-05	7.262588e-09	7.262588e-09
2.951209e+03	3.630781e+03	8.390784e-05	6.086172e-09	6.086172e-09
3.630781e+03	4.466836e+03	7.199243e-05	5.082608e-09	5.082608e-09
4.466836e+03	5.495409e+03	6.169439e-05	4.241954e-09	4.241954e-09
5.495409e+03	6.760830e+03	5.060374e-05	3.463654e-09	3.463654e-09
6.760830e+03	8.317638e+03	3.957916e-05	2.761700e-09	2.761700e-09
8.317638e+03	1.023293e+04	2.814110e-05	2.099490e-09	2.099490e-09
1.023293e+04	1.258925e+04	1.644332e-05	1.446901e-09	1.446901e-09
1.258925e+04	1.548817e+04	2.139563e-06	4.705563e-10	4.705563e-10
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.61494870991076693e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.60282779259897511e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.148726e+01	2.312407e-01	2.312407e-01
1.230269e-04	1.513561e-04	4.128751e+01	1.760683e-01	1.760683e-01
1.513561e-04	1.862087e-04	3.328770e+01	1.347274e-01	1.347274e-01
1.862087e-04	2.290868e-04	2.682054e+01	1.031921e-01	1.031921e-01
2.290868e-04	2.818383e-04	2.146534e+01	7.873734e-02	7.873734e-02
2.818383e-04	3.467369e-04	1.734779e+01	6.055414e-02	6.055414e-02
3.467369e-04	4.265795e-04	1.387540e+01	4.623376e-02	4.623376e-02
4.265795e-04	5.248075e-04	1.117207e+01	3.532966e-02	3.532966e-02
5.248075e-04	6.456542e-04	8.997896e+00	2.735663e-02	2.735663e-02
6.456542e-04	7.943282e-04	7.222884e+00	2.088782e-02	2.088782e-02
7.943282e-04	9.772372e-04	5.800278e+00	1.600223e-02	1.600223e-02
9.772372e-04	1.202264e-03	4.664116e+00	1.232221e-02	1.232221e-02
1.202264e-03	1.479108e-03	3.738340e+00	9.433805e-03	9.433805e-03
1.479108e-03	1.819701e-03	3.009363e+00	7.255506e-03	7.255506e-03
1.819701e-03	2.238721e-03	2.415842e+00	5.590934e-03	5.590934e-03
2.238721e-03	2.754229e-03	1.941045e+00	4.290408e-03	4.290408e-03
2.754229e-03	3.388442e-03	1.557908e+00	3.288176e-03	3.288176e-03
3.388442e-03	4.168694e-03	1.249652e+00	2.529000e-03	2.529000e-03
4.168694e-03	5.128614e-03	1.004695e+00	1.947982e-03	1.947982e-03
5.128614e-03	6.309573e-03	8.057329e-01	1.493057e-03	1.493057e-03
6.309573e-03	7.762471e-03	6.461761e-01	1.148645e-03	1.148645e-03
7.762471e-03	9.549926e-03	5.183870e-01	8.822562e-04	8.822562e-04
9.549926e-03	1.174898e-02	4.160561e-01	6.785796e-04	6.785796e-04
1.174898e-02	1.445440e-02	3.337420e-01	5.221626e-04	5.221626e-04
1.445440e-02	1.778279e-02	2.674695e-01	4.007677e-04	4.007677e-04
1.778279e-02	2.187762e-02	2.143957e-01	3.079758e-04	3.079758e-04
2.187762e-02	2.691535e-02	1.715935e-01	2.363384e-04	2.363384e-04
2.691535e-02	3.311311e-02	1.375477e-01	1.816135e-04	1.816135e-04
3.311311e-02	4.073803e-02	1.102275e-01	1.395705e-04	1.395705e-04
4.073803e-02	5.011872e-02	8.831709e-02	1.072237e-04	1.072237e-04
5.011872e-02	6.165950e-02	7.075517e-02	8.245350e-05	8.245350e-05
6.165950e-02	7.585776e-02	5.660330e-02	6.327252e-05	6.327252e-05
7.585776e-02	9.332543e-02	4.527185e-02	4.857078e-05	4.857078e-05
9.332543e-02	1.148154e-01	3.624074e-02	3.728623e-05	3.728623e-05
1.148154e-01	1.412538e-01	2.901670e-02	2.863129e-05	2.863129e-05
1.412538e-01	1.737801e-01	2.319848e-02	2.196391e-05	2.196391e-05
1.737801e-01	2.137962e-01	1.853921e-02	1.684795e-05	1.684795e-05
2.137962e-01	2.630268e-01	1.483047e-02	1.293417e-05	1.293417e-05
2.630268e-01	3.235937e-01	1.184813e-02	9.921519e-06	9.921519e-06
3.235937e-01	3.981072e-01	9.466615e-03	7.607257e-06	7.607257e-06
3.981072e-01	4.897788e-01	7.559041e-03	5.829308e-06	5.829308e-06
4.897788e-01	6.025596e-01	6.038083e-03	4.469353e-06	4.469353e-06
6.025596e-01	7.413102e-01	4.820776e-03	3.421550e-06	3.421550e-06
7.413102e-01	9.120108e-01	3.845333e-03	2.617675e-06	2.617675e-06
9.120108e-01	1.122018e+00	3.069271e-03	2.002123e-06	2.002123e-06
1.122018e+00	1.380384e+00	2.446386e-03	1.531625e-06	1.531625e-06
1.380384e+00	1.698244e+00	1.948406e-03	1.168657e-06	1.168657e-06
1.698244e+00	2.089296e+00	1.553938e-03	8.931397e-07	8.931397e-07
2.089296e+00	2.570396e+00	1.236454e-03	6.810215e-07	6.810215e-07
2.570396e+00	3.162278e+00	9.857598e-04	5.198847e-07	5.198847e-07
3.162278e+00	3.890451e+00	7.835985e-04	3.955797e-07	3.955797e-07
3.890451e+00	4.786301e+00	6.232862e-04	3.008069e-07	3.008069e-07
4.786301e+00	5.888437e+00	4.954915e-04	2.284060e-07	2.284060e-07
5.888437e+00	7.244360e+00	3.938164e-04	1.731619e-07	1.731619e-07
7.244360e+00	8.912509e+00	3.126854e-04	1.310952e-07	1.310952e-07
8.912509e+00	1.096478e+01	2.481898e-04	9.909105e-08	9.909105e-08
1.096478e+01	1.348963e+01	1.968724e-04	7.494160e-08	7.494160e-08
1.348963e+01	1.659587e+01	1.561017e-04	5.655530e-08	5.655530e-08
1.659587e+01	2.041738e+01	1.236741e-04	4.247186e-08	4.247186e-08
2.041738e+01	2.511886e+01	9.790289e-05	3.177371e-08	3.177371e-08
2.511886e+01	3.090295e+01	7.746212e-05	2.369840e-08	2.369840e-08
3.090295e+01	3.801894e+01	6.122437e-05	1.762588e-08	1.762588e-08
3.801894e+01	4.677351e+01	4.836292e-05	1.307476e-08	1.307476e-08
4.677351e+01	5.754399e+01	3.817065e-05	9.728138e-09	9.728138e-09
5.754399e+01	7.079458e+01	3.010241e-05	7.232675e-09	7.232675e-09
7.079458e+01	8.709636e+01	2.370739e-05	5.368296e-09	5.368296e-09
8.709636e+01	1.071519e+02	1.865665e-05	3.993942e-09	3.993942e-09
1.071519e+02	1.318257e+02	1.466486e-05	2.968238e-09	2.968238e-09
1.318257e+02	1.621810e+02	1.151441e-05	2.194093e-09	2.194093e-09
1.621810e+02	1.995262e+02	9.025570e-06	1.612633e-09	1.612633e-09
1.995262e+02	2.454709e+02	7.065781e-06	1.177030e-09	1.177030e-09
2.454709e+02	3.019952e+02	5.522409e-06	8.526293e-10	8.526293e-10
3.019952e+02	3.715352e+02	4.310014e-06	6.133844e-10	6.133844e-10
3.715352e+02	4.570882e+02	3.356547e-06	4.435510e-10	4.435510e-10
4.570882e+02	5.623413e+02	2.608545e-06	3.246075e-10	3.246075e-10
5.623413e+02	6.918310e+02	2.021914e-06	2.370145e-10	2.370145e-10
6.918310e+02	8.511380e+02	1.563448e-06	1.723519e-10	1.723519e-10
8.511380e+02	1.047129e+03	1.204666e-06	1.250727e-10	1.250727e-10
1.047129e+03	1.288250e+03	9.251513e-07	9.086042e-11	9.086042e-11
1.288250e+03	1.584893e+03	7.072120e-07	6.552001e-11	6.552001e-11
1.584893e+03	1.949845e+03	5.378069e-07	4.713102e-11	4.713102e-11
1.949845e+03	2.398833e+03	4.063309e-07	3.406180e-11	3.406180e-11
2.398833e+03	2.951209e+03	3.044864e-07	2.457109e-11	2.457109e-11
2.951209e+03	3.630781e+03	2.257240e-07	1.753940e-11	1.753940e-11
3.630781e+03	4.466836e+03	1.649564e-07	1.238247e-11	1.238247e-11
4.466836e+03	5.495409e+03	1.180664e-07	8.604442e-12	8.604442e-12
5.495409e+03	6.760830e+03	8.187813e-08	5.918992e-12	5.918992e-12
6.760830e+03	8.317638e+03	5.383311e-08	3.963030e-12	3.963030e-12
8.317638e+03	1.023293e+04	3.186740e-08	2.505553e-12	2.505553e-12
1.023293e+04	1.258925e+04	1.426052e-08	1.334105e-12	1.334105e-12
1.258925e+04	1.548817e+04	1.570687e-09	3.789557e-13	3.789557e-13
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999999999999907e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999649e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.191462e+00	3.819908e-03	3.819908e-03
1.230269e-04	1.513561e-04	1.227977e+00	3.496299e-03	3.496299e-03
1.513561e-04	1.862087e-04	1.292478e+00	3.233884e-03	3.233884e-03
1.862087e-04	2.290868e-04	1.367680e+00	2.999196e-03	2.999196e-03
2.290868e-04	2.818383e-04	1.463436e+00	2.797048e-03	2.797048e-03
2.818383e-04	3.467369e-04	1.521114e+00	2.570951e-03	2.570951e-03
3.467369e-04	4.265795e-04	1.598156e+00	2.375870e-03	2.375870e-03
4.265795e-04	5.248075e-04	1.692362e+00	2.204243e-03	2.204243e-03
5.248075e-04	6.456542e-04	1.857320e+00	2.081884e-03	2.081884e-03
6.456542e-04	7.943282e-04	2.170891e+00	2.029233e-03	2.029233e-03
7.943282e-04	9.772372e-04	2.994034e+00	2.148529e-03	2.148529e-03
9.772372e-04	1.202264e-03	1.091985e+01	3.699318e-03	3.699318e-03
1.202264e-03	1.479108e-03	9.437604e+00	3.100586e-03	3.100586e-03
1.479108e-03	1.819701e-03	7.599408e+00	2.508433e-03	2.508433e-03
1.819701e-03	2.238721e-03	6.120927e+00	2.029653e-03	2.029653e-03
2.238721e-03	2.754229e-03	4.923481e+00	1.641152e-03	1.641152e-03
2.754229e-03	3.388442e-03	3.954977e+00	1.326126e-03	1.326126e-03
3.388442e-03	4.168694e-03	3.173848e+00	1.071041e-03	1.071041e-03
4.168694e-03	5.128614e-03	2.553538e+00	8.661319e-04	8.661319e-04
5.128614e-03	6.309573e-03	2.048955e+00	6.994864e-04	6.994864e-04
6.309573e-03	7.762471e-03	1.647271e+00	5.654517e-04	5.654517e-04
7.762471e-03	9.549926e-03	1.325342e+00	4.572744e-04	4.572744e-04
9.549926e-03	1.174898e-02	1.067082e+00	3.699231e-04	3.699231e-04
1.174898e-02	1.445440e-02	8.581503e-01	2.990851e-04	2.990851e-04
1.445440e-02	1.778279e-02	6.892672e-01	2.416613e-04	2.416613e-04
1.778279e-02	2.187762e-02	5.540904e-01	1.953452e-04	1.953452e-04
2.187762e-02	2.691535e-02	4.446644e-01	1.577717e-04	1.577717e-04
2.691535e-02	3.311311e-02	3.573162e-01	1.275086e-04	1.275086e-04
3.311311e-02	4.073803e-02	2.868939e-01	1.030086e-04	1.030086e-04
4.073803e-02	5.011872e-02	2.301396e-01	8.317805e-05	8.317805e-05
5.011872e-02	6.165950e-02	1.847054e-01	6.718195e-05	6.718195e-05
6.165950e-02	7.585776e-02	1.479708e-01	5.421269e-05	5.421269e-05
7.585776e-02	9.332543e-02	1.184210e-01	4.372476e-05	4.372476e-05
9.332543e-02	1.148154e-01	9.489748e-02	3.528905e-05	3.528905e-05
1.148154e-01	1.412538e-01	7.598947e-02	2.847014e-05	2.847014e-05
1.412538e-01	1.737801e-01	6.085989e-02	2.297094e-05	2.297094e-05
1.737801e-01	2.137962e-01	4.866461e-02	1.851909e-05	1.851909e-05
2.137962e-01	2.630268e-01	3.902104e-02	1.495072e-05	1.495072e-05
2.630268e-01	3.235937e-01	3.125598e-02	1.206367e-05	1.206367e-05
3.235937e-01	3.981072e-01	2.505554e-02	9.737890e-06	9.737890e-06
3.981072e-01	4.897788e-01	2.001368e-02	7.846511e-06	7.846511e-06
4.897788e-01	6.025596e-01	1.601433e-02	6.328011e-06	6.328011e-06
6.025596e-01	7.413102e-01	1.279447e-02	5.099460e-06	5.099460e-06
7.413102e-01	9.120108e-01	1.022561e-02	4.110149e-06	4.110149e-06
9.120108e-01	1.122018e+00	8.163277e-03	3.310897e-06	3.310897e-06
1.122018e+00	1.380384e+00	6.515095e-03	2.666694e-06	2.666694e-06
1.380384e+00	1.698244e+00	5.191880e-03	2.146223e-06	2.146223e-06
1.698244e+00	2.089296e+00	4.138667e-03	1.727601e-06	1.727601e-06
2.089296e+00	2.570396e+00	3.298100e-03	1.390416e-06	1.390416e-06
2.570396e+00	3.162278e+00	2.624249e-03	1.118190e-06	1.118190e-06
3.162278e+00	3.890451e+00	2.087787e-03	8.991998e-07	8.991998e-07
3.890451e+00	4.786301e+00	1.658669e-03	7.225913e-07	7.225913e-07
4.786301e+00	5.888437e+00	1.317291e-03	5.805689e-07	5.805689e-07
5.888437e+00	7.244360e+00	1.045910e-03	4.664017e-07	4.664017e-07
7.244360e+00	8.912509e+00	8.303461e-04	3.746646e-07	3.746646e-07
8.912509e+00	1.096478e+01	6.595264e-04	3.010434e-07	3.010434e-07
1.096478e+01	1.348963e+01	5.225233e-04	2.415825e-07	2.415825e-07
1.348963e+01	1.659587e+01	4.141283e-04	1.939012e-07	1.939012e-07
1.659587e+01	2.041738e+01	3.281062e-04	1.556038e-07	1.556038e-07
2.041738e+01	2.511886e+01	2.598244e-04	1.248398e-07	1.248398e-07
2.511886e+01	3.090295e+01	2.056935e-04	1.001436e-07	1.001436e-07
3.090295e+01	3.801894e+01	1.626447e-04	8.028471e-08	8.028471e-08
3.801894e+01	4.677351e+01	1.286625e-04	6.437823e-08	6.437823e-08
4.677351e+01	5.754399e+01	1.015502e-04	5.156479e-08	5.156479e-08
5.754399e+01	7.079458e+01	8.011085e-05	4.129131e-08	4.129131e-08
7.079458e+01	8.709636e+01	6.303502e-05	3.302204e-08	3.302204e-08
8.709636e+01	1.071519e+02	4.954962e-05	2.639571e-08	2.639571e-08
1.071519e+02	1.318257e+02	3.885033e-05	2.107220e-08	2.107220e-08
1.318257e+02	1.621810e+02	3.049673e-05	1.683216e-08	1.683216e-08
1.621810e+02	1.995262e+02	2.389237e-05	1.343206e-08	1.343206e-08
1.995262e+02	2.454709e+02	1.875271e-05	1.072864e-08	1.072864e-08
2.454709e+02	3.019952e+02	1.467487e-05	8.556575e-09	8.556575e-09
3.019952e+02	3.715352e+02	1.148456e-05	6.824492e-09	6.824492e-09
3.715352e+02	4.570882e+02	8.970388e-06	5.437740e-09	5.437740e-09
4.570882e+02	5.623413e+02	6.995674e-06	4.329401e-09	4.329401e-09
5.623413e+02	6.918310e+02	5.449760e-06	3.445098e-09	3.445098e-09
6.918310e+02	8.511380e+02	4.236458e-06	2.738511e-09	2.738511e-09
8.511380e+02	1.047129e+03	3.288033e-06	2.175106e-09	2.175106e-09
1.047129e+03	1.288250e+03	2.542035e-06	1.724264e-09	1.724264e-09
1.288250e+03	1.584893e+03	1.966796e-06	1.367392e-09	1.367392e-09
1.584893e+03	1.949845e+03	1.517669e-06	1.082932e-09	1.082932e-09
1.949845e+03	2.398833e+03	1.165338e-06	8.555374e-10	8.555374e-10
2.398833e+03	2.951209e+03	8.875654e-07	6.731520e-10	6.731520e-10
2.951209e+03	3.630781e+03	6.721023e-07	5.281173e-10	5.281173e-10
3.630781e+03	4.466836e+03	5.022982e-07	4.116175e-10	4.116175e-10
4.466836e+03	5.495409e+03	3.685241e-07	3.178673e-10	3.178673e-10
5.495409e+03	6.760830e+03	2.651076e-07	2.430659e-10	2.430659e-10
6.760830e+03	8.317638e+03	1.825302e-07	1.818362e-10	1.818362e-10
8.317638e+03	1.023293e+04	1.143210e-07	1.297406e-10	1.297406e-10
1.023293e+04	1.258925e+04	5.909342e-08	8.409746e-11	8.409746e-11
1.258925e+04	1.548817e+04	1.059149e-08	3.209895e-11	3.209895e-11
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.224928e+00	1.354540e-02	1.354540e-02
1.230269e-04	1.513561e-04	4.354412e+00	1.239788e-02	1.239788e-02
1.513561e-04	1.862087e-04	4.583130e+00	1.146736e-02	1.146736e-02
1.862087e-04	2.290868e-04	4.849795e+00	1.063516e-02	1.063516e-02
2.290868e-04	2.818383e-04	5.189350e+00	9.918342e-03	9.918342e-03
2.818383e-04	3.467369e-04	5.393876e+00	9.116598e-03	9.116598e-03
3.467369e-04	4.265795e-04	5.667062e+00	8.424840e-03	8.424840e-03
4.265795e-04	5.248075e-04	6.001120e+00	7.816251e-03	7.816251e-03
5.248075e-04	6.456542e-04	6.586063e+00	7.382366e-03	7.382366e-03
6.456542e-04	7.943282e-04	7.697984e+00	7.195666e-03	7.195666e-03
7.943282e-04	9.772372e-04	1.061685e+01	7.618691e-03	7.618691e-03
9.772372e-04	1.202264e-03	3.872181e+01	1.311779e-02	1.311779e-02
1.202264e-03	1.479108e-03	3.346577e+01	1.099469e-02	1.099469e-02
1.479108e-03	1.819701e-03	2.694752e+01	8.894910e-03	8.894910e-03
1.819701e-03	2.238721e-03	2.170483e+01	7.197154e-03	7.197154e-03
2.238721e-03	2.754229e-03	1.745868e+01	5.819530e-03	5.819530e-03
2.754229e-03	3.388442e-03	1.402436e+01	4.702448e-03	4.702448e-03
3.388442e-03	4.168694e-03	1.125447e+01	3.797914e-03	3.797914e-03
4.168694e-03	5.128614e-03	9.054850e+00	3.071306e-03	3.071306e-03
5.128614e-03	6.309573e-03	7.265600e+00	2.480381e-03	2.480381e-03
6.309573e-03	7.762471e-03	5.841229e+00	2.005093e-03	2.005093e-03
7.762471e-03	9.549926e-03	4.699666e+00	1.621496e-03	1.621496e-03
9.549926e-03	1.174898e-02	3.783877e+00	1.311748e-03	1.311748e-03
1.174898e-02	1.445440e-02	3.043004e+00	1.060557e-03	1.060557e-03
1.445440e-02	1.778279e-02	2.444143e+00	8.569317e-04	8.569317e-04
1.778279e-02	2.187762e-02	1.964806e+00	6.926948e-04	6.926948e-04
2.187762e-02	2.691535e-02	1.576781e+00	5.594590e-04	5.594590e-04
2.691535e-02	3.311311e-02	1.267044e+00	4.521458e-04	4.521458e-04
3.311311e-02	4.073803e-02	1.017326e+00	3.652687e-04	3.652687e-04
4.073803e-02	5.011872e-02	8.160757e-01	2.949496e-04	2.949496e-04
5.011872e-02	6.165950e-02	6.549657e-01	2.382274e-04	2.382274e-04
6.165950e-02	7.585776e-02	5.247050e-01	1.922384e-04	1.922384e-04
7.585776e-02	9.332543e-02	4.199213e-01	1.550481e-04	1.550481e-04
9.332543e-02	1.148154e-01	3.365068e-01	1.251351e-04	1.251351e-04
1.148154e-01	1.412538e-01	2.694588e-01	1.009552e-04	1.009552e-04
1.412538e-01	1.737801e-01	2.158093e-01	8.145500e-05	8.145500e-05
1.737801e-01	2.137962e-01	1.725649e-01	6.566876e-05	6.566876e-05
2.137962e-01	2.630268e-01	1.383687e-01	5.301531e-05	5.301531e-05
2.630268e-01	3.235937e-01	1.108338e-01	4.277780e-05	4.277780e-05
3.235937e-01	3.981072e-01	8.884701e-02	3.453059e-05	3.453059e-05
3.981072e-01	4.897788e-01	7.096858e-02	2.782375e-05	2.782375e-05
4.897788e-01	6.025596e-01	5.678685e-02	2.243914e-05	2.243914e-05
6.025596e-01	7.413102e-01	4.536923e-02	1.808270e-05	1.808270e-05
7.413102e-01	9.120108e-01	3.626005e-02	1.457460e-05	1.457460e-05
9.120108e-01	1.122018e+00	2.894700e-02	1.174045e-05	1.174045e-05
1.122018e+00	1.380384e+00	2.310254e-02	9.456103e-06	9.456103e-06
1.380384e+00	1.698244e+00	1.841042e-02	7.610512e-06	7.610512e-06
1.698244e+00	2.089296e+00	1.467572e-02	6.126078e-06	6.126078e-06
2.089296e+00	2.570396e+00	1.169508e-02	4.930419e-06	4.930419e-06
2.570396e+00	3.162278e+00	9.305595e-03	3.965103e-06	3.965103e-06
3.162278e+00	3.890451e+00	7.403296e-03	3.188565e-06	3.188565e-06
3.890451e+00	4.786301e+00	5.881645e-03	2.562311e-06	2.562311e-06
4.786301e+00	5.888437e+00	4.671119e-03	2.058699e-06	2.058699e-06
5.888437e+00	7.244360e+00	3.708801e-03	1.653862e-06	1.653862e-06
7.244360e+00	8.912509e+00	2.944410e-03	1.328562e-06	1.328562e-06
8.912509e+00	1.096478e+01	2.338682e-03	1.067501e-06	1.067501e-06
1.096478e+01	1.348963e+01	1.852869e-03	8.566522e-07	8.566522e-07
1.348963e+01	1.659587e+01	1.468500e-03	6.875741e-07	6.875741e-07
1.659587e+01	2.041738e+01	1.163466e-03	5.517715e-07	5.517715e-07
2.041738e+01	2.511886e+01	9.213380e-04	4.426823e-07	4.426823e-07
2.511886e+01	3.090295e+01	7.293898e-04	3.551095e-07	3.551095e-07
3.090295e+01	3.801894e+01	5.767387e-04	2.846898e-07	2.846898e-07
3.801894e+01	4.677351e+01	4.562376e-04	2.282854e-07	2.282854e-07
4.677351e+01	5.754399e+01	3.600971e-04	1.828489e-07	1.828489e-07
5.754399e+01	7.079458e+01	2.840734e-04	1.464191e-07	1.464191e-07
7.079458e+01	8.709636e+01	2.235223e-04	1.170962e-07	1.170962e-07
8.709636e+01	1.071519e+02	1.757031e-04	9.359928e-08	9.359928e-08
1.071519e+02	1.318257e+02	1.377634e-04	7.472207e-08	7.472207e-08
1.318257e+02	1.621810e+02	1.081415e-04	5.968688e-08	5.968688e-08
1.621810e+02	1.995262e+02	8.472240e-05	4.763013e-08	4.763013e-08
1.995262e+02	2.454709e+02	6.649716e-05	3.804380e-08	3.804380e-08
2.454709e+02	3.019952e+02	5.203712e-05	3.034164e-08	3.034164e-08
3.019952e+02	3.715352e+02	4.072429e-05	2.419967e-08	2.419967e-08
3.715352e+02	4.570882e+02	3.180902e-05	1.928224e-08	1.928224e-08
4.570882e+02	5.623413e+02	2.480668e-05	1.535207e-08	1.535207e-08
5.623413e+02	6.918310e+02	1.932487e-05	1.221633e-08	1.221633e-08
6.918310e+02	8.511380e+02	1.502249e-05	9.710767e-09	9.710767e-09
8.511380e+02	1.047129e+03	1.165937e-05	7.712932e-09	7.712932e-09
1.047129e+03	1.288250e+03	9.014063e-06	6.114244e-09	6.114244e-09
1.288250e+03	1.584893e+03	6.974265e-06	4.848777e-09	4.848777e-09
1.584893e+03	1.949845e+03	5.381658e-06	3.840079e-09	3.840079e-09
1.949845e+03	2.398833e+03	4.132291e-06	3.033738e-09	3.033738e-09
2.398833e+03	2.951209e+03	3.147309e-06	2.386999e-09	2.386999e-09
2.951209e+03	3.630781e+03	2.383277e-06	1.872705e-09	1.872705e-09
3.630781e+03	4.466836e+03	1.781151e-06	1.459597e-09	1.459597e-09
4.466836e+03	5.495409e+03	1.306787e-06	1.127158e-09	1.127158e-09
5.495409e+03	6.760830e+03	9.400721e-07	8.619123e-10	8.619123e-10
6.760830e+03	8.317638e+03	6.472526e-07	6.447916e-10	6.447916e-10
8.317638e+03	1.023293e+04	4.053826e-07	4.600606e-10	4.600606e-10
1.023293e+04	1.258925e+04	2.095454e-07	2.982098e-10	2.982098e-10
1.258925e+04	1.548817e+04	3.755744e-08	1.138230e-10	1.138230e-10
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.130874e-02	3.692441e-05	3.692441e-05
1.230269e-04	1.513561e-04	1.165788e-02	3.380168e-05	3.380168e-05
1.513561e-04	1.862087e-04	1.226426e-02	3.124570e-05	3.124570e-05
1.862087e-04	2.290868e-04	1.295790e-02	2.893147e-05	2.893147e-05
2.290868e-04	2.818383e-04	1.385217e-02	2.695803e-05	2.695803e-05
2.818383e-04	3.467369e-04	1.441361e-02	2.480263e-05	2.480263e-05
3.467369e-04	4.265795e-04	1.513937e-02	2.291512e-05	2.291512e-05
4.265795e-04	5.248075e-04	1.602343e-02	2.124880e-05	2.124880e-05
5.248075e-04	6.456542e-04	1.759230e-02	2.007645e-05	2.007645e-05
6.456542e-04	7.943282e-04	2.055189e-02	1.955707e-05	1.955707e-05
7.943282e-04	9.772372e-04	2.835205e-02	2.071251e-05	2.071251e-05
9.772372e-04	1.202264e-03	1.067863e-01	3.692414e-05	3.692414e-05
1.202264e-03	1.479108e-03	9.254447e-02	3.103643e-05	3.103643e-05
1.479108e-03	1.819701e-03	7.458480e-02	2.513285e-05	2.513285e-05
1.819701e-03	2.238721e-03	6.014379e-02	2.036020e-05	2.036020e-05
2.238721e-03	2.754229e-03	4.842887e-02	1.648157e-05	1.648157e-05
2.754229e-03	3.388442e-03	3.894703e-02	1.333415e-05	1.333415e-05
3.388442e-03	4.168694e-03	3.129407e-02	1.078348e-05	1.078348e-05
4.168694e-03	5.128614e-03	2.520852e-02	8.731732e-06	8.731732e-06
5.128614e-03	6.309573e-03	2.025213e-02	7.060744e-06	7.060744e-06
6.309573e-03	7.762471e-03	1.630276e-02	5.715455e-06	5.715455e-06
7.762471e-03	9.549926e-03	1.313239e-02	4.627708e-06	4.627708e-06
9.549926e-03	1.174898e-02	1.058470e-02	3.747986e-06	3.747986e-06
1.174898e-02	1.445440e-02	8.521716e-03	3.033820e-06	3.033820e-06
1.445440e-02	1.778279e-02	6.853662e-03	2.454762e-06	2.454762e-06
1.778279e-02	2.187762e-02	5.516012e-03	1.986671e-06	1.986671e-06
2.187762e-02	2.691535e-02	4.432693e-03	1.606813e-06	1.606813e-06
2.691535e-02	3.311311e-02	3.565829e-03	1.300079e-06	1.300079e-06
3.311311e-02	4.073803e-02	2.867423e-03	1.051948e-06	1.051948e-06
4.073803e-02	5.011872e-02	2.302921e-03	8.504931e-07	8.504931e-07
5.011872e-02	6.165950e-02	1.850940e-03	6.879409e-07	6.879409e-07
6.165950e-02	7.585776e-02	1.485110e-03	5.560167e-07	5.560167e-07
7.585776e-02	9.332543e-02	1.190311e-03	4.491586e-07	4.491586e-07
9.332543e-02	1.148154e-01	9.552926e-04	3.630574e-07	3.630574e-07
1.148154e-01	1.412538e-01	7.661757e-04	2.933863e-07	2.933863e-07
1.412538e-01	1.737801e-01	6.144252e-04	2.370330e-07	2.370330e-07
1.737801e-01	2.137962e-01	4.921707e-04	1.914426e-07	1.914426e-07
2.137962e-01	2.630268e-01	3.952381e-04	1.547891e-07	1.547891e-07
2.630268e-01	3.235937e-01	3.170776e-04	1.250978e-07	1.250978e-07
3.235937e-01	3.981072e-01	2.545756e-04	1.011432e-07	1.011432e-07
3.981072e-01	4.897788e-01	2.037143e-04	8.164900e-08	8.164900e-08
4.897788e-01	6.025596e-01	1.632375e-04	6.594535e-08	6.594535e-08
6.025596e-01	7.413102e-01	1.306531e-04	5.324077e-08	5.324077e-08
7.413102e-01	9.120108e-01	1.046121e-04	4.299100e-08	4.299100e-08
9.120108e-01	1.122018e+00	8.367237e-05	3.469689e-08	3.469689e-08
1.122018e+00	1.380384e+00	6.688183e-05	2.799003e-08	2.799003e-08
1.380384e+00	1.698244e+00	5.341654e-05	2.257794e-08	2.257794e-08
1.698244e+00	2.089296e+00	4.266959e-05	1.821235e-08	1.821235e-08
2.089296e+00	2.570396e+00	3.406874e-05	1.468632e-08	1.468632e-08
2.570396e+00	3.162278e+00	2.716570e-05	1.183613e-08	1.183613e-08
3.162278e+00	3.890451e+00	2.166346e-05	9.540837e-09	9.540837e-09
3.890451e+00	4.786301e+00	1.725181e-05	7.685251e-09	7.685251e-09
4.786301e+00	5.888437e+00	1.373127e-05	6.188443e-09	6.188443e-09
5.888437e+00	7.244360e+00	1.093252e-05	4.985127e-09	4.985127e-09
7.244360e+00	8.912509e+00	8.699511e-06	4.013975e-09	4.013975e-09
8.912509e+00	1.096478e+01	6.928359e-06	3.233806e-09	3.233806e-09
1.096478e+01	1.348963e+01	5.506105e-06	2.602952e-09	2.602952e-09
1.348963e+01	1.659587e+01	4.375074e-06	2.094492e-09	2.094492e-09
1.659587e+01	2.041738e+01	3.476655e-06	1.685777e-09	1.685777e-09
2.041738e+01	2.511886e+01	2.761186e-06	1.356387e-09	1.356387e-09
2.511886e+01	3.090295e+01	2.192516e-06	1.091279e-09	1.091279e-09
3.090295e+01	3.801894e+01	1.739484e-06	8.777421e-10	8.777421e-10
3.801894e+01	4.677351e+01	1.381055e-06	7.063417e-10	7.063417e-10
4.677351e+01	5.754399e+01	1.093731e-06	5.676327e-10	5.676327e-10
5.754399e+01	7.079458e+01	8.664210e-07	4.563980e-10	4.563980e-10
7.079458e+01	8.709636e+01	6.845479e-07	3.664469e-10	3.664469e-10
8.709636e+01	1.071519e+02	5.404786e-07	2.941633e-10	2.941633e-10
1.071519e+02	1.318257e+02	4.258979e-07	2.359743e-10	2.359743e-10
1.318257e+02	1.621810e+02	3.360036e-07	1.894115e-10	1.894115e-10
1.621810e+02	1.995262e+02	2.646274e-07	1.519100e-10	1.519100e-10
1.995262e+02	2.454709e+02	2.087943e-07	1.219504e-10	1.219504e-10
2.454709e+02	3.019952e+02	1.643227e-07	9.778920e-11	9.778920e-11
3.019952e+02	3.715352e+02	1.293570e-07	7.843000e-11	7.843000e-11
3.715352e+02	4.570882e+02	1.017058e-07	6.288416e-11	6.288416e-11
4.570882e+02	5.623413e+02	7.984247e-08	5.037868e-11	5.037868e-11
5.623413e+02	6.918310e+02	6.268661e-08	4.038637e-11	4.038637e-11
6.918310e+02	8.511380e+02	4.912693e-08	3.234620e-11	3.234620e-11
8.511380e+02	1.047129e+03	3.847788e-08	2.591221e-11	2.591221e-11
1.047129e+03	1.288250e+03	3.004390e-08	2.073235e-11	2.073235e-11
1.288250e+03	1.584893e+03	2.349618e-08	1.660604e-11	1.660604e-11
1.584893e+03	1.949845e+03	1.835451e-08	1.330269e-11	1.330269e-11
1.949845e+03	2.398833e+03	1.429687e-08	1.065120e-11	1.065120e-11
2.398833e+03	2.951209e+03	1.106873e-08	8.509854e-12	8.509854e-12
2.951209e+03	3.630781e+03	8.543613e-09	6.796850e-12	6.796850e-12
3.630781e+03	4.466836e+03	6.530822e-09	5.410844e-12	5.410844e-12
4.466836e+03	5.495409e+03	4.921392e-09	4.285034e-12	4.285034e-12
5.495409e+03	6.760830e+03	3.657063e-09	3.378662e-12	3.378662e-12
6.760830e+03	8.317638e+03	2.621491e-09	2.626424e-12	2.626424e-12
8.317638e+03	1.023293e+04	1.729468e-09	1.969814e-12	1.969814e-12
1.023293e+04	1.258925e+04	9.571688e-10	1.364330e-12	1.364330e-12
1.258925e+04	1.548817e+04	1.830640e-10	5.549458e-13	5.549458e-13
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.266675e-01	1.425203e-03	1.425203e-03
1.230269e-04	1.513561e-04	4.395055e-01	1.303414e-03	1.303414e-03
1.513561e-04	1.862087e-04	4.627331e-01	1.206125e-03	1.206125e-03
1.862087e-04	2.290868e-04	4.887980e-01	1.116352e-03	1.116352e-03
2.290868e-04	2.818383e-04	5.234251e-01	1.041758e-03	1.041758e-03
2.818383e-04	3.467369e-04	5.436666e-01	9.571104e-04	9.571104e-04
3.467369e-04	4.265795e-04	5.716794e-01	8.857304e-04	8.857304e-04
4.265795e-04	5.248075e-04	6.102969e-01	8.287670e-04	8.287670e-04
5.248075e-04	6.456542e-04	6.746811e-01	7.878601e-04	7.878601e-04
6.456542e-04	7.943282e-04	7.870562e-01	7.665500e-04	7.665500e-04
7.943282e-04	9.772372e-04	1.100341e+00	8.214147e-04	8.214147e-04
9.772372e-04	1.202264e-03	4.465641e+00	1.565534e-03	1.565534e-03
1.202264e-03	1.479108e-03	3.877837e+00	1.317784e-03	1.317784e-03
1.479108e-03	1.819701e-03	3.124412e+00	1.066521e-03	1.066521e-03
1.819701e-03	2.238721e-03	2.517854e+00	8.633666e-04	8.633666e-04
2.238721e-03	2.754229e-03	2.028682e+00	6.992105e-04	6.992105e-04
2.754229e-03	3.388442e-03	1.632556e+00	5.660355e-04	5.660355e-04
3.388442e-03	4.168694e-03	1.314868e+00	4.587667e-04	4.587667e-04
4.168694e-03	5.128614e-03	1.059489e+00	3.715533e-04	3.715533e-04
5.128614e-03	6.309573e-03	8.526663e-01	3.009792e-04	3.009792e-04
6.309573e-03	7.762471e-03	6.855929e-01	2.432548e-04	2.432548e-04
7.762471e-03	9.549926e-03	5.515102e-01	1.966712e-04	1.966712e-04
9.549926e-03	1.174898e-02	4.440780e-01	1.590879e-04	1.590879e-04
1.174898e-02	1.445440e-02	3.568629e-01	1.285000e-04	1.285000e-04
1.445440e-02	1.778279e-02	2.870048e-01	1.039592e-04	1.039592e-04
1.778279e-02	2.187762e-02	2.304894e-01	8.392829e-05	8.392829e-05
2.187762e-02	2.691535e-02	1.852893e-01	6.790173e-05	6.790173e-05
2.691535e-02	3.311311e-02	1.487639e-01	5.481022e-05	5.481022e-05
3.311311e-02	4.073803e-02	1.196239e-01	4.434723e-05	4.434723e-05
4.073803e-02	5.011872e-02	9.590976e-02	3.577982e-05	3.577982e-05
5.011872e-02	6.165950e-02	7.706252e-02	2.893097e-05	2.893097e-05
6.165950e-02	7.585776e-02	6.174494e-02	2.334545e-05	2.334545e-05
7.585776e-02	9.332543e-02	4.955339e-02	1.888325e-05	1.888325e-05
9.332543e-02	1.148154e-01	3.970623e-02	1.523582e-05	1.523582e-05
1.148154e-01	1.412538e-01	3.185051e-02	1.231519e-05	1.231519e-05
1.412538e-01	1.737801e-01	2.551563e-02	9.937191e-06	9.937191e-06
1.737801e-01	2.137962e-01	2.043921e-02	8.027518e-06	8.027518e-06
2.137962e-01	2.630268e-01	1.635996e-02	6.466381e-06	6.466381e-06
2.630268e-01	3.235937e-01	1.309267e-02	5.212244e-06	5.212244e-06
3.235937e-01	3.981072e-01	1.048666e-02	4.202850e-06	4.202850e-06
3.981072e-01	4.897788e-01	8.384128e-03	3.389531e-06	3.389531e-06
4.897788e-01	6.025596e-01	6.699600e-03	2.729103e-06	2.729103e-06
6.025596e-01	7.413102e-01	5.353597e-03	2.199473e-06	2.199473e-06
7.413102e-01	9.120108e-01	4.277467e-03	1.772008e-06	1.772008e-06
9.120108e-01	1.122018e+00	3.416334e-03	1.427952e-06	1.427952e-06
1.122018e+00	1.380384e+00	2.726185e-03	1.149802e-06	1.149802e-06
1.380384e+00	1.698244e+00	2.173688e-03	9.259289e-07	9.259289e-07
1.698244e+00	2.089296e+00	1.733624e-03	7.456124e-07	7.456124e-07
2.089296e+00	2.570396e+00	1.381690e-03	6.001273e-07	6.001273e-07
2.570396e+00	3.162278e+00	1.099426e-03	4.826199e-07	4.826199e-07
3.162278e+00	3.890451e+00	8.754656e-04	3.884283e-07	3.884283e-07
3.890451e+00	4.786301e+00	6.965356e-04	3.126094e-07	3.126094e-07
4.786301e+00	5.888437e+00	5.535718e-04	2.513366e-07	2.513366e-07
5.888437e+00	7.244360e+00	4.402744e-04	2.022736e-07	2.022736e-07
7.244360e+00	8.912509e+00	3.497232e-04	1.625846e-07	1.625846e-07
8.912509e+00	1.096478e+01	2.776272e-04	1.305637e-07	1.305637e-07
1.096478e+01	1.348963e+01	2.202176e-04	1.049204e-07	1.049204e-07
1.348963e+01	1.659587e+01	1.744905e-04	8.418642e-08	8.418642e-08
1.659587e+01	2.041738e+01	1.381787e-04	6.753019e-08	6.753019e-08
2.041738e+01	2.511886e+01	1.094937e-04	5.422328e-08	5.422328e-08
2.511886e+01	3.090295e+01	8.657735e-05	4.344419e-08	4.344419e-08
3.090295e+01	3.801894e+01	6.840968e-05	3.480571e-08	3.480571e-08
3.801894e+01	4.677351e+01	5.411410e-05	2.791216e-08	2.791216e-08
4.677351e+01	5.754399e+01	4.269201e-05	2.234944e-08	2.234944e-08
5.754399e+01	7.079458e+01	3.366946e-05	1.789484e-08	1.789484e-08
7.079458e+01	8.709636e+01	2.650738e-05	1.432179e-08	1.432179e-08
8.709636e+01	1.071519e+02	2.086255e-05	1.146525e-08	1.146525e-08
1.071519e+02	1.318257e+02	1.639910e-05	9.179704e-09	9.179704e-09
1.318257e+02	1.621810e+02	1.289604e-05	7.348490e-09	7.348490e-09
1.621810e+02	1.995262e+02	1.010400e-05	5.866056e-09	5.866056e-09
1.995262e+02	2.454709e+02	7.932447e-06	4.688003e-09	4.688003e-09
2.454709e+02	3.019952e+02	6.203608e-06	3.737204e-09	3.737204e-09
3.019952e+02	3.715352e+02	4.852235e-06	2.979720e-09	2.979720e-09
3.715352e+02	4.570882e+02	3.789707e-06	2.374639e-09	2.374639e-09
4.570882e+02	5.623413e+02	2.954965e-06	1.890737e-09	1.890737e-09
5.623413e+02	6.918310e+02	2.302452e-06	1.505344e-09	1.505344e-09
6.918310e+02	8.511380e+02	1.790583e-06	1.197389e-09	1.197389e-09
8.511380e+02	1.047129e+03	1.389221e-06	9.510270e-10	9.510270e-10
1.047129e+03	1.288250e+03	1.072787e-06	7.532837e-10	7.532837e-10
1.288250e+03	1.584893e+03	8.284389e-07	5.964714e-10	5.964714e-10
1.584893e+03	1.949845e+03	6.380653e-07	4.717645e-10	4.717645e-10
1.949845e+03	2.398833e+03	4.889211e-07	3.722707e-10	3.722707e-10
2.398833e+03	2.951209e+03	3.722743e-07	2.931141e-10	2.931141e-10
2.951209e+03	3.630781e+03	2.817417e-07	2.301262e-10	2.301262e-10
3.630781e+03	4.466836e+03	2.107754e-07	1.798210e-10	1.798210e-10
4.466836e+03	5.495409e+03	1.550224e-07	1.394629e-10	1.394629e-10
5.495409e+03	6.760830e+03	1.113914e-07	1.067780e-10	1.067780e-10
6.760830e+03	8.317638e+03	7.647289e-08	7.997452e-11	7.997452e-11
8.317638e+03	1.023293e+04	4.756164e-08	5.712713e-11	5.712713e-11
1.023293e+04	1.258925e+04	2.253553e-08	3.452077e-11	3.452077e-11
1.258925e+04	1.548817e+04	2.626988e-09	8.907620e-12	8.907620e-12
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-365/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 365 GeV
XLabel=$k_T^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_T^{\gamma_2}$ [pb/GeV]
LegendXPos=0.6
LegendYPos=0.925
XMin=1e-1
XMax=1e2
LogX=1
YMin=5e-9
YMax=5e-2
DrawOnly=MCATNLO LOSHOWER
LegendOnly=MCATNLO LOSHOWER
RatioPlot=1
RatioPlotReference=MCATNLO
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotDrawOnly=MCATNLO LOSHOWER
RatioPlotYMin=0.9001
RatioPlotYMax=1.4999
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999929215304627e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.522995e-03	1.689522e-04	1.689522e-04
1.258925e-03	1.584893e-03	3.298198e-03	1.721645e-04	1.721645e-04
1.584893e-03	1.995262e-03	4.247446e-03	1.741283e-04	1.741283e-04
1.995262e-03	2.511886e-03	5.284780e-03	1.731087e-04	1.731087e-04
2.511886e-03	3.162278e-03	6.954368e-03	1.769840e-04	1.769840e-04
3.162278e-03	3.981072e-03	8.940817e-03	1.788521e-04	1.788521e-04
3.981072e-03	5.011872e-03	1.103800e-02	1.771131e-04	1.771131e-04
5.011872e-03	6.309573e-03	1.479734e-02	1.827668e-04	1.827668e-04
6.309573e-03	7.943282e-03	1.834906e-02	1.813896e-04	1.813896e-04
7.943282e-03	1.000000e-02	2.372365e-02	1.838215e-04	1.838215e-04
1.000000e-02	1.258925e-02	3.188365e-02	1.899284e-04	1.899284e-04
1.258925e-02	1.584893e-02	4.342208e-02	1.975425e-04	1.975425e-04
1.584893e-02	1.995262e-02	6.153230e-02	2.095835e-04	2.095835e-04
1.995262e-02	2.511886e-02	9.037313e-02	2.263733e-04	2.263733e-04
2.511886e-02	3.162278e-02	1.768766e-01	2.822541e-04	2.822541e-04
3.162278e-02	3.981072e-02	8.133964e-01	5.394566e-04	5.394566e-04
3.981072e-02	5.011872e-02	5.917988e-01	4.101027e-04	4.101027e-04
5.011872e-02	6.309573e-02	4.295167e-01	3.113834e-04	3.113834e-04
6.309573e-02	7.943282e-02	3.117200e-01	2.364219e-04	2.364219e-04
7.943282e-02	1.000000e-01	2.255333e-01	1.792301e-04	1.792301e-04
1.000000e-01	1.258925e-01	1.631092e-01	1.358454e-04	1.358454e-04
1.258925e-01	1.584893e-01	1.175276e-01	1.027721e-04	1.027721e-04
1.584893e-01	1.995262e-01	8.455731e-02	7.769285e-05	7.769285e-05
1.995262e-01	2.511886e-01	6.036897e-02	5.850761e-05	5.850761e-05
2.511886e-01	3.162278e-01	4.306992e-02	4.404456e-05	4.404456e-05
3.162278e-01	3.981072e-01	3.063333e-02	3.310569e-05	3.310569e-05
3.981072e-01	5.011872e-01	2.163823e-02	2.479799e-05	2.479799e-05
5.011872e-01	6.309573e-01	1.525625e-02	1.855792e-05	1.855792e-05
6.309573e-01	7.943282e-01	1.072305e-02	1.386643e-05	1.386643e-05
7.943282e-01	1.000000e+00	7.493604e-03	1.033120e-05	1.033120e-05
1.000000e+00	1.258925e+00	5.215700e-03	7.681783e-06	7.681783e-06
1.258925e+00	1.584893e+00	3.578265e-03	5.670764e-06	5.670764e-06
1.584893e+00	1.995262e+00	2.459935e-03	4.190515e-06	4.190515e-06
1.995262e+00	2.511886e+00	1.676534e-03	3.083271e-06	3.083271e-06
2.511886e+00	3.162278e+00	1.133346e-03	2.259365e-06	2.259365e-06
3.162278e+00	3.981072e+00	7.574793e-04	1.646231e-06	1.646231e-06
3.981072e+00	5.011872e+00	5.023739e-04	1.194866e-06	1.194866e-06
5.011872e+00	6.309573e+00	3.261713e-04	8.580811e-07	8.580811e-07
6.309573e+00	7.943282e+00	2.095376e-04	6.129660e-07	6.129660e-07
7.943282e+00	1.000000e+01	1.321223e-04	4.338040e-07	4.338040e-07
1.000000e+01	1.258925e+01	8.077996e-05	3.023136e-07	3.023136e-07
1.258925e+01	1.584893e+01	4.853651e-05	2.088525e-07	2.088525e-07
1.584893e+01	1.995262e+01	2.754701e-05	1.402306e-07	1.402306e-07
1.995262e+01	2.511886e+01	1.491192e-05	9.195436e-08	9.195436e-08
2.511886e+01	3.162278e+01	7.370999e-06	5.761935e-08	5.761935e-08
3.162278e+01	3.981072e+01	3.106566e-06	3.333848e-08	3.333848e-08
3.981072e+01	5.011872e+01	9.656829e-07	1.656620e-08	1.656620e-08
5.011872e+01	6.309573e+01	1.444744e-07	5.710852e-09	5.710852e-09
6.309573e+01	7.943282e+01	3.048315e-09	7.393247e-10	7.393247e-10
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999926400013528e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.445012e-03	2.306951e-04	2.306951e-04
1.258925e-03	1.584893e-03	4.503510e-03	2.350812e-04	2.350812e-04
1.584893e-03	1.995262e-03	5.799658e-03	2.377628e-04	2.377628e-04
1.995262e-03	2.511886e-03	7.216078e-03	2.363705e-04	2.363705e-04
2.511886e-03	3.162278e-03	9.495810e-03	2.416620e-04	2.416620e-04
3.162278e-03	3.981072e-03	1.220820e-02	2.442128e-04	2.442128e-04
3.981072e-03	5.011872e-03	1.507179e-02	2.418383e-04	2.418383e-04
5.011872e-03	6.309573e-03	2.020496e-02	2.495581e-04	2.495581e-04
6.309573e-03	7.943282e-03	2.505464e-02	2.476776e-04	2.476776e-04
7.943282e-03	1.000000e-02	3.239335e-02	2.509981e-04	2.509981e-04
1.000000e-02	1.258925e-02	4.353539e-02	2.593368e-04	2.593368e-04
1.258925e-02	1.584893e-02	5.929048e-02	2.697335e-04	2.697335e-04
1.584893e-02	1.995262e-02	8.401899e-02	2.861748e-04	2.861748e-04
1.995262e-02	2.511886e-02	1.233996e-01	3.091004e-04	3.091004e-04
2.511886e-02	3.162278e-02	2.415153e-01	3.854026e-04	3.854026e-04
3.162278e-02	3.981072e-02	1.110648e+00	7.365986e-04	7.365986e-04
3.981072e-02	5.011872e-02	8.080689e-01	5.599728e-04	5.599728e-04
5.011872e-02	6.309573e-02	5.864817e-01	4.251771e-04	4.251771e-04
6.309573e-02	7.943282e-02	4.256366e-01	3.228212e-04	3.228212e-04
7.943282e-02	1.000000e-01	3.079537e-01	2.447291e-04	2.447291e-04
1.000000e-01	1.258925e-01	2.227167e-01	1.854895e-04	1.854895e-04
1.258925e-01	1.584893e-01	1.604776e-01	1.403297e-04	1.403297e-04
1.584893e-01	1.995262e-01	1.154584e-01	1.060854e-04	1.060854e-04
1.995262e-01	2.511886e-01	8.243053e-02	7.988894e-05	7.988894e-05
2.511886e-01	3.162278e-01	5.880963e-02	6.014043e-05	6.014043e-05
3.162278e-01	3.981072e-01	4.182814e-02	4.520400e-05	4.520400e-05
3.981072e-01	5.011872e-01	2.954582e-02	3.386030e-05	3.386030e-05
5.011872e-01	6.309573e-01	2.083158e-02	2.533983e-05	2.533983e-05
6.309573e-01	7.943282e-01	1.464178e-02	1.893390e-05	1.893390e-05
7.943282e-01	1.000000e+00	1.023211e-02	1.410669e-05	1.410669e-05
1.000000e+00	1.258925e+00	7.121753e-03	1.048906e-05	1.048906e-05
1.258925e+00	1.584893e+00	4.885927e-03	7.743119e-06	7.743119e-06
1.584893e+00	1.995262e+00	3.358909e-03	5.721919e-06	5.721919e-06
1.995262e+00	2.511886e+00	2.289216e-03	4.210038e-06	4.210038e-06
2.511886e+00	3.162278e+00	1.547522e-03	3.085040e-06	3.085040e-06
3.162278e+00	3.981072e+00	1.034297e-03	2.247839e-06	2.247839e-06
3.981072e+00	5.011872e+00	6.859642e-04	1.631524e-06	1.631524e-06
5.011872e+00	6.309573e+00	4.453691e-04	1.171663e-06	1.171663e-06
6.309573e+00	7.943282e+00	2.861121e-04	8.369715e-07	8.369715e-07
7.943282e+00	1.000000e+01	1.804058e-04	5.923356e-07	5.923356e-07
1.000000e+01	1.258925e+01	1.103006e-04	4.127928e-07	4.127928e-07
1.258925e+01	1.584893e+01	6.627399e-05	2.851767e-07	2.851767e-07
1.584893e+01	1.995262e+01	3.761395e-05	1.914772e-07	1.914772e-07
1.995262e+01	2.511886e+01	2.036142e-05	1.255587e-07	1.255587e-07
2.511886e+01	3.162278e+01	1.006470e-05	7.867608e-08	7.867608e-08
3.162278e+01	3.981072e+01	4.241847e-06	4.552187e-08	4.552187e-08
3.981072e+01	5.011872e+01	1.318588e-06	2.262024e-08	2.262024e-08
5.011872e+01	6.309573e+01	1.972719e-07	7.797858e-09	7.797858e-09
6.309573e+01	7.943282e+01	4.162307e-09	1.009508e-09	1.009508e-09
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999927018547757e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	9.604932e-06	6.606195e-07	6.606195e-07
1.258925e-03	1.584893e-03	1.252555e-05	6.761630e-07	6.761630e-07
1.584893e-03	1.995262e-03	1.591589e-05	6.699836e-07	6.699836e-07
1.995262e-03	2.511886e-03	1.947982e-05	6.545530e-07	6.545530e-07
2.511886e-03	3.162278e-03	2.613422e-05	6.844617e-07	6.844617e-07
3.162278e-03	3.981072e-03	3.339907e-05	6.872168e-07	6.872168e-07
3.981072e-03	5.011872e-03	4.115546e-05	6.782972e-07	6.782972e-07
5.011872e-03	6.309573e-03	5.510749e-05	7.000221e-07	7.000221e-07
6.309573e-03	7.943282e-03	6.843042e-05	6.954443e-07	6.954443e-07
7.943282e-03	1.000000e-02	8.884203e-05	7.073158e-07	7.073158e-07
1.000000e-02	1.258925e-02	1.190537e-04	7.290562e-07	7.290562e-07
1.258925e-02	1.584893e-02	1.622530e-04	7.587864e-07	7.587864e-07
1.584893e-02	1.995262e-02	2.294510e-04	8.031668e-07	8.031668e-07
1.995262e-02	2.511886e-02	3.373928e-04	8.687718e-07	8.687718e-07
2.511886e-02	3.162278e-02	6.611294e-04	1.084310e-06	1.084310e-06
3.162278e-02	3.981072e-02	3.120088e-03	2.126951e-06	2.126951e-06
3.981072e-02	5.011872e-02	2.277647e-03	1.622565e-06	1.622565e-06
5.011872e-02	6.309573e-02	1.659209e-03	1.236841e-06	1.236841e-06
6.309573e-02	7.943282e-02	1.208863e-03	9.430248e-07	9.430248e-07
7.943282e-02	1.000000e-01	8.781530e-04	7.179507e-07	7.179507e-07
1.000000e-01	1.258925e-01	6.376684e-04	5.465022e-07	5.465022e-07
1.258925e-01	1.584893e-01	4.614726e-04	4.153294e-07	4.153294e-07
1.584893e-01	1.995262e-01	3.336585e-04	3.156528e-07	3.156528e-07
1.995262e-01	2.511886e-01	2.393133e-04	2.389032e-07	2.389032e-07
2.511886e-01	3.162278e-01	1.715436e-04	1.807512e-07	1.807512e-07
3.162278e-01	3.981072e-01	1.225213e-04	1.364723e-07	1.364723e-07
3.981072e-01	5.011872e-01	8.688539e-05	1.026625e-07	1.026625e-07
5.011872e-01	6.309573e-01	6.158826e-05	7.726890e-08	7.726890e-08
6.309573e-01	7.943282e-01	4.352801e-05	5.806573e-08	5.806573e-08
7.943282e-01	1.000000e+00	3.058549e-05	4.351766e-08	4.351766e-08
1.000000e+00	1.258925e+00	2.143719e-05	3.259439e-08	3.259439e-08
1.258925e+00	1.584893e+00	1.479733e-05	2.421660e-08	2.421660e-08
1.584893e+00	1.995262e+00	1.022975e-05	1.800808e-08	1.800808e-08
1.995262e+00	2.511886e+00	7.021093e-06	1.334982e-08	1.334982e-08
2.511886e+00	3.162278e+00	4.780097e-06	9.858106e-09	9.858106e-09
3.162278e+00	3.981072e+00	3.222763e-06	7.247835e-09	7.247835e-09
3.981072e+00	5.011872e+00	2.154382e-06	5.306833e-09	5.306833e-09
5.011872e+00	6.309573e+00	1.413674e-06	3.854783e-09	3.854783e-09
6.309573e+00	7.943282e+00	9.164686e-07	2.781787e-09	2.781787e-09
7.943282e+00	1.000000e+01	5.850423e-07	1.995265e-09	1.995265e-09
1.000000e+01	1.258925e+01	3.621215e-07	1.408276e-09	1.408276e-09
1.258925e+01	1.584893e+01	2.217188e-07	9.920856e-10	9.920856e-10
1.584893e+01	1.995262e+01	1.273632e-07	6.759346e-10	6.759346e-10
1.995262e+01	2.511886e+01	7.040352e-08	4.532291e-10	4.532291e-10
2.511886e+01	3.162278e+01	3.585696e-08	2.929650e-10	2.929650e-10
3.162278e+01	3.981072e+01	1.562877e-08	1.753730e-10	1.753730e-10
3.981072e+01	5.011872e+01	5.070811e-09	9.128560e-11	9.128560e-11
5.011872e+01	6.309573e+01	8.145289e-10	3.355302e-11	3.355302e-11
6.309573e+01	7.943282e+01	1.851144e-11	4.631012e-12	4.631012e-12
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999931906643291e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.246535e-04	2.308426e-05	2.308426e-05
1.258925e-03	1.584893e-03	4.108250e-04	2.316112e-05	2.316112e-05
1.584893e-03	1.995262e-03	5.418155e-04	2.431435e-05	2.431435e-05
1.995262e-03	2.511886e-03	6.812204e-04	2.371544e-05	2.371544e-05
2.511886e-03	3.162278e-03	8.667147e-04	2.394537e-05	2.394537e-05
3.162278e-03	3.981072e-03	1.105808e-03	2.439150e-05	2.439150e-05
3.981072e-03	5.011872e-03	1.382430e-03	2.389565e-05	2.389565e-05
5.011872e-03	6.309573e-03	1.856147e-03	2.487564e-05	2.487564e-05
6.309573e-03	7.943282e-03	2.313282e-03	2.455179e-05	2.455179e-05
7.943282e-03	1.000000e-02	2.997080e-03	2.490258e-05	2.490258e-05
1.000000e-02	1.258925e-02	4.013351e-03	2.577202e-05	2.577202e-05
1.258925e-02	1.584893e-02	5.443136e-03	2.668546e-05	2.668546e-05
1.584893e-02	1.995262e-02	7.763406e-03	2.855780e-05	2.855780e-05
1.995262e-02	2.511886e-02	1.141338e-02	3.081714e-05	3.081714e-05
2.511886e-02	3.162278e-02	2.278380e-02	3.923659e-05	3.923659e-05
3.162278e-02	3.981072e-02	1.123350e-01	8.030332e-05	8.030332e-05
3.981072e-02	5.011872e-02	8.217529e-02	6.152924e-05	6.152924e-05
5.011872e-02	6.309573e-02	5.992394e-02	4.696880e-05	4.696880e-05
6.309573e-02	7.943282e-02	4.362978e-02	3.584778e-05	3.584778e-05
7.943282e-02	1.000000e-01	3.164812e-02	2.731203e-05	2.731203e-05
1.000000e-01	1.258925e-01	2.292947e-02	2.076201e-05	2.076201e-05
1.258925e-01	1.584893e-01	1.653849e-02	1.576841e-05	1.576841e-05
1.584893e-01	1.995262e-01	1.190787e-02	1.200838e-05	1.200838e-05
1.995262e-01	2.511886e-01	8.510553e-03	9.051029e-06	9.051029e-06
2.511886e-01	3.162278e-01	6.076506e-03	6.845534e-06	6.845534e-06
3.162278e-01	3.981072e-01	4.324857e-03	5.167743e-06	5.167743e-06
3.981072e-01	5.011872e-01	3.052081e-03	3.887564e-06	3.887564e-06
5.011872e-01	6.309573e-01	2.145680e-03	2.921737e-06	2.921737e-06
6.309573e-01	7.943282e-01	1.504589e-03	2.189638e-06	2.189638e-06
7.943282e-01	1.000000e+00	1.046927e-03	1.630358e-06	1.630358e-06
1.000000e+00	1.258925e+00	7.252506e-04	1.217465e-06	1.217465e-06
1.258925e+00	1.584893e+00	4.946688e-04	8.980032e-07	8.980032e-07
1.584893e+00	1.995262e+00	3.357956e-04	6.659462e-07	6.659462e-07
1.995262e+00	2.511886e+00	2.263716e-04	4.881680e-07	4.881680e-07
2.511886e+00	3.162278e+00	1.510202e-04	3.581179e-07	3.581179e-07
3.162278e+00	3.981072e+00	9.969925e-05	2.604167e-07	2.604167e-07
3.981072e+00	5.011872e+00	6.474448e-05	1.894490e-07	1.894490e-07
5.011872e+00	6.309573e+00	4.121081e-05	1.349226e-07	1.349226e-07
6.309573e+00	7.943282e+00	2.592506e-05	9.649081e-08	9.649081e-08
7.943282e+00	1.000000e+01	1.594613e-05	6.816805e-08	6.816805e-08
1.000000e+01	1.258925e+01	9.511611e-06	4.772408e-08	4.772408e-08
1.258925e+01	1.584893e+01	5.564887e-06	3.276644e-08	3.276644e-08
1.584893e+01	1.995262e+01	3.037944e-06	2.197834e-08	2.197834e-08
1.995262e+01	2.511886e+01	1.563803e-06	1.454667e-08	1.454667e-08
2.511886e+01	3.162278e+01	7.270508e-07	9.383278e-09	9.383278e-09
3.162278e+01	3.981072e+01	2.864675e-07	5.377066e-09	5.377066e-09
3.981072e+01	5.011872e+01	7.930510e-08	2.643997e-09	2.643997e-09
5.011872e+01	6.309573e+01	1.035299e-08	7.493399e-10	7.493399e-10
6.309573e+01	7.943282e+01	1.445748e-10	4.649475e-11	4.649475e-11
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04045833992662356e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24378078512915805e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.61494870991076693e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.60282779259897511e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999999999999907e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999649e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.118555e-03	3.490376e-05	3.490376e-05
1.258925e-03	1.584893e-03	1.362594e-03	3.433414e-05	3.433414e-05
1.584893e-03	1.995262e-03	1.695335e-03	3.413273e-05	3.413273e-05
1.995262e-03	2.511886e-03	2.192200e-03	3.459260e-05	3.459260e-05
2.511886e-03	3.162278e-03	2.794962e-03	3.481215e-05	3.481215e-05
3.162278e-03	3.981072e-03	3.522710e-03	3.483226e-05	3.483226e-05
3.981072e-03	5.011872e-03	4.482084e-03	3.501735e-05	3.501735e-05
5.011872e-03	6.309573e-03	5.707517e-03	3.521816e-05	3.521816e-05
6.309573e-03	7.943282e-03	7.317105e-03	3.553962e-05	3.553962e-05
7.943282e-03	1.000000e-02	9.472344e-03	3.603892e-05	3.603892e-05
1.000000e-02	1.258925e-02	1.280762e-02	3.734889e-05	3.734889e-05
1.258925e-02	1.584893e-02	1.793278e-02	3.938826e-05	3.938826e-05
1.584893e-02	1.995262e-02	2.536303e-02	4.174877e-05	4.174877e-05
1.995262e-02	2.511886e-02	3.657567e-02	4.468269e-05	4.468269e-05
2.511886e-02	3.162278e-02	7.163326e-02	5.573143e-05	5.573143e-05
3.162278e-02	3.981072e-02	3.273271e-01	1.061779e-04	1.061779e-04
3.981072e-02	5.011872e-02	2.378479e-01	8.066644e-05	8.066644e-05
5.011872e-02	6.309573e-02	1.728083e-01	6.128095e-05	6.128095e-05
6.309573e-02	7.943282e-02	1.253082e-01	4.650856e-05	4.650856e-05
7.943282e-02	1.000000e-01	9.059011e-02	3.524386e-05	3.524386e-05
1.000000e-01	1.258925e-01	6.539720e-02	2.668843e-05	2.668843e-05
1.258925e-01	1.584893e-01	4.704400e-02	2.017414e-05	2.017414e-05
1.584893e-01	1.995262e-01	3.379890e-02	1.524033e-05	1.524033e-05
1.995262e-01	2.511886e-01	2.418926e-02	1.149091e-05	1.149091e-05
2.511886e-01	3.162278e-01	1.725656e-02	8.650077e-06	8.650077e-06
3.162278e-01	3.981072e-01	1.224700e-02	6.494683e-06	6.494683e-06
3.981072e-01	5.011872e-01	8.671720e-03	4.870751e-06	4.870751e-06
5.011872e-01	6.309573e-01	6.100988e-03	3.641189e-06	3.641189e-06
6.309573e-01	7.943282e-01	4.274489e-03	2.716347e-06	2.716347e-06
7.943282e-01	1.000000e+00	2.981482e-03	2.021898e-06	2.021898e-06
1.000000e+00	1.258925e+00	2.061408e-03	1.498392e-06	1.498392e-06
1.258925e+00	1.584893e+00	1.419686e-03	1.108253e-06	1.108253e-06
1.584893e+00	1.995262e+00	9.686472e-04	8.158793e-07	8.158793e-07
1.995262e+00	2.511886e+00	6.570982e-04	5.989055e-07	5.989055e-07
2.511886e+00	3.162278e+00	4.404928e-04	4.370311e-07	4.370311e-07
3.162278e+00	3.981072e+00	2.921587e-04	3.172142e-07	3.172142e-07
3.981072e+00	5.011872e+00	1.914826e-04	2.288800e-07	2.288800e-07
5.011872e+00	6.309573e+00	1.239809e-04	1.641423e-07	1.641423e-07
6.309573e+00	7.943282e+00	7.911635e-05	1.168628e-07	1.168628e-07
7.943282e+00	1.000000e+01	4.943478e-05	8.233023e-08	8.233023e-08
1.000000e+01	1.258925e+01	3.029977e-05	5.744644e-08	5.744644e-08
1.258925e+01	1.584893e+01	1.791729e-05	3.937125e-08	3.937125e-08
1.584893e+01	1.995262e+01	1.016809e-05	2.643400e-08	2.643400e-08
1.995262e+01	2.511886e+01	5.384700e-06	1.714446e-08	1.714446e-08
2.511886e+01	3.162278e+01	2.605352e-06	1.062860e-08	1.062860e-08
3.162278e+01	3.981072e+01	1.075756e-06	6.086955e-09	6.086955e-09
3.981072e+01	5.011872e+01	3.255071e-07	2.984170e-09	2.984170e-09
5.011872e+01	6.309573e+01	4.820009e-08	1.023451e-09	1.023451e-09
6.309573e+01	7.943282e+01	8.458287e-10	1.208327e-10	1.208327e-10
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.966400e-03	1.237688e-04	1.237688e-04
1.258925e-03	1.584893e-03	4.831763e-03	1.217490e-04	1.217490e-04
1.584893e-03	1.995262e-03	6.011663e-03	1.210347e-04	1.210347e-04
1.995262e-03	2.511886e-03	7.773545e-03	1.226655e-04	1.226655e-04
2.511886e-03	3.162278e-03	9.910946e-03	1.234440e-04	1.234440e-04
3.162278e-03	3.981072e-03	1.249154e-02	1.235153e-04	1.235153e-04
3.981072e-03	5.011872e-03	1.589348e-02	1.241716e-04	1.241716e-04
5.011872e-03	6.309573e-03	2.023887e-02	1.248837e-04	1.248837e-04
6.309573e-03	7.943282e-03	2.594648e-02	1.260236e-04	1.260236e-04
7.943282e-03	1.000000e-02	3.358895e-02	1.277941e-04	1.277941e-04
1.000000e-02	1.258925e-02	4.541585e-02	1.324393e-04	1.324393e-04
1.258925e-02	1.584893e-02	6.358968e-02	1.396709e-04	1.396709e-04
1.584893e-02	1.995262e-02	8.993735e-02	1.480413e-04	1.480413e-04
1.995262e-02	2.511886e-02	1.296974e-01	1.584449e-04	1.584449e-04
2.511886e-02	3.162278e-02	2.540117e-01	1.976238e-04	1.976238e-04
3.162278e-02	3.981072e-02	1.160703e+00	3.765071e-04	3.765071e-04
3.981072e-02	5.011872e-02	8.434093e-01	2.860434e-04	2.860434e-04
5.011872e-02	6.309573e-02	6.127788e-01	2.173024e-04	2.173024e-04
6.309573e-02	7.943282e-02	4.443433e-01	1.649195e-04	1.649195e-04
7.943282e-02	1.000000e-01	3.212328e-01	1.249748e-04	1.249748e-04
1.000000e-01	1.258925e-01	2.318987e-01	9.463725e-05	9.463725e-05
1.258925e-01	1.584893e-01	1.668182e-01	7.153757e-05	7.153757e-05
1.584893e-01	1.995262e-01	1.198510e-01	5.404227e-05	5.404227e-05
1.995262e-01	2.511886e-01	8.577517e-02	4.074680e-05	4.074680e-05
2.511886e-01	3.162278e-01	6.119180e-02	3.067320e-05	3.067320e-05
3.162278e-01	3.981072e-01	4.342790e-02	2.303017e-05	2.303017e-05
3.981072e-01	5.011872e-01	3.074994e-02	1.727169e-05	1.727169e-05
5.011872e-01	6.309573e-01	2.163412e-02	1.291167e-05	1.291167e-05
6.309573e-01	7.943282e-01	1.515735e-02	9.632173e-06	9.632173e-06
7.943282e-01	1.000000e+00	1.057234e-02	7.169655e-06	7.169655e-06
1.000000e+00	1.258925e+00	7.309758e-03	5.313302e-06	5.313302e-06
1.258925e+00	1.584893e+00	5.034209e-03	3.929870e-06	3.929870e-06
1.584893e+00	1.995262e+00	3.434826e-03	2.893111e-06	2.893111e-06
1.995262e+00	2.511886e+00	2.330072e-03	2.123721e-06	2.123721e-06
2.511886e+00	3.162278e+00	1.561989e-03	1.549713e-06	1.549713e-06
3.162278e+00	3.981072e+00	1.035996e-03	1.124842e-06	1.124842e-06
3.981072e+00	5.011872e+00	6.789979e-04	8.116093e-07	8.116093e-07
5.011872e+00	6.309573e+00	4.396367e-04	5.820491e-07	5.820491e-07
6.309573e+00	7.943282e+00	2.805469e-04	4.143958e-07	4.143958e-07
7.943282e+00	1.000000e+01	1.752958e-04	2.919432e-07	2.919432e-07
1.000000e+01	1.258925e+01	1.074431e-04	2.037053e-07	2.037053e-07
1.258925e+01	1.584893e+01	6.353476e-05	1.396105e-07	1.396105e-07
1.584893e+01	1.995262e+01	3.605609e-05	9.373505e-08	9.373505e-08
1.995262e+01	2.511886e+01	1.909416e-05	6.079431e-08	6.079431e-08
2.511886e+01	3.162278e+01	9.238582e-06	3.768904e-08	3.768904e-08
3.162278e+01	3.981072e+01	3.814635e-06	2.158436e-08	2.158436e-08
3.981072e+01	5.011872e+01	1.154249e-06	1.058187e-08	1.058187e-08
5.011872e+01	6.309573e+01	1.709176e-07	3.629160e-09	3.629160e-09
6.309573e+01	7.943282e+01	2.999310e-09	4.284729e-10	4.284729e-10
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.131717e-05	3.617381e-07	3.617381e-07
1.258925e-03	1.584893e-03	1.398436e-05	3.600603e-07	3.600603e-07
1.584893e-03	1.995262e-03	1.736201e-05	3.575984e-07	3.575984e-07
1.995262e-03	2.511886e-03	2.250275e-05	3.637375e-07	3.637375e-07
2.511886e-03	3.162278e-03	2.862870e-05	3.649111e-07	3.649111e-07
3.162278e-03	3.981072e-03	3.616123e-05	3.657711e-07	3.657711e-07
3.981072e-03	5.011872e-03	4.579069e-05	3.659772e-07	3.659772e-07
5.011872e-03	6.309573e-03	5.853690e-05	3.695321e-07	3.695321e-07
6.309573e-03	7.943282e-03	7.495307e-05	3.723662e-07	3.723662e-07
7.943282e-03	1.000000e-02	9.695578e-05	3.773417e-07	3.773417e-07
1.000000e-02	1.258925e-02	1.310307e-04	3.909107e-07	3.909107e-07
1.258925e-02	1.584893e-02	1.835900e-04	4.125273e-07	4.125273e-07
1.584893e-02	1.995262e-02	2.593693e-04	4.367773e-07	4.367773e-07
1.995262e-02	2.511886e-02	3.743653e-04	4.679094e-07	4.679094e-07
2.511886e-02	3.162278e-02	7.335201e-04	5.839811e-07	5.839811e-07
3.162278e-02	3.981072e-02	3.426461e-03	1.137673e-06	1.137673e-06
3.981072e-02	5.011872e-02	2.498509e-03	8.673655e-07	8.673655e-07
5.011872e-02	6.309573e-02	1.822793e-03	6.616706e-07	6.616706e-07
6.309573e-02	7.943282e-02	1.327361e-03	5.042974e-07	5.042974e-07
7.943282e-02	1.000000e-01	9.637539e-04	3.838087e-07	3.838087e-07
1.000000e-01	1.258925e-01	6.988151e-04	2.919288e-07	2.919288e-07
1.258925e-01	1.584893e-01	5.050993e-04	2.217195e-07	2.217195e-07
1.584893e-01	1.995262e-01	3.645989e-04	1.682764e-07	1.682764e-07
1.995262e-01	2.511886e-01	2.623045e-04	1.275428e-07	1.275428e-07
2.511886e-01	3.162278e-01	1.880946e-04	9.649920e-08	9.649920e-08
3.162278e-01	3.981072e-01	1.342879e-04	7.288086e-08	7.288086e-08
3.981072e-01	5.011872e-01	9.565395e-05	5.497817e-08	5.497817e-08
5.011872e-01	6.309573e-01	6.771190e-05	4.134767e-08	4.134767e-08
6.309573e-01	7.943282e-01	4.775785e-05	3.104743e-08	3.104743e-08
7.943282e-01	1.000000e+00	3.353407e-05	2.326036e-08	2.326036e-08
1.000000e+00	1.258925e+00	2.335840e-05	1.736203e-08	1.736203e-08
1.258925e+00	1.584893e+00	1.620721e-05	1.293407e-08	1.293407e-08
1.584893e+00	1.995262e+00	1.115160e-05	9.599340e-09	9.599340e-09
1.995262e+00	2.511886e+00	7.632050e-06	7.106584e-09	7.106584e-09
2.511886e+00	3.162278e+00	5.162748e-06	5.230914e-09	5.230914e-09
3.162278e+00	3.981072e+00	3.458383e-06	3.833078e-09	3.833078e-09
3.981072e+00	5.011872e+00	2.293356e-06	2.796540e-09	2.796540e-09
5.011872e+00	6.309573e+00	1.501234e-06	2.026309e-09	2.026309e-09
6.309573e+00	7.943282e+00	9.710144e-07	1.461102e-09	1.461102e-09
7.943282e+00	1.000000e+01	6.154665e-07	1.043340e-09	1.043340e-09
1.000000e+01	1.258925e+01	3.836956e-07	7.395609e-10	7.395609e-10
1.258925e+01	1.584893e+01	2.315600e-07	5.166648e-10	5.166648e-10
1.584893e+01	1.995262e+01	1.343787e-07	3.541968e-10	3.541968e-10
1.995262e+01	2.511886e+01	7.321700e-08	2.359540e-10	2.359540e-10
2.511886e+01	3.162278e+01	3.659674e-08	1.508091e-10	1.508091e-10
3.162278e+01	3.981072e+01	1.575362e-08	8.981199e-11	8.981199e-11
3.981072e+01	5.011872e+01	5.008914e-09	4.613989e-11	4.613989e-11
5.011872e+01	6.309573e+01	7.898430e-10	1.680737e-11	1.680737e-11
6.309573e+01	7.943282e+01	1.451528e-11	2.074949e-12	2.074949e-12
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.726477e-04	1.216992e-05	1.216992e-05
1.258925e-03	1.584893e-03	4.488388e-04	1.179206e-05	1.179206e-05
1.584893e-03	1.995262e-03	5.579400e-04	1.170554e-05	1.170554e-05
1.995262e-03	2.511886e-03	7.214378e-04	1.189609e-05	1.189609e-05
2.511886e-03	3.162278e-03	9.191809e-04	1.194662e-05	1.194662e-05
3.162278e-03	3.981072e-03	1.160191e-03	1.198104e-05	1.198104e-05
3.981072e-03	5.011872e-03	1.472955e-03	1.200864e-05	1.200864e-05
5.011872e-03	6.309573e-03	1.874384e-03	1.207088e-05	1.207088e-05
6.309573e-03	7.943282e-03	2.406318e-03	1.219782e-05	1.219782e-05
7.943282e-03	1.000000e-02	3.112458e-03	1.235522e-05	1.235522e-05
1.000000e-02	1.258925e-02	4.201464e-03	1.278545e-05	1.278545e-05
1.258925e-02	1.584893e-02	5.869855e-03	1.345651e-05	1.345651e-05
1.584893e-02	1.995262e-02	8.310530e-03	1.427407e-05	1.427407e-05
1.995262e-02	2.511886e-02	1.204671e-02	1.534576e-05	1.534576e-05
2.511886e-02	3.162278e-02	2.407559e-02	1.948228e-05	1.948228e-05
3.162278e-02	3.981072e-02	1.186281e-01	3.987350e-05	3.987350e-05
3.981072e-02	5.011872e-02	8.680095e-02	3.048076e-05	3.048076e-05
5.011872e-02	6.309573e-02	6.345079e-02	2.328480e-05	2.328480e-05
6.309573e-02	7.943282e-02	4.626047e-02	1.776027e-05	1.776027e-05
7.943282e-02	1.000000e-01	3.360110e-02	1.351756e-05	1.351756e-05
1.000000e-01	1.258925e-01	2.434963e-02	1.027307e-05	1.027307e-05
1.258925e-01	1.584893e-01	1.757972e-02	7.792934e-06	7.792934e-06
1.584893e-01	1.995262e-01	1.266467e-02	5.902798e-06	5.902798e-06
1.995262e-01	2.511886e-01	9.083871e-03	4.460814e-06	4.460814e-06
2.511886e-01	3.162278e-01	6.493833e-03	3.365402e-06	3.365402e-06
3.162278e-01	3.981072e-01	4.613665e-03	2.530023e-06	2.530023e-06
3.981072e-01	5.011872e-01	3.269293e-03	1.899354e-06	1.899354e-06
5.011872e-01	6.309573e-01	2.302520e-03	1.421653e-06	1.421653e-06
6.309573e-01	7.943282e-01	1.614270e-03	1.061587e-06	1.061587e-06
7.943282e-01	1.000000e+00	1.126050e-03	7.904904e-07	7.904904e-07
1.000000e+00	1.258925e+00	7.782914e-04	5.858528e-07	5.858528e-07
1.258925e+00	1.584893e+00	5.355474e-04	4.331434e-07	4.331434e-07
1.584893e+00	1.995262e+00	3.649613e-04	3.186237e-07	3.186237e-07
1.995262e+00	2.511886e+00	2.470141e-04	2.334689e-07	2.334689e-07
2.511886e+00	3.162278e+00	1.651521e-04	1.700123e-07	1.700123e-07
3.162278e+00	3.981072e+00	1.092149e-04	1.231004e-07	1.231004e-07
3.981072e+00	5.011872e+00	7.127291e-05	8.850413e-08	8.850413e-08
5.011872e+00	6.309573e+00	4.584894e-05	6.311946e-08	6.311946e-08
6.309573e+00	7.943282e+00	2.902717e-05	4.464390e-08	4.464390e-08
7.943282e+00	1.000000e+01	1.796278e-05	3.118915e-08	3.118915e-08
1.000000e+01	1.258925e+01	1.088298e-05	2.154807e-08	2.154807e-08
1.258925e+01	1.584893e+01	6.344896e-06	1.459935e-08	1.459935e-08
1.584893e+01	1.995262e+01	3.554923e-06	9.703121e-09	9.703121e-09
1.995262e+01	2.511886e+01	1.856266e-06	6.232565e-09	6.232565e-09
2.511886e+01	3.162278e+01	8.891432e-07	3.845694e-09	3.845694e-09
3.162278e+01	3.981072e+01	3.627006e-07	2.188797e-09	2.188797e-09
3.981072e+01	5.011872e+01	1.070145e-07	1.056208e-09	1.056208e-09
5.011872e+01	6.309573e+01	1.423881e-08	3.348274e-10	3.348274e-10
6.309573e+01	7.943282e+01	1.959977e-10	3.253110e-11	3.253110e-11
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-365/ZH_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 365 GeV
XLabel=$k_T^{ZH}$ [GeV]
YLabel=d$\sigma/$d$k_T^{ZH}$ [pb/GeV]
LegendXPos=0.6
LegendYPos=0.925
LogX=1
YMin=2e-6
XMin=5e-2
XMax=4e2
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=1
RatioPlotReference=MCATNLO
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotYMin=0.8501
RatioPlotYMax=1.6999
RatioPlotYMajorTickMarks=10
RatioPlotDrawOnly=MCATNLO NLO LOSHOWER
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999929215304627e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	9.118988e-03	3.212026e-04	3.212026e-04
1.258925e-03	1.584893e-03	1.143136e-02	3.205193e-04	3.205193e-04
1.584893e-03	1.995262e-03	1.453412e-02	3.221068e-04	3.221068e-04
1.995262e-03	2.511886e-03	1.883128e-02	3.267724e-04	3.267724e-04
2.511886e-03	3.162278e-03	2.295302e-02	3.215326e-04	3.215326e-04
3.162278e-03	3.981072e-03	2.876517e-02	3.208034e-04	3.208034e-04
3.981072e-03	5.011872e-03	3.633957e-02	3.213627e-04	3.213627e-04
5.011872e-03	6.309573e-03	4.620246e-02	3.229521e-04	3.229521e-04
6.309573e-03	7.943282e-03	5.851688e-02	3.239262e-04	3.239262e-04
7.943282e-03	1.000000e-02	7.524595e-02	3.273761e-04	3.273761e-04
1.000000e-02	1.258925e-02	9.665220e-02	3.306829e-04	3.306829e-04
1.258925e-02	1.584893e-02	1.255184e-01	3.358606e-04	3.358606e-04
1.584893e-02	1.995262e-02	1.674893e-01	3.457794e-04	3.457794e-04
1.995262e-02	2.511886e-02	2.370610e-01	3.666363e-04	3.666363e-04
2.511886e-02	3.162278e-02	4.421065e-01	4.462401e-04	4.462401e-04
3.162278e-02	3.981072e-02	1.825775e+00	8.082191e-04	8.082191e-04
3.981072e-02	5.011872e-02	1.393800e+00	6.293697e-04	6.293697e-04
5.011872e-02	6.309573e-02	1.075822e+00	4.928056e-04	4.928056e-04
6.309573e-02	7.943282e-02	8.379993e-01	3.876388e-04	3.876388e-04
7.943282e-02	1.000000e-01	6.495543e-01	3.041677e-04	3.041677e-04
1.000000e-01	1.258925e-01	5.039656e-01	2.387845e-04	2.387845e-04
1.258925e-01	1.584893e-01	3.908089e-01	1.874078e-04	1.874078e-04
1.584893e-01	1.995262e-01	3.028321e-01	1.470301e-04	1.470301e-04
1.995262e-01	2.511886e-01	2.331824e-01	1.149882e-04	1.149882e-04
2.511886e-01	3.162278e-01	1.795371e-01	8.992537e-05	8.992537e-05
3.162278e-01	3.981072e-01	1.379332e-01	7.024894e-05	7.024894e-05
3.981072e-01	5.011872e-01	1.060754e-01	5.490512e-05	5.490512e-05
5.011872e-01	6.309573e-01	8.144480e-02	4.287826e-05	4.287826e-05
6.309573e-01	7.943282e-01	6.256432e-02	3.349414e-05	3.349414e-05
7.943282e-01	1.000000e+00	4.783307e-02	2.610174e-05	2.610174e-05
1.000000e+00	1.258925e+00	3.647336e-02	2.031392e-05	2.031392e-05
1.258925e+00	1.584893e+00	2.776650e-02	1.579668e-05	1.579668e-05
1.584893e+00	1.995262e+00	2.110260e-02	1.227364e-05	1.227364e-05
1.995262e+00	2.511886e+00	1.596438e-02	9.514403e-06	9.514403e-06
2.511886e+00	3.162278e+00	1.196852e-02	7.342186e-06	7.342186e-06
3.162278e+00	3.981072e+00	8.985871e-03	5.670033e-06	5.670033e-06
3.981072e+00	5.011872e+00	6.753804e-03	4.381066e-06	4.381066e-06
5.011872e+00	6.309573e+00	5.058053e-03	3.379070e-06	3.379070e-06
6.309573e+00	7.943282e+00	3.784755e-03	2.605100e-06	2.605100e-06
7.943282e+00	1.000000e+01	2.816990e-03	2.003079e-06	2.003079e-06
1.000000e+01	1.258925e+01	2.073116e-03	1.531502e-06	1.531502e-06
1.258925e+01	1.584893e+01	1.532318e-03	1.173491e-06	1.173491e-06
1.584893e+01	1.995262e+01	1.128253e-03	8.974469e-07	8.974469e-07
1.995262e+01	2.511886e+01	8.303819e-04	6.861899e-07	6.861899e-07
2.511886e+01	3.162278e+01	6.038386e-04	5.215136e-07	5.215136e-07
3.162278e+01	3.981072e+01	4.368052e-04	3.953206e-07	3.953206e-07
3.981072e+01	5.011872e+01	3.122021e-04	2.978677e-07	2.978677e-07
5.011872e+01	6.309573e+01	2.167382e-04	2.211939e-07	2.211939e-07
6.309573e+01	7.943282e+01	1.433242e-04	1.603117e-07	1.603117e-07
7.943282e+01	1.000000e+02	8.477803e-05	1.098872e-07	1.098872e-07
1.000000e+02	1.258925e+02	2.447554e-05	5.262256e-08	5.262256e-08
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999926400013528e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.245148e-02	4.385848e-04	4.385848e-04
1.258925e-03	1.584893e-03	1.560889e-02	4.376516e-04	4.376516e-04
1.584893e-03	1.995262e-03	1.984555e-02	4.398193e-04	4.398193e-04
1.995262e-03	2.511886e-03	2.571309e-02	4.461899e-04	4.461899e-04
2.511886e-03	3.162278e-03	3.134110e-02	4.390353e-04	4.390353e-04
3.162278e-03	3.981072e-03	3.927727e-02	4.380396e-04	4.380396e-04
3.981072e-03	5.011872e-03	4.961970e-02	4.388032e-04	4.388032e-04
5.011872e-03	6.309573e-03	6.308694e-02	4.409734e-04	4.409734e-04
6.309573e-03	7.943282e-03	7.990162e-02	4.423035e-04	4.423035e-04
7.943282e-03	1.000000e-02	1.027443e-01	4.470142e-04	4.470142e-04
1.000000e-02	1.258925e-02	1.319733e-01	4.515293e-04	4.515293e-04
1.258925e-02	1.584893e-02	1.713886e-01	4.585993e-04	4.585993e-04
1.584893e-02	1.995262e-02	2.286975e-01	4.721429e-04	4.721429e-04
1.995262e-02	2.511886e-02	3.236938e-01	5.006219e-04	5.006219e-04
2.511886e-02	3.162278e-02	6.036721e-01	6.093165e-04	6.093165e-04
3.162278e-02	3.981072e-02	2.492996e+00	1.103579e-03	1.103579e-03
3.981072e-02	5.011872e-02	1.903158e+00	8.593700e-04	8.593700e-04
5.011872e-02	6.309573e-02	1.468976e+00	6.728993e-04	6.728993e-04
6.309573e-02	7.943282e-02	1.144242e+00	5.292997e-04	5.292997e-04
7.943282e-02	1.000000e-01	8.869305e-01	4.153244e-04	4.153244e-04
1.000000e-01	1.258925e-01	6.881379e-01	3.260476e-04	3.260476e-04
1.258925e-01	1.584893e-01	5.336285e-01	2.558951e-04	2.558951e-04
1.584893e-01	1.995262e-01	4.135005e-01	2.007617e-04	2.007617e-04
1.995262e-01	2.511886e-01	3.183977e-01	1.570101e-04	1.570101e-04
2.511886e-01	3.162278e-01	2.451480e-01	1.227882e-04	1.227882e-04
3.162278e-01	3.981072e-01	1.883403e-01	9.592111e-05	9.592111e-05
3.981072e-01	5.011872e-01	1.448401e-01	7.496995e-05	7.496995e-05
5.011872e-01	6.309573e-01	1.112084e-01	5.854793e-05	5.854793e-05
6.309573e-01	7.943282e-01	8.542819e-02	4.573443e-05	4.573443e-05
7.943282e-01	1.000000e+00	6.531348e-02	3.564052e-05	3.564052e-05
1.000000e+00	1.258925e+00	4.980238e-02	2.773755e-05	2.773755e-05
1.258925e+00	1.584893e+00	3.791366e-02	2.156952e-05	2.156952e-05
1.584893e+00	1.995262e+00	2.881446e-02	1.675899e-05	1.675899e-05
1.995262e+00	2.511886e+00	2.179848e-02	1.299140e-05	1.299140e-05
2.511886e+00	3.162278e+00	1.634236e-02	1.002535e-05	1.002535e-05
3.162278e+00	3.981072e+00	1.226972e-02	7.742120e-06	7.742120e-06
3.981072e+00	5.011872e+00	9.221950e-03	5.982107e-06	5.982107e-06
5.011872e+00	6.309573e+00	6.906498e-03	4.613939e-06	4.613939e-06
6.309573e+00	7.943282e+00	5.167876e-03	3.557121e-06	3.557121e-06
7.943282e+00	1.000000e+01	3.846446e-03	2.735095e-06	2.735095e-06
1.000000e+01	1.258925e+01	2.830728e-03	2.091184e-06	2.091184e-06
1.258925e+01	1.584893e+01	2.092297e-03	1.602338e-06	1.602338e-06
1.584893e+01	1.995262e+01	1.540568e-03	1.225415e-06	1.225415e-06
1.995262e+01	2.511886e+01	1.133841e-03	9.369551e-07	9.369551e-07
2.511886e+01	3.162278e+01	8.245088e-04	7.120983e-07	7.120983e-07
3.162278e+01	3.981072e+01	5.964337e-04	5.397886e-07	5.397886e-07
3.981072e+01	5.011872e+01	4.262948e-04	4.067222e-07	4.067222e-07
5.011872e+01	6.309573e+01	2.959442e-04	3.020282e-07	3.020282e-07
6.309573e+01	7.943282e+01	1.957014e-04	2.188969e-07	2.188969e-07
7.943282e+01	1.000000e+02	1.157598e-04	1.500449e-07	1.500449e-07
1.000000e+02	1.258925e+02	3.342002e-05	7.185324e-08	7.185324e-08
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999927018547757e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.166395e-05	1.145096e-06	1.145096e-06
1.258925e-03	1.584893e-03	3.993567e-05	1.147475e-06	1.147475e-06
1.584893e-03	1.995262e-03	5.197435e-05	1.174941e-06	1.174941e-06
1.995262e-03	2.511886e-03	6.604064e-05	1.168962e-06	1.168962e-06
2.511886e-03	3.162278e-03	8.075894e-05	1.154596e-06	1.154596e-06
3.162278e-03	3.981072e-03	1.008536e-04	1.147137e-06	1.147137e-06
3.981072e-03	5.011872e-03	1.277525e-04	1.152562e-06	1.152562e-06
5.011872e-03	6.309573e-03	1.617005e-04	1.153513e-06	1.153513e-06
6.309573e-03	7.943282e-03	2.057820e-04	1.162110e-06	1.162110e-06
7.943282e-03	1.000000e-02	2.648260e-04	1.175019e-06	1.175019e-06
1.000000e-02	1.258925e-02	3.399729e-04	1.186517e-06	1.186517e-06
1.258925e-02	1.584893e-02	4.421124e-04	1.206457e-06	1.206457e-06
1.584893e-02	1.995262e-02	5.891968e-04	1.240556e-06	1.240556e-06
1.995262e-02	2.511886e-02	8.335650e-04	1.314781e-06	1.314781e-06
2.511886e-02	3.162278e-02	1.551477e-03	1.596619e-06	1.596619e-06
3.162278e-02	3.981072e-02	6.599472e-03	2.985034e-06	2.985034e-06
3.981072e-02	5.011872e-02	5.049023e-03	2.329874e-06	2.329874e-06
5.011872e-02	6.309573e-02	3.905952e-03	1.828680e-06	1.828680e-06
6.309573e-02	7.943282e-02	3.050924e-03	1.442635e-06	1.442635e-06
7.943282e-02	1.000000e-01	2.371641e-03	1.135418e-06	1.135418e-06
1.000000e-01	1.258925e-01	1.845496e-03	8.941100e-07	8.941100e-07
1.258925e-01	1.584893e-01	1.435084e-03	7.037852e-07	7.037852e-07
1.584893e-01	1.995262e-01	1.115209e-03	5.538094e-07	5.538094e-07
1.995262e-01	2.511886e-01	8.612569e-04	4.344647e-07	4.344647e-07
2.511886e-01	3.162278e-01	6.649946e-04	3.407561e-07	3.407561e-07
3.162278e-01	3.981072e-01	5.126454e-04	2.671442e-07	2.671442e-07
3.981072e-01	5.011872e-01	3.954594e-04	2.094671e-07	2.094671e-07
5.011872e-01	6.309573e-01	3.046323e-04	1.641373e-07	1.641373e-07
6.309573e-01	7.943282e-01	2.348836e-04	1.287086e-07	1.287086e-07
7.943282e-01	1.000000e+00	1.801818e-04	1.006516e-07	1.006516e-07
1.000000e+00	1.258925e+00	1.379158e-04	7.864590e-08	7.864590e-08
1.258925e+00	1.584893e+00	1.054649e-04	6.143864e-08	6.143864e-08
1.584893e+00	1.995262e+00	8.050208e-05	4.795415e-08	4.795415e-08
1.995262e+00	2.511886e+00	6.120306e-05	3.736332e-08	3.736332e-08
2.511886e+00	3.162278e+00	4.613616e-05	2.899675e-08	2.899675e-08
3.162278e+00	3.981072e+00	3.483297e-05	2.252416e-08	2.252416e-08
3.981072e+00	5.011872e+00	2.634157e-05	1.751637e-08	1.751637e-08
5.011872e+00	6.309573e+00	1.984137e-05	1.359359e-08	1.359359e-08
6.309573e+00	7.943282e+00	1.494736e-05	1.055689e-08	1.055689e-08
7.943282e+00	1.000000e+01	1.119474e-05	8.173887e-09	8.173887e-09
1.000000e+01	1.258925e+01	8.303779e-06	6.305197e-09	6.305197e-09
1.258925e+01	1.584893e+01	6.185034e-06	4.874413e-09	4.874413e-09
1.584893e+01	1.995262e+01	4.589335e-06	3.762085e-09	3.762085e-09
1.995262e+01	2.511886e+01	3.405163e-06	2.907022e-09	2.907022e-09
2.511886e+01	3.162278e+01	2.496547e-06	2.236008e-09	2.236008e-09
3.162278e+01	3.981072e+01	1.819095e-06	1.717944e-09	1.717944e-09
3.981072e+01	5.011872e+01	1.314497e-06	1.317761e-09	1.317761e-09
5.011872e+01	6.309573e+01	9.315875e-07	1.005379e-09	1.005379e-09
6.309573e+01	7.943282e+01	6.388329e-07	7.600029e-10	7.600029e-10
7.943282e+01	1.000000e+02	3.893577e-07	5.497320e-10	5.497320e-10
1.000000e+02	1.258925e+02	1.149091e-07	2.814926e-10	2.814926e-10
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999931906643291e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.157330e-03	4.384182e-05	4.384182e-05
1.258925e-03	1.584893e-03	1.464454e-03	4.320100e-05	4.320100e-05
1.584893e-03	1.995262e-03	1.845160e-03	4.376769e-05	4.376769e-05
1.995262e-03	2.511886e-03	2.416016e-03	4.389002e-05	4.389002e-05
2.511886e-03	3.162278e-03	2.956611e-03	4.350182e-05	4.350182e-05
3.162278e-03	3.981072e-03	3.674889e-03	4.318129e-05	4.318129e-05
3.981072e-03	5.011872e-03	4.659846e-03	4.334475e-05	4.334475e-05
5.011872e-03	6.309573e-03	5.926090e-03	4.346838e-05	4.346838e-05
6.309573e-03	7.943282e-03	7.529529e-03	4.367732e-05	4.367732e-05
7.943282e-03	1.000000e-02	9.689316e-03	4.413664e-05	4.413664e-05
1.000000e-02	1.258925e-02	1.245228e-02	4.455674e-05	4.455674e-05
1.258925e-02	1.584893e-02	1.627580e-02	4.550993e-05	4.550993e-05
1.584893e-02	1.995262e-02	2.180491e-02	4.701146e-05	4.701146e-05
1.995262e-02	2.511886e-02	3.115779e-02	5.029648e-05	5.029648e-05
2.511886e-02	3.162278e-02	5.933517e-02	6.252606e-05	6.252606e-05
3.162278e-02	3.981072e-02	2.815082e-01	1.307971e-04	1.307971e-04
3.981072e-02	5.011872e-02	2.162487e-01	1.024438e-04	1.024438e-04
5.011872e-02	6.309573e-02	1.674661e-01	8.047244e-05	8.047244e-05
6.309573e-02	7.943282e-02	1.308184e-01	6.348015e-05	6.348015e-05
7.943282e-02	1.000000e-01	1.018249e-01	4.998888e-05	4.998888e-05
1.000000e-01	1.258925e-01	7.921947e-02	3.934794e-05	3.934794e-05
1.258925e-01	1.584893e-01	6.146754e-02	3.089458e-05	3.089458e-05
1.584893e-01	1.995262e-01	4.769749e-02	2.427042e-05	2.427042e-05
1.995262e-01	2.511886e-01	3.682702e-02	1.903361e-05	1.903361e-05
2.511886e-01	3.162278e-01	2.844397e-02	1.493342e-05	1.493342e-05
3.162278e-01	3.981072e-01	2.189742e-02	1.169159e-05	1.169159e-05
3.981072e-01	5.011872e-01	1.684738e-02	9.142616e-06	9.142616e-06
5.011872e-01	6.309573e-01	1.291630e-02	7.129273e-06	7.129273e-06
6.309573e-01	7.943282e-01	9.905473e-03	5.561339e-06	5.561339e-06
7.943282e-01	1.000000e+00	7.569010e-03	4.331360e-06	4.331360e-06
1.000000e+00	1.258925e+00	5.767392e-03	3.370382e-06	3.370382e-06
1.258925e+00	1.584893e+00	4.395882e-03	2.629659e-06	2.629659e-06
1.584893e+00	1.995262e+00	3.338975e-03	2.040911e-06	2.040911e-06
1.995262e+00	2.511886e+00	2.527616e-03	1.818763e-06	1.818763e-06
2.511886e+00	3.162278e+00	1.905003e-03	1.231236e-06	1.231236e-06
3.162278e+00	3.981072e+00	1.432948e-03	9.548283e-07	9.548283e-07
3.981072e+00	5.011872e+00	1.074986e-03	7.389357e-07	7.389357e-07
5.011872e+00	6.309573e+00	8.010905e-04	6.529086e-07	6.529086e-07
6.309573e+00	7.943282e+00	5.965032e-04	4.400650e-07	4.400650e-07
7.943282e+00	1.000000e+01	4.410272e-04	3.389143e-07	3.389143e-07
1.000000e+01	1.258925e+01	3.240290e-04	2.622816e-07	2.622816e-07
1.258925e+01	1.584893e+01	2.365262e-04	2.017878e-07	2.017878e-07
1.584893e+01	1.995262e+01	1.713572e-04	1.555455e-07	1.555455e-07
1.995262e+01	2.511886e+01	1.229413e-04	1.197926e-07	1.197926e-07
2.511886e+01	3.162278e+01	8.702610e-05	9.255019e-08	9.255019e-08
3.162278e+01	3.981072e+01	6.049525e-05	7.116818e-08	7.116818e-08
3.981072e+01	5.011872e+01	4.109544e-05	5.540351e-08	5.540351e-08
5.011872e+01	6.309573e+01	2.671358e-05	4.350341e-08	4.350341e-08
6.309573e+01	7.943282e+01	1.620197e-05	3.402156e-08	3.402156e-08
7.943282e+01	1.000000e+02	8.089587e-06	2.392327e-08	2.392327e-08
1.000000e+02	1.258925e+02	1.601586e-06	9.466675e-09	9.466675e-09
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04045833992662356e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24378078512915805e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.274152e-02	1.947704e-04	1.947704e-04
1.258925e-03	1.584893e-03	3.280169e-02	1.737485e-04	1.737485e-04
1.584893e-03	1.995262e-03	3.253852e-02	1.542311e-04	1.542311e-04
1.995262e-03	2.511886e-03	3.233239e-02	1.370226e-04	1.370226e-04
2.511886e-03	3.162278e-03	3.209094e-02	1.216646e-04	1.216646e-04
3.162278e-03	3.981072e-03	3.185086e-02	1.080274e-04	1.080274e-04
3.981072e-03	5.011872e-03	3.175426e-02	9.613340e-05	9.613340e-05
5.011872e-03	6.309573e-03	3.162554e-02	8.550512e-05	8.550512e-05
6.309573e-03	7.943282e-03	3.154643e-02	7.611115e-05	7.611115e-05
7.943282e-03	1.000000e-02	3.132023e-02	6.759050e-05	6.759050e-05
1.000000e-02	1.258925e-02	3.114584e-02	6.007220e-05	6.007220e-05
1.258925e-02	1.584893e-02	3.104243e-02	5.345039e-05	5.345039e-05
1.584893e-02	1.995262e-02	3.078766e-02	4.744184e-05	4.744184e-05
1.995262e-02	2.511886e-02	3.056552e-02	4.212978e-05	4.212978e-05
2.511886e-02	3.162278e-02	3.032162e-02	3.739807e-05	3.739807e-05
3.162278e-02	3.981072e-02	2.994816e-02	3.312518e-05	3.312518e-05
3.981072e-02	5.011872e-02	2.952213e-02	2.931213e-05	2.931213e-05
5.011872e-02	6.309573e-02	2.894696e-02	2.586870e-05	2.586870e-05
6.309573e-02	7.943282e-02	2.819405e-02	2.275370e-05	2.275370e-05
7.943282e-02	1.000000e-01	2.721825e-02	1.992523e-05	1.992523e-05
1.000000e-01	1.258925e-01	2.604836e-02	1.737256e-05	1.737256e-05
1.258925e-01	1.584893e-01	2.465890e-02	1.506468e-05	1.506468e-05
1.584893e-01	1.995262e-01	2.315192e-02	1.300968e-05	1.300968e-05
1.995262e-01	2.511886e-01	2.160716e-02	1.120140e-05	1.120140e-05
2.511886e-01	3.162278e-01	2.006247e-02	9.619781e-06	9.619781e-06
3.162278e-01	3.981072e-01	1.864994e-02	8.266319e-06	8.266319e-06
3.981072e-01	5.011872e-01	1.735146e-02	7.106265e-06	7.106265e-06
5.011872e-01	6.309573e-01	1.621350e-02	6.122260e-06	6.122260e-06
6.309573e-01	7.943282e-01	1.522685e-02	5.287841e-06	5.287841e-06
7.943282e-01	1.000000e+00	1.438160e-02	4.580120e-06	4.580120e-06
1.000000e+00	1.258925e+00	1.367099e-02	3.979913e-06	3.979913e-06
1.258925e+00	1.584893e+00	1.309268e-02	3.471262e-06	3.471262e-06
1.584893e+00	1.995262e+00	1.265289e-02	3.041363e-06	3.041363e-06
1.995262e+00	2.511886e+00	1.227277e-02	2.669590e-06	2.669590e-06
2.511886e+00	3.162278e+00	1.195249e-02	2.348022e-06	2.348022e-06
3.162278e+00	3.981072e+00	1.168075e-02	2.068753e-06	2.068753e-06
3.981072e+00	5.011872e+00	1.148077e-02	1.827928e-06	1.827928e-06
5.011872e+00	6.309573e+00	1.130105e-02	1.616339e-06	1.616339e-06
6.309573e+00	7.943282e+00	1.117399e-02	1.432443e-06	1.432443e-06
7.943282e+00	1.000000e+01	1.107250e-02	1.270855e-06	1.270855e-06
1.000000e+01	1.258925e+01	1.086984e-02	1.122239e-06	1.122239e-06
1.258925e+01	1.584893e+01	1.081785e-02	9.978003e-07	9.978003e-07
1.584893e+01	1.995262e+01	1.086881e-02	8.913827e-07	8.913827e-07
1.995262e+01	2.511886e+01	1.080568e-02	7.921356e-07	7.921356e-07
2.511886e+01	3.162278e+01	1.077813e-02	7.050902e-07	7.050902e-07
3.162278e+01	3.981072e+01	1.066251e-02	6.250330e-07	6.250330e-07
3.981072e+01	5.011872e+01	1.055244e-02	5.541785e-07	5.541785e-07
5.011872e+01	6.309573e+01	9.656331e-03	4.724755e-07	4.724755e-07
6.309573e+01	7.943282e+01	8.584442e-03	3.970354e-07	3.970354e-07
7.943282e+01	1.000000e+02	6.379771e-03	3.050534e-07	3.050534e-07
1.000000e+02	1.258925e+02	1.945325e-03	1.501312e-07	1.501312e-07
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.61494870991076693e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.60282779259897511e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.244035e+01	1.537044e-01	1.537044e-01
1.258925e-03	1.584893e-03	9.727068e+00	1.005301e-01	1.005301e-01
1.584893e-03	1.995262e-03	7.578299e+00	6.775022e-02	6.775022e-02
1.995262e-03	2.511886e-03	5.881831e+00	4.374670e-02	4.374670e-02
2.511886e-03	3.162278e-03	4.575691e+00	2.951587e-02	2.951587e-02
3.162278e-03	3.981072e-03	3.558065e+00	1.984305e-02	1.984305e-02
3.981072e-03	5.011872e-03	2.771965e+00	1.343238e-02	1.343238e-02
5.011872e-03	6.309573e-03	2.155559e+00	9.150405e-03	9.150405e-03
6.309573e-03	7.943282e-03	1.675237e+00	6.225758e-03	6.225758e-03
7.943282e-03	1.000000e-02	1.301755e+00	4.281836e-03	4.281836e-03
1.000000e-02	1.258925e-02	1.009452e+00	2.951154e-03	2.951154e-03
1.258925e-02	1.584893e-02	7.839911e-01	2.043313e-03	2.043313e-03
1.584893e-02	1.995262e-02	6.076049e-01	1.421492e-03	1.421492e-03
1.995262e-02	2.511886e-02	4.709531e-01	9.910106e-04	9.910106e-04
2.511886e-02	3.162278e-02	3.648403e-01	6.925825e-04	6.925825e-04
3.162278e-02	3.981072e-02	2.820895e-01	4.840805e-04	4.840805e-04
3.981072e-02	5.011872e-02	2.184317e-01	3.395949e-04	3.395949e-04
5.011872e-02	6.309573e-02	1.688927e-01	2.379516e-04	2.379516e-04
6.309573e-02	7.943282e-02	1.304210e-01	1.668103e-04	1.668103e-04
7.943282e-02	1.000000e-01	1.006367e-01	1.169800e-04	1.169800e-04
1.000000e-01	1.258925e-01	7.766581e-02	8.213517e-05	8.213517e-05
1.258925e-01	1.584893e-01	5.977216e-02	5.751055e-05	5.751055e-05
1.584893e-01	1.995262e-01	4.597328e-02	4.030250e-05	4.030250e-05
1.995262e-01	2.511886e-01	3.538699e-02	2.826197e-05	2.826197e-05
2.511886e-01	3.162278e-01	2.714305e-02	1.977719e-05	1.977719e-05
3.162278e-01	3.981072e-01	2.082753e-02	1.383399e-05	1.383399e-05
3.981072e-01	5.011872e-01	1.596090e-02	9.673137e-06	9.673137e-06
5.011872e-01	6.309573e-01	1.220572e-02	6.754626e-06	6.754626e-06
6.309573e-01	7.943282e-01	9.325975e-03	4.710018e-06	4.710018e-06
7.943282e-01	1.000000e+00	7.116571e-03	3.275728e-06	3.275728e-06
1.000000e+00	1.258925e+00	5.418720e-03	2.271941e-06	2.271941e-06
1.258925e+00	1.584893e+00	4.116450e-03	1.570395e-06	1.570395e-06
1.584893e+00	1.995262e+00	3.124846e-03	1.082998e-06	1.082998e-06
1.995262e+00	2.511886e+00	2.363460e-03	7.412598e-07	7.412598e-07
2.511886e+00	3.162278e+00	1.784859e-03	5.039612e-07	5.039612e-07
3.162278e+00	3.981072e+00	1.343455e-03	3.407543e-07	3.407543e-07
3.981072e+00	5.011872e+00	1.008592e-03	2.277566e-07	2.277566e-07
5.011872e+00	6.309573e+00	7.543096e-04	1.495099e-07	1.495099e-07
6.309573e+00	7.943282e+00	5.620157e-04	9.725498e-08	9.725498e-08
7.943282e+00	1.000000e+01	4.168602e-04	6.331380e-08	6.331380e-08
1.000000e+01	1.258925e+01	3.076105e-04	4.117075e-08	4.117075e-08
1.258925e+01	1.584893e+01	2.255529e-04	2.619023e-08	2.619023e-08
1.584893e+01	1.995262e+01	1.641641e-04	1.611019e-08	1.611019e-08
1.995262e+01	2.511886e+01	1.183902e-04	9.948190e-09	9.948190e-09
2.511886e+01	3.162278e+01	8.434953e-05	6.199221e-09	6.199221e-09
3.162278e+01	3.981072e+01	5.913838e-05	3.823385e-09	3.823385e-09
3.981072e+01	5.011872e+01	4.048655e-05	2.325412e-09	2.325412e-09
5.011872e+01	6.309573e+01	2.667944e-05	1.406280e-09	1.406280e-09
6.309573e+01	7.943282e+01	1.635895e-05	8.059808e-10	8.059808e-10
7.943282e+01	1.000000e+02	8.351262e-06	4.234468e-10	4.234468e-10
1.000000e+02	1.258925e+02	1.687184e-06	1.390753e-10	1.390753e-10
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999999999999907e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-02	1.995262e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-02	2.511886e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.981072e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.309573e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-02	7.943282e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.258925e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-01	1.584893e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-01	1.995262e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-01	2.511886e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	5.011872e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-01	6.309573e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-01	7.943282e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.258925e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+00	1.584893e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+00	1.995262e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+00	2.511886e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.981072e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+00	5.011872e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+00	6.309573e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+00	7.943282e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.258925e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+01	1.584893e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+01	1.995262e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999649e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.958126e-03	5.676124e-05	5.676124e-05
1.258925e-03	1.584893e-03	3.817859e-03	5.747155e-05	5.747155e-05
1.584893e-03	1.995262e-03	4.872973e-03	5.786822e-05	5.786822e-05
1.995262e-03	2.511886e-03	6.094053e-03	5.767615e-05	5.767615e-05
2.511886e-03	3.162278e-03	7.671623e-03	5.767486e-05	5.767486e-05
3.162278e-03	3.981072e-03	9.692966e-03	5.777920e-05	5.777920e-05
3.981072e-03	5.011872e-03	1.245972e-02	5.838447e-05	5.838447e-05
5.011872e-03	6.309573e-03	1.569089e-02	5.839383e-05	5.839383e-05
6.309573e-03	7.943282e-03	2.010310e-02	5.890805e-05	5.890805e-05
7.943282e-03	1.000000e-02	2.582459e-02	5.950586e-05	5.950586e-05
1.000000e-02	1.258925e-02	3.400713e-02	6.085951e-05	6.085951e-05
1.258925e-02	1.584893e-02	4.680732e-02	6.363556e-05	6.363556e-05
1.584893e-02	1.995262e-02	6.460313e-02	6.663002e-05	6.663002e-05
1.995262e-02	2.511886e-02	9.057103e-02	7.031336e-05	7.031336e-05
2.511886e-02	3.162278e-02	1.690450e-01	8.561387e-05	8.561387e-05
3.162278e-02	3.981072e-02	7.117574e-01	1.565702e-04	1.565702e-04
3.981072e-02	5.011872e-02	5.461607e-01	1.222372e-04	1.222372e-04
5.011872e-02	6.309573e-02	4.209896e-01	9.564863e-05	9.564863e-05
6.309573e-02	7.943282e-02	3.275658e-01	7.519559e-05	7.519559e-05
7.943282e-02	1.000000e-01	2.552280e-01	5.915716e-05	5.915716e-05
1.000000e-01	1.258925e-01	1.988388e-01	4.653654e-05	4.653654e-05
1.258925e-01	1.584893e-01	1.542258e-01	3.652763e-05	3.652763e-05
1.584893e-01	1.995262e-01	1.193973e-01	2.864444e-05	2.864444e-05
1.995262e-01	2.511886e-01	9.223559e-02	2.243843e-05	2.243843e-05
2.511886e-01	3.162278e-01	7.102008e-02	1.754823e-05	1.754823e-05
3.162278e-01	3.981072e-01	5.460908e-02	1.371436e-05	1.371436e-05
3.981072e-01	5.011872e-01	4.192706e-02	1.071002e-05	1.071002e-05
5.011872e-01	6.309573e-01	3.226957e-02	8.374129e-06	8.374129e-06
6.309573e-01	7.943282e-01	2.472902e-02	6.533511e-06	6.533511e-06
7.943282e-01	1.000000e+00	1.892044e-02	5.093411e-06	5.093411e-06
1.000000e+00	1.258925e+00	1.443804e-02	3.965497e-06	3.965497e-06
1.258925e+00	1.584893e+00	1.098160e-02	3.082307e-06	3.082307e-06
1.584893e+00	1.995262e+00	8.329971e-03	2.392572e-06	2.392572e-06
1.995262e+00	2.511886e+00	6.289588e-03	1.852910e-06	1.852910e-06
2.511886e+00	3.162278e+00	4.742014e-03	1.433918e-06	1.433918e-06
3.162278e+00	3.981072e+00	3.569041e-03	1.108712e-06	1.108712e-06
3.981072e+00	5.011872e+00	2.678026e-03	8.559545e-07	8.559545e-07
5.011872e+00	6.309573e+00	2.005363e-03	6.601455e-07	6.601455e-07
6.309573e+00	7.943282e+00	1.495962e-03	5.081634e-07	5.081634e-07
7.943282e+00	1.000000e+01	1.109323e-03	3.900067e-07	3.900067e-07
1.000000e+01	1.258925e+01	8.151565e-04	2.979641e-07	2.979641e-07
1.258925e+01	1.584893e+01	5.981207e-04	2.274770e-07	2.274770e-07
1.584893e+01	1.995262e+01	4.374587e-04	1.733851e-07	1.733851e-07
1.995262e+01	2.511886e+01	3.177048e-04	1.316907e-07	1.316907e-07
2.511886e+01	3.162278e+01	2.289604e-04	9.963756e-08	9.963756e-08
3.162278e+01	3.981072e+01	1.634026e-04	7.501925e-08	7.501925e-08
3.981072e+01	5.011872e+01	1.154256e-04	5.619457e-08	5.619457e-08
5.011872e+01	6.309573e+01	7.924029e-05	4.149696e-08	4.149696e-08
6.309573e+01	7.943282e+01	5.127240e-05	2.974986e-08	2.974986e-08
7.943282e+01	1.000000e+02	2.868356e-05	1.983169e-08	1.983169e-08
1.000000e+02	1.258925e+02	7.343787e-06	8.943418e-09	8.943418e-09
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.048952e-02	2.012755e-04	2.012755e-04
1.258925e-03	1.584893e-03	1.353814e-02	2.037943e-04	2.037943e-04
1.584893e-03	1.995262e-03	1.727957e-02	2.052009e-04	2.052009e-04
1.995262e-03	2.511886e-03	2.160953e-02	2.045198e-04	2.045198e-04
2.511886e-03	3.162278e-03	2.720359e-02	2.045152e-04	2.045152e-04
3.162278e-03	3.981072e-03	3.437128e-02	2.048852e-04	2.048852e-04
3.981072e-03	5.011872e-03	4.418219e-02	2.070315e-04	2.070315e-04
5.011872e-03	6.309573e-03	5.563994e-02	2.070647e-04	2.070647e-04
6.309573e-03	7.943282e-03	7.128565e-02	2.088881e-04	2.088881e-04
7.943282e-03	1.000000e-02	9.157405e-02	2.110080e-04	2.110080e-04
1.000000e-02	1.258925e-02	1.205894e-01	2.158080e-04	2.158080e-04
1.258925e-02	1.584893e-02	1.659789e-01	2.256519e-04	2.256519e-04
1.584893e-02	1.995262e-02	2.290828e-01	2.362702e-04	2.362702e-04
1.995262e-02	2.511886e-02	3.211651e-01	2.493313e-04	2.493313e-04
2.511886e-02	3.162278e-02	5.994342e-01	3.035870e-04	3.035870e-04
3.162278e-02	3.981072e-02	2.523894e+00	5.551984e-04	5.551984e-04
3.981072e-02	5.011872e-02	1.936687e+00	4.334535e-04	4.334535e-04
5.011872e-02	6.309573e-02	1.492830e+00	3.391703e-04	3.391703e-04
6.309573e-02	7.943282e-02	1.161549e+00	2.666438e-04	2.666438e-04
7.943282e-02	1.000000e-01	9.050395e-01	2.097715e-04	2.097715e-04
1.000000e-01	1.258925e-01	7.050829e-01	1.650187e-04	1.650187e-04
1.258925e-01	1.584893e-01	5.468853e-01	1.295271e-04	1.295271e-04
1.584893e-01	1.995262e-01	4.233831e-01	1.015733e-04	1.015733e-04
1.995262e-01	2.511886e-01	3.270677e-01	7.956673e-05	7.956673e-05
2.511886e-01	3.162278e-01	2.518374e-01	6.222609e-05	6.222609e-05
3.162278e-01	3.981072e-01	1.936439e-01	4.863116e-05	4.863116e-05
3.981072e-01	5.011872e-01	1.486735e-01	3.797777e-05	3.797777e-05
5.011872e-01	6.309573e-01	1.144280e-01	2.969469e-05	2.969469e-05
6.309573e-01	7.943282e-01	8.768918e-02	2.316785e-05	2.316785e-05
7.943282e-01	1.000000e+00	6.709194e-02	1.806125e-05	1.806125e-05
1.000000e+00	1.258925e+00	5.119734e-02	1.406166e-05	1.406166e-05
1.258925e+00	1.584893e+00	3.894079e-02	1.092987e-05	1.092987e-05
1.584893e+00	1.995262e+00	2.953810e-02	8.484065e-06	8.484065e-06
1.995262e+00	2.511886e+00	2.230289e-02	6.570423e-06	6.570423e-06
2.511886e+00	3.162278e+00	1.681520e-02	5.084677e-06	5.084677e-06
3.162278e+00	3.981072e+00	1.265583e-02	3.931498e-06	3.931498e-06
3.981072e+00	5.011872e+00	9.496288e-03	3.035217e-06	3.035217e-06
5.011872e+00	6.309573e+00	7.111023e-03	2.340878e-06	2.340878e-06
6.309573e+00	7.943282e+00	5.304686e-03	1.801949e-06	1.801949e-06
7.943282e+00	1.000000e+01	3.933661e-03	1.382965e-06	1.382965e-06
1.000000e+01	1.258925e+01	2.890547e-03	1.056582e-06	1.056582e-06
1.258925e+01	1.584893e+01	2.120938e-03	8.066340e-07	8.066340e-07
1.584893e+01	1.995262e+01	1.551230e-03	6.148240e-07	6.148240e-07
1.995262e+01	2.511886e+01	1.126582e-03	4.669755e-07	4.669755e-07
2.511886e+01	3.162278e+01	8.118942e-04	3.533150e-07	3.533150e-07
3.162278e+01	3.981072e+01	5.794263e-04	2.660185e-07	2.660185e-07
3.981072e+01	5.011872e+01	4.092996e-04	1.992661e-07	1.992661e-07
5.011872e+01	6.309573e+01	2.809864e-04	1.471483e-07	1.471483e-07
6.309573e+01	7.943282e+01	1.818121e-04	1.054931e-07	1.054931e-07
7.943282e+01	1.000000e+02	1.017120e-04	7.032322e-08	7.032322e-08
1.000000e+02	1.258925e+02	2.604109e-05	3.171339e-08	3.171339e-08
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.817997e-05	5.511234e-07	5.511234e-07
1.258925e-03	1.584893e-03	3.671017e-05	5.630621e-07	5.630621e-07
1.584893e-03	1.995262e-03	4.669685e-05	5.652972e-07	5.652972e-07
1.995262e-03	2.511886e-03	5.846532e-05	5.639788e-07	5.639788e-07
2.511886e-03	3.162278e-03	7.337596e-05	5.621758e-07	5.621758e-07
3.162278e-03	3.981072e-03	9.305806e-05	5.651989e-07	5.651989e-07
3.981072e-03	5.011872e-03	1.192895e-04	5.696924e-07	5.696924e-07
5.011872e-03	6.309573e-03	1.500976e-04	5.691750e-07	5.691750e-07
6.309573e-03	7.943282e-03	1.925152e-04	5.748348e-07	5.748348e-07
7.943282e-03	1.000000e-02	2.473134e-04	5.806689e-07	5.806689e-07
1.000000e-02	1.258925e-02	3.256960e-04	5.939500e-07	5.939500e-07
1.258925e-02	1.584893e-02	4.474789e-04	6.198983e-07	6.198983e-07
1.584893e-02	1.995262e-02	6.172396e-04	6.486430e-07	6.486430e-07
1.995262e-02	2.511886e-02	8.644490e-04	6.837613e-07	6.837613e-07
2.511886e-02	3.162278e-02	1.608788e-03	8.299038e-07	8.299038e-07
3.162278e-02	3.981072e-02	6.978611e-03	1.567078e-06	1.567078e-06
3.981072e-02	5.011872e-02	5.365929e-03	1.226075e-06	1.226075e-06
5.011872e-02	6.309573e-02	4.145851e-03	9.617754e-07	9.617754e-07
6.309573e-02	7.943282e-02	3.234687e-03	7.583039e-07	7.583039e-07
7.943282e-02	1.000000e-01	2.527450e-03	5.983152e-07	5.983152e-07
1.000000e-01	1.258925e-01	1.974109e-03	4.719485e-07	4.719485e-07
1.258925e-01	1.584893e-01	1.535379e-03	3.715021e-07	3.715021e-07
1.584893e-01	1.995262e-01	1.192038e-03	2.921921e-07	2.921921e-07
1.995262e-01	2.511886e-01	9.235845e-04	2.295867e-07	2.295867e-07
2.511886e-01	3.162278e-01	7.135323e-04	1.801755e-07	1.801755e-07
3.162278e-01	3.981072e-01	5.504978e-04	1.412989e-07	1.412989e-07
3.981072e-01	5.011872e-01	4.240790e-04	1.107271e-07	1.107271e-07
5.011872e-01	6.309573e-01	3.275368e-04	8.688708e-08	8.688708e-08
6.309573e-01	7.943282e-01	2.519069e-04	6.804095e-08	6.804095e-08
7.943282e-01	1.000000e+00	1.934925e-04	5.325601e-08	5.325601e-08
1.000000e+00	1.258925e+00	1.482456e-04	4.163058e-08	4.163058e-08
1.258925e+00	1.584893e+00	1.132736e-04	3.250925e-08	3.250925e-08
1.584893e+00	1.995262e+00	8.632687e-05	2.535423e-08	2.535423e-08
1.995262e+00	2.511886e+00	6.552257e-05	1.973863e-08	1.973863e-08
2.511886e+00	3.162278e+00	4.967237e-05	1.535923e-08	1.535923e-08
3.162278e+00	3.981072e+00	3.761919e-05	1.194930e-08	1.194930e-08
3.981072e+00	5.011872e+00	2.840702e-05	9.283020e-09	9.283020e-09
5.011872e+00	6.309573e+00	2.141797e-05	7.207672e-09	7.207672e-09
6.309573e+00	7.943282e+00	1.610364e-05	5.591153e-09	5.591153e-09
7.943282e+00	1.000000e+01	1.204974e-05	4.328903e-09	4.328903e-09
1.000000e+01	1.258925e+01	8.947363e-06	3.340805e-09	3.340805e-09
1.258925e+01	1.584893e+01	6.640416e-06	2.578542e-09	2.578542e-09
1.584893e+01	1.995262e+01	4.918739e-06	1.989316e-09	1.989316e-09
1.995262e+01	2.511886e+01	3.624226e-06	1.531736e-09	1.531736e-09
2.511886e+01	3.162278e+01	2.658909e-06	1.178492e-09	1.178492e-09
3.162278e+01	3.981072e+01	1.938643e-06	9.052362e-10	9.052362e-10
3.981072e+01	5.011872e+01	1.407721e-06	6.957489e-10	6.957489e-10
5.011872e+01	6.309573e+01	1.003824e-06	5.323688e-10	5.323688e-10
6.309573e+01	7.943282e+01	6.858119e-07	4.017030e-10	4.017030e-10
7.943282e+01	1.000000e+02	4.169095e-07	2.898594e-10	2.898594e-10
1.000000e+02	1.258925e+02	1.197787e-07	1.461355e-10	1.461355e-10
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.054882e-03	2.107939e-05	2.107939e-05
1.258925e-03	1.584893e-03	1.350605e-03	2.116857e-05	2.116857e-05
1.584893e-03	1.995262e-03	1.719574e-03	2.128002e-05	2.128002e-05
1.995262e-03	2.511886e-03	2.168552e-03	2.139166e-05	2.139166e-05
2.511886e-03	3.162278e-03	2.711532e-03	2.123283e-05	2.123283e-05
3.162278e-03	3.981072e-03	3.449013e-03	2.143100e-05	2.143100e-05
3.981072e-03	5.011872e-03	4.407446e-03	2.153884e-05	2.153884e-05
5.011872e-03	6.309573e-03	5.546620e-03	2.151426e-05	2.151426e-05
6.309573e-03	7.943282e-03	7.122125e-03	2.174076e-05	2.174076e-05
7.943282e-03	1.000000e-02	9.145945e-03	2.196220e-05	2.196220e-05
1.000000e-02	1.258925e-02	1.205343e-02	2.247994e-05	2.247994e-05
1.258925e-02	1.584893e-02	1.659790e-02	2.350866e-05	2.350866e-05
1.584893e-02	1.995262e-02	2.294348e-02	2.465377e-05	2.465377e-05
1.995262e-02	2.511886e-02	3.255948e-02	2.634149e-05	2.634149e-05
2.511886e-02	3.162278e-02	6.183560e-02	3.258666e-05	3.258666e-05
3.162278e-02	3.981072e-02	2.925050e-01	6.654804e-05	6.654804e-05
3.981072e-02	5.011872e-02	2.252960e-01	5.212607e-05	5.212607e-05
5.011872e-02	6.309573e-02	1.744927e-01	4.097795e-05	4.097795e-05
6.309573e-02	7.943282e-02	1.363808e-01	3.236324e-05	3.236324e-05
7.943282e-02	1.000000e-01	1.063321e-01	2.547167e-05	2.547167e-05
1.000000e-01	1.258925e-01	8.276339e-02	2.001363e-05	2.001363e-05
1.258925e-01	1.584893e-01	6.420784e-02	1.570829e-05	1.570829e-05
1.584893e-01	1.995262e-01	4.973994e-02	1.232183e-05	1.232183e-05
1.995262e-01	2.511886e-01	3.845538e-02	9.656631e-06	9.656631e-06
2.511886e-01	3.162278e-01	2.967646e-02	7.567770e-06	7.567770e-06
3.162278e-01	3.981072e-01	2.287492e-02	5.928177e-06	5.928177e-06
3.981072e-01	5.011872e-01	1.759078e-02	4.636772e-06	4.636772e-06
5.011872e-01	6.309573e-01	1.350994e-02	3.615833e-06	3.615833e-06
6.309573e-01	7.943282e-01	1.034917e-02	2.819156e-06	2.819156e-06
7.943282e-01	1.000000e+00	7.914892e-03	2.196131e-06	2.196131e-06
1.000000e+00	1.258925e+00	6.041529e-03	1.709930e-06	1.709930e-06
1.258925e+00	1.584893e+00	4.599037e-03	1.330029e-06	1.330029e-06
1.584893e+00	1.995262e+00	3.490700e-03	1.032892e-06	1.032892e-06
1.995262e+00	2.511886e+00	2.643058e-03	8.021811e-07	8.021811e-07
2.511886e+00	3.162278e+00	1.996135e-03	6.219002e-07	6.219002e-07
3.162278e+00	3.981072e+00	1.503465e-03	4.812609e-07	4.812609e-07
3.981072e+00	5.011872e+00	1.128074e-03	3.715957e-07	3.715957e-07
5.011872e+00	6.309573e+00	8.436589e-04	2.862556e-07	2.862556e-07
6.309573e+00	7.943282e+00	6.288262e-04	2.202233e-07	2.202233e-07
7.943282e+00	1.000000e+01	4.665647e-04	1.691787e-07	1.691787e-07
1.000000e+01	1.258925e+01	3.442473e-04	1.298739e-07	1.298739e-07
1.258925e+01	1.584893e+01	2.529998e-04	9.937590e-08	9.937590e-08
1.584893e+01	1.995262e+01	1.848288e-04	7.569895e-08	7.569895e-08
1.995262e+01	2.511886e+01	1.341857e-04	5.750569e-08	5.750569e-08
2.511886e+01	3.162278e+01	9.674379e-05	4.355680e-08	4.355680e-08
3.162278e+01	3.981072e+01	6.889319e-05	3.274845e-08	3.274845e-08
3.981072e+01	5.011872e+01	4.846445e-05	2.446272e-08	2.446272e-08
5.011872e+01	6.309573e+01	3.322046e-05	1.807928e-08	1.807928e-08
6.309573e+01	7.943282e+01	2.154239e-05	1.303845e-08	1.303845e-08
7.943282e+01	1.000000e+02	1.199080e-05	8.721224e-09	8.721224e-09
1.000000e+02	1.258925e+02	2.668503e-06	3.538833e-09	3.538833e-09
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-365/ZH_m_inv.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 365 GeV
XLabel=$m_{ZH}$ [GeV]
YLabel=d$\sigma/$d$m_{ZH}$ [pb/GeV]
LegendXPos=0.075
LegendYPos=0.925
XMax=380
YMin=1.1e-6
YMax=1e-1
DrawOnly=MCATNLO NLO LOSHOWER LO
LegendOnly=MCATNLO NLO LO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1Reference=MCATNLO
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot1DrawOnly=MCATNLO NLO
RatioPlot1YMin=0.9801
RatioPlot1YMax=1.02
RatioPlot1YMajorTickMarks=10
RatioPlot2=1
RatioPlot2Reference=LO
RatioPlot2YLabel=Ratio to LO
RatioPlot2DrawOnly=MCATNLO LO LOSHOWER
RatioPlot2YMin=0.9001
RatioPlot2YMax=1.02
RatioPlot2YMajorTickMarks=5
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999929215304627e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	2.249298e-04	6.225753e-07	6.225753e-07
2.170000e+02	2.187000e+02	5.332368e-04	9.585801e-07	9.585801e-07
2.187000e+02	2.204000e+02	5.386873e-04	9.634666e-07	9.634666e-07
2.204000e+02	2.221000e+02	5.441309e-04	9.683225e-07	9.683225e-07
2.221000e+02	2.238000e+02	5.448133e-04	9.689294e-07	9.689294e-07
2.238000e+02	2.255000e+02	5.501069e-04	9.736254e-07	9.736254e-07
2.255000e+02	2.272000e+02	5.567723e-04	9.795061e-07	9.795061e-07
2.272000e+02	2.289000e+02	5.632705e-04	9.852054e-07	9.852054e-07
2.289000e+02	2.306000e+02	5.935471e-04	1.011337e-06	1.011337e-06
2.306000e+02	2.323000e+02	6.109635e-04	1.026068e-06	1.026068e-06
2.323000e+02	2.340000e+02	6.075606e-04	1.023206e-06	1.023206e-06
2.340000e+02	2.357000e+02	6.013706e-04	1.017980e-06	1.017980e-06
2.357000e+02	2.374000e+02	6.135588e-04	1.028245e-06	1.028245e-06
2.374000e+02	2.391000e+02	6.179153e-04	1.031888e-06	1.031888e-06
2.391000e+02	2.408000e+02	6.211700e-04	1.034603e-06	1.034603e-06
2.408000e+02	2.425000e+02	6.281559e-04	1.040404e-06	1.040404e-06
2.425000e+02	2.442000e+02	6.654306e-04	1.070828e-06	1.070828e-06
2.442000e+02	2.459000e+02	6.899947e-04	1.090414e-06	1.090414e-06
2.459000e+02	2.476000e+02	6.912565e-04	1.091410e-06	1.091410e-06
2.476000e+02	2.493000e+02	6.953835e-04	1.094663e-06	1.094663e-06
2.493000e+02	2.510000e+02	7.005065e-04	1.098688e-06	1.098688e-06
2.510000e+02	2.527000e+02	7.405000e-04	1.129616e-06	1.129616e-06
2.527000e+02	2.544000e+02	8.133712e-04	1.183894e-06	1.183894e-06
2.544000e+02	2.561000e+02	8.167794e-04	1.186372e-06	1.186372e-06
2.561000e+02	2.578000e+02	8.237535e-04	1.191426e-06	1.191426e-06
2.578000e+02	2.595000e+02	8.297347e-04	1.195743e-06	1.195743e-06
2.595000e+02	2.612000e+02	8.378012e-04	1.201541e-06	1.201541e-06
2.612000e+02	2.629000e+02	8.478371e-04	1.208717e-06	1.208717e-06
2.629000e+02	2.646000e+02	8.747171e-04	1.227728e-06	1.227728e-06
2.646000e+02	2.663000e+02	8.816671e-04	1.232596e-06	1.232596e-06
2.663000e+02	2.680000e+02	8.851806e-04	1.235049e-06	1.235049e-06
2.680000e+02	2.697000e+02	8.920800e-04	1.239853e-06	1.239853e-06
2.697000e+02	2.714000e+02	8.990141e-04	1.244663e-06	1.244663e-06
2.714000e+02	2.731000e+02	9.092535e-04	1.251731e-06	1.251731e-06
2.731000e+02	2.748000e+02	9.155518e-04	1.256058e-06	1.256058e-06
2.748000e+02	2.765000e+02	9.271906e-04	1.264017e-06	1.264017e-06
2.765000e+02	2.782000e+02	9.909541e-04	1.306758e-06	1.306758e-06
2.782000e+02	2.799000e+02	1.004504e-03	1.315661e-06	1.315661e-06
2.799000e+02	2.816000e+02	1.022449e-03	1.327361e-06	1.327361e-06
2.816000e+02	2.833000e+02	1.028039e-03	1.330985e-06	1.330985e-06
2.833000e+02	2.850000e+02	1.032664e-03	1.333976e-06	1.333976e-06
2.850000e+02	2.867000e+02	1.044713e-03	1.341735e-06	1.341735e-06
2.867000e+02	2.884000e+02	1.078528e-03	1.363276e-06	1.363276e-06
2.884000e+02	2.901000e+02	1.087833e-03	1.369145e-06	1.369145e-06
2.901000e+02	2.918000e+02	1.096881e-03	1.374827e-06	1.374827e-06
2.918000e+02	2.935000e+02	1.102228e-03	1.378174e-06	1.378174e-06
2.935000e+02	2.952000e+02	1.147688e-03	1.406307e-06	1.406307e-06
2.952000e+02	2.969000e+02	1.187327e-03	1.430387e-06	1.430387e-06
2.969000e+02	2.986000e+02	1.215522e-03	1.447271e-06	1.447271e-06
2.986000e+02	3.003000e+02	1.226836e-03	1.453991e-06	1.453991e-06
3.003000e+02	3.020000e+02	1.266448e-03	1.477277e-06	1.477277e-06
3.020000e+02	3.037000e+02	1.267554e-03	1.477922e-06	1.477922e-06
3.037000e+02	3.054000e+02	1.303521e-03	1.498744e-06	1.498744e-06
3.054000e+02	3.071000e+02	1.360905e-03	1.531378e-06	1.531378e-06
3.071000e+02	3.088000e+02	1.386219e-03	1.545554e-06	1.545554e-06
3.088000e+02	3.105000e+02	1.392961e-03	1.549308e-06	1.549308e-06
3.105000e+02	3.122000e+02	1.415674e-03	1.561888e-06	1.561888e-06
3.122000e+02	3.139000e+02	1.520769e-03	1.618825e-06	1.618825e-06
3.139000e+02	3.156000e+02	1.529114e-03	1.623261e-06	1.623261e-06
3.156000e+02	3.173000e+02	1.570404e-03	1.645031e-06	1.645031e-06
3.173000e+02	3.190000e+02	1.600965e-03	1.660960e-06	1.660960e-06
3.190000e+02	3.207000e+02	1.680566e-03	1.701752e-06	1.701752e-06
3.207000e+02	3.224000e+02	1.737727e-03	1.730450e-06	1.730450e-06
3.224000e+02	3.241000e+02	1.751783e-03	1.737435e-06	1.737435e-06
3.241000e+02	3.258000e+02	1.846363e-03	1.783721e-06	1.783721e-06
3.258000e+02	3.275000e+02	1.960772e-03	1.838154e-06	1.838154e-06
3.275000e+02	3.292000e+02	1.982172e-03	1.848158e-06	1.848158e-06
3.292000e+02	3.309000e+02	2.079292e-03	1.892893e-06	1.892893e-06
3.309000e+02	3.326000e+02	2.169936e-03	1.933712e-06	1.933712e-06
3.326000e+02	3.343000e+02	2.253284e-03	1.970500e-06	1.970500e-06
3.343000e+02	3.360000e+02	2.364665e-03	2.018613e-06	2.018613e-06
3.360000e+02	3.377000e+02	2.533001e-03	2.089228e-06	2.089228e-06
3.377000e+02	3.394000e+02	2.618299e-03	2.124115e-06	2.124115e-06
3.394000e+02	3.411000e+02	2.862028e-03	2.220779e-06	2.220779e-06
3.411000e+02	3.428000e+02	2.920248e-03	2.243253e-06	2.243253e-06
3.428000e+02	3.445000e+02	3.155736e-03	2.331947e-06	2.331947e-06
3.445000e+02	3.462000e+02	3.257224e-03	2.369148e-06	2.369148e-06
3.462000e+02	3.479000e+02	3.637221e-03	2.503532e-06	2.503532e-06
3.479000e+02	3.496000e+02	3.938325e-03	2.605098e-06	2.605098e-06
3.496000e+02	3.513000e+02	4.300217e-03	2.722159e-06	2.722159e-06
3.513000e+02	3.530000e+02	4.851094e-03	2.891267e-06	2.891267e-06
3.530000e+02	3.547000e+02	5.616081e-03	3.110893e-06	3.110893e-06
3.547000e+02	3.564000e+02	6.852776e-03	3.436383e-06	3.436383e-06
3.564000e+02	3.581000e+02	7.850594e-03	3.678067e-06	3.678067e-06
3.581000e+02	3.598000e+02	9.787812e-03	4.106871e-06	4.106871e-06
3.598000e+02	3.615000e+02	1.316198e-02	4.762433e-06	4.762433e-06
3.615000e+02	3.632000e+02	2.238428e-02	6.210692e-06	6.210692e-06
3.632000e+02	3.649000e+02	7.715900e-02	1.153086e-05	1.153086e-05
3.649000e+02	3.666000e+02	1.779205e-01	1.750981e-05	1.750981e-05
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999926400013528e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	3.071294e-04	8.500924e-07	8.500924e-07
2.170000e+02	2.187000e+02	7.281059e-04	1.308889e-06	1.308889e-06
2.187000e+02	2.204000e+02	7.355482e-04	1.315561e-06	1.315561e-06
2.204000e+02	2.221000e+02	7.429812e-04	1.322191e-06	1.322191e-06
2.221000e+02	2.238000e+02	7.439129e-04	1.323020e-06	1.323020e-06
2.238000e+02	2.255000e+02	7.511412e-04	1.329432e-06	1.329432e-06
2.255000e+02	2.272000e+02	7.602424e-04	1.337462e-06	1.337462e-06
2.272000e+02	2.289000e+02	7.691153e-04	1.345244e-06	1.345244e-06
2.289000e+02	2.306000e+02	8.104565e-04	1.380926e-06	1.380926e-06
2.306000e+02	2.323000e+02	8.342376e-04	1.401039e-06	1.401039e-06
2.323000e+02	2.340000e+02	8.295906e-04	1.397132e-06	1.397132e-06
2.340000e+02	2.357000e+02	8.211388e-04	1.389997e-06	1.389997e-06
2.357000e+02	2.374000e+02	8.377812e-04	1.404012e-06	1.404012e-06
2.374000e+02	2.391000e+02	8.437294e-04	1.408987e-06	1.408987e-06
2.391000e+02	2.408000e+02	8.481741e-04	1.412694e-06	1.412694e-06
2.408000e+02	2.425000e+02	8.577129e-04	1.420615e-06	1.420615e-06
2.425000e+02	2.442000e+02	9.086094e-04	1.462157e-06	1.462157e-06
2.442000e+02	2.459000e+02	9.421506e-04	1.488900e-06	1.488900e-06
2.459000e+02	2.476000e+02	9.438729e-04	1.490261e-06	1.490261e-06
2.476000e+02	2.493000e+02	9.495082e-04	1.494703e-06	1.494703e-06
2.493000e+02	2.510000e+02	9.565035e-04	1.500199e-06	1.500199e-06
2.510000e+02	2.527000e+02	1.011113e-03	1.542429e-06	1.542429e-06
2.527000e+02	2.544000e+02	1.110614e-03	1.616542e-06	1.616542e-06
2.544000e+02	2.561000e+02	1.115268e-03	1.619926e-06	1.619926e-06
2.561000e+02	2.578000e+02	1.124791e-03	1.626827e-06	1.626827e-06
2.578000e+02	2.595000e+02	1.132958e-03	1.632722e-06	1.632722e-06
2.595000e+02	2.612000e+02	1.143972e-03	1.640639e-06	1.640639e-06
2.612000e+02	2.629000e+02	1.157675e-03	1.650437e-06	1.650437e-06
2.629000e+02	2.646000e+02	1.194379e-03	1.676396e-06	1.676396e-06
2.646000e+02	2.663000e+02	1.203868e-03	1.683042e-06	1.683042e-06
2.663000e+02	2.680000e+02	1.208666e-03	1.686392e-06	1.686392e-06
2.680000e+02	2.697000e+02	1.218087e-03	1.692952e-06	1.692952e-06
2.697000e+02	2.714000e+02	1.227555e-03	1.699519e-06	1.699519e-06
2.714000e+02	2.731000e+02	1.241536e-03	1.709170e-06	1.709170e-06
2.731000e+02	2.748000e+02	1.250136e-03	1.715079e-06	1.715079e-06
2.748000e+02	2.765000e+02	1.266028e-03	1.725946e-06	1.725946e-06
2.765000e+02	2.782000e+02	1.353096e-03	1.784311e-06	1.784311e-06
2.782000e+02	2.799000e+02	1.371595e-03	1.796464e-06	1.796464e-06
2.799000e+02	2.816000e+02	1.396099e-03	1.812440e-06	1.812440e-06
2.816000e+02	2.833000e+02	1.403734e-03	1.817392e-06	1.817392e-06
2.833000e+02	2.850000e+02	1.410047e-03	1.821471e-06	1.821471e-06
2.850000e+02	2.867000e+02	1.426499e-03	1.832066e-06	1.832066e-06
2.867000e+02	2.884000e+02	1.472673e-03	1.861484e-06	1.861484e-06
2.884000e+02	2.901000e+02	1.485376e-03	1.869493e-06	1.869493e-06
2.901000e+02	2.918000e+02	1.497732e-03	1.877251e-06	1.877251e-06
2.918000e+02	2.935000e+02	1.505033e-03	1.881822e-06	1.881822e-06
2.935000e+02	2.952000e+02	1.567106e-03	1.920236e-06	1.920236e-06
2.952000e+02	2.969000e+02	1.621230e-03	1.953115e-06	1.953115e-06
2.969000e+02	2.986000e+02	1.659729e-03	1.976169e-06	1.976169e-06
2.986000e+02	3.003000e+02	1.675178e-03	1.985345e-06	1.985345e-06
3.003000e+02	3.020000e+02	1.729265e-03	2.017141e-06	2.017141e-06
3.020000e+02	3.037000e+02	1.730776e-03	2.018023e-06	2.018023e-06
3.037000e+02	3.054000e+02	1.779886e-03	2.046453e-06	2.046453e-06
3.054000e+02	3.071000e+02	1.858242e-03	2.091012e-06	2.091012e-06
3.071000e+02	3.088000e+02	1.892806e-03	2.110370e-06	2.110370e-06
3.088000e+02	3.105000e+02	1.902011e-03	2.115496e-06	2.115496e-06
3.105000e+02	3.122000e+02	1.933025e-03	2.132673e-06	2.132673e-06
3.122000e+02	3.139000e+02	2.076526e-03	2.210417e-06	2.210417e-06
3.139000e+02	3.156000e+02	2.087922e-03	2.216474e-06	2.216474e-06
3.156000e+02	3.173000e+02	2.144301e-03	2.246199e-06	2.246199e-06
3.173000e+02	3.190000e+02	2.186030e-03	2.267950e-06	2.267950e-06
3.190000e+02	3.207000e+02	2.294722e-03	2.323649e-06	2.323649e-06
3.207000e+02	3.224000e+02	2.372771e-03	2.362835e-06	2.362835e-06
3.224000e+02	3.241000e+02	2.391964e-03	2.372372e-06	2.372372e-06
3.241000e+02	3.258000e+02	2.521108e-03	2.435573e-06	2.435573e-06
3.258000e+02	3.275000e+02	2.677326e-03	2.509899e-06	2.509899e-06
3.275000e+02	3.292000e+02	2.706550e-03	2.523562e-06	2.523562e-06
3.292000e+02	3.309000e+02	2.839159e-03	2.584642e-06	2.584642e-06
3.309000e+02	3.326000e+02	2.962929e-03	2.640378e-06	2.640378e-06
3.326000e+02	3.343000e+02	3.076736e-03	2.690609e-06	2.690609e-06
3.343000e+02	3.360000e+02	3.228821e-03	2.756306e-06	2.756306e-06
3.360000e+02	3.377000e+02	3.458675e-03	2.852728e-06	2.852728e-06
3.377000e+02	3.394000e+02	3.575145e-03	2.900363e-06	2.900363e-06
3.394000e+02	3.411000e+02	3.907948e-03	3.032357e-06	3.032357e-06
3.411000e+02	3.428000e+02	3.987442e-03	3.063042e-06	3.063042e-06
3.428000e+02	3.445000e+02	4.308985e-03	3.184146e-06	3.184146e-06
3.445000e+02	3.462000e+02	4.447562e-03	3.234942e-06	3.234942e-06
3.462000e+02	3.479000e+02	4.966427e-03	3.418437e-06	3.418437e-06
3.479000e+02	3.496000e+02	5.377568e-03	3.557120e-06	3.557120e-06
3.496000e+02	3.513000e+02	5.871712e-03	3.716960e-06	3.716960e-06
3.513000e+02	3.530000e+02	6.623906e-03	3.947867e-06	3.947867e-06
3.530000e+02	3.547000e+02	7.668453e-03	4.247756e-06	4.247756e-06
3.547000e+02	3.564000e+02	9.357094e-03	4.692194e-06	4.692194e-06
3.564000e+02	3.581000e+02	1.071956e-02	5.022200e-06	5.022200e-06
3.581000e+02	3.598000e+02	1.336472e-02	5.607708e-06	5.607708e-06
3.598000e+02	3.615000e+02	1.797196e-02	6.502842e-06	6.502842e-06
3.615000e+02	3.632000e+02	3.056452e-02	8.480360e-06	8.480360e-06
3.632000e+02	3.649000e+02	1.053564e-01	1.574476e-05	1.574476e-05
3.649000e+02	3.666000e+02	2.429409e-01	2.390870e-05	2.390870e-05
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999927018547757e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	1.457976e-06	4.228065e-09	4.228065e-09
2.170000e+02	2.187000e+02	3.422804e-06	6.230778e-09	6.230778e-09
2.187000e+02	2.204000e+02	3.408309e-06	6.170790e-09	6.170790e-09
2.204000e+02	2.221000e+02	3.391699e-06	6.110652e-09	6.110652e-09
2.221000e+02	2.238000e+02	3.350711e-06	6.029894e-09	6.029894e-09
2.238000e+02	2.255000e+02	3.330331e-06	5.969194e-09	5.969194e-09
2.255000e+02	2.272000e+02	3.320722e-06	5.919661e-09	5.919661e-09
2.272000e+02	2.289000e+02	3.298693e-06	5.860315e-09	5.860315e-09
2.289000e+02	2.306000e+02	3.286505e-06	5.811401e-09	5.811401e-09
2.306000e+02	2.323000e+02	3.364261e-06	5.842019e-09	5.842019e-09
2.323000e+02	2.340000e+02	3.351216e-06	5.794194e-09	5.794194e-09
2.340000e+02	2.357000e+02	3.344729e-06	5.752879e-09	5.752879e-09
2.357000e+02	2.374000e+02	3.388092e-06	5.755824e-09	5.755824e-09
2.374000e+02	2.391000e+02	3.380031e-06	5.715120e-09	5.715120e-09
2.391000e+02	2.408000e+02	3.347182e-06	5.654740e-09	5.654740e-09
2.408000e+02	2.425000e+02	3.336151e-06	5.613859e-09	5.613859e-09
2.425000e+02	2.442000e+02	3.505437e-06	5.722873e-09	5.722873e-09
2.442000e+02	2.459000e+02	3.608996e-06	5.775898e-09	5.775898e-09
2.459000e+02	2.476000e+02	3.589406e-06	5.729645e-09	5.729645e-09
2.476000e+02	2.493000e+02	3.578231e-06	5.691102e-09	5.691102e-09
2.493000e+02	2.510000e+02	3.576900e-06	5.661063e-09	5.661063e-09
2.510000e+02	2.527000e+02	3.746092e-06	5.764672e-09	5.764672e-09
2.527000e+02	2.544000e+02	4.081122e-06	5.988342e-09	5.988342e-09
2.544000e+02	2.561000e+02	4.062584e-06	5.946282e-09	5.946282e-09
2.561000e+02	2.578000e+02	4.058558e-06	5.915767e-09	5.915767e-09
2.578000e+02	2.595000e+02	4.047578e-06	5.880406e-09	5.880406e-09
2.595000e+02	2.612000e+02	4.045819e-06	5.853016e-09	5.853016e-09
2.612000e+02	2.629000e+02	4.057840e-06	5.836022e-09	5.836022e-09
2.629000e+02	2.646000e+02	4.149761e-06	5.876484e-09	5.876484e-09
2.646000e+02	2.663000e+02	4.142571e-06	5.847028e-09	5.847028e-09
2.663000e+02	2.680000e+02	4.122403e-06	5.808554e-09	5.808554e-09
2.680000e+02	2.697000e+02	4.120534e-06	5.784052e-09	5.784052e-09
2.697000e+02	2.714000e+02	4.119864e-06	5.760915e-09	5.760915e-09
2.714000e+02	2.731000e+02	4.131294e-06	5.745273e-09	5.745273e-09
2.731000e+02	2.748000e+02	4.126694e-06	5.721060e-09	5.721060e-09
2.748000e+02	2.765000e+02	4.146858e-06	5.714119e-09	5.714119e-09
2.765000e+02	2.782000e+02	4.400422e-06	5.863713e-09	5.863713e-09
2.782000e+02	2.799000e+02	4.427223e-06	5.859824e-09	5.859824e-09
2.799000e+02	2.816000e+02	4.474343e-06	5.870468e-09	5.870468e-09
2.816000e+02	2.833000e+02	4.468739e-06	5.846592e-09	5.846592e-09
2.833000e+02	2.850000e+02	4.461155e-06	5.822037e-09	5.822037e-09
2.850000e+02	2.867000e+02	4.481310e-06	5.816496e-09	5.816496e-09
2.867000e+02	2.884000e+02	4.593035e-06	5.868259e-09	5.868259e-09
2.884000e+02	2.901000e+02	4.589278e-06	5.847101e-09	5.847101e-09
2.901000e+02	2.918000e+02	4.595946e-06	5.832432e-09	5.832432e-09
2.918000e+02	2.935000e+02	4.592481e-06	5.812181e-09	5.812181e-09
2.935000e+02	2.952000e+02	4.755061e-06	5.896774e-09	5.896774e-09
2.952000e+02	2.969000e+02	4.886751e-06	5.959526e-09	5.959526e-09
2.969000e+02	2.986000e+02	4.962463e-06	5.988709e-09	5.988709e-09
2.986000e+02	3.003000e+02	4.977641e-06	5.980343e-09	5.980343e-09
3.003000e+02	3.020000e+02	5.087445e-06	6.028789e-09	6.028789e-09
3.020000e+02	3.037000e+02	5.079205e-06	6.007406e-09	6.007406e-09
3.037000e+02	3.054000e+02	5.196202e-06	6.058738e-09	6.058738e-09
3.054000e+02	3.071000e+02	5.385230e-06	6.152767e-09	6.152767e-09
3.071000e+02	3.088000e+02	5.447812e-06	6.171645e-09	6.171645e-09
3.088000e+02	3.105000e+02	5.452745e-06	6.159124e-09	6.159124e-09
3.105000e+02	3.122000e+02	5.533727e-06	6.189395e-09	6.189395e-09
3.122000e+02	3.139000e+02	5.915176e-06	6.382868e-09	6.382868e-09
3.139000e+02	3.156000e+02	5.913018e-06	6.365380e-09	6.365380e-09
3.156000e+02	3.173000e+02	6.044418e-06	6.421118e-09	6.421118e-09
3.173000e+02	3.190000e+02	6.132753e-06	6.452721e-09	6.452721e-09
3.190000e+02	3.207000e+02	6.406459e-06	6.579948e-09	6.579948e-09
3.207000e+02	3.224000e+02	6.588059e-06	6.657140e-09	6.657140e-09
3.224000e+02	3.241000e+02	6.609912e-06	6.653529e-09	6.653529e-09
3.241000e+02	3.258000e+02	6.942659e-06	6.805397e-09	6.805397e-09
3.258000e+02	3.275000e+02	7.341824e-06	6.982660e-09	6.982660e-09
3.275000e+02	3.292000e+02	7.388665e-06	6.989696e-09	6.989696e-09
3.292000e+02	3.309000e+02	7.721400e-06	7.130564e-09	7.130564e-09
3.309000e+02	3.326000e+02	8.024000e-06	7.254816e-09	7.254816e-09
3.326000e+02	3.343000e+02	8.296929e-06	7.362737e-09	7.362737e-09
3.343000e+02	3.360000e+02	8.670753e-06	7.512458e-09	7.512458e-09
3.360000e+02	3.377000e+02	9.251494e-06	7.745455e-09	7.745455e-09
3.377000e+02	3.394000e+02	9.521653e-06	7.842185e-09	7.842185e-09
3.394000e+02	3.411000e+02	1.036964e-05	8.169817e-09	8.169817e-09
3.411000e+02	3.428000e+02	1.054495e-05	8.226060e-09	8.226060e-09
3.428000e+02	3.445000e+02	1.134581e-05	8.516879e-09	8.516879e-09
3.445000e+02	3.462000e+02	1.167077e-05	8.624920e-09	8.624920e-09
3.462000e+02	3.479000e+02	1.298612e-05	9.082820e-09	9.082820e-09
3.479000e+02	3.496000e+02	1.401074e-05	9.418762e-09	9.418762e-09
3.496000e+02	3.513000e+02	1.524351e-05	9.808110e-09	9.808110e-09
3.513000e+02	3.530000e+02	1.713632e-05	1.038264e-08	1.038264e-08
3.530000e+02	3.547000e+02	1.977194e-05	1.113465e-08	1.113465e-08
3.547000e+02	3.564000e+02	2.404574e-05	1.226018e-08	1.226018e-08
3.564000e+02	3.581000e+02	2.745048e-05	1.307857e-08	1.307857e-08
3.581000e+02	3.598000e+02	3.411243e-05	1.455737e-08	1.455737e-08
3.598000e+02	3.615000e+02	4.572052e-05	1.682764e-08	1.682764e-08
3.615000e+02	3.632000e+02	7.749641e-05	2.187433e-08	2.187433e-08
3.632000e+02	3.649000e+02	2.661339e-04	4.046766e-08	4.046766e-08
3.649000e+02	3.666000e+02	6.129735e-04	6.138469e-08	6.138469e-08
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999931906643291e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	5.980300e-06	2.466323e-08	2.466323e-08
2.170000e+02	2.187000e+02	3.043152e-05	6.644937e-08	6.644937e-08
2.187000e+02	2.204000e+02	4.341447e-05	2.629486e-07	2.629486e-07
2.204000e+02	2.221000e+02	5.308241e-05	1.150300e-07	1.150300e-07
2.221000e+02	2.238000e+02	6.003588e-05	2.997658e-07	2.997658e-07
2.238000e+02	2.255000e+02	6.627006e-05	1.411220e-07	1.411220e-07
2.255000e+02	2.272000e+02	7.188394e-05	1.517594e-07	1.517594e-07
2.272000e+02	2.289000e+02	7.655371e-05	1.602087e-07	1.602087e-07
2.289000e+02	2.306000e+02	8.088335e-05	1.632896e-07	1.632896e-07
2.306000e+02	2.323000e+02	8.489582e-05	1.676008e-07	1.676008e-07
2.323000e+02	2.340000e+02	8.851300e-05	1.746108e-07	1.746108e-07
2.340000e+02	2.357000e+02	9.158147e-05	1.814347e-07	1.814347e-07
2.357000e+02	2.374000e+02	9.446729e-05	1.862788e-07	1.862788e-07
2.374000e+02	2.391000e+02	9.759929e-05	1.913146e-07	1.913146e-07
2.391000e+02	2.408000e+02	9.971100e-05	1.938408e-07	1.938408e-07
2.408000e+02	2.425000e+02	1.024618e-04	1.967558e-07	1.967558e-07
2.425000e+02	2.442000e+02	1.047811e-04	1.968054e-07	1.968054e-07
2.442000e+02	2.459000e+02	1.076520e-04	1.988478e-07	1.988478e-07
2.459000e+02	2.476000e+02	1.096049e-04	2.039526e-07	2.039526e-07
2.476000e+02	2.493000e+02	1.119249e-04	2.068428e-07	2.068428e-07
2.493000e+02	2.510000e+02	1.145941e-04	2.116379e-07	2.116379e-07
2.510000e+02	2.527000e+02	1.163505e-04	2.099225e-07	2.099225e-07
2.527000e+02	2.544000e+02	1.185604e-04	2.032885e-07	2.032885e-07
2.544000e+02	2.561000e+02	1.202542e-04	2.058792e-07	2.058792e-07
2.561000e+02	2.578000e+02	1.225788e-04	2.085285e-07	2.085285e-07
2.578000e+02	2.595000e+02	1.246551e-04	2.111101e-07	2.111101e-07
2.595000e+02	2.612000e+02	1.269372e-04	2.122948e-07	2.122948e-07
2.612000e+02	2.629000e+02	1.288621e-04	2.139963e-07	2.139963e-07
2.629000e+02	2.646000e+02	1.308729e-04	2.129639e-07	2.129639e-07
2.646000e+02	2.663000e+02	1.332291e-04	2.148989e-07	2.148989e-07
2.663000e+02	2.680000e+02	1.350556e-04	2.152820e-07	2.152820e-07
2.680000e+02	2.697000e+02	1.374132e-04	2.182186e-07	2.182186e-07
2.697000e+02	2.714000e+02	1.396535e-04	2.205142e-07	2.205142e-07
2.714000e+02	2.731000e+02	1.419969e-04	2.227779e-07	2.227779e-07
2.731000e+02	2.748000e+02	1.442499e-04	2.249017e-07	2.249017e-07
2.748000e+02	2.765000e+02	1.469176e-04	2.266574e-07	2.266574e-07
2.765000e+02	2.782000e+02	1.492264e-04	2.225341e-07	2.225341e-07
2.782000e+02	2.799000e+02	1.515482e-04	2.237039e-07	2.237039e-07
2.799000e+02	2.816000e+02	1.544653e-04	2.259886e-07	2.259886e-07
2.816000e+02	2.833000e+02	1.570401e-04	2.294656e-07	2.294656e-07
2.833000e+02	2.850000e+02	1.597939e-04	2.321435e-07	2.321435e-07
2.850000e+02	2.867000e+02	1.629389e-04	2.358736e-07	2.358736e-07
2.867000e+02	2.884000e+02	1.658814e-04	2.344591e-07	2.344591e-07
2.884000e+02	2.901000e+02	1.688906e-04	2.362065e-07	2.362065e-07
2.901000e+02	2.918000e+02	1.726165e-04	2.394582e-07	2.394582e-07
2.918000e+02	2.935000e+02	1.760495e-04	2.440405e-07	2.440405e-07
2.935000e+02	2.952000e+02	1.797241e-04	2.441288e-07	2.441288e-07
2.952000e+02	2.969000e+02	1.835928e-04	2.443051e-07	2.443051e-07
2.969000e+02	2.986000e+02	1.871080e-04	2.443464e-07	2.443464e-07
2.986000e+02	3.003000e+02	1.913492e-04	2.482467e-07	2.482467e-07
3.003000e+02	3.020000e+02	1.956518e-04	2.488355e-07	2.488355e-07
3.020000e+02	3.037000e+02	2.002356e-04	2.543617e-07	2.543617e-07
3.037000e+02	3.054000e+02	2.053886e-04	2.568591e-07	2.568591e-07
3.054000e+02	3.071000e+02	2.101346e-04	2.565978e-07	2.565978e-07
3.071000e+02	3.088000e+02	2.160231e-04	2.608585e-07	2.608585e-07
3.088000e+02	3.105000e+02	2.218156e-04	2.666049e-07	2.666049e-07
3.105000e+02	3.122000e+02	2.275300e-04	2.719713e-07	2.719713e-07
3.122000e+02	3.139000e+02	2.339747e-04	2.693824e-07	2.693824e-07
3.139000e+02	3.156000e+02	2.408492e-04	2.755574e-07	2.755574e-07
3.156000e+02	3.173000e+02	2.490238e-04	2.812051e-07	2.812051e-07
3.173000e+02	3.190000e+02	2.567434e-04	2.863494e-07	2.863494e-07
3.190000e+02	3.207000e+02	2.647659e-04	2.879318e-07	2.879318e-07
3.207000e+02	3.224000e+02	2.740375e-04	2.929644e-07	2.929644e-07
3.224000e+02	3.241000e+02	2.837014e-04	3.010050e-07	3.010050e-07
3.241000e+02	3.258000e+02	2.943054e-04	3.045359e-07	3.045359e-07
3.258000e+02	3.275000e+02	3.057786e-04	3.063931e-07	3.063931e-07
3.275000e+02	3.292000e+02	3.184254e-04	3.173168e-07	3.173168e-07
3.292000e+02	3.309000e+02	3.328701e-04	3.236678e-07	3.236678e-07
3.309000e+02	3.326000e+02	3.479013e-04	3.305145e-07	3.305145e-07
3.326000e+02	3.343000e+02	3.648043e-04	3.391346e-07	3.391346e-07
3.343000e+02	3.360000e+02	3.832102e-04	3.476570e-07	3.476570e-07
3.360000e+02	3.377000e+02	4.042013e-04	3.535973e-07	3.535973e-07
3.377000e+02	3.394000e+02	4.275243e-04	3.677769e-07	3.677769e-07
3.394000e+02	3.411000e+02	4.531818e-04	3.721967e-07	3.721967e-07
3.411000e+02	3.428000e+02	4.836681e-04	3.922740e-07	3.922740e-07
3.428000e+02	3.445000e+02	5.173278e-04	4.027638e-07	4.027638e-07
3.445000e+02	3.462000e+02	5.587129e-04	4.274604e-07	4.274604e-07
3.462000e+02	3.479000e+02	6.056129e-04	4.381524e-07	4.381524e-07
3.479000e+02	3.496000e+02	6.621406e-04	4.600540e-07	4.600540e-07
3.496000e+02	3.513000e+02	7.325082e-04	4.861593e-07	4.861593e-07
3.513000e+02	3.530000e+02	8.192100e-04	5.112854e-07	5.112854e-07
3.530000e+02	3.547000e+02	9.292612e-04	5.389042e-07	5.389042e-07
3.547000e+02	3.564000e+02	1.078979e-03	5.664825e-07	5.664825e-07
3.564000e+02	3.581000e+02	1.288649e-03	6.308387e-07	6.308387e-07
3.581000e+02	3.598000e+02	1.610144e-03	7.056198e-07	7.056198e-07
3.598000e+02	3.615000e+02	2.168160e-03	8.201498e-07	8.201498e-07
3.615000e+02	3.632000e+02	3.430841e-03	9.973659e-07	9.973659e-07
3.632000e+02	3.649000e+02	1.216068e-02	1.909476e-06	1.909476e-06
3.649000e+02	3.666000e+02	2.912715e-02	3.052230e-06	3.052230e-06
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04045833992662356e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	8.771565e-05	3.952436e-08	3.952436e-08
2.170000e+02	2.187000e+02	2.075028e-04	6.079440e-08	6.079440e-08
2.187000e+02	2.204000e+02	2.091600e-04	6.103899e-08	6.103899e-08
2.204000e+02	2.221000e+02	2.108535e-04	6.128489e-08	6.128489e-08
2.221000e+02	2.238000e+02	2.126326e-04	6.154243e-08	6.154243e-08
2.238000e+02	2.255000e+02	2.142159e-04	6.177252e-08	6.177252e-08
2.255000e+02	2.272000e+02	2.156851e-04	6.197946e-08	6.197946e-08
2.272000e+02	2.289000e+02	2.174250e-04	6.222623e-08	6.222623e-08
2.289000e+02	2.306000e+02	2.192111e-04	6.248449e-08	6.248449e-08
2.306000e+02	2.323000e+02	2.253762e-04	6.333797e-08	6.333797e-08
2.323000e+02	2.340000e+02	2.347222e-04	6.459236e-08	6.459236e-08
2.340000e+02	2.357000e+02	2.411278e-04	6.549904e-08	6.549904e-08
2.357000e+02	2.374000e+02	2.591259e-04	6.797407e-08	6.797407e-08
2.374000e+02	2.391000e+02	2.609869e-04	6.822038e-08	6.822038e-08
2.391000e+02	2.408000e+02	2.628883e-04	6.846766e-08	6.846766e-08
2.408000e+02	2.425000e+02	2.649682e-04	6.873783e-08	6.873783e-08
2.425000e+02	2.442000e+02	2.668106e-04	6.898164e-08	6.898164e-08
2.442000e+02	2.459000e+02	2.925098e-04	7.211031e-08	7.211031e-08
2.459000e+02	2.476000e+02	2.958055e-04	7.250997e-08	7.250997e-08
2.476000e+02	2.493000e+02	2.978572e-04	7.276214e-08	7.276214e-08
2.493000e+02	2.510000e+02	3.059360e-04	7.389467e-08	7.389467e-08
2.510000e+02	2.527000e+02	3.346586e-04	7.735310e-08	7.735310e-08
2.527000e+02	2.544000e+02	3.379719e-04	7.773420e-08	7.773420e-08
2.544000e+02	2.561000e+02	3.426595e-04	7.826143e-08	7.826143e-08
2.561000e+02	2.578000e+02	3.450928e-04	7.853620e-08	7.853620e-08
2.578000e+02	2.595000e+02	3.473625e-04	7.879492e-08	7.879492e-08
2.595000e+02	2.612000e+02	3.498970e-04	7.909842e-08	7.909842e-08
2.612000e+02	2.629000e+02	3.527378e-04	7.947538e-08	7.947538e-08
2.629000e+02	2.646000e+02	3.678006e-04	8.111901e-08	8.111901e-08
2.646000e+02	2.663000e+02	3.712239e-04	8.149331e-08	8.149331e-08
2.663000e+02	2.680000e+02	3.735359e-04	8.174890e-08	8.174890e-08
2.680000e+02	2.697000e+02	3.759944e-04	8.201369e-08	8.201369e-08
2.697000e+02	2.714000e+02	3.791607e-04	8.242184e-08	8.242184e-08
2.714000e+02	2.731000e+02	3.837371e-04	8.298632e-08	8.298632e-08
2.731000e+02	2.748000e+02	3.902540e-04	8.369699e-08	8.369699e-08
2.748000e+02	2.765000e+02	4.059895e-04	8.530053e-08	8.530053e-08
2.765000e+02	2.782000e+02	4.085579e-04	8.557311e-08	8.557311e-08
2.782000e+02	2.799000e+02	4.145247e-04	8.621061e-08	8.621061e-08
2.799000e+02	2.816000e+02	4.241782e-04	8.722220e-08	8.722220e-08
2.816000e+02	2.833000e+02	4.268104e-04	8.751437e-08	8.751437e-08
2.833000e+02	2.850000e+02	4.346456e-04	8.829028e-08	8.829028e-08
2.850000e+02	2.867000e+02	4.495899e-04	8.974379e-08	8.974379e-08
2.867000e+02	2.884000e+02	4.614020e-04	9.094308e-08	9.094308e-08
2.884000e+02	2.901000e+02	4.650681e-04	9.136800e-08	9.136800e-08
2.901000e+02	2.918000e+02	4.681755e-04	9.167779e-08	9.167779e-08
2.918000e+02	2.935000e+02	4.710615e-04	9.195649e-08	9.195649e-08
2.935000e+02	2.952000e+02	5.000461e-04	9.469355e-08	9.469355e-08
2.952000e+02	2.969000e+02	5.054669e-04	9.524496e-08	9.524496e-08
2.969000e+02	2.986000e+02	5.090179e-04	9.561089e-08	9.561089e-08
2.986000e+02	3.003000e+02	5.143841e-04	9.610215e-08	9.610215e-08
3.003000e+02	3.020000e+02	5.264526e-04	9.724572e-08	9.724572e-08
3.020000e+02	3.037000e+02	5.506287e-04	9.942442e-08	9.942442e-08
3.037000e+02	3.054000e+02	5.542444e-04	9.976831e-08	9.976831e-08
3.054000e+02	3.071000e+02	5.698014e-04	1.011462e-07	1.011462e-07
3.071000e+02	3.088000e+02	5.773759e-04	1.018412e-07	1.018412e-07
3.088000e+02	3.105000e+02	5.967071e-04	1.035222e-07	1.035222e-07
3.105000e+02	3.122000e+02	6.200624e-04	1.054760e-07	1.054760e-07
3.122000e+02	3.139000e+02	6.312935e-04	1.064419e-07	1.064419e-07
3.139000e+02	3.156000e+02	6.356935e-04	1.068713e-07	1.068713e-07
3.156000e+02	3.173000e+02	6.718829e-04	1.097845e-07	1.097845e-07
3.173000e+02	3.190000e+02	6.948524e-04	1.116249e-07	1.116249e-07
3.190000e+02	3.207000e+02	6.995541e-04	1.120660e-07	1.120660e-07
3.207000e+02	3.224000e+02	7.248812e-04	1.140721e-07	1.140721e-07
3.224000e+02	3.241000e+02	7.652535e-04	1.171204e-07	1.171204e-07
3.241000e+02	3.258000e+02	7.828400e-04	1.185110e-07	1.185110e-07
3.258000e+02	3.275000e+02	7.993571e-04	1.197967e-07	1.197967e-07
3.275000e+02	3.292000e+02	8.573265e-04	1.239257e-07	1.239257e-07
3.292000e+02	3.309000e+02	8.948747e-04	1.266384e-07	1.266384e-07
3.309000e+02	3.326000e+02	9.065082e-04	1.274858e-07	1.274858e-07
3.326000e+02	3.343000e+02	9.800059e-04	1.325037e-07	1.325037e-07
3.343000e+02	3.360000e+02	9.965759e-04	1.336546e-07	1.336546e-07
3.360000e+02	3.377000e+02	1.062821e-03	1.380115e-07	1.380115e-07
3.377000e+02	3.394000e+02	1.120101e-03	1.416306e-07	1.416306e-07
3.394000e+02	3.411000e+02	1.165574e-03	1.446090e-07	1.446090e-07
3.411000e+02	3.428000e+02	1.265395e-03	1.505259e-07	1.505259e-07
3.428000e+02	3.445000e+02	1.330489e-03	1.543813e-07	1.543813e-07
3.445000e+02	3.462000e+02	1.445496e-03	1.608212e-07	1.608212e-07
3.462000e+02	3.479000e+02	1.565454e-03	1.673118e-07	1.673118e-07
3.479000e+02	3.496000e+02	1.697494e-03	1.742431e-07	1.742431e-07
3.496000e+02	3.513000e+02	1.932702e-03	1.858769e-07	1.858769e-07
3.513000e+02	3.530000e+02	2.170414e-03	1.968313e-07	1.968313e-07
3.530000e+02	3.547000e+02	2.491191e-03	2.108769e-07	2.108769e-07
3.547000e+02	3.564000e+02	2.848209e-03	2.255248e-07	2.255248e-07
3.564000e+02	3.581000e+02	3.358491e-03	2.450049e-07	2.450049e-07
3.581000e+02	3.598000e+02	4.176407e-03	2.731289e-07	2.731289e-07
3.598000e+02	3.615000e+02	5.667295e-03	3.180147e-07	3.180147e-07
3.615000e+02	3.632000e+02	9.181124e-03	4.048682e-07	4.048682e-07
3.632000e+02	3.649000e+02	3.281494e-02	7.649712e-07	7.649712e-07
3.649000e+02	3.666000e+02	7.124029e-02	1.127877e-06	1.127877e-06
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24378078512915805e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.910724e-03	1.386949e-06	1.386949e-06
2.170000e+02	2.187000e+02	1.554136e-02	2.100747e-06	2.100747e-06
2.187000e+02	2.204000e+02	1.531370e-02	2.095202e-06	2.095202e-06
2.204000e+02	2.221000e+02	1.550377e-02	2.106176e-06	2.106176e-06
2.221000e+02	2.238000e+02	1.785091e-02	2.205403e-06	2.205403e-06
2.238000e+02	2.255000e+02	2.146628e-02	2.348770e-06	2.348770e-06
2.255000e+02	2.272000e+02	2.215166e-02	2.375379e-06	2.375379e-06
2.272000e+02	2.289000e+02	2.287374e-02	2.404075e-06	2.404075e-06
2.289000e+02	2.306000e+02	2.415465e-02	2.454583e-06	2.454583e-06
2.306000e+02	2.323000e+02	2.498476e-02	2.488094e-06	2.488094e-06
2.323000e+02	2.340000e+02	2.605405e-02	2.525681e-06	2.525681e-06
2.340000e+02	2.357000e+02	2.644260e-02	2.558860e-06	2.558860e-06
2.357000e+02	2.374000e+02	2.533525e-02	2.572999e-06	2.572999e-06
2.374000e+02	2.391000e+02	2.456915e-02	2.550521e-06	2.550521e-06
2.391000e+02	2.408000e+02	2.466991e-02	2.556838e-06	2.556838e-06
2.408000e+02	2.425000e+02	2.484901e-02	2.566325e-06	2.566325e-06
2.425000e+02	2.442000e+02	2.499406e-02	2.576050e-06	2.576050e-06
2.442000e+02	2.459000e+02	2.551632e-02	2.594162e-06	2.594162e-06
2.459000e+02	2.476000e+02	2.587522e-02	2.609257e-06	2.609257e-06
2.476000e+02	2.493000e+02	2.632822e-02	2.627879e-06	2.627879e-06
2.493000e+02	2.510000e+02	2.664858e-02	2.703119e-06	2.703119e-06
2.510000e+02	2.527000e+02	2.680288e-02	2.776674e-06	2.776674e-06
2.527000e+02	2.544000e+02	2.702462e-02	2.788690e-06	2.788690e-06
2.544000e+02	2.561000e+02	2.682172e-02	2.786225e-06	2.786225e-06
2.561000e+02	2.578000e+02	2.639126e-02	2.775506e-06	2.775506e-06
2.578000e+02	2.595000e+02	2.631878e-02	2.777127e-06	2.777127e-06
2.595000e+02	2.612000e+02	2.630442e-02	2.786625e-06	2.786625e-06
2.612000e+02	2.629000e+02	2.635355e-02	2.812890e-06	2.812890e-06
2.629000e+02	2.646000e+02	2.648831e-02	2.828923e-06	2.828923e-06
2.646000e+02	2.663000e+02	2.630754e-02	2.827908e-06	2.827908e-06
2.663000e+02	2.680000e+02	2.629644e-02	2.832062e-06	2.832062e-06
2.680000e+02	2.697000e+02	2.641206e-02	2.838204e-06	2.838204e-06
2.697000e+02	2.714000e+02	2.640979e-02	2.866263e-06	2.866263e-06
2.714000e+02	2.731000e+02	2.633831e-02	2.896370e-06	2.896370e-06
2.731000e+02	2.748000e+02	2.654271e-02	2.916751e-06	2.916751e-06
2.748000e+02	2.765000e+02	2.690453e-02	2.929361e-06	2.929361e-06
2.765000e+02	2.782000e+02	2.727716e-02	2.945848e-06	2.945848e-06
2.782000e+02	2.799000e+02	2.693642e-02	2.950704e-06	2.950704e-06
2.799000e+02	2.816000e+02	2.609396e-02	2.946141e-06	2.946141e-06
2.816000e+02	2.833000e+02	2.631827e-02	2.965302e-06	2.965302e-06
2.833000e+02	2.850000e+02	2.625945e-02	2.967498e-06	2.967498e-06
2.850000e+02	2.867000e+02	2.547392e-02	2.948638e-06	2.948638e-06
2.867000e+02	2.884000e+02	2.497822e-02	2.963349e-06	2.963349e-06
2.884000e+02	2.901000e+02	2.615223e-02	3.028430e-06	3.028430e-06
2.901000e+02	2.918000e+02	2.669632e-02	3.051148e-06	3.051148e-06
2.918000e+02	2.935000e+02	2.582458e-02	3.029204e-06	3.029204e-06
2.935000e+02	2.952000e+02	2.490646e-02	3.029772e-06	3.029772e-06
2.952000e+02	2.969000e+02	2.476915e-02	3.049911e-06	3.049911e-06
2.969000e+02	2.986000e+02	2.526007e-02	3.082231e-06	3.082231e-06
2.986000e+02	3.003000e+02	2.531642e-02	3.087991e-06	3.087991e-06
3.003000e+02	3.020000e+02	2.459466e-02	3.095614e-06	3.095614e-06
3.020000e+02	3.037000e+02	2.375416e-02	3.098771e-06	3.098771e-06
3.037000e+02	3.054000e+02	2.361268e-02	3.107751e-06	3.107751e-06
3.054000e+02	3.071000e+02	2.417831e-02	3.143223e-06	3.143223e-06
3.071000e+02	3.088000e+02	2.386545e-02	3.156485e-06	3.156485e-06
3.088000e+02	3.105000e+02	2.458978e-02	3.202796e-06	3.202796e-06
3.105000e+02	3.122000e+02	2.512896e-02	3.231860e-06	3.231860e-06
3.122000e+02	3.139000e+02	2.499501e-02	3.251152e-06	3.251152e-06
3.139000e+02	3.156000e+02	2.469362e-02	3.273975e-06	3.273975e-06
3.156000e+02	3.173000e+02	2.509152e-02	3.303247e-06	3.303247e-06
3.173000e+02	3.190000e+02	2.466546e-02	3.316685e-06	3.316685e-06
3.190000e+02	3.207000e+02	2.397498e-02	3.332316e-06	3.332316e-06
3.207000e+02	3.224000e+02	2.384598e-02	3.364129e-06	3.364129e-06
3.224000e+02	3.241000e+02	2.331635e-02	3.371679e-06	3.371679e-06
3.241000e+02	3.258000e+02	2.306992e-02	3.412899e-06	3.412899e-06
3.258000e+02	3.275000e+02	2.286847e-02	3.449496e-06	3.449496e-06
3.275000e+02	3.292000e+02	2.273360e-02	3.465864e-06	3.465864e-06
3.292000e+02	3.309000e+02	2.369506e-02	3.552660e-06	3.552660e-06
3.309000e+02	3.326000e+02	2.356800e-02	3.577023e-06	3.577023e-06
3.326000e+02	3.343000e+02	2.380999e-02	3.656871e-06	3.656871e-06
3.343000e+02	3.360000e+02	2.384049e-02	3.694892e-06	3.694892e-06
3.360000e+02	3.377000e+02	2.423096e-02	3.781669e-06	3.781669e-06
3.377000e+02	3.394000e+02	2.369782e-02	3.816405e-06	3.816405e-06
3.394000e+02	3.411000e+02	2.397686e-02	3.939075e-06	3.939075e-06
3.411000e+02	3.428000e+02	2.451525e-02	4.002010e-06	4.002010e-06
3.428000e+02	3.445000e+02	2.499100e-02	4.102040e-06	4.102040e-06
3.445000e+02	3.462000e+02	2.542588e-02	4.194696e-06	4.194696e-06
3.462000e+02	3.479000e+02	2.589191e-02	4.307785e-06	4.307785e-06
3.479000e+02	3.496000e+02	2.656640e-02	4.464887e-06	4.464887e-06
3.496000e+02	3.513000e+02	2.798210e-02	4.698949e-06	4.698949e-06
3.513000e+02	3.530000e+02	2.907545e-02	4.864346e-06	4.864346e-06
3.530000e+02	3.547000e+02	3.115695e-02	5.174437e-06	5.174437e-06
3.547000e+02	3.564000e+02	3.304942e-02	5.513810e-06	5.513810e-06
3.564000e+02	3.581000e+02	3.609122e-02	6.001462e-06	6.001462e-06
3.581000e+02	3.598000e+02	4.100635e-02	6.596578e-06	6.596578e-06
3.598000e+02	3.615000e+02	4.991624e-02	7.538097e-06	7.538097e-06
3.615000e+02	3.632000e+02	7.230059e-02	9.568428e-06	9.568428e-06
3.632000e+02	3.649000e+02	2.220514e-01	1.766653e-05	1.766653e-05
3.649000e+02	3.666000e+02	4.673448e-01	2.638801e-05	2.638801e-05
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.61494870991076693e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	1.416678e-06	6.686719e-10	6.686719e-10
2.170000e+02	2.187000e+02	3.314423e-06	1.018602e-09	1.018602e-09
2.187000e+02	2.204000e+02	3.290544e-06	1.009252e-09	1.009252e-09
2.204000e+02	2.221000e+02	3.268808e-06	1.000329e-09	1.000329e-09
2.221000e+02	2.238000e+02	3.249321e-06	9.919154e-10	9.919154e-10
2.238000e+02	2.255000e+02	3.227473e-06	9.833554e-10	9.833554e-10
2.255000e+02	2.272000e+02	3.206014e-06	9.747854e-10	9.747854e-10
2.272000e+02	2.289000e+02	3.189130e-06	9.671064e-10	9.671064e-10
2.289000e+02	2.306000e+02	3.172492e-06	9.597942e-10	9.597942e-10
2.306000e+02	2.323000e+02	3.223324e-06	9.618863e-10	9.618863e-10
2.323000e+02	2.340000e+02	3.324223e-06	9.703492e-10	9.703492e-10
2.340000e+02	2.357000e+02	3.366348e-06	9.728491e-10	9.728491e-10
2.357000e+02	2.374000e+02	3.558858e-06	9.983793e-10	9.983793e-10
2.374000e+02	2.391000e+02	3.541443e-06	9.914121e-10	9.914121e-10
2.391000e+02	2.408000e+02	3.526015e-06	9.846987e-10	9.846987e-10
2.408000e+02	2.425000e+02	3.513435e-06	9.785025e-10	9.785025e-10
2.425000e+02	2.442000e+02	3.497406e-06	9.721590e-10	9.721590e-10
2.442000e+02	2.459000e+02	3.817479e-06	1.006612e-09	1.006612e-09
2.459000e+02	2.476000e+02	3.820314e-06	1.002382e-09	1.002382e-09
2.476000e+02	2.493000e+02	3.806349e-06	9.963155e-10	9.963155e-10
2.493000e+02	2.510000e+02	3.836141e-06	1.002029e-09	1.002029e-09
2.510000e+02	2.527000e+02	4.138884e-06	1.039314e-09	1.039314e-09
2.527000e+02	2.544000e+02	4.138424e-06	1.035071e-09	1.035071e-09
2.544000e+02	2.561000e+02	4.157143e-06	1.032934e-09	1.032934e-09
2.561000e+02	2.578000e+02	4.146955e-06	1.027547e-09	1.027547e-09
2.578000e+02	2.595000e+02	4.134898e-06	1.022178e-09	1.022178e-09
2.595000e+02	2.612000e+02	4.122879e-06	1.017518e-09	1.017518e-09
2.612000e+02	2.629000e+02	4.106094e-06	1.013981e-09	1.013981e-09
2.629000e+02	2.646000e+02	4.251223e-06	1.026543e-09	1.026543e-09
2.646000e+02	2.663000e+02	4.253714e-06	1.023044e-09	1.023044e-09
2.663000e+02	2.680000e+02	4.242908e-06	1.018211e-09	1.018211e-09
2.680000e+02	2.697000e+02	4.235749e-06	1.013642e-09	1.013642e-09
2.697000e+02	2.714000e+02	4.221594e-06	1.011016e-09	1.011016e-09
2.714000e+02	2.731000e+02	4.222529e-06	1.010495e-09	1.010495e-09
2.731000e+02	2.748000e+02	4.257509e-06	1.011624e-09	1.011624e-09
2.748000e+02	2.765000e+02	4.409749e-06	1.023458e-09	1.023458e-09
2.765000e+02	2.782000e+02	4.402595e-06	1.019418e-09	1.019418e-09
2.782000e+02	2.799000e+02	4.429302e-06	1.019790e-09	1.019790e-09
2.799000e+02	2.816000e+02	4.495813e-06	1.024718e-09	1.024718e-09
2.816000e+02	2.833000e+02	4.485306e-06	1.021174e-09	1.021174e-09
2.833000e+02	2.850000e+02	4.539921e-06	1.023225e-09	1.023225e-09
2.850000e+02	2.867000e+02	4.674666e-06	1.033068e-09	1.033068e-09
2.867000e+02	2.884000e+02	4.757434e-06	1.040114e-09	1.040114e-09
2.884000e+02	2.901000e+02	4.747651e-06	1.038472e-09	1.038472e-09
2.901000e+02	2.918000e+02	4.745762e-06	1.035364e-09	1.035364e-09
2.918000e+02	2.935000e+02	4.744013e-06	1.031991e-09	1.031991e-09
2.935000e+02	2.952000e+02	5.014731e-06	1.056015e-09	1.056015e-09
2.952000e+02	2.969000e+02	5.027471e-06	1.055846e-09	1.055846e-09
2.969000e+02	2.986000e+02	5.023355e-06	1.053635e-09	1.053635e-09
2.986000e+02	3.003000e+02	5.047219e-06	1.052700e-09	1.052700e-09
3.003000e+02	3.020000e+02	5.128985e-06	1.059117e-09	1.059117e-09
3.020000e+02	3.037000e+02	5.339407e-06	1.076530e-09	1.076530e-09
3.037000e+02	3.054000e+02	5.338389e-06	1.074139e-09	1.074139e-09
3.054000e+02	3.071000e+02	5.459171e-06	1.082758e-09	1.082758e-09
3.071000e+02	3.088000e+02	5.494337e-06	1.084246e-09	1.084246e-09
3.088000e+02	3.105000e+02	5.648624e-06	1.096042e-09	1.096042e-09
3.105000e+02	3.122000e+02	5.850355e-06	1.110522e-09	1.110522e-09
3.122000e+02	3.139000e+02	5.920512e-06	1.114748e-09	1.114748e-09
3.139000e+02	3.156000e+02	5.915065e-06	1.113431e-09	1.113431e-09
3.156000e+02	3.173000e+02	6.240718e-06	1.137546e-09	1.137546e-09
3.173000e+02	3.190000e+02	6.426406e-06	1.150617e-09	1.150617e-09
3.190000e+02	3.207000e+02	6.420629e-06	1.149376e-09	1.149376e-09
3.207000e+02	3.224000e+02	6.620794e-06	1.163971e-09	1.163971e-09
3.224000e+02	3.241000e+02	6.978200e-06	1.188934e-09	1.188934e-09
3.241000e+02	3.258000e+02	7.090088e-06	1.197143e-09	1.197143e-09
3.258000e+02	3.275000e+02	7.194324e-06	1.204249e-09	1.204249e-09
3.275000e+02	3.292000e+02	7.717659e-06	1.239340e-09	1.239340e-09
3.292000e+02	3.309000e+02	8.011341e-06	1.260399e-09	1.260399e-09
3.309000e+02	3.326000e+02	8.071512e-06	1.262760e-09	1.262760e-09
3.326000e+02	3.343000e+02	8.701953e-06	1.306129e-09	1.306129e-09
3.343000e+02	3.360000e+02	8.800729e-06	1.311219e-09	1.311219e-09
3.360000e+02	3.377000e+02	9.349900e-06	1.347466e-09	1.347466e-09
3.377000e+02	3.394000e+02	9.828600e-06	1.376238e-09	1.376238e-09
3.394000e+02	3.411000e+02	1.014596e-05	1.398442e-09	1.398442e-09
3.411000e+02	3.428000e+02	1.101890e-05	1.448720e-09	1.448720e-09
3.428000e+02	3.445000e+02	1.153104e-05	1.478457e-09	1.478457e-09
3.445000e+02	3.462000e+02	1.251339e-05	1.532641e-09	1.532641e-09
3.462000e+02	3.479000e+02	1.351818e-05	1.587203e-09	1.587203e-09
3.479000e+02	3.496000e+02	1.459708e-05	1.645696e-09	1.645696e-09
3.496000e+02	3.513000e+02	1.657451e-05	1.748098e-09	1.748098e-09
3.513000e+02	3.530000e+02	1.859922e-05	1.843561e-09	1.843561e-09
3.530000e+02	3.547000e+02	2.126880e-05	1.967013e-09	1.967013e-09
3.547000e+02	3.564000e+02	2.420859e-05	2.095042e-09	2.095042e-09
3.564000e+02	3.581000e+02	2.839008e-05	2.266687e-09	2.266687e-09
3.581000e+02	3.598000e+02	3.522307e-05	2.517210e-09	2.517210e-09
3.598000e+02	3.615000e+02	4.771954e-05	2.920019e-09	2.920019e-09
3.615000e+02	3.632000e+02	7.695024e-05	3.702806e-09	3.702806e-09
3.632000e+02	3.649000e+02	2.746114e-04	6.968344e-09	6.968344e-09
3.649000e+02	3.666000e+02	5.938265e-04	1.025819e-08	1.025819e-08
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.60282779259897511e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	5.974435e-06	3.378922e-09	3.378922e-09
2.170000e+02	2.187000e+02	3.030002e-05	1.064514e-08	1.064514e-08
2.187000e+02	2.204000e+02	4.341726e-05	1.505855e-08	1.505855e-08
2.204000e+02	2.221000e+02	5.275971e-05	1.820780e-08	1.820780e-08
2.221000e+02	2.238000e+02	6.023729e-05	2.069640e-08	2.069640e-08
2.238000e+02	2.255000e+02	6.643265e-05	2.274996e-08	2.274996e-08
2.255000e+02	2.272000e+02	7.176718e-05	2.449385e-08	2.449385e-08
2.272000e+02	2.289000e+02	7.655224e-05	2.602014e-08	2.602014e-08
2.289000e+02	2.306000e+02	8.086000e-05	2.738274e-08	2.738274e-08
2.306000e+02	2.323000e+02	8.466271e-05	2.829717e-08	2.829717e-08
2.323000e+02	2.340000e+02	8.821141e-05	2.888071e-08	2.888071e-08
2.340000e+02	2.357000e+02	9.146994e-05	2.956979e-08	2.956979e-08
2.357000e+02	2.374000e+02	9.455629e-05	2.945074e-08	2.945074e-08
2.374000e+02	2.391000e+02	9.737359e-05	3.022559e-08	3.022559e-08
2.391000e+02	2.408000e+02	1.000714e-04	3.098431e-08	3.098431e-08
2.408000e+02	2.425000e+02	1.027420e-04	3.164237e-08	3.164237e-08
2.425000e+02	2.442000e+02	1.051177e-04	3.227229e-08	3.227229e-08
2.442000e+02	2.459000e+02	1.074901e-04	3.159150e-08	3.159150e-08
2.459000e+02	2.476000e+02	1.098478e-04	3.210074e-08	3.210074e-08
2.476000e+02	2.493000e+02	1.120271e-04	3.262127e-08	3.262127e-08
2.493000e+02	2.510000e+02	1.141789e-04	3.273491e-08	3.273491e-08
2.510000e+02	2.527000e+02	1.163680e-04	3.178755e-08	3.178755e-08
2.527000e+02	2.544000e+02	1.184611e-04	3.219664e-08	3.219664e-08
2.544000e+02	2.561000e+02	1.205260e-04	3.252561e-08	3.252561e-08
2.561000e+02	2.578000e+02	1.226537e-04	3.296364e-08	3.296364e-08
2.578000e+02	2.595000e+02	1.246661e-04	3.338432e-08	3.338432e-08
2.595000e+02	2.612000e+02	1.267469e-04	3.379268e-08	3.379268e-08
2.612000e+02	2.629000e+02	1.287964e-04	3.417857e-08	3.417857e-08
2.629000e+02	2.646000e+02	1.309572e-04	3.402124e-08	3.402124e-08
2.646000e+02	2.663000e+02	1.331006e-04	3.440715e-08	3.440715e-08
2.663000e+02	2.680000e+02	1.351797e-04	3.482177e-08	3.482177e-08
2.680000e+02	2.697000e+02	1.373876e-04	3.525038e-08	3.525038e-08
2.697000e+02	2.714000e+02	1.396344e-04	3.563382e-08	3.563382e-08
2.714000e+02	2.731000e+02	1.419798e-04	3.596879e-08	3.596879e-08
2.731000e+02	2.748000e+02	1.442425e-04	3.623303e-08	3.623303e-08
2.748000e+02	2.765000e+02	1.466792e-04	3.611667e-08	3.611667e-08
2.765000e+02	2.782000e+02	1.491049e-04	3.658412e-08	3.658412e-08
2.782000e+02	2.799000e+02	1.517061e-04	3.692049e-08	3.692049e-08
2.799000e+02	2.816000e+02	1.543787e-04	3.710494e-08	3.710494e-08
2.816000e+02	2.833000e+02	1.569922e-04	3.758650e-08	3.758650e-08
2.833000e+02	2.850000e+02	1.599688e-04	3.793903e-08	3.793903e-08
2.850000e+02	2.867000e+02	1.628980e-04	3.797815e-08	3.797815e-08
2.867000e+02	2.884000e+02	1.659435e-04	3.813974e-08	3.813974e-08
2.884000e+02	2.901000e+02	1.690649e-04	3.866142e-08	3.866142e-08
2.901000e+02	2.918000e+02	1.724028e-04	3.926376e-08	3.926376e-08
2.918000e+02	2.935000e+02	1.758822e-04	3.989539e-08	3.989539e-08
2.935000e+02	2.952000e+02	1.793998e-04	3.950842e-08	3.950842e-08
2.952000e+02	2.969000e+02	1.831717e-04	4.006480e-08	4.006480e-08
2.969000e+02	2.986000e+02	1.871242e-04	4.075500e-08	4.075500e-08
2.986000e+02	3.003000e+02	1.912934e-04	4.140590e-08	4.140590e-08
3.003000e+02	3.020000e+02	1.957304e-04	4.182602e-08	4.182602e-08
3.020000e+02	3.037000e+02	2.003349e-04	4.185813e-08	4.185813e-08
3.037000e+02	3.054000e+02	2.052260e-04	4.269318e-08	4.269318e-08
3.054000e+02	3.071000e+02	2.102565e-04	4.311174e-08	4.311174e-08
3.071000e+02	3.088000e+02	2.156269e-04	4.387435e-08	4.387435e-08
3.088000e+02	3.105000e+02	2.214153e-04	4.427933e-08	4.427933e-08
3.105000e+02	3.122000e+02	2.275426e-04	4.462916e-08	4.462916e-08
3.122000e+02	3.139000e+02	2.340964e-04	4.544580e-08	4.544580e-08
3.139000e+02	3.156000e+02	2.409766e-04	4.655181e-08	4.655181e-08
3.156000e+02	3.173000e+02	2.484902e-04	4.669868e-08	4.669868e-08
3.173000e+02	3.190000e+02	2.564281e-04	4.733796e-08	4.733796e-08
3.190000e+02	3.207000e+02	2.648174e-04	4.864579e-08	4.864579e-08
3.207000e+02	3.224000e+02	2.741574e-04	4.944798e-08	4.944798e-08
3.224000e+02	3.241000e+02	2.838917e-04	4.981232e-08	4.981232e-08
3.241000e+02	3.258000e+02	2.946609e-04	5.104424e-08	5.104424e-08
3.258000e+02	3.275000e+02	3.061822e-04	5.242308e-08	5.242308e-08
3.275000e+02	3.292000e+02	3.189561e-04	5.274233e-08	5.274233e-08
3.292000e+02	3.309000e+02	3.326986e-04	5.375719e-08	5.375719e-08
3.309000e+02	3.326000e+02	3.479172e-04	5.578025e-08	5.578025e-08
3.326000e+02	3.343000e+02	3.646520e-04	5.618633e-08	5.618633e-08
3.343000e+02	3.360000e+02	3.832621e-04	5.847973e-08	5.847973e-08
3.360000e+02	3.377000e+02	4.039918e-04	5.963888e-08	5.963888e-08
3.377000e+02	3.394000e+02	4.272328e-04	6.134795e-08	6.134795e-08
3.394000e+02	3.411000e+02	4.536965e-04	6.373743e-08	6.373743e-08
3.411000e+02	3.428000e+02	4.836777e-04	6.513935e-08	6.513935e-08
3.428000e+02	3.445000e+02	5.183316e-04	6.799812e-08	6.799812e-08
3.445000e+02	3.462000e+02	5.588391e-04	7.019247e-08	7.019247e-08
3.462000e+02	3.479000e+02	6.061576e-04	7.309516e-08	7.309516e-08
3.479000e+02	3.496000e+02	6.630047e-04	7.667355e-08	7.667355e-08
3.496000e+02	3.513000e+02	7.322618e-04	7.926874e-08	7.926874e-08
3.513000e+02	3.530000e+02	8.184694e-04	8.359651e-08	8.359651e-08
3.530000e+02	3.547000e+02	9.297359e-04	8.858564e-08	8.858564e-08
3.547000e+02	3.564000e+02	1.078244e-03	9.597381e-08	9.597381e-08
3.564000e+02	3.581000e+02	1.288558e-03	1.055465e-07	1.055465e-07
3.581000e+02	3.598000e+02	1.609888e-03	1.182254e-07	1.182254e-07
3.598000e+02	3.615000e+02	2.169282e-03	1.368876e-07	1.368876e-07
3.615000e+02	3.632000e+02	3.429803e-03	1.703446e-07	1.703446e-07
3.632000e+02	3.649000e+02	1.216140e-02	3.202963e-07	3.202963e-07
3.649000e+02	3.666000e+02	2.912973e-02	5.184383e-07	5.184383e-07
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	8.450188e-05	3.805753e-08	3.805753e-08
2.170000e+02	2.187000e+02	1.998766e-04	5.853134e-08	5.853134e-08
2.187000e+02	2.204000e+02	2.014575e-04	5.876235e-08	5.876235e-08
2.204000e+02	2.221000e+02	2.030934e-04	5.900044e-08	5.900044e-08
2.221000e+02	2.238000e+02	2.048102e-04	5.924928e-08	5.924928e-08
2.238000e+02	2.255000e+02	2.063259e-04	5.946812e-08	5.946812e-08
2.255000e+02	2.272000e+02	2.077718e-04	5.967614e-08	5.967614e-08
2.272000e+02	2.289000e+02	2.094664e-04	5.991901e-08	5.991901e-08
2.289000e+02	2.306000e+02	2.111651e-04	6.016149e-08	6.016149e-08
2.306000e+02	2.323000e+02	2.172362e-04	6.102019e-08	6.102019e-08
2.323000e+02	2.340000e+02	2.265669e-04	6.231689e-08	6.231689e-08
2.340000e+02	2.357000e+02	2.325260e-04	6.313108e-08	6.313108e-08
2.357000e+02	2.374000e+02	2.493276e-04	6.537213e-08	6.537213e-08
2.374000e+02	2.391000e+02	2.510982e-04	6.560385e-08	6.560385e-08
2.391000e+02	2.408000e+02	2.529334e-04	6.584313e-08	6.584313e-08
2.408000e+02	2.425000e+02	2.549358e-04	6.610325e-08	6.610325e-08
2.425000e+02	2.442000e+02	2.566688e-04	6.632757e-08	6.632757e-08
2.442000e+02	2.459000e+02	2.823165e-04	6.956255e-08	6.956255e-08
2.459000e+02	2.476000e+02	2.855403e-04	6.995859e-08	6.995859e-08
2.476000e+02	2.493000e+02	2.875119e-04	7.019972e-08	7.019972e-08
2.493000e+02	2.510000e+02	2.940786e-04	7.099686e-08	7.099686e-08
2.510000e+02	2.527000e+02	3.211171e-04	7.418892e-08	7.418892e-08
2.527000e+02	2.544000e+02	3.243039e-04	7.455617e-08	7.455617e-08
2.544000e+02	2.561000e+02	3.288874e-04	7.508118e-08	7.508118e-08
2.561000e+02	2.578000e+02	3.312454e-04	7.534984e-08	7.534984e-08
2.578000e+02	2.595000e+02	3.334164e-04	7.559636e-08	7.559636e-08
2.595000e+02	2.612000e+02	3.357057e-04	7.585544e-08	7.585544e-08
2.612000e+02	2.629000e+02	3.379398e-04	7.610744e-08	7.610744e-08
2.629000e+02	2.646000e+02	3.526865e-04	7.775024e-08	7.775024e-08
2.646000e+02	2.663000e+02	3.559900e-04	7.811355e-08	7.811355e-08
2.663000e+02	2.680000e+02	3.581872e-04	7.835422e-08	7.835422e-08
2.680000e+02	2.697000e+02	3.605786e-04	7.861537e-08	7.861537e-08
2.697000e+02	2.714000e+02	3.630419e-04	7.888343e-08	7.888343e-08
2.714000e+02	2.731000e+02	3.668012e-04	7.929080e-08	7.929080e-08
2.731000e+02	2.748000e+02	3.729485e-04	7.995247e-08	7.995247e-08
2.748000e+02	2.765000e+02	3.886135e-04	8.161431e-08	8.161431e-08
2.765000e+02	2.782000e+02	3.910422e-04	8.186896e-08	8.186896e-08
2.782000e+02	2.799000e+02	3.966126e-04	8.245001e-08	8.245001e-08
2.799000e+02	2.816000e+02	4.057199e-04	8.339127e-08	8.339127e-08
2.816000e+02	2.833000e+02	4.080272e-04	8.362805e-08	8.362805e-08
2.833000e+02	2.850000e+02	4.157469e-04	8.441545e-08	8.441545e-08
2.850000e+02	2.867000e+02	4.305473e-04	8.590489e-08	8.590489e-08
2.867000e+02	2.884000e+02	4.415804e-04	8.699861e-08	8.699861e-08
2.884000e+02	2.901000e+02	4.444455e-04	8.728038e-08	8.728038e-08
2.901000e+02	2.918000e+02	4.473645e-04	8.756654e-08	8.756654e-08
2.918000e+02	2.935000e+02	4.501566e-04	8.783939e-08	8.783939e-08
2.935000e+02	2.952000e+02	4.783711e-04	9.055030e-08	9.055030e-08
2.952000e+02	2.969000e+02	4.831449e-04	9.100099e-08	9.100099e-08
2.969000e+02	2.986000e+02	4.862047e-04	9.128870e-08	9.128870e-08
2.986000e+02	3.003000e+02	4.914502e-04	9.177981e-08	9.177981e-08
3.003000e+02	3.020000e+02	5.027389e-04	9.282795e-08	9.282795e-08
3.020000e+02	3.037000e+02	5.261428e-04	9.496404e-08	9.496404e-08
3.037000e+02	3.054000e+02	5.294014e-04	9.525767e-08	9.525767e-08
3.054000e+02	3.071000e+02	5.444011e-04	9.659773e-08	9.659773e-08
3.071000e+02	3.088000e+02	5.513591e-04	9.721307e-08	9.721307e-08
3.088000e+02	3.105000e+02	5.699318e-04	9.883685e-08	9.883685e-08
3.105000e+02	3.122000e+02	5.928465e-04	1.008042e-07	1.008042e-07
3.122000e+02	3.139000e+02	6.034118e-04	1.016985e-07	1.016985e-07
3.139000e+02	3.156000e+02	6.069253e-04	1.019941e-07	1.019941e-07
3.156000e+02	3.173000e+02	6.425194e-04	1.049423e-07	1.049423e-07
3.173000e+02	3.190000e+02	6.647353e-04	1.067411e-07	1.067411e-07
3.190000e+02	3.207000e+02	6.684471e-04	1.070387e-07	1.070387e-07
3.207000e+02	3.224000e+02	6.927047e-04	1.089636e-07	1.089636e-07
3.224000e+02	3.241000e+02	7.323788e-04	1.120406e-07	1.120406e-07
3.241000e+02	3.258000e+02	7.485300e-04	1.132693e-07	1.132693e-07
3.258000e+02	3.275000e+02	7.637718e-04	1.144167e-07	1.144167e-07
3.275000e+02	3.292000e+02	8.210435e-04	1.186289e-07	1.186289e-07
3.292000e+02	3.309000e+02	8.566153e-04	1.211715e-07	1.211715e-07
3.309000e+02	3.326000e+02	8.673759e-04	1.219302e-07	1.219302e-07
3.326000e+02	3.343000e+02	9.384194e-04	1.268253e-07	1.268253e-07
3.343000e+02	3.360000e+02	9.537688e-04	1.278583e-07	1.278583e-07
3.360000e+02	3.377000e+02	1.017376e-03	1.320530e-07	1.320530e-07
3.377000e+02	3.394000e+02	1.073000e-03	1.356149e-07	1.356149e-07
3.394000e+02	3.411000e+02	1.114472e-03	1.382108e-07	1.382108e-07
3.411000e+02	3.428000e+02	1.212358e-03	1.441527e-07	1.441527e-07
3.428000e+02	3.445000e+02	1.274179e-03	1.477823e-07	1.477823e-07
3.445000e+02	3.462000e+02	1.385976e-03	1.541293e-07	1.541293e-07
3.462000e+02	3.479000e+02	1.501901e-03	1.604457e-07	1.604457e-07
3.479000e+02	3.496000e+02	1.628235e-03	1.670575e-07	1.670575e-07
3.496000e+02	3.513000e+02	1.854793e-03	1.783016e-07	1.783016e-07
3.513000e+02	3.530000e+02	2.086050e-03	1.890905e-07	1.890905e-07
3.530000e+02	3.547000e+02	2.394328e-03	2.025813e-07	2.025813e-07
3.547000e+02	3.564000e+02	2.736404e-03	2.165697e-07	2.165697e-07
3.564000e+02	3.581000e+02	3.223713e-03	2.350637e-07	2.350637e-07
3.581000e+02	3.598000e+02	4.011374e-03	2.622128e-07	2.622128e-07
3.598000e+02	3.615000e+02	5.448629e-03	3.055984e-07	3.055984e-07
3.615000e+02	3.632000e+02	8.822482e-03	3.888685e-07	3.888685e-07
3.632000e+02	3.649000e+02	3.157095e-02	7.356162e-07	7.356162e-07
3.649000e+02	3.666000e+02	6.844682e-02	1.083139e-06	1.083139e-06
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	2.900031e-04	1.306102e-07	1.306102e-07
2.170000e+02	2.187000e+02	6.859588e-04	2.008745e-07	2.008745e-07
2.187000e+02	2.204000e+02	6.913847e-04	2.016673e-07	2.016673e-07
2.204000e+02	2.221000e+02	6.969988e-04	2.024844e-07	2.024844e-07
2.221000e+02	2.238000e+02	7.028906e-04	2.033384e-07	2.033384e-07
2.238000e+02	2.255000e+02	7.080924e-04	2.040894e-07	2.040894e-07
2.255000e+02	2.272000e+02	7.130547e-04	2.048033e-07	2.048033e-07
2.272000e+02	2.289000e+02	7.188700e-04	2.056367e-07	2.056367e-07
2.289000e+02	2.306000e+02	7.247000e-04	2.064689e-07	2.064689e-07
2.306000e+02	2.323000e+02	7.455353e-04	2.094159e-07	2.094159e-07
2.323000e+02	2.340000e+02	7.775576e-04	2.138660e-07	2.138660e-07
2.340000e+02	2.357000e+02	7.980088e-04	2.166603e-07	2.166603e-07
2.357000e+02	2.374000e+02	8.556706e-04	2.243514e-07	2.243514e-07
2.374000e+02	2.391000e+02	8.617471e-04	2.251466e-07	2.251466e-07
2.391000e+02	2.408000e+02	8.680453e-04	2.259679e-07	2.259679e-07
2.408000e+02	2.425000e+02	8.749171e-04	2.268606e-07	2.268606e-07
2.425000e+02	2.442000e+02	8.808647e-04	2.276303e-07	2.276303e-07
2.442000e+02	2.459000e+02	9.688853e-04	2.387326e-07	2.387326e-07
2.459000e+02	2.476000e+02	9.799494e-04	2.400918e-07	2.400918e-07
2.476000e+02	2.493000e+02	9.867159e-04	2.409193e-07	2.409193e-07
2.493000e+02	2.510000e+02	1.009252e-03	2.436551e-07	2.436551e-07
2.510000e+02	2.527000e+02	1.102046e-03	2.546100e-07	2.546100e-07
2.527000e+02	2.544000e+02	1.112983e-03	2.558702e-07	2.558702e-07
2.544000e+02	2.561000e+02	1.128713e-03	2.576720e-07	2.576720e-07
2.561000e+02	2.578000e+02	1.136805e-03	2.585941e-07	2.585941e-07
2.578000e+02	2.595000e+02	1.144256e-03	2.594401e-07	2.594401e-07
2.595000e+02	2.612000e+02	1.152113e-03	2.603293e-07	2.603293e-07
2.612000e+02	2.629000e+02	1.159780e-03	2.611941e-07	2.611941e-07
2.629000e+02	2.646000e+02	1.210389e-03	2.668320e-07	2.668320e-07
2.646000e+02	2.663000e+02	1.221726e-03	2.680788e-07	2.680788e-07
2.663000e+02	2.680000e+02	1.229267e-03	2.689049e-07	2.689049e-07
2.680000e+02	2.697000e+02	1.237475e-03	2.698011e-07	2.698011e-07
2.697000e+02	2.714000e+02	1.245928e-03	2.707211e-07	2.707211e-07
2.714000e+02	2.731000e+02	1.258830e-03	2.721191e-07	2.721191e-07
2.731000e+02	2.748000e+02	1.279926e-03	2.743899e-07	2.743899e-07
2.748000e+02	2.765000e+02	1.333688e-03	2.800932e-07	2.800932e-07
2.765000e+02	2.782000e+02	1.342022e-03	2.809671e-07	2.809671e-07
2.782000e+02	2.799000e+02	1.361140e-03	2.829612e-07	2.829612e-07
2.799000e+02	2.816000e+02	1.392395e-03	2.861916e-07	2.861916e-07
2.816000e+02	2.833000e+02	1.400314e-03	2.870042e-07	2.870042e-07
2.833000e+02	2.850000e+02	1.426807e-03	2.897064e-07	2.897064e-07
2.850000e+02	2.867000e+02	1.477601e-03	2.948180e-07	2.948180e-07
2.867000e+02	2.884000e+02	1.515465e-03	2.985716e-07	2.985716e-07
2.884000e+02	2.901000e+02	1.525298e-03	2.995387e-07	2.995387e-07
2.901000e+02	2.918000e+02	1.535316e-03	3.005207e-07	3.005207e-07
2.918000e+02	2.935000e+02	1.544898e-03	3.014571e-07	3.014571e-07
2.935000e+02	2.952000e+02	1.641728e-03	3.107608e-07	3.107608e-07
2.952000e+02	2.969000e+02	1.658111e-03	3.123075e-07	3.123075e-07
2.969000e+02	2.986000e+02	1.668612e-03	3.132949e-07	3.132949e-07
2.986000e+02	3.003000e+02	1.686614e-03	3.149803e-07	3.149803e-07
3.003000e+02	3.020000e+02	1.725356e-03	3.185774e-07	3.185774e-07
3.020000e+02	3.037000e+02	1.805676e-03	3.259083e-07	3.259083e-07
3.037000e+02	3.054000e+02	1.816859e-03	3.269160e-07	3.269160e-07
3.054000e+02	3.071000e+02	1.868337e-03	3.315150e-07	3.315150e-07
3.071000e+02	3.088000e+02	1.892216e-03	3.336268e-07	3.336268e-07
3.088000e+02	3.105000e+02	1.955956e-03	3.391994e-07	3.391994e-07
3.105000e+02	3.122000e+02	2.034598e-03	3.459512e-07	3.459512e-07
3.122000e+02	3.139000e+02	2.070857e-03	3.490202e-07	3.490202e-07
3.139000e+02	3.156000e+02	2.082915e-03	3.500349e-07	3.500349e-07
3.156000e+02	3.173000e+02	2.205071e-03	3.601528e-07	3.601528e-07
3.173000e+02	3.190000e+02	2.281314e-03	3.663262e-07	3.663262e-07
3.190000e+02	3.207000e+02	2.294051e-03	3.673475e-07	3.673475e-07
3.207000e+02	3.224000e+02	2.377302e-03	3.739536e-07	3.739536e-07
3.224000e+02	3.241000e+02	2.513461e-03	3.845135e-07	3.845135e-07
3.241000e+02	3.258000e+02	2.568889e-03	3.887302e-07	3.887302e-07
3.258000e+02	3.275000e+02	2.621199e-03	3.926680e-07	3.926680e-07
3.275000e+02	3.292000e+02	2.817749e-03	4.071240e-07	4.071240e-07
3.292000e+02	3.309000e+02	2.939828e-03	4.158498e-07	4.158498e-07
3.309000e+02	3.326000e+02	2.976759e-03	4.184537e-07	4.184537e-07
3.326000e+02	3.343000e+02	3.220573e-03	4.352533e-07	4.352533e-07
3.343000e+02	3.360000e+02	3.273252e-03	4.387986e-07	4.387986e-07
3.360000e+02	3.377000e+02	3.491546e-03	4.531943e-07	4.531943e-07
3.377000e+02	3.394000e+02	3.682442e-03	4.654184e-07	4.654184e-07
3.394000e+02	3.411000e+02	3.824770e-03	4.743274e-07	4.743274e-07
3.411000e+02	3.428000e+02	4.160705e-03	4.947195e-07	4.947195e-07
3.428000e+02	3.445000e+02	4.372869e-03	5.071761e-07	5.071761e-07
3.445000e+02	3.462000e+02	4.756547e-03	5.289583e-07	5.289583e-07
3.462000e+02	3.479000e+02	5.154392e-03	5.506356e-07	5.506356e-07
3.479000e+02	3.496000e+02	5.587961e-03	5.733268e-07	5.733268e-07
3.496000e+02	3.513000e+02	6.365488e-03	6.119154e-07	6.119154e-07
3.513000e+02	3.530000e+02	7.159141e-03	6.489422e-07	6.489422e-07
3.530000e+02	3.547000e+02	8.217124e-03	6.952411e-07	6.952411e-07
3.547000e+02	3.564000e+02	9.391100e-03	7.432480e-07	7.432480e-07
3.564000e+02	3.581000e+02	1.106350e-02	8.067181e-07	8.067181e-07
3.581000e+02	3.598000e+02	1.376668e-02	8.998916e-07	8.998916e-07
3.598000e+02	3.615000e+02	1.869922e-02	1.048787e-06	1.048787e-06
3.615000e+02	3.632000e+02	3.027798e-02	1.334563e-06	1.334563e-06
3.632000e+02	3.649000e+02	1.083488e-01	2.524571e-06	2.524571e-06
3.649000e+02	3.666000e+02	2.349035e-01	3.717238e-06	3.717238e-06
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999999999999907e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	1.456056e-06	6.557723e-10	6.557723e-10
2.170000e+02	2.187000e+02	3.408605e-06	9.981793e-10	9.981793e-10
2.187000e+02	2.204000e+02	3.386825e-06	9.879138e-10	9.879138e-10
2.204000e+02	2.221000e+02	3.366872e-06	9.781497e-10	9.781497e-10
2.221000e+02	2.238000e+02	3.349105e-06	9.689289e-10	9.689289e-10
2.238000e+02	2.255000e+02	3.328925e-06	9.595807e-10	9.595807e-10
2.255000e+02	2.272000e+02	3.308449e-06	9.503958e-10	9.503958e-10
2.272000e+02	2.289000e+02	3.292729e-06	9.420942e-10	9.420942e-10
2.289000e+02	2.306000e+02	3.277704e-06	9.340704e-10	9.340704e-10
2.306000e+02	2.323000e+02	3.330152e-06	9.357239e-10	9.357239e-10
2.323000e+02	2.340000e+02	3.431557e-06	9.442219e-10	9.442219e-10
2.340000e+02	2.357000e+02	3.479802e-06	9.452238e-10	9.452238e-10
2.357000e+02	2.374000e+02	3.688278e-06	9.675897e-10	9.675897e-10
2.374000e+02	2.391000e+02	3.672174e-06	9.600510e-10	9.600510e-10
2.391000e+02	2.408000e+02	3.657671e-06	9.528784e-10	9.528784e-10
2.408000e+02	2.425000e+02	3.646102e-06	9.462267e-10	9.462267e-10
2.425000e+02	2.442000e+02	3.631448e-06	9.393405e-10	9.393405e-10
2.442000e+02	2.459000e+02	3.952079e-06	9.748500e-10	9.748500e-10
2.459000e+02	2.476000e+02	3.955691e-06	9.703360e-10	9.703360e-10
2.476000e+02	2.493000e+02	3.942565e-06	9.639168e-10	9.639168e-10
2.493000e+02	2.510000e+02	3.991968e-06	9.651672e-10	9.651672e-10
2.510000e+02	2.527000e+02	4.316462e-06	9.988561e-10	9.988561e-10
2.527000e+02	2.544000e+02	4.317226e-06	9.942548e-10	9.942548e-10
2.544000e+02	2.561000e+02	4.336835e-06	9.919323e-10	9.919323e-10
2.561000e+02	2.578000e+02	4.327115e-06	9.863320e-10	9.863320e-10
2.578000e+02	2.595000e+02	4.315789e-06	9.806946e-10	9.806946e-10
2.595000e+02	2.612000e+02	4.306357e-06	9.753663e-10	9.753663e-10
2.612000e+02	2.629000e+02	4.296765e-06	9.701325e-10	9.701325e-10
2.629000e+02	2.646000e+02	4.445284e-06	9.826252e-10	9.826252e-10
2.646000e+02	2.663000e+02	4.448581e-06	9.789510e-10	9.789510e-10
2.663000e+02	2.680000e+02	4.438498e-06	9.739034e-10	9.739034e-10
2.680000e+02	2.697000e+02	4.431405e-06	9.692911e-10	9.692911e-10
2.697000e+02	2.714000e+02	4.425339e-06	9.648547e-10	9.648547e-10
2.714000e+02	2.731000e+02	4.435706e-06	9.623238e-10	9.623238e-10
2.731000e+02	2.748000e+02	4.474389e-06	9.628700e-10	9.628700e-10
2.748000e+02	2.765000e+02	4.626552e-06	9.755293e-10	9.755293e-10
2.765000e+02	2.782000e+02	4.620151e-06	9.713423e-10	9.713423e-10
2.782000e+02	2.799000e+02	4.650754e-06	9.710801e-10	9.710801e-10
2.799000e+02	2.816000e+02	4.722947e-06	9.752162e-10	9.752162e-10
2.816000e+02	2.833000e+02	4.715331e-06	9.710894e-10	9.710894e-10
2.833000e+02	2.850000e+02	4.770224e-06	9.734347e-10	9.734347e-10
2.850000e+02	2.867000e+02	4.905558e-06	9.838986e-10	9.838986e-10
2.867000e+02	2.884000e+02	4.996569e-06	9.897644e-10	9.897644e-10
2.884000e+02	2.901000e+02	4.995160e-06	9.865013e-10	9.865013e-10
2.901000e+02	2.918000e+02	4.994217e-06	9.833063e-10	9.833063e-10
2.918000e+02	2.935000e+02	4.992256e-06	9.800835e-10	9.800835e-10
2.935000e+02	2.952000e+02	5.270752e-06	1.004003e-09	1.004003e-09
2.952000e+02	2.969000e+02	5.289676e-06	1.002835e-09	1.002835e-09
2.969000e+02	2.986000e+02	5.289828e-06	9.999270e-10	9.999270e-10
2.986000e+02	3.003000e+02	5.313593e-06	9.992705e-10	9.992705e-10
3.003000e+02	3.020000e+02	5.402851e-06	1.004811e-09	1.004811e-09
3.020000e+02	3.037000e+02	5.620544e-06	1.022019e-09	1.022019e-09
3.037000e+02	3.054000e+02	5.621926e-06	1.019356e-09	1.019356e-09
3.054000e+02	3.071000e+02	5.747308e-06	1.027870e-09	1.027870e-09
3.071000e+02	3.088000e+02	5.787659e-06	1.028773e-09	1.028773e-09
3.088000e+02	3.105000e+02	5.948647e-06	1.040261e-09	1.040261e-09
3.105000e+02	3.122000e+02	6.153359e-06	1.055308e-09	1.055308e-09
3.122000e+02	3.139000e+02	6.228912e-06	1.059119e-09	1.059119e-09
3.139000e+02	3.156000e+02	6.231182e-06	1.056683e-09	1.056683e-09
3.156000e+02	3.173000e+02	6.561229e-06	1.081653e-09	1.081653e-09
3.173000e+02	3.190000e+02	6.752853e-06	1.094741e-09	1.094741e-09
3.190000e+02	3.207000e+02	6.755441e-06	1.092376e-09	1.092376e-09
3.207000e+02	3.224000e+02	6.964653e-06	1.106580e-09	1.106580e-09
3.224000e+02	3.241000e+02	7.326906e-06	1.132428e-09	1.132428e-09
3.241000e+02	3.258000e+02	7.451265e-06	1.139435e-09	1.139435e-09
3.258000e+02	3.275000e+02	7.566012e-06	1.145653e-09	1.145653e-09
3.275000e+02	3.292000e+02	8.093529e-06	1.182309e-09	1.182309e-09
3.292000e+02	3.309000e+02	8.404382e-06	1.202239e-09	1.202239e-09
3.309000e+02	3.326000e+02	8.470076e-06	1.204391e-09	1.204391e-09
3.326000e+02	3.343000e+02	9.121659e-06	1.247278e-09	1.247278e-09
3.343000e+02	3.360000e+02	9.228635e-06	1.252015e-09	1.252015e-09
3.360000e+02	3.377000e+02	9.799571e-06	1.287554e-09	1.287554e-09
3.377000e+02	3.394000e+02	1.028971e-05	1.316760e-09	1.316760e-09
3.394000e+02	3.411000e+02	1.064035e-05	1.336383e-09	1.336383e-09
3.411000e+02	3.428000e+02	1.152543e-05	1.388208e-09	1.388208e-09
3.428000e+02	3.445000e+02	1.206084e-05	1.417369e-09	1.417369e-09
3.445000e+02	3.462000e+02	1.306428e-05	1.472423e-09	1.472423e-09
3.462000e+02	3.479000e+02	1.409853e-05	1.526801e-09	1.526801e-09
3.479000e+02	3.496000e+02	1.522239e-05	1.583649e-09	1.583649e-09
3.496000e+02	3.513000e+02	1.727042e-05	1.683814e-09	1.683814e-09
3.513000e+02	3.530000e+02	1.934526e-05	1.778925e-09	1.778925e-09
3.530000e+02	3.547000e+02	2.211703e-05	1.898820e-09	1.898820e-09
3.547000e+02	3.564000e+02	2.517848e-05	2.022524e-09	2.022524e-09
3.564000e+02	3.581000e+02	2.954859e-05	2.187339e-09	2.187339e-09
3.581000e+02	3.598000e+02	3.662896e-05	2.431315e-09	2.431315e-09
3.598000e+02	3.615000e+02	4.956628e-05	2.823645e-09	2.823645e-09
3.615000e+02	3.632000e+02	7.995329e-05	3.580267e-09	3.580267e-09
3.632000e+02	3.649000e+02	2.849335e-04	6.746700e-09	6.746700e-09
3.649000e+02	3.666000e+02	6.169382e-04	9.921883e-09	9.921883e-09
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.463006e-06	3.307088e-09	3.307088e-09
2.170000e+02	2.187000e+02	3.278746e-05	1.040908e-08	1.040908e-08
2.187000e+02	2.204000e+02	4.699589e-05	1.470710e-08	1.470710e-08
2.204000e+02	2.221000e+02	5.711889e-05	1.776133e-08	1.776133e-08
2.221000e+02	2.238000e+02	6.521988e-05	2.016698e-08	2.016698e-08
2.238000e+02	2.255000e+02	7.194529e-05	2.214120e-08	2.214120e-08
2.255000e+02	2.272000e+02	7.772241e-05	2.381289e-08	2.381289e-08
2.272000e+02	2.289000e+02	8.289806e-05	2.527186e-08	2.527186e-08
2.289000e+02	2.306000e+02	8.757082e-05	2.656499e-08	2.656499e-08
2.306000e+02	2.323000e+02	9.170671e-05	2.740120e-08	2.740120e-08
2.323000e+02	2.340000e+02	9.552771e-05	2.790970e-08	2.790970e-08
2.340000e+02	2.357000e+02	9.906676e-05	2.856307e-08	2.856307e-08
2.357000e+02	2.374000e+02	1.023777e-04	2.848870e-08	2.848870e-08
2.374000e+02	2.391000e+02	1.054255e-04	2.921008e-08	2.921008e-08
2.391000e+02	2.408000e+02	1.083282e-04	2.988283e-08	2.988283e-08
2.408000e+02	2.425000e+02	1.111931e-04	3.052932e-08	3.052932e-08
2.425000e+02	2.442000e+02	1.137650e-04	3.110713e-08	3.110713e-08
2.442000e+02	2.459000e+02	1.162932e-04	3.033395e-08	3.033395e-08
2.459000e+02	2.476000e+02	1.188134e-04	3.079220e-08	3.079220e-08
2.476000e+02	2.493000e+02	1.211424e-04	3.126805e-08	3.126805e-08
2.493000e+02	2.510000e+02	1.234247e-04	3.148733e-08	3.148733e-08
2.510000e+02	2.527000e+02	1.257496e-04	3.061527e-08	3.061527e-08
2.527000e+02	2.544000e+02	1.279845e-04	3.098494e-08	3.098494e-08
2.544000e+02	2.561000e+02	1.301779e-04	3.127447e-08	3.127447e-08
2.561000e+02	2.578000e+02	1.324182e-04	3.168036e-08	3.168036e-08
2.578000e+02	2.595000e+02	1.345499e-04	3.206612e-08	3.206612e-08
2.595000e+02	2.612000e+02	1.367395e-04	3.245806e-08	3.245806e-08
2.612000e+02	2.629000e+02	1.389194e-04	3.284785e-08	3.284785e-08
2.629000e+02	2.646000e+02	1.411791e-04	3.266015e-08	3.266015e-08
2.646000e+02	2.663000e+02	1.434416e-04	3.300985e-08	3.300985e-08
2.663000e+02	2.680000e+02	1.456308e-04	3.339318e-08	3.339318e-08
2.680000e+02	2.697000e+02	1.479351e-04	3.379231e-08	3.379231e-08
2.697000e+02	2.714000e+02	1.502934e-04	3.419766e-08	3.419766e-08
2.714000e+02	2.731000e+02	1.527446e-04	3.456077e-08	3.456077e-08
2.731000e+02	2.748000e+02	1.551348e-04	3.480193e-08	3.480193e-08
2.748000e+02	2.765000e+02	1.576628e-04	3.463647e-08	3.463647e-08
2.765000e+02	2.782000e+02	1.602140e-04	3.507081e-08	3.507081e-08
2.782000e+02	2.799000e+02	1.629256e-04	3.539535e-08	3.539535e-08
2.799000e+02	2.816000e+02	1.657240e-04	3.557033e-08	3.557033e-08
2.816000e+02	2.833000e+02	1.684519e-04	3.603954e-08	3.603954e-08
2.833000e+02	2.850000e+02	1.715500e-04	3.635388e-08	3.635388e-08
2.850000e+02	2.867000e+02	1.745863e-04	3.634940e-08	3.634940e-08
2.867000e+02	2.884000e+02	1.777699e-04	3.651669e-08	3.651669e-08
2.884000e+02	2.901000e+02	1.810365e-04	3.705364e-08	3.705364e-08
2.901000e+02	2.918000e+02	1.845151e-04	3.762903e-08	3.762903e-08
2.918000e+02	2.935000e+02	1.881229e-04	3.823162e-08	3.823162e-08
2.935000e+02	2.952000e+02	1.918188e-04	3.780739e-08	3.780739e-08
2.952000e+02	2.969000e+02	1.957292e-04	3.837183e-08	3.837183e-08
2.969000e+02	2.986000e+02	1.998671e-04	3.904641e-08	3.904641e-08
2.986000e+02	3.003000e+02	2.041889e-04	3.966458e-08	3.966458e-08
3.003000e+02	3.020000e+02	2.087942e-04	4.008835e-08	4.008835e-08
3.020000e+02	3.037000e+02	2.136125e-04	4.008630e-08	4.008630e-08
3.037000e+02	3.054000e+02	2.186955e-04	4.090154e-08	4.090154e-08
3.054000e+02	3.071000e+02	2.239498e-04	4.128697e-08	4.128697e-08
3.071000e+02	3.088000e+02	2.295430e-04	4.203583e-08	4.203583e-08
3.088000e+02	3.105000e+02	2.355438e-04	4.242526e-08	4.242526e-08
3.105000e+02	3.122000e+02	2.419503e-04	4.271184e-08	4.271184e-08
3.122000e+02	3.139000e+02	2.487591e-04	4.351179e-08	4.351179e-08
3.139000e+02	3.156000e+02	2.559117e-04	4.462248e-08	4.462248e-08
3.156000e+02	3.173000e+02	2.637232e-04	4.470342e-08	4.470342e-08
3.173000e+02	3.190000e+02	2.720069e-04	4.529737e-08	4.529737e-08
3.190000e+02	3.207000e+02	2.807245e-04	4.660850e-08	4.660850e-08
3.207000e+02	3.224000e+02	2.904538e-04	4.738034e-08	4.738034e-08
3.224000e+02	3.241000e+02	3.005966e-04	4.766553e-08	4.766553e-08
3.241000e+02	3.258000e+02	3.117891e-04	4.889746e-08	4.889746e-08
3.258000e+02	3.275000e+02	3.237862e-04	5.026197e-08	5.026197e-08
3.275000e+02	3.292000e+02	3.370528e-04	5.047755e-08	5.047755e-08
3.292000e+02	3.309000e+02	3.513688e-04	5.147678e-08	5.147678e-08
3.309000e+02	3.326000e+02	3.671862e-04	5.345707e-08	5.345707e-08
3.326000e+02	3.343000e+02	3.846015e-04	5.381859e-08	5.381859e-08
3.343000e+02	3.360000e+02	4.039479e-04	5.606918e-08	5.606918e-08
3.360000e+02	3.377000e+02	4.254815e-04	5.719424e-08	5.719424e-08
3.377000e+02	3.394000e+02	4.496201e-04	5.882219e-08	5.882219e-08
3.394000e+02	3.411000e+02	4.770825e-04	6.125255e-08	6.125255e-08
3.411000e+02	3.428000e+02	5.081635e-04	6.253279e-08	6.253279e-08
3.428000e+02	3.445000e+02	5.441143e-04	6.535064e-08	6.535064e-08
3.445000e+02	3.462000e+02	5.860381e-04	6.744728e-08	6.744728e-08
3.462000e+02	3.479000e+02	6.351453e-04	7.024766e-08	7.024766e-08
3.479000e+02	3.496000e+02	6.941994e-04	7.374057e-08	7.374057e-08
3.496000e+02	3.513000e+02	7.661424e-04	7.623997e-08	7.623997e-08
3.513000e+02	3.530000e+02	8.557435e-04	8.033160e-08	8.033160e-08
3.530000e+02	3.547000e+02	9.715047e-04	8.515150e-08	8.515150e-08
3.547000e+02	3.564000e+02	1.126007e-03	9.232008e-08	9.232008e-08
3.564000e+02	3.581000e+02	1.344772e-03	1.016656e-07	1.016656e-07
3.581000e+02	3.598000e+02	1.679084e-03	1.138603e-07	1.138603e-07
3.598000e+02	3.615000e+02	2.261204e-03	1.317681e-07	1.317681e-07
3.615000e+02	3.632000e+02	3.573054e-03	1.641270e-07	1.641270e-07
3.632000e+02	3.649000e+02	1.266155e-02	3.084520e-07	3.084520e-07
3.649000e+02	3.666000e+02	3.032165e-02	4.994513e-07	4.994513e-07
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999649e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	8.421365e-05	1.181945e-07	1.181945e-07
2.170000e+02	2.187000e+02	1.990636e-04	1.817197e-07	1.817197e-07
2.187000e+02	2.204000e+02	2.007838e-04	1.825032e-07	1.825032e-07
2.204000e+02	2.221000e+02	2.022649e-04	1.831750e-07	1.831750e-07
2.221000e+02	2.238000e+02	2.037434e-04	1.838433e-07	1.838433e-07
2.238000e+02	2.255000e+02	2.050453e-04	1.844297e-07	1.844297e-07
2.255000e+02	2.272000e+02	2.066539e-04	1.851517e-07	1.851517e-07
2.272000e+02	2.289000e+02	2.085568e-04	1.860022e-07	1.860022e-07
2.289000e+02	2.306000e+02	2.101541e-04	1.867131e-07	1.867131e-07
2.306000e+02	2.323000e+02	2.117394e-04	1.874160e-07	1.874160e-07
2.323000e+02	2.340000e+02	2.233231e-04	1.924743e-07	1.924743e-07
2.340000e+02	2.357000e+02	2.395728e-04	1.993539e-07	1.993539e-07
2.357000e+02	2.374000e+02	2.424632e-04	2.005529e-07	2.005529e-07
2.374000e+02	2.391000e+02	2.437286e-04	2.010756e-07	2.010756e-07
2.391000e+02	2.408000e+02	2.458785e-04	2.019605e-07	2.019605e-07
2.408000e+02	2.425000e+02	2.472867e-04	2.025380e-07	2.025380e-07
2.425000e+02	2.442000e+02	2.496234e-04	2.034926e-07	2.034926e-07
2.442000e+02	2.459000e+02	2.515721e-04	2.042853e-07	2.042853e-07
2.459000e+02	2.476000e+02	2.750673e-04	2.136120e-07	2.136120e-07
2.476000e+02	2.493000e+02	2.854880e-04	2.176206e-07	2.176206e-07
2.493000e+02	2.510000e+02	3.080415e-04	2.260532e-07	2.260532e-07
2.510000e+02	2.527000e+02	3.099510e-04	2.267528e-07	2.267528e-07
2.527000e+02	2.544000e+02	3.122298e-04	2.275847e-07	2.275847e-07
2.544000e+02	2.561000e+02	3.146459e-04	2.284637e-07	2.284637e-07
2.561000e+02	2.578000e+02	3.168584e-04	2.292654e-07	2.292654e-07
2.578000e+02	2.595000e+02	3.189819e-04	2.300324e-07	2.300324e-07
2.595000e+02	2.612000e+02	3.219334e-04	2.310941e-07	2.310941e-07
2.612000e+02	2.629000e+02	3.300762e-04	2.339985e-07	2.339985e-07
2.629000e+02	2.646000e+02	3.324768e-04	2.348479e-07	2.348479e-07
2.646000e+02	2.663000e+02	3.347743e-04	2.356580e-07	2.356580e-07
2.663000e+02	2.680000e+02	3.434182e-04	2.386809e-07	2.386809e-07
2.680000e+02	2.697000e+02	3.491187e-04	2.406537e-07	2.406537e-07
2.697000e+02	2.714000e+02	3.518164e-04	2.415817e-07	2.415817e-07
2.714000e+02	2.731000e+02	3.614978e-04	2.448831e-07	2.448831e-07
2.731000e+02	2.748000e+02	3.708116e-04	2.480177e-07	2.480177e-07
2.748000e+02	2.765000e+02	3.745512e-04	2.492651e-07	2.492651e-07
2.765000e+02	2.782000e+02	3.810048e-04	2.514035e-07	2.514035e-07
2.782000e+02	2.799000e+02	3.835186e-04	2.522315e-07	2.522315e-07
2.799000e+02	2.816000e+02	3.856958e-04	2.529464e-07	2.529464e-07
2.816000e+02	2.833000e+02	3.981311e-04	2.569917e-07	2.569917e-07
2.833000e+02	2.850000e+02	4.058950e-04	2.594854e-07	2.594854e-07
2.850000e+02	2.867000e+02	4.170402e-04	2.630237e-07	2.630237e-07
2.867000e+02	2.884000e+02	4.192738e-04	2.637271e-07	2.637271e-07
2.884000e+02	2.901000e+02	4.219510e-04	2.645678e-07	2.645678e-07
2.901000e+02	2.918000e+02	4.334372e-04	2.681446e-07	2.681446e-07
2.918000e+02	2.935000e+02	4.511229e-04	2.735605e-07	2.735605e-07
2.935000e+02	2.952000e+02	4.595227e-04	2.760956e-07	2.760956e-07
2.952000e+02	2.969000e+02	4.622552e-04	2.769153e-07	2.769153e-07
2.969000e+02	2.986000e+02	4.658462e-04	2.779888e-07	2.779888e-07
2.986000e+02	3.003000e+02	4.864805e-04	2.840787e-07	2.840787e-07
3.003000e+02	3.020000e+02	5.015035e-04	2.884317e-07	2.884317e-07
3.020000e+02	3.037000e+02	5.038354e-04	2.891015e-07	2.891015e-07
3.037000e+02	3.054000e+02	5.075329e-04	2.901604e-07	2.901604e-07
3.054000e+02	3.071000e+02	5.276843e-04	2.958646e-07	2.958646e-07
3.071000e+02	3.088000e+02	5.506978e-04	3.022475e-07	3.022475e-07
3.088000e+02	3.105000e+02	5.537750e-04	3.030908e-07	3.030908e-07
3.105000e+02	3.122000e+02	5.572144e-04	3.040305e-07	3.040305e-07
3.122000e+02	3.139000e+02	5.897924e-04	3.127920e-07	3.127920e-07
3.139000e+02	3.156000e+02	6.054094e-04	3.169061e-07	3.169061e-07
3.156000e+02	3.173000e+02	6.088529e-04	3.178061e-07	3.178061e-07
3.173000e+02	3.190000e+02	6.277024e-04	3.226881e-07	3.226881e-07
3.190000e+02	3.207000e+02	6.651829e-04	3.321823e-07	3.321823e-07
3.207000e+02	3.224000e+02	6.689612e-04	3.331244e-07	3.331244e-07
3.224000e+02	3.241000e+02	6.889735e-04	3.380704e-07	3.380704e-07
3.241000e+02	3.258000e+02	7.247429e-04	3.467353e-07	3.467353e-07
3.258000e+02	3.275000e+02	7.347782e-04	3.491275e-07	3.491275e-07
3.275000e+02	3.292000e+02	7.683818e-04	3.570216e-07	3.570216e-07
3.292000e+02	3.309000e+02	8.084147e-04	3.662041e-07	3.662041e-07
3.309000e+02	3.326000e+02	8.365959e-04	3.725323e-07	3.725323e-07
3.326000e+02	3.343000e+02	8.779465e-04	3.816278e-07	3.816278e-07
3.343000e+02	3.360000e+02	9.262176e-04	3.919787e-07	3.919787e-07
3.360000e+02	3.377000e+02	9.653171e-04	4.001667e-07	4.001667e-07
3.377000e+02	3.394000e+02	1.040856e-03	4.155291e-07	4.155291e-07
3.394000e+02	3.411000e+02	1.086404e-03	4.245233e-07	4.245233e-07
3.411000e+02	3.428000e+02	1.179264e-03	4.422944e-07	4.422944e-07
3.428000e+02	3.445000e+02	1.227875e-03	4.513185e-07	4.513185e-07
3.445000e+02	3.462000e+02	1.359768e-03	4.749397e-07	4.749397e-07
3.462000e+02	3.479000e+02	1.445107e-03	4.896164e-07	4.896164e-07
3.479000e+02	3.496000e+02	1.552406e-03	5.074679e-07	5.074679e-07
3.496000e+02	3.513000e+02	1.759841e-03	5.403096e-07	5.403096e-07
3.513000e+02	3.530000e+02	1.968722e-03	5.714762e-07	5.714762e-07
3.530000e+02	3.547000e+02	2.312785e-03	6.194034e-07	6.194034e-07
3.547000e+02	3.564000e+02	2.693892e-03	6.684918e-07	6.684918e-07
3.564000e+02	3.581000e+02	3.184536e-03	7.268237e-07	7.268237e-07
3.581000e+02	3.598000e+02	3.903458e-03	8.046941e-07	8.046941e-07
3.598000e+02	3.615000e+02	5.234381e-03	9.318343e-07	9.318343e-07
3.615000e+02	3.632000e+02	8.477212e-03	1.185857e-06	1.185857e-06
3.632000e+02	3.649000e+02	3.004582e-02	2.232534e-06	2.232534e-06
3.649000e+02	3.666000e+02	6.685647e-02	3.330257e-06	3.330257e-06
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	2.986218e-04	4.191180e-07	4.191180e-07
2.170000e+02	2.187000e+02	7.058800e-04	6.443784e-07	6.443784e-07
2.187000e+02	2.204000e+02	7.119800e-04	6.471567e-07	6.471567e-07
2.204000e+02	2.221000e+02	7.172318e-04	6.495391e-07	6.495391e-07
2.221000e+02	2.238000e+02	7.224747e-04	6.519088e-07	6.519088e-07
2.238000e+02	2.255000e+02	7.270912e-04	6.539883e-07	6.539883e-07
2.255000e+02	2.272000e+02	7.327953e-04	6.565486e-07	6.565486e-07
2.272000e+02	2.289000e+02	7.395429e-04	6.595644e-07	6.595644e-07
2.289000e+02	2.306000e+02	7.452071e-04	6.620854e-07	6.620854e-07
2.306000e+02	2.323000e+02	7.508282e-04	6.645778e-07	6.645778e-07
2.323000e+02	2.340000e+02	7.919041e-04	6.825144e-07	6.825144e-07
2.340000e+02	2.357000e+02	8.495259e-04	7.069095e-07	7.069095e-07
2.357000e+02	2.374000e+02	8.597753e-04	7.111611e-07	7.111611e-07
2.374000e+02	2.391000e+02	8.642624e-04	7.130145e-07	7.130145e-07
2.391000e+02	2.408000e+02	8.718859e-04	7.161523e-07	7.161523e-07
2.408000e+02	2.425000e+02	8.768794e-04	7.182001e-07	7.182001e-07
2.425000e+02	2.442000e+02	8.851653e-04	7.215854e-07	7.215854e-07
2.442000e+02	2.459000e+02	8.920753e-04	7.243964e-07	7.243964e-07
2.459000e+02	2.476000e+02	9.753894e-04	7.574685e-07	7.574685e-07
2.476000e+02	2.493000e+02	1.012341e-03	7.716831e-07	7.716831e-07
2.493000e+02	2.510000e+02	1.092316e-03	8.015852e-07	8.015852e-07
2.510000e+02	2.527000e+02	1.099087e-03	8.040658e-07	8.040658e-07
2.527000e+02	2.544000e+02	1.107168e-03	8.070162e-07	8.070162e-07
2.544000e+02	2.561000e+02	1.115735e-03	8.101326e-07	8.101326e-07
2.561000e+02	2.578000e+02	1.123581e-03	8.129759e-07	8.129759e-07
2.578000e+02	2.595000e+02	1.131111e-03	8.156955e-07	8.156955e-07
2.595000e+02	2.612000e+02	1.141576e-03	8.194605e-07	8.194605e-07
2.612000e+02	2.629000e+02	1.170451e-03	8.297594e-07	8.297594e-07
2.629000e+02	2.646000e+02	1.178964e-03	8.327713e-07	8.327713e-07
2.646000e+02	2.663000e+02	1.187111e-03	8.356437e-07	8.356437e-07
2.663000e+02	2.680000e+02	1.217762e-03	8.463631e-07	8.463631e-07
2.680000e+02	2.697000e+02	1.237976e-03	8.533587e-07	8.533587e-07
2.697000e+02	2.714000e+02	1.247542e-03	8.566493e-07	8.566493e-07
2.714000e+02	2.731000e+02	1.281872e-03	8.683562e-07	8.683562e-07
2.731000e+02	2.748000e+02	1.314899e-03	8.794714e-07	8.794714e-07
2.748000e+02	2.765000e+02	1.328159e-03	8.838949e-07	8.838949e-07
2.765000e+02	2.782000e+02	1.351044e-03	8.914773e-07	8.914773e-07
2.782000e+02	2.799000e+02	1.359958e-03	8.944135e-07	8.944135e-07
2.799000e+02	2.816000e+02	1.367678e-03	8.969485e-07	8.969485e-07
2.816000e+02	2.833000e+02	1.411774e-03	9.112932e-07	9.112932e-07
2.833000e+02	2.850000e+02	1.439305e-03	9.201358e-07	9.201358e-07
2.850000e+02	2.867000e+02	1.478826e-03	9.326830e-07	9.326830e-07
2.867000e+02	2.884000e+02	1.486746e-03	9.351772e-07	9.351772e-07
2.884000e+02	2.901000e+02	1.496239e-03	9.381582e-07	9.381582e-07
2.901000e+02	2.918000e+02	1.536969e-03	9.508416e-07	9.508416e-07
2.918000e+02	2.935000e+02	1.599683e-03	9.700464e-07	9.700464e-07
2.935000e+02	2.952000e+02	1.629469e-03	9.790358e-07	9.790358e-07
2.952000e+02	2.969000e+02	1.639158e-03	9.819423e-07	9.819423e-07
2.969000e+02	2.986000e+02	1.651892e-03	9.857490e-07	9.857490e-07
2.986000e+02	3.003000e+02	1.725061e-03	1.007344e-06	1.007344e-06
3.003000e+02	3.020000e+02	1.778333e-03	1.022780e-06	1.022780e-06
3.020000e+02	3.037000e+02	1.786602e-03	1.025155e-06	1.025155e-06
3.037000e+02	3.054000e+02	1.799713e-03	1.028909e-06	1.028909e-06
3.054000e+02	3.071000e+02	1.871170e-03	1.049137e-06	1.049137e-06
3.071000e+02	3.088000e+02	1.952776e-03	1.071770e-06	1.071770e-06
3.088000e+02	3.105000e+02	1.963688e-03	1.074761e-06	1.074761e-06
3.105000e+02	3.122000e+02	1.975884e-03	1.078093e-06	1.078093e-06
3.122000e+02	3.139000e+02	2.091406e-03	1.109161e-06	1.109161e-06
3.139000e+02	3.156000e+02	2.146784e-03	1.123750e-06	1.123750e-06
3.156000e+02	3.173000e+02	2.158994e-03	1.126941e-06	1.126941e-06
3.173000e+02	3.190000e+02	2.225834e-03	1.144253e-06	1.144253e-06
3.190000e+02	3.207000e+02	2.358740e-03	1.177919e-06	1.177919e-06
3.207000e+02	3.224000e+02	2.372138e-03	1.181260e-06	1.181260e-06
3.224000e+02	3.241000e+02	2.443101e-03	1.198799e-06	1.198799e-06
3.241000e+02	3.258000e+02	2.569941e-03	1.229524e-06	1.229524e-06
3.258000e+02	3.275000e+02	2.605525e-03	1.238007e-06	1.238007e-06
3.275000e+02	3.292000e+02	2.724683e-03	1.265999e-06	1.265999e-06
3.292000e+02	3.309000e+02	2.866642e-03	1.298561e-06	1.298561e-06
3.309000e+02	3.326000e+02	2.966572e-03	1.321000e-06	1.321000e-06
3.326000e+02	3.343000e+02	3.113200e-03	1.353253e-06	1.353253e-06
3.343000e+02	3.360000e+02	3.284369e-03	1.389958e-06	1.389958e-06
3.360000e+02	3.377000e+02	3.423017e-03	1.418992e-06	1.418992e-06
3.377000e+02	3.394000e+02	3.690880e-03	1.473467e-06	1.473467e-06
3.394000e+02	3.411000e+02	3.852390e-03	1.505361e-06	1.505361e-06
3.411000e+02	3.428000e+02	4.181672e-03	1.568377e-06	1.568377e-06
3.428000e+02	3.445000e+02	4.354049e-03	1.600377e-06	1.600377e-06
3.445000e+02	3.462000e+02	4.821743e-03	1.684138e-06	1.684138e-06
3.462000e+02	3.479000e+02	5.124353e-03	1.736181e-06	1.736181e-06
3.479000e+02	3.496000e+02	5.504835e-03	1.799483e-06	1.799483e-06
3.496000e+02	3.513000e+02	6.240400e-03	1.915939e-06	1.915939e-06
3.513000e+02	3.530000e+02	6.981094e-03	2.026457e-06	2.026457e-06
3.530000e+02	3.547000e+02	8.201141e-03	2.196406e-06	2.196406e-06
3.547000e+02	3.564000e+02	9.552547e-03	2.370474e-06	2.370474e-06
3.564000e+02	3.581000e+02	1.129238e-02	2.577319e-06	2.577319e-06
3.581000e+02	3.598000e+02	1.384167e-02	2.853447e-06	2.853447e-06
3.598000e+02	3.615000e+02	1.856113e-02	3.304287e-06	3.304287e-06
3.615000e+02	3.632000e+02	3.006021e-02	4.205054e-06	4.205054e-06
3.632000e+02	3.649000e+02	1.065425e-01	7.916570e-06	7.916570e-06
3.649000e+02	3.666000e+02	2.370732e-01	1.180910e-05	1.180910e-05
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	1.499341e-06	2.104340e-09	2.104340e-09
2.170000e+02	2.187000e+02	3.507675e-06	3.202100e-09	3.202100e-09
2.187000e+02	2.204000e+02	3.487895e-06	3.170413e-09	3.170413e-09
2.204000e+02	2.221000e+02	3.464899e-06	3.138021e-09	3.138021e-09
2.221000e+02	2.238000e+02	3.442811e-06	3.106770e-09	3.106770e-09
2.238000e+02	2.255000e+02	3.418741e-06	3.075351e-09	3.075351e-09
2.255000e+02	2.272000e+02	3.400532e-06	3.047177e-09	3.047177e-09
2.272000e+02	2.289000e+02	3.388123e-06	3.022332e-09	3.022332e-09
2.289000e+02	2.306000e+02	3.371197e-06	2.995959e-09	2.995959e-09
2.306000e+02	2.323000e+02	3.354840e-06	2.970441e-09	2.970441e-09
2.323000e+02	2.340000e+02	3.495726e-06	3.014063e-09	3.014063e-09
2.340000e+02	2.357000e+02	3.705782e-06	3.085162e-09	3.085162e-09
2.357000e+02	2.374000e+02	3.707132e-06	3.068101e-09	3.068101e-09
2.374000e+02	2.391000e+02	3.684202e-06	3.041484e-09	3.041484e-09
2.391000e+02	2.408000e+02	3.675173e-06	3.021037e-09	3.021037e-09
2.408000e+02	2.425000e+02	3.655873e-06	2.996919e-09	2.996919e-09
2.425000e+02	2.442000e+02	3.650855e-06	2.979098e-09	2.979098e-09
2.442000e+02	2.459000e+02	3.640516e-06	2.959485e-09	2.959485e-09
2.459000e+02	2.476000e+02	3.938999e-06	3.062704e-09	3.062704e-09
2.476000e+02	2.493000e+02	4.046877e-06	3.089022e-09	3.089022e-09
2.493000e+02	2.510000e+02	4.323031e-06	3.177141e-09	3.177141e-09
2.510000e+02	2.527000e+02	4.307379e-06	3.156310e-09	3.156310e-09
2.527000e+02	2.544000e+02	4.297118e-06	3.137739e-09	3.137739e-09
2.544000e+02	2.561000e+02	4.289564e-06	3.120634e-09	3.120634e-09
2.561000e+02	2.578000e+02	4.279508e-06	3.102904e-09	3.102904e-09
2.578000e+02	2.595000e+02	4.268818e-06	3.085332e-09	3.085332e-09
2.595000e+02	2.612000e+02	4.269599e-06	3.072219e-09	3.072219e-09
2.612000e+02	2.629000e+02	4.339178e-06	3.084046e-09	3.084046e-09
2.629000e+02	2.646000e+02	4.332924e-06	3.068986e-09	3.068986e-09
2.646000e+02	2.663000e+02	4.325881e-06	3.053996e-09	3.053996e-09
2.663000e+02	2.680000e+02	4.400035e-06	3.067566e-09	3.067566e-09
2.680000e+02	2.697000e+02	4.436199e-06	3.067991e-09	3.067991e-09
2.697000e+02	2.714000e+02	4.434365e-06	3.055505e-09	3.055505e-09
2.714000e+02	2.731000e+02	4.520209e-06	3.073243e-09	3.073243e-09
2.731000e+02	2.748000e+02	4.601210e-06	3.089354e-09	3.089354e-09
2.748000e+02	2.765000e+02	4.611667e-06	3.081495e-09	3.081495e-09
2.765000e+02	2.782000e+02	4.655434e-06	3.084897e-09	3.084897e-09
2.782000e+02	2.799000e+02	4.651389e-06	3.072717e-09	3.072717e-09
2.799000e+02	2.816000e+02	4.643468e-06	3.059438e-09	3.059438e-09
2.816000e+02	2.833000e+02	4.759041e-06	3.086868e-09	3.086868e-09
2.833000e+02	2.850000e+02	4.817165e-06	3.095175e-09	3.095175e-09
2.850000e+02	2.867000e+02	4.914601e-06	3.115985e-09	3.115985e-09
2.867000e+02	2.884000e+02	4.907174e-06	3.103619e-09	3.103619e-09
2.884000e+02	2.901000e+02	4.904811e-06	3.092951e-09	3.092951e-09
2.901000e+02	2.918000e+02	5.004051e-06	3.114162e-09	3.114162e-09
2.918000e+02	2.935000e+02	5.174249e-06	3.157025e-09	3.157025e-09
2.935000e+02	2.952000e+02	5.236730e-06	3.166509e-09	3.166509e-09
2.952000e+02	2.969000e+02	5.234967e-06	3.156753e-09	3.156753e-09
2.969000e+02	2.986000e+02	5.242011e-06	3.149538e-09	3.149538e-09
2.986000e+02	3.003000e+02	5.440537e-06	3.199453e-09	3.199453e-09
3.003000e+02	3.020000e+02	5.574676e-06	3.229601e-09	3.229601e-09
3.020000e+02	3.037000e+02	5.567148e-06	3.218516e-09	3.218516e-09
3.037000e+02	3.054000e+02	5.575338e-06	3.212198e-09	3.212198e-09
3.054000e+02	3.071000e+02	5.763184e-06	3.257187e-09	3.257187e-09
3.071000e+02	3.088000e+02	5.980206e-06	3.309275e-09	3.309275e-09
3.088000e+02	3.105000e+02	5.978418e-06	3.299893e-09	3.299893e-09
3.105000e+02	3.122000e+02	5.983388e-06	3.293173e-09	3.293173e-09
3.122000e+02	3.139000e+02	6.298306e-06	3.370185e-09	3.370185e-09
3.139000e+02	3.156000e+02	6.430535e-06	3.397069e-09	3.397069e-09
3.156000e+02	3.173000e+02	6.433718e-06	3.389848e-09	3.389848e-09
3.173000e+02	3.190000e+02	6.597229e-06	3.424320e-09	3.424320e-09
3.190000e+02	3.207000e+02	6.955794e-06	3.508066e-09	3.508066e-09
3.207000e+02	3.224000e+02	6.958065e-06	3.500169e-09	3.500169e-09
3.224000e+02	3.241000e+02	7.131576e-06	3.535797e-09	3.535797e-09
3.241000e+02	3.258000e+02	7.465465e-06	3.609684e-09	3.609684e-09
3.258000e+02	3.275000e+02	7.531118e-06	3.617386e-09	3.617386e-09
3.275000e+02	3.292000e+02	7.836818e-06	3.681957e-09	3.681957e-09
3.292000e+02	3.309000e+02	8.207200e-06	3.760113e-09	3.760113e-09
3.309000e+02	3.326000e+02	8.453324e-06	3.808053e-09	3.808053e-09
3.326000e+02	3.343000e+02	8.830241e-06	3.883967e-09	3.883967e-09
3.343000e+02	3.360000e+02	9.273353e-06	3.972164e-09	3.972164e-09
3.360000e+02	3.377000e+02	9.621229e-06	4.037827e-09	4.037827e-09
3.377000e+02	3.394000e+02	1.032898e-05	4.175599e-09	4.175599e-09
3.394000e+02	3.411000e+02	1.073354e-05	4.248225e-09	4.248225e-09
3.411000e+02	3.428000e+02	1.160138e-05	4.408319e-09	4.408319e-09
3.428000e+02	3.445000e+02	1.202833e-05	4.480218e-09	4.480218e-09
3.445000e+02	3.462000e+02	1.326562e-05	4.696473e-09	4.696473e-09
3.462000e+02	3.479000e+02	1.403855e-05	4.822336e-09	4.822336e-09
3.479000e+02	3.496000e+02	1.501982e-05	4.979128e-09	4.979128e-09
3.496000e+02	3.513000e+02	1.695645e-05	5.280776e-09	5.280776e-09
3.513000e+02	3.530000e+02	1.889692e-05	5.565441e-09	5.565441e-09
3.530000e+02	3.547000e+02	2.211149e-05	6.009770e-09	6.009770e-09
3.547000e+02	3.564000e+02	2.565467e-05	6.462305e-09	6.462305e-09
3.564000e+02	3.581000e+02	3.021167e-05	7.001164e-09	7.001164e-09
3.581000e+02	3.598000e+02	3.689079e-05	7.723590e-09	7.723590e-09
3.598000e+02	3.615000e+02	4.928347e-05	8.912481e-09	8.912481e-09
3.615000e+02	3.632000e+02	7.951894e-05	1.130263e-08	1.130263e-08
3.632000e+02	3.649000e+02	2.806726e-04	2.119644e-08	2.119644e-08
3.649000e+02	3.666000e+02	6.237300e-04	3.158037e-08	3.158037e-08
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.017000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.017000e+02	2.034000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.034000e+02	2.051000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.051000e+02	2.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.068000e+02	2.085000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.085000e+02	2.102000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.102000e+02	2.119000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.119000e+02	2.136000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.136000e+02	2.153000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.153000e+02	2.170000e+02	6.469382e-06	1.016941e-08	1.016941e-08
2.170000e+02	2.187000e+02	3.282071e-05	3.201544e-08	3.201544e-08
2.187000e+02	2.204000e+02	4.706343e-05	4.523451e-08	4.523451e-08
2.204000e+02	2.221000e+02	5.717234e-05	5.462277e-08	5.462277e-08
2.221000e+02	2.238000e+02	6.519312e-05	6.198660e-08	6.198660e-08
2.238000e+02	2.255000e+02	7.182676e-05	6.800079e-08	6.800079e-08
2.255000e+02	2.272000e+02	7.766488e-05	7.317857e-08	7.317857e-08
2.272000e+02	2.289000e+02	8.294629e-05	7.773460e-08	7.773460e-08
2.289000e+02	2.306000e+02	8.757918e-05	8.169847e-08	8.169847e-08
2.306000e+02	2.323000e+02	9.179082e-05	8.523866e-08	8.523866e-08
2.323000e+02	2.340000e+02	9.546671e-05	8.634669e-08	8.634669e-08
2.340000e+02	2.357000e+02	9.918894e-05	8.647413e-08	8.647413e-08
2.357000e+02	2.374000e+02	1.024145e-04	8.866860e-08	8.866860e-08
2.374000e+02	2.391000e+02	1.052845e-04	9.086036e-08	9.086036e-08
2.391000e+02	2.408000e+02	1.083156e-04	9.299094e-08	9.299094e-08
2.408000e+02	2.425000e+02	1.109504e-04	9.492164e-08	9.492164e-08
2.425000e+02	2.442000e+02	1.137861e-04	9.682099e-08	9.682099e-08
2.442000e+02	2.459000e+02	1.164095e-04	9.861927e-08	9.861927e-08
2.459000e+02	2.476000e+02	1.187024e-04	9.652282e-08	9.652282e-08
2.476000e+02	2.493000e+02	1.210728e-04	9.657405e-08	9.657405e-08
2.493000e+02	2.510000e+02	1.236141e-04	9.447013e-08	9.447013e-08
2.510000e+02	2.527000e+02	1.257088e-04	9.572257e-08	9.572257e-08
2.527000e+02	2.544000e+02	1.279944e-04	9.705512e-08	9.705512e-08
2.544000e+02	2.561000e+02	1.303501e-04	9.840508e-08	9.840508e-08
2.561000e+02	2.578000e+02	1.324775e-04	9.960580e-08	9.960580e-08
2.578000e+02	2.595000e+02	1.345036e-04	1.007459e-07	1.007459e-07
2.595000e+02	2.612000e+02	1.368252e-04	1.019637e-07	1.019637e-07
2.612000e+02	2.629000e+02	1.389115e-04	1.021565e-07	1.021565e-07
2.629000e+02	2.646000e+02	1.411703e-04	1.033888e-07	1.033888e-07
2.646000e+02	2.663000e+02	1.434258e-04	1.046340e-07	1.046340e-07
2.663000e+02	2.680000e+02	1.457326e-04	1.049564e-07	1.049564e-07
2.680000e+02	2.697000e+02	1.479339e-04	1.056380e-07	1.056380e-07
2.697000e+02	2.714000e+02	1.504694e-04	1.069875e-07	1.069875e-07
2.714000e+02	2.731000e+02	1.525314e-04	1.069337e-07	1.069337e-07
2.731000e+02	2.748000e+02	1.552937e-04	1.074112e-07	1.074112e-07
2.748000e+02	2.765000e+02	1.577191e-04	1.084978e-07	1.084978e-07
2.765000e+02	2.782000e+02	1.602469e-04	1.092593e-07	1.092593e-07
2.782000e+02	2.799000e+02	1.628574e-04	1.106341e-07	1.106341e-07
2.799000e+02	2.816000e+02	1.655639e-04	1.121106e-07	1.121106e-07
2.816000e+02	2.833000e+02	1.685146e-04	1.122923e-07	1.122923e-07
2.833000e+02	2.850000e+02	1.716499e-04	1.132451e-07	1.132451e-07
2.850000e+02	2.867000e+02	1.746851e-04	1.136325e-07	1.136325e-07
2.867000e+02	2.884000e+02	1.777094e-04	1.152562e-07	1.152562e-07
2.884000e+02	2.901000e+02	1.810505e-04	1.170124e-07	1.170124e-07
2.901000e+02	2.918000e+02	1.846599e-04	1.177490e-07	1.177490e-07
2.918000e+02	2.935000e+02	1.881772e-04	1.175663e-07	1.175663e-07
2.935000e+02	2.952000e+02	1.918666e-04	1.187197e-07	1.187197e-07
2.952000e+02	2.969000e+02	1.957314e-04	1.207187e-07	1.207187e-07
2.969000e+02	2.986000e+02	2.002091e-04	1.229681e-07	1.229681e-07
2.986000e+02	3.003000e+02	2.043869e-04	1.228452e-07	1.228452e-07
3.003000e+02	3.020000e+02	2.088965e-04	1.235946e-07	1.235946e-07
3.020000e+02	3.037000e+02	2.133555e-04	1.259109e-07	1.259109e-07
3.037000e+02	3.054000e+02	2.186839e-04	1.285508e-07	1.285508e-07
3.054000e+02	3.071000e+02	2.238704e-04	1.290949e-07	1.290949e-07
3.071000e+02	3.088000e+02	2.297658e-04	1.296036e-07	1.296036e-07
3.088000e+02	3.105000e+02	2.357060e-04	1.325505e-07	1.325505e-07
3.105000e+02	3.122000e+02	2.420322e-04	1.356695e-07	1.356695e-07
3.122000e+02	3.139000e+02	2.487658e-04	1.355483e-07	1.355483e-07
3.139000e+02	3.156000e+02	2.559949e-04	1.376106e-07	1.376106e-07
3.156000e+02	3.173000e+02	2.635989e-04	1.412720e-07	1.412720e-07
3.173000e+02	3.190000e+02	2.721799e-04	1.436756e-07	1.436756e-07
3.190000e+02	3.207000e+02	2.810302e-04	1.440510e-07	1.440510e-07
3.207000e+02	3.224000e+02	2.904772e-04	1.484459e-07	1.484459e-07
3.224000e+02	3.241000e+02	3.007195e-04	1.514342e-07	1.514342e-07
3.241000e+02	3.258000e+02	3.119343e-04	1.531175e-07	1.531175e-07
3.258000e+02	3.275000e+02	3.240732e-04	1.579513e-07	1.579513e-07
3.275000e+02	3.292000e+02	3.373562e-04	1.608089e-07	1.608089e-07
3.292000e+02	3.309000e+02	3.509700e-04	1.630574e-07	1.630574e-07
3.309000e+02	3.326000e+02	3.671099e-04	1.676549e-07	1.676549e-07
3.326000e+02	3.343000e+02	3.849593e-04	1.716040e-07	1.716040e-07
3.343000e+02	3.360000e+02	4.039727e-04	1.752737e-07	1.752737e-07
3.360000e+02	3.377000e+02	4.256039e-04	1.808926e-07	1.808926e-07
3.377000e+02	3.394000e+02	4.496069e-04	1.839930e-07	1.839930e-07
3.394000e+02	3.411000e+02	4.767724e-04	1.909400e-07	1.909400e-07
3.411000e+02	3.428000e+02	5.081012e-04	1.953065e-07	1.953065e-07
3.428000e+02	3.445000e+02	5.442182e-04	2.049699e-07	2.049699e-07
3.445000e+02	3.462000e+02	5.859286e-04	2.096756e-07	2.096756e-07
3.462000e+02	3.479000e+02	6.352224e-04	2.205529e-07	2.205529e-07
3.479000e+02	3.496000e+02	6.939682e-04	2.324990e-07	2.324990e-07
3.496000e+02	3.513000e+02	7.663018e-04	2.410414e-07	2.410414e-07
3.513000e+02	3.530000e+02	8.563182e-04	2.547306e-07	2.547306e-07
3.530000e+02	3.547000e+02	9.715371e-04	2.668306e-07	2.668306e-07
3.547000e+02	3.564000e+02	1.126097e-03	2.863424e-07	2.863424e-07
3.564000e+02	3.581000e+02	1.344696e-03	3.145342e-07	3.145342e-07
3.581000e+02	3.598000e+02	1.677997e-03	3.546959e-07	3.546959e-07
3.598000e+02	3.615000e+02	2.261110e-03	4.129682e-07	4.129682e-07
3.615000e+02	3.632000e+02	3.573155e-03	5.136550e-07	5.136550e-07
3.632000e+02	3.649000e+02	1.266096e-02	9.729383e-07	9.729383e-07
3.649000e+02	3.666000e+02	3.032008e-02	1.567543e-06	1.567543e-06
3.666000e+02	3.683000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.683000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-365/Z_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 365 GeV
XLabel=$k_T^{Z}$ [GeV]
YLabel=d$\sigma/$d$k_T^{Z}$ [pb/GeV]
LegendXPos=0.075
LegendYPos=0.925
XMax=2e2
LogX=1
YMin=2e-7
YMax=5e-2
DrawOnly=MCATNLO NLO LO LOSHOWER
LegendOnly=MCATNLO NLO LO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1Reference=MCATNLO
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot1YMin=0.9801
RatioPlot1YMax=1.02
RatioPlot1YMajorTickMarks=10
RatioPlot1DrawOnly=MCATNLO NLO
RatioPlot2=1
RatioPlot2Reference=LO
RatioPlot2YLabel=Ratio to LO
RatioPlot2YMin=0.8751
RatioPlot2YMax=1.05
RatioPlot2YMajorTickMarks=10
RatioPlot2DrawOnly=LO LOSHOWER MCATNLO
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999929215304627e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	6.244129e-05	8.405078e-07	8.405078e-07
1.258925e+00	1.584893e+00	7.640673e-05	8.286500e-07	8.286500e-07
1.584893e+00	1.995262e+00	9.430047e-05	8.204695e-07	8.204695e-07
1.995262e+00	2.511886e+00	1.158342e-04	8.104457e-07	8.104457e-07
2.511886e+00	3.162278e+00	1.436410e-04	8.043488e-07	8.043488e-07
3.162278e+00	3.981072e+00	1.762332e-04	7.940526e-07	7.940526e-07
3.981072e+00	5.011872e+00	2.182420e-04	7.875439e-07	7.875439e-07
5.011872e+00	6.309573e+00	2.690655e-04	7.793536e-07	7.793536e-07
6.309573e+00	7.943282e+00	3.310792e-04	7.704978e-07	7.704978e-07
7.943282e+00	1.000000e+01	4.084083e-04	7.626981e-07	7.626981e-07
1.000000e+01	1.258925e+01	5.000780e-04	7.521850e-07	7.521850e-07
1.258925e+01	1.584893e+01	6.139023e-04	7.427711e-07	7.427711e-07
1.584893e+01	1.995262e+01	7.540012e-04	7.336543e-07	7.336543e-07
1.995262e+01	2.511886e+01	9.236162e-04	7.236877e-07	7.236877e-07
2.511886e+01	3.162278e+01	1.131509e-03	7.138949e-07	7.138949e-07
3.162278e+01	3.981072e+01	1.396197e-03	7.067713e-07	7.067713e-07
3.981072e+01	5.011872e+01	1.721390e-03	6.994315e-07	6.994315e-07
5.011872e+01	6.309573e+01	2.233641e-03	7.100879e-07	7.100879e-07
6.309573e+01	7.943282e+01	3.041694e-03	7.385216e-07	7.385216e-07
7.943282e+01	1.000000e+02	4.312366e-03	7.837241e-07	7.837241e-07
1.000000e+02	1.258925e+02	6.848246e-03	8.802285e-07	8.802285e-07
1.258925e+02	1.584893e+02	1.035728e-02	9.647797e-07	9.647797e-07
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999926400013528e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	8.526021e-05	1.147668e-06	1.147668e-06
1.258925e+00	1.584893e+00	1.043292e-04	1.131476e-06	1.131476e-06
1.584893e+00	1.995262e+00	1.287621e-04	1.120306e-06	1.120306e-06
1.995262e+00	2.511886e+00	1.581653e-04	1.106619e-06	1.106619e-06
2.511886e+00	3.162278e+00	1.961340e-04	1.098294e-06	1.098294e-06
3.162278e+00	3.981072e+00	2.406368e-04	1.084236e-06	1.084236e-06
3.981072e+00	5.011872e+00	2.979976e-04	1.075348e-06	1.075348e-06
5.011872e+00	6.309573e+00	3.673943e-04	1.064165e-06	1.064165e-06
6.309573e+00	7.943282e+00	4.520731e-04	1.052081e-06	1.052081e-06
7.943282e+00	1.000000e+01	5.576593e-04	1.041423e-06	1.041423e-06
1.000000e+01	1.258925e+01	6.828294e-04	1.027068e-06	1.027068e-06
1.258925e+01	1.584893e+01	8.382501e-04	1.014213e-06	1.014213e-06
1.584893e+01	1.995262e+01	1.029547e-03	1.001765e-06	1.001765e-06
1.995262e+01	2.511886e+01	1.261148e-03	9.881563e-07	9.881563e-07
2.511886e+01	3.162278e+01	1.545014e-03	9.747845e-07	9.747845e-07
3.162278e+01	3.981072e+01	1.906432e-03	9.650577e-07	9.650577e-07
3.981072e+01	5.011872e+01	2.350464e-03	9.550355e-07	9.550355e-07
5.011872e+01	6.309573e+01	3.049915e-03	9.695867e-07	9.695867e-07
6.309573e+01	7.943282e+01	4.153267e-03	1.008411e-06	1.008411e-06
7.943282e+01	1.000000e+02	5.888304e-03	1.070133e-06	1.070133e-06
1.000000e+02	1.258925e+02	9.350905e-03	1.201904e-06	1.201904e-06
1.258925e+02	1.584893e+02	1.414231e-02	1.317355e-06	1.317355e-06
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999927018547757e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.699265e-07	4.090611e-09	4.090611e-09
1.258925e+00	1.584893e+00	3.242416e-07	3.973920e-09	3.973920e-09
1.584893e+00	1.995262e+00	3.953503e-07	5.925095e-09	5.925095e-09
1.995262e+00	2.511886e+00	4.881777e-07	3.861688e-09	3.861688e-09
2.511886e+00	3.162278e+00	5.965719e-07	3.788318e-09	3.788318e-09
3.162278e+00	3.981072e+00	7.262558e-07	3.714072e-09	3.714072e-09
3.981072e+00	5.011872e+00	8.843185e-07	3.632698e-09	3.632698e-09
5.011872e+00	6.309573e+00	1.077978e-06	3.557235e-09	3.557235e-09
6.309573e+00	7.943282e+00	1.307415e-06	3.471392e-09	3.471392e-09
7.943282e+00	1.000000e+01	1.584066e-06	3.381653e-09	3.381653e-09
1.000000e+01	1.258925e+01	1.910043e-06	3.286149e-09	3.286149e-09
1.258925e+01	1.584893e+01	2.292018e-06	3.175135e-09	3.175135e-09
1.584893e+01	1.995262e+01	2.750417e-06	3.062788e-09	3.062788e-09
1.995262e+01	2.511886e+01	3.289491e-06	2.942638e-09	2.942638e-09
2.511886e+01	3.162278e+01	3.923129e-06	2.811536e-09	2.811536e-09
3.162278e+01	3.981072e+01	4.715833e-06	2.686986e-09	2.686986e-09
3.981072e+01	5.011872e+01	5.709137e-06	2.572725e-09	2.572725e-09
5.011872e+01	6.309573e+01	7.229942e-06	2.500507e-09	2.500507e-09
6.309573e+01	7.943282e+01	9.662688e-06	2.491395e-09	2.491395e-09
7.943282e+01	1.000000e+02	1.387340e-05	2.601373e-09	2.601373e-09
1.000000e+02	1.258925e+02	2.371453e-05	3.077692e-09	3.077692e-09
1.258925e+02	1.584893e+02	4.075866e-05	3.801344e-09	3.801344e-09
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999931906643291e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	7.010238e-06	1.191662e-07	1.191662e-07
1.258925e+00	1.584893e+00	8.748911e-06	1.201785e-07	1.201785e-07
1.584893e+00	1.995262e+00	1.084047e-05	1.189979e-07	1.189979e-07
1.995262e+00	2.511886e+00	1.355906e-05	1.191591e-07	1.191591e-07
2.511886e+00	3.162278e+00	1.708673e-05	1.192828e-07	1.192828e-07
3.162278e+00	3.981072e+00	2.141683e-05	1.180729e-07	1.180729e-07
3.981072e+00	5.011872e+00	2.707763e-05	1.185301e-07	1.185301e-07
5.011872e+00	6.309573e+00	3.412702e-05	1.193986e-07	1.193986e-07
6.309573e+00	7.943282e+00	4.293631e-05	1.192357e-07	1.192357e-07
7.943282e+00	1.000000e+01	5.414306e-05	1.194973e-07	1.194973e-07
1.000000e+01	1.258925e+01	6.788128e-05	1.209282e-07	1.209282e-07
1.258925e+01	1.584893e+01	8.549551e-05	1.201743e-07	1.201743e-07
1.584893e+01	1.995262e+01	1.077267e-04	1.565954e-07	1.565954e-07
1.995262e+01	2.511886e+01	1.355334e-04	1.494416e-07	1.494416e-07
2.511886e+01	3.162278e+01	1.704563e-04	1.199795e-07	1.199795e-07
3.162278e+01	3.981072e+01	2.154895e-04	1.204466e-07	1.204466e-07
3.981072e+01	5.011872e+01	2.732685e-04	1.217126e-07	1.217126e-07
5.011872e+01	6.309573e+01	3.518535e-04	1.219216e-07	1.219216e-07
6.309573e+01	7.943282e+01	4.672418e-04	1.227379e-07	1.227379e-07
7.943282e+01	1.000000e+02	6.615924e-04	1.289627e-07	1.289627e-07
1.000000e+02	1.258925e+02	1.081539e-03	1.477059e-07	1.477059e-07
1.258925e+02	1.584893e+02	1.720640e-03	1.695445e-07	1.695445e-07
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04045833992662356e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.673214e-05	5.648579e-08	5.648579e-08
1.258925e+00	1.584893e+00	3.275242e-05	5.573513e-08	5.573513e-08
1.584893e+00	1.995262e+00	4.040744e-05	5.520185e-08	5.520185e-08
1.995262e+00	2.511886e+00	4.970690e-05	5.453827e-08	5.453827e-08
2.511886e+00	3.162278e+00	6.103018e-05	5.386145e-08	5.386145e-08
3.162278e+00	3.981072e+00	7.493674e-05	5.319447e-08	5.319447e-08
3.981072e+00	5.011872e+00	9.192224e-05	5.250861e-08	5.250861e-08
5.011872e+00	6.309573e+00	1.125577e-04	5.178102e-08	5.178102e-08
6.309573e+00	7.943282e+00	1.377532e-04	5.105087e-08	5.105087e-08
7.943282e+00	1.000000e+01	1.686552e-04	5.034537e-08	5.034537e-08
1.000000e+01	1.258925e+01	2.061881e-04	4.960691e-08	4.960691e-08
1.258925e+01	1.584893e+01	2.520461e-04	4.887830e-08	4.887830e-08
1.584893e+01	1.995262e+01	3.081522e-04	4.816656e-08	4.816656e-08
1.995262e+01	2.511886e+01	3.771468e-04	4.748425e-08	4.748425e-08
2.511886e+01	3.162278e+01	4.630378e-04	4.688456e-08	4.688456e-08
3.162278e+01	3.981072e+01	5.732691e-04	4.647962e-08	4.647962e-08
3.981072e+01	5.011872e+01	7.328694e-04	4.679541e-08	4.679541e-08
5.011872e+01	6.309573e+01	9.468668e-04	4.729866e-08	4.729866e-08
6.309573e+01	7.943282e+01	1.255301e-03	4.845770e-08	4.845770e-08
7.943282e+01	1.000000e+02	1.818357e-03	5.189141e-08	5.189141e-08
1.000000e+02	1.258925e+02	2.839745e-03	5.767991e-08	5.767991e-08
1.258925e+02	1.584893e+02	4.260707e-03	6.287106e-08	6.287106e-08
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24378078512915805e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	1.848611e-03	2.089739e-06	2.089739e-06
1.258925e+00	1.584893e+00	2.242458e-03	2.060253e-06	2.060253e-06
1.584893e+00	1.995262e+00	2.721373e-03	2.040747e-06	2.040747e-06
1.995262e+00	2.511886e+00	3.290616e-03	1.999136e-06	1.999136e-06
2.511886e+00	3.162278e+00	3.976028e-03	1.967307e-06	1.967307e-06
3.162278e+00	3.981072e+00	4.803433e-03	1.936015e-06	1.936015e-06
3.981072e+00	5.011872e+00	5.793949e-03	1.903595e-06	1.903595e-06
5.011872e+00	6.309573e+00	6.975343e-03	1.868476e-06	1.868476e-06
6.309573e+00	7.943282e+00	8.383353e-03	1.833337e-06	1.833337e-06
7.943282e+00	1.000000e+01	1.006734e-02	1.800321e-06	1.800321e-06
1.000000e+01	1.258925e+01	1.206521e-02	1.764174e-06	1.764174e-06
1.258925e+01	1.584893e+01	1.444138e-02	1.728889e-06	1.728889e-06
1.584893e+01	1.995262e+01	1.729212e-02	1.695416e-06	1.695416e-06
1.995262e+01	2.511886e+01	2.078804e-02	1.662424e-06	1.662424e-06
2.511886e+01	3.162278e+01	2.528838e-02	1.635590e-06	1.635590e-06
3.162278e+01	3.981072e+01	2.968778e-02	1.598149e-06	1.598149e-06
3.981072e+01	5.011872e+01	3.363103e-02	1.554932e-06	1.554932e-06
5.011872e+01	6.309573e+01	3.660604e-02	1.481542e-06	1.481542e-06
6.309573e+01	7.943282e+01	3.849997e-02	1.424665e-06	1.424665e-06
7.943282e+01	1.000000e+02	3.894037e-02	1.405446e-06	1.405446e-06
1.000000e+02	1.258925e+02	3.766096e-02	1.419041e-06	1.419041e-06
1.258925e+02	1.584893e+02	3.215604e-02	1.421599e-06	1.421599e-06
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.61494870991076693e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.851015e-07	7.340779e-10	7.340779e-10
1.258925e+00	1.584893e+00	3.450627e-07	7.184609e-10	7.184609e-10
1.584893e+00	1.995262e+00	4.206950e-07	7.065243e-10	7.065243e-10
1.995262e+00	2.511886e+00	5.123041e-07	6.917347e-10	6.917347e-10
2.511886e+00	3.162278e+00	6.205162e-07	6.761916e-10	6.761916e-10
3.162278e+00	3.981072e+00	7.509872e-07	6.606797e-10	6.606797e-10
3.981072e+00	5.011872e+00	9.073541e-07	6.446595e-10	6.446595e-10
5.011872e+00	6.309573e+00	1.093879e-06	6.280984e-10	6.280984e-10
6.309573e+00	7.943282e+00	1.316166e-06	6.109042e-10	6.109042e-10
7.943282e+00	1.000000e+01	1.580140e-06	5.931689e-10	5.931689e-10
1.000000e+01	1.258925e+01	1.892922e-06	5.745126e-10	5.745126e-10
1.258925e+01	1.584893e+01	2.262430e-06	5.550960e-10	5.550960e-10
1.584893e+01	1.995262e+01	2.696941e-06	5.346779e-10	5.346779e-10
1.995262e+01	2.511886e+01	3.212329e-06	5.132248e-10	5.132248e-10
2.511886e+01	3.162278e+01	3.832715e-06	4.914877e-10	4.914877e-10
3.162278e+01	3.981072e+01	4.618555e-06	4.711391e-10	4.711391e-10
3.981072e+01	5.011872e+01	5.778489e-06	4.581472e-10	4.581472e-10
5.011872e+01	6.309573e+01	7.367908e-06	4.461462e-10	4.461462e-10
6.309573e+01	7.943282e+01	9.657705e-06	4.393070e-10	4.393070e-10
7.943282e+01	1.000000e+02	1.408265e-05	4.559300e-10	4.559300e-10
1.000000e+02	1.258925e+02	2.394878e-05	5.291357e-10	5.291357e-10
1.258925e+02	1.584893e+02	4.080115e-05	6.388847e-10	6.388847e-10
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.60282779259897511e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	6.828993e-06	5.842511e-08	5.842511e-08
1.258925e+00	1.584893e+00	8.552020e-06	4.835618e-08	4.835618e-08
1.584893e+00	1.995262e+00	1.074590e-05	4.540548e-08	4.540548e-08
1.995262e+00	2.511886e+00	1.354881e-05	4.434910e-08	4.434910e-08
2.511886e+00	3.162278e+00	1.709941e-05	4.712220e-08	4.712220e-08
3.162278e+00	3.981072e+00	2.153477e-05	4.439492e-08	4.439492e-08
3.981072e+00	5.011872e+00	2.709256e-05	3.953304e-08	3.953304e-08
5.011872e+00	6.309573e+00	3.407826e-05	3.770943e-08	3.770943e-08
6.309573e+00	7.943282e+00	4.285184e-05	3.430142e-08	3.430142e-08
7.943282e+00	1.000000e+01	5.397079e-05	3.174647e-08	3.174647e-08
1.000000e+01	1.258925e+01	6.788363e-05	3.015870e-08	3.015870e-08
1.258925e+01	1.584893e+01	8.544716e-05	2.895530e-08	2.895530e-08
1.584893e+01	1.995262e+01	1.075017e-04	2.740548e-08	2.740548e-08
1.995262e+01	2.511886e+01	1.353312e-04	2.680812e-08	2.680812e-08
2.511886e+01	3.162278e+01	1.703805e-04	2.994514e-08	2.994514e-08
3.162278e+01	3.981072e+01	2.150813e-04	2.991688e-08	2.991688e-08
3.981072e+01	5.011872e+01	2.730806e-04	3.529642e-08	3.529642e-08
5.011872e+01	6.309573e+01	3.517859e-04	3.641905e-08	3.641905e-08
6.309573e+01	7.943282e+01	4.674164e-04	2.428934e-08	2.428934e-08
7.943282e+01	1.000000e+02	6.617154e-04	2.509751e-08	2.509751e-08
1.000000e+02	1.258925e+02	1.082029e-03	2.848078e-08	2.848078e-08
1.258925e+02	1.584893e+02	1.720538e-03	2.962167e-08	2.962167e-08
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.521213e-05	5.326595e-08	5.326595e-08
1.258925e+00	1.584893e+00	3.087726e-05	5.253682e-08	5.253682e-08
1.584893e+00	1.995262e+00	3.805409e-05	5.198108e-08	5.198108e-08
1.995262e+00	2.511886e+00	4.686441e-05	5.141220e-08	5.141220e-08
2.511886e+00	3.162278e+00	5.753652e-05	5.077105e-08	5.077105e-08
3.162278e+00	3.981072e+00	7.064249e-05	5.013922e-08	5.013922e-08
3.981072e+00	5.011872e+00	8.665419e-05	4.949251e-08	4.949251e-08
5.011872e+00	6.309573e+00	1.061262e-04	4.881529e-08	4.881529e-08
6.309573e+00	7.943282e+00	1.299013e-04	4.813393e-08	4.813393e-08
7.943282e+00	1.000000e+01	1.590362e-04	4.746708e-08	4.746708e-08
1.000000e+01	1.258925e+01	1.944754e-04	4.678183e-08	4.678183e-08
1.258925e+01	1.584893e+01	2.377675e-04	4.610209e-08	4.610209e-08
1.584893e+01	1.995262e+01	2.907137e-04	4.543362e-08	4.543362e-08
1.995262e+01	2.511886e+01	3.559227e-04	4.480459e-08	4.480459e-08
2.511886e+01	3.162278e+01	4.371339e-04	4.425390e-08	4.425390e-08
3.162278e+01	3.981072e+01	5.415619e-04	4.390041e-08	4.390041e-08
3.981072e+01	5.011872e+01	6.936528e-04	4.428083e-08	4.428083e-08
5.011872e+01	6.309573e+01	9.004501e-04	4.496497e-08	4.496497e-08
6.309573e+01	7.943282e+01	1.197842e-03	4.622154e-08	4.622154e-08
7.943282e+01	1.000000e+02	1.741154e-03	4.966645e-08	4.966645e-08
1.000000e+02	1.258925e+02	2.730328e-03	5.543095e-08	5.543095e-08
1.258925e+02	1.584893e+02	4.109446e-03	6.060886e-08	6.060886e-08
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	8.652583e-05	1.828041e-07	1.828041e-07
1.258925e+00	1.584893e+00	1.059681e-04	1.803018e-07	1.803018e-07
1.584893e+00	1.995262e+00	1.305983e-04	1.783945e-07	1.783945e-07
1.995262e+00	2.511886e+00	1.608346e-04	1.764422e-07	1.764422e-07
2.511886e+00	3.162278e+00	1.974603e-04	1.742418e-07	1.742418e-07
3.162278e+00	3.981072e+00	2.424389e-04	1.720734e-07	1.720734e-07
3.981072e+00	5.011872e+00	2.973896e-04	1.698540e-07	1.698540e-07
5.011872e+00	6.309573e+00	3.642159e-04	1.675298e-07	1.675298e-07
6.309573e+00	7.943282e+00	4.458100e-04	1.651914e-07	1.651914e-07
7.943282e+00	1.000000e+01	5.457982e-04	1.629028e-07	1.629028e-07
1.000000e+01	1.258925e+01	6.674222e-04	1.605511e-07	1.605511e-07
1.258925e+01	1.584893e+01	8.159973e-04	1.582184e-07	1.582184e-07
1.584893e+01	1.995262e+01	9.977040e-04	1.559242e-07	1.559242e-07
1.995262e+01	2.511886e+01	1.221496e-03	1.537654e-07	1.537654e-07
2.511886e+01	3.162278e+01	1.500206e-03	1.518755e-07	1.518755e-07
3.162278e+01	3.981072e+01	1.858593e-03	1.506624e-07	1.506624e-07
3.981072e+01	5.011872e+01	2.380556e-03	1.519679e-07	1.519679e-07
5.011872e+01	6.309573e+01	3.090265e-03	1.543159e-07	1.543159e-07
6.309573e+01	7.943282e+01	4.110891e-03	1.586283e-07	1.586283e-07
7.943282e+01	1.000000e+02	5.975486e-03	1.704509e-07	1.704509e-07
1.000000e+02	1.258925e+02	9.370246e-03	1.902342e-07	1.902342e-07
1.258925e+02	1.584893e+02	1.410326e-02	2.080043e-07	2.080043e-07
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999999999999907e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	3.017638e-07	7.036906e-10	7.036906e-10
1.258925e+00	1.584893e+00	3.656255e-07	6.879956e-10	6.879956e-10
1.584893e+00	1.995262e+00	4.464543e-07	6.757227e-10	6.757227e-10
1.995262e+00	2.511886e+00	5.432649e-07	6.618260e-10	6.618260e-10
2.511886e+00	3.162278e+00	6.583848e-07	6.465808e-10	6.465808e-10
3.162278e+00	3.981072e+00	7.973280e-07	6.313218e-10	6.313218e-10
3.981072e+00	5.011872e+00	9.639532e-07	6.155653e-10	6.155653e-10
5.011872e+00	6.309573e+00	1.162773e-06	5.992886e-10	5.992886e-10
6.309573e+00	7.943282e+00	1.399881e-06	5.824155e-10	5.824155e-10
7.943282e+00	1.000000e+01	1.682235e-06	5.648366e-10	5.648366e-10
1.000000e+01	1.258925e+01	2.016533e-06	5.465014e-10	5.465014e-10
1.258925e+01	1.584893e+01	2.412142e-06	5.273414e-10	5.273414e-10
1.584893e+01	1.995262e+01	2.878485e-06	5.070675e-10	5.070675e-10
1.995262e+01	2.511886e+01	3.431217e-06	4.858743e-10	4.858743e-10
2.511886e+01	3.162278e+01	4.096869e-06	4.643463e-10	4.643463e-10
3.162278e+01	3.981072e+01	4.937221e-06	4.443197e-10	4.443197e-10
3.981072e+01	5.011872e+01	6.166307e-06	4.318370e-10	4.318370e-10
5.011872e+01	6.309573e+01	7.821532e-06	4.213165e-10	4.213165e-10
6.309573e+01	7.943282e+01	1.020622e-05	4.156914e-10	4.156914e-10
7.943282e+01	1.000000e+02	1.478607e-05	4.340297e-10	4.340297e-10
1.000000e+02	1.258925e+02	2.490921e-05	5.098775e-10	5.098775e-10
1.258925e+02	1.584893e+02	4.212352e-05	6.219178e-10	6.219178e-10
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	7.460268e-06	2.000914e-08	2.000914e-08
1.258925e+00	1.584893e+00	9.386053e-06	2.002928e-08	2.002928e-08
1.584893e+00	1.995262e+00	1.178397e-05	1.997399e-08	1.997399e-08
1.995262e+00	2.511886e+00	1.486865e-05	2.000355e-08	2.000355e-08
2.511886e+00	3.162278e+00	1.873166e-05	2.002121e-08	2.002121e-08
3.162278e+00	3.981072e+00	2.358216e-05	2.002034e-08	2.002034e-08
3.981072e+00	5.011872e+00	2.969262e-05	2.002884e-08	2.002884e-08
5.011872e+00	6.309573e+00	3.732138e-05	2.001921e-08	2.001921e-08
6.309573e+00	7.943282e+00	4.695279e-05	2.002022e-08	2.002022e-08
7.943282e+00	1.000000e+01	5.910859e-05	2.002186e-08	2.002186e-08
1.000000e+01	1.258925e+01	7.436180e-05	2.001062e-08	2.001062e-08
1.258925e+01	1.584893e+01	9.350442e-05	1.998210e-08	1.998210e-08
1.584893e+01	1.995262e+01	1.175513e-04	1.994313e-08	1.994313e-08
1.995262e+01	2.511886e+01	1.477601e-04	1.989910e-08	1.989910e-08
2.511886e+01	3.162278e+01	1.856749e-04	1.985913e-08	1.985913e-08
3.162278e+01	3.981072e+01	2.336065e-04	1.982997e-08	1.982997e-08
3.981072e+01	5.011872e+01	2.952617e-04	1.967225e-08	1.967225e-08
5.011872e+01	6.309573e+01	3.779149e-04	1.967601e-08	1.967601e-08
6.309573e+01	7.943282e+01	4.979315e-04	2.003290e-08	2.003290e-08
7.943282e+01	1.000000e+02	6.979761e-04	2.073110e-08	2.073110e-08
1.000000e+02	1.258925e+02	1.129515e-03	2.388331e-08	2.388331e-08
1.258925e+02	1.584893e+02	1.781758e-03	2.735409e-08	2.735409e-08
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999649e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.278607e-05	1.575354e-07	1.575354e-07
1.258925e+00	1.584893e+00	2.885845e-05	1.580081e-07	1.580081e-07
1.584893e+00	1.995262e+00	3.572987e-05	1.566963e-07	1.566963e-07
1.995262e+00	2.511886e+00	4.402140e-05	1.550155e-07	1.550155e-07
2.511886e+00	3.162278e+00	5.383533e-05	1.527836e-07	1.527836e-07
3.162278e+00	3.981072e+00	6.716330e-05	1.520930e-07	1.520930e-07
3.981072e+00	5.011872e+00	8.240271e-05	1.501461e-07	1.501461e-07
5.011872e+00	6.309573e+00	1.016759e-04	1.486456e-07	1.486456e-07
6.309573e+00	7.943282e+00	1.252192e-04	1.470207e-07	1.470207e-07
7.943282e+00	1.000000e+01	1.538510e-04	1.452423e-07	1.452423e-07
1.000000e+01	1.258925e+01	1.891653e-04	1.435371e-07	1.435371e-07
1.258925e+01	1.584893e+01	2.320892e-04	1.417002e-07	1.417002e-07
1.584893e+01	1.995262e+01	2.848507e-04	1.399110e-07	1.399110e-07
1.995262e+01	2.511886e+01	3.493804e-04	1.380996e-07	1.380996e-07
2.511886e+01	3.162278e+01	4.295230e-04	1.364696e-07	1.364696e-07
3.162278e+01	3.981072e+01	5.316047e-04	1.353124e-07	1.353124e-07
3.981072e+01	5.011872e+01	6.658434e-04	1.349675e-07	1.349675e-07
5.011872e+01	6.309573e+01	8.688172e-04	1.374065e-07	1.374065e-07
6.309573e+01	7.943282e+01	1.166951e-03	1.419284e-07	1.419284e-07
7.943282e+01	1.000000e+02	1.663870e-03	1.510438e-07	1.510438e-07
1.000000e+02	1.258925e+02	2.552777e-03	1.667439e-07	1.667439e-07
1.258925e+02	1.584893e+02	4.056481e-03	1.873345e-07	1.873345e-07
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	8.079946e-05	5.586210e-07	5.586210e-07
1.258925e+00	1.584893e+00	1.023321e-04	5.602973e-07	5.602973e-07
1.584893e+00	1.995262e+00	1.266982e-04	5.556456e-07	5.556456e-07
1.995262e+00	2.511886e+00	1.561000e-04	5.496853e-07	5.496853e-07
2.511886e+00	3.162278e+00	1.909003e-04	5.417709e-07	5.417709e-07
3.162278e+00	3.981072e+00	2.381612e-04	5.393221e-07	5.393221e-07
3.981072e+00	5.011872e+00	2.922002e-04	5.324184e-07	5.324184e-07
5.011872e+00	6.309573e+00	3.605430e-04	5.270978e-07	5.270978e-07
6.309573e+00	7.943282e+00	4.440277e-04	5.213359e-07	5.213359e-07
7.943282e+00	1.000000e+01	5.455561e-04	5.150298e-07	5.150298e-07
1.000000e+01	1.258925e+01	6.707807e-04	5.089830e-07	5.089830e-07
1.258925e+01	1.584893e+01	8.229888e-04	5.024692e-07	5.024692e-07
1.584893e+01	1.995262e+01	1.010081e-03	4.961248e-07	4.961248e-07
1.995262e+01	2.511886e+01	1.238904e-03	4.897016e-07	4.897016e-07
2.511886e+01	3.162278e+01	1.523090e-03	4.839218e-07	4.839218e-07
3.162278e+01	3.981072e+01	1.885071e-03	4.798180e-07	4.798180e-07
3.981072e+01	5.011872e+01	2.361083e-03	4.785953e-07	4.785953e-07
5.011872e+01	6.309573e+01	3.080828e-03	4.872439e-07	4.872439e-07
6.309573e+01	7.943282e+01	4.138010e-03	5.032785e-07	5.032785e-07
7.943282e+01	1.000000e+02	5.900089e-03	5.356017e-07	5.356017e-07
1.000000e+02	1.258925e+02	9.052154e-03	5.912743e-07	5.912743e-07
1.258925e+02	1.584893e+02	1.438429e-02	6.642885e-07	6.642885e-07
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	2.685481e-07	2.066883e-09	2.066883e-09
1.258925e+00	1.584893e+00	3.388010e-07	2.065570e-09	2.065570e-09
1.584893e+00	1.995262e+00	4.180250e-07	2.042542e-09	2.042542e-09
1.995262e+00	2.511886e+00	5.080993e-07	1.997968e-09	1.997968e-09
2.511886e+00	3.162278e+00	6.137143e-07	1.949049e-09	1.949049e-09
3.162278e+00	3.981072e+00	7.585656e-07	1.924904e-09	1.924904e-09
3.981072e+00	5.011872e+00	9.188407e-07	1.878811e-09	1.878811e-09
5.011872e+00	6.309573e+00	1.120263e-06	1.840513e-09	1.840513e-09
6.309573e+00	7.943282e+00	1.358505e-06	1.795587e-09	1.795587e-09
7.943282e+00	1.000000e+01	1.644229e-06	1.749637e-09	1.749637e-09
1.000000e+01	1.258925e+01	1.986474e-06	1.700664e-09	1.700664e-09
1.258925e+01	1.584893e+01	2.390523e-06	1.647430e-09	1.647430e-09
1.584893e+01	1.995262e+01	2.871006e-06	1.590951e-09	1.590951e-09
1.995262e+01	2.511886e+01	3.437941e-06	1.529935e-09	1.529935e-09
2.511886e+01	3.162278e+01	4.120756e-06	1.467274e-09	1.467274e-09
3.162278e+01	3.981072e+01	4.976040e-06	1.408052e-09	1.408052e-09
3.981072e+01	5.011872e+01	6.119643e-06	1.361968e-09	1.361968e-09
5.011872e+01	6.309573e+01	7.777315e-06	1.328521e-09	1.328521e-09
6.309573e+01	7.943282e+01	1.022552e-05	1.314383e-09	1.314383e-09
7.943282e+01	1.000000e+02	1.465027e-05	1.369814e-09	1.369814e-09
1.000000e+02	1.258925e+02	2.414072e-05	1.590599e-09	1.590599e-09
1.258925e+02	1.584893e+02	4.299520e-05	1.987650e-09	1.987650e-09
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	1.258925e+00	7.269383e-06	6.054524e-08	6.054524e-08
1.258925e+00	1.584893e+00	9.366343e-06	6.132415e-08	6.132415e-08
1.584893e+00	1.995262e+00	1.176563e-05	6.129345e-08	6.129345e-08
1.995262e+00	2.511886e+00	1.475321e-05	6.099490e-08	6.099490e-08
2.511886e+00	3.162278e+00	1.839558e-05	6.079304e-08	6.079304e-08
3.162278e+00	3.981072e+00	2.330585e-05	6.096804e-08	6.096804e-08
3.981072e+00	5.011872e+00	2.927044e-05	6.096415e-08	6.096415e-08
5.011872e+00	6.309573e+00	3.681397e-05	6.095281e-08	6.095281e-08
6.309573e+00	7.943282e+00	4.640697e-05	6.106201e-08	6.106201e-08
7.943282e+00	1.000000e+01	5.824226e-05	6.098320e-08	6.098320e-08
1.000000e+01	1.258925e+01	7.339674e-05	6.109046e-08	6.109046e-08
1.258925e+01	1.584893e+01	9.223301e-05	6.106262e-08	6.106262e-08
1.584893e+01	1.995262e+01	1.160644e-04	6.108293e-08	6.108293e-08
1.995262e+01	2.511886e+01	1.458715e-04	6.105418e-08	6.105418e-08
2.511886e+01	3.162278e+01	1.834975e-04	6.109533e-08	6.109533e-08
3.162278e+01	3.981072e+01	2.313460e-04	6.121223e-08	6.121223e-08
3.981072e+01	5.011872e+01	2.930237e-04	6.148922e-08	6.148922e-08
5.011872e+01	6.309573e+01	3.760949e-04	6.153260e-08	6.153260e-08
6.309573e+01	7.943282e+01	4.967482e-04	6.237497e-08	6.237497e-08
7.943282e+01	1.000000e+02	6.978370e-04	6.540264e-08	6.540264e-08
1.000000e+02	1.258925e+02	1.130696e-03	7.623868e-08	7.623868e-08
1.258925e+02	1.584893e+02	1.784751e-03	8.527680e-08	8.527680e-08
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/ZH-365/photon_multiplicity.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow ZH$ 365 GeV
XLabel=$N_\gamma (k_\mathrm{T}\geq 0.5 \,\text{G\text{e\kern-0.15ex{}V}\xspace}\xspace)$
YLabel=d$\sigma/$d$N_\gamma$ [pb]
LegendXPos=0.6
LegendYPos=0.925
YMax=1
YMin=1.1e-6
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=1
RatioPlotReference=MCATNLO
RatioPlotYLabel=Ratio to MC@NLO
RatioPlotYMin=0.9501
RatioPlotYMax=1.1599
RatioPlotDrawOnly=MCATNLO NLO LOSHOWER
RatioPlot2YMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999929215304627e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.882115e-01	4.151065e-05	4.151065e-05
5.000000e-01	1.500000e+00	1.309080e-01	1.958285e-05	1.958285e-05
1.500000e+00	2.500000e+00	1.258266e-02	6.071263e-06	6.071263e-06
2.500000e+00	3.500000e+00	6.380979e-04	1.367214e-06	1.367214e-06
3.500000e+00	4.500000e+00	2.092211e-05	2.475686e-07	2.475686e-07
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999926400013528e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.031708e-01	5.668054e-05	5.668054e-05
5.000000e-01	1.500000e+00	1.787477e-01	2.673931e-05	2.673931e-05
1.500000e+00	2.500000e+00	1.718094e-02	8.289981e-06	8.289981e-06
2.500000e+00	3.500000e+00	8.712878e-04	1.866856e-06	1.866856e-06
3.500000e+00	4.500000e+00	2.856799e-05	3.380414e-07	3.380414e-07
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999927018547757e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.088080e-03	1.503988e-07	1.503988e-07
5.000000e-01	1.500000e+00	5.094933e-04	7.856918e-08	7.856918e-08
1.500000e+00	2.500000e+00	5.226614e-05	2.607842e-08	2.607842e-08
2.500000e+00	3.500000e+00	2.791318e-06	6.199809e-09	6.199809e-09
3.500000e+00	4.500000e+00	9.534546e-08	1.170038e-09	1.170038e-09
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999931906643291e-09
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.534444e-02	7.110454e-06	7.110454e-06
5.000000e-01	1.500000e+00	2.034832e-02	3.432308e-06	3.432308e-06
1.500000e+00	2.500000e+00	1.710259e-03	9.617437e-07	9.617437e-07
2.500000e+00	3.500000e+00	8.022218e-05	2.067518e-07	2.067518e-07
3.500000e+00	4.500000e+00	2.447783e-06	3.613259e-08	3.613259e-08
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=1.04045833992662356e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.034221e-01	3.035642e-06	3.035642e-06
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=1.24378078512915805e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.011073e+00	7.552034e-05	7.552034e-05
5.000000e-01	1.500000e+00	9.889268e-01	1.722435e-05	1.722435e-05
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=9.61494870991076693e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.664896e-03	2.938632e-08	2.938632e-08
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=9.60282779259897511e-11
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.650388e-02	1.827934e-06	1.827934e-06
5.000000e-01	1.500000e+00	2.098718e-02	1.767860e-06	1.767860e-06
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.913827e-01	2.913827e-06	2.913827e-06
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.000000e+00	1.000000e-05	1.000000e-05
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=9.99999999999999907e-11
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.773796e-03	2.833327e-08	2.833327e-08
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.00000000000000004e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.229566e-01	1.282392e-06	1.282392e-06
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=9.99999999999999649e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.256763e-01	7.977622e-06	7.977622e-06
5.000000e-01	1.500000e+00	5.113493e-02	3.797425e-06	3.797425e-06
1.500000e+00	2.500000e+00	4.941711e-03	1.180508e-06	1.180508e-06
2.500000e+00	3.500000e+00	2.465748e-04	2.636968e-07	2.636968e-07
3.500000e+00	4.500000e+00	7.974049e-06	4.742091e-08	4.742091e-08
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.002488e-01	2.828867e-05	2.828867e-05
5.000000e-01	1.500000e+00	1.813246e-01	1.346568e-05	1.346568e-05
1.500000e+00	2.500000e+00	1.752332e-02	4.186086e-06	4.186086e-06
2.500000e+00	3.500000e+00	8.743550e-04	9.350695e-07	9.350695e-07
3.500000e+00	4.500000e+00	2.827600e-05	1.681547e-07	1.681547e-07
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.172370e-03	7.829527e-08	7.829527e-08
5.000000e-01	1.500000e+00	5.464706e-04	4.153283e-08	4.153283e-08
1.500000e+00	2.500000e+00	5.677987e-05	1.386951e-08	1.386951e-08
2.500000e+00	3.500000e+00	3.008830e-06	3.282852e-09	3.282852e-09
3.500000e+00	4.500000e+00	1.017991e-07	6.164020e-10	6.164020e-10
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.00000000000000006e-09
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	9.929687e-02	3.633827e-06	3.633827e-06
5.000000e-01	1.500000e+00	2.171131e-02	1.662371e-06	1.662371e-06
1.500000e+00	2.500000e+00	1.857372e-03	4.600481e-07	4.600481e-07
2.500000e+00	3.500000e+00	8.792123e-05	9.750111e-08	9.750111e-08
3.500000e+00	4.500000e+00	2.739402e-06	1.691920e-08	1.691920e-08
# END HISTO1D



==> plots/eenunu-500/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.55
LegendYPos=0.925
LogX=1
XMin=1e-2
YMin=5e-7
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1Reference=MCATNLO
RatioPlot1DrawOnly=MCATNLO NLO LOSHOWER
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot1YMin=0.9501
RatioPlot1YMax=1.5
RatioPlot2=1
RatioPlot2Legend=1
RatioPlot2LegendOnly=MCATNLOS MCATNLOH
RatioPlot2LegendXPos=0.05
RatioPlot2LegendYPos=0.75
RatioPlot2YMin=-0.2
RatioPlot2YMax=1.2499
RatioPlot2Reference=MCATNLO
RatioPlot2DrawOnly=MCATNLO MCATNLOS MCATNLOH
RatioPlot2YLabel=Decomposition
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999877304197960e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	7.413859e+02	1.969634e-01	1.969634e-01
1.230269e-04	1.513561e-04	6.097931e+02	1.610479e-01	1.610479e-01
1.513561e-04	1.862087e-04	5.018096e+02	1.317143e-01	1.317143e-01
1.862087e-04	2.290868e-04	4.139253e+02	1.078510e-01	1.078510e-01
2.290868e-04	2.818383e-04	3.423222e+02	8.842626e-02	8.842626e-02
2.818383e-04	3.467369e-04	2.829309e+02	7.247756e-02	7.247756e-02
3.467369e-04	4.265795e-04	2.336553e+02	5.938156e-02	5.938156e-02
4.265795e-04	5.248075e-04	1.930957e+02	4.866868e-02	4.866868e-02
5.248075e-04	6.456542e-04	1.593279e+02	3.985746e-02	3.985746e-02
6.456542e-04	7.943282e-04	1.311663e+02	3.260428e-02	3.260428e-02
7.943282e-04	9.772372e-04	1.078254e+02	2.665165e-02	2.665165e-02
9.772372e-04	1.202264e-03	8.852466e+01	2.177189e-02	2.177189e-02
1.202264e-03	1.479108e-03	7.270582e+01	1.778886e-02	1.778886e-02
1.479108e-03	1.819701e-03	5.960859e+01	1.452171e-02	1.452171e-02
1.819701e-03	2.238721e-03	4.885213e+01	1.185237e-02	1.185237e-02
2.238721e-03	2.754229e-03	4.001255e+01	9.670778e-03	9.670778e-03
2.754229e-03	3.388442e-03	3.276894e+01	7.890323e-03	7.890323e-03
3.388442e-03	4.168694e-03	2.683164e+01	6.437055e-03	6.437055e-03
4.168694e-03	5.128614e-03	2.195383e+01	5.249508e-03	5.249508e-03
5.128614e-03	6.309573e-03	1.796493e+01	4.281307e-03	4.281307e-03
6.309573e-03	7.762471e-03	1.468800e+01	3.490156e-03	3.490156e-03
7.762471e-03	9.549926e-03	1.199240e+01	2.843259e-03	2.843259e-03
9.549926e-03	1.174898e-02	9.819200e+00	2.319536e-03	2.319536e-03
1.174898e-02	1.445440e-02	8.037687e+00	1.892035e-03	1.892035e-03
1.445440e-02	1.778279e-02	6.568055e+00	1.541993e-03	1.541993e-03
1.778279e-02	2.187762e-02	5.372714e+00	1.257361e-03	1.257361e-03
2.187762e-02	2.691535e-02	4.386456e+00	1.024284e-03	1.024284e-03
2.691535e-02	3.311311e-02	3.587448e+00	8.351347e-04	8.351347e-04
3.311311e-02	4.073803e-02	2.933253e+00	6.808291e-04	6.808291e-04
4.073803e-02	5.011872e-02	2.399877e+00	5.552111e-04	5.552111e-04
5.011872e-02	6.165950e-02	1.962008e+00	4.525993e-04	4.525993e-04
6.165950e-02	7.585776e-02	1.605714e+00	3.691455e-04	3.691455e-04
7.585776e-02	9.332543e-02	1.310657e+00	3.006824e-04	3.006824e-04
9.332543e-02	1.148154e-01	1.068579e+00	2.447746e-04	2.447746e-04
1.148154e-01	1.412538e-01	8.725778e-01	1.994185e-04	1.994185e-04
1.412538e-01	1.737801e-01	7.121290e-01	1.624213e-04	1.624213e-04
1.737801e-01	2.137962e-01	5.804034e-01	1.321992e-04	1.321992e-04
2.137962e-01	2.630268e-01	4.730273e-01	1.075986e-04	1.075986e-04
2.630268e-01	3.235937e-01	3.858523e-01	8.761408e-05	8.761408e-05
3.235937e-01	3.981072e-01	3.143095e-01	7.129225e-05	7.129225e-05
3.981072e-01	4.897788e-01	2.561832e-01	5.802818e-05	5.802818e-05
4.897788e-01	6.025596e-01	2.083941e-01	4.718523e-05	4.718523e-05
6.025596e-01	7.413102e-01	1.695433e-01	3.837108e-05	3.837108e-05
7.413102e-01	9.120108e-01	1.381015e-01	3.122214e-05	3.122214e-05
9.120108e-01	1.122018e+00	1.125464e-01	2.541147e-05	2.541147e-05
1.122018e+00	1.380384e+00	9.170162e-02	2.068006e-05	2.068006e-05
1.380384e+00	1.698244e+00	7.468628e-02	1.682610e-05	1.682610e-05
1.698244e+00	2.089296e+00	6.082764e-02	1.369034e-05	1.369034e-05
2.089296e+00	2.570396e+00	4.957294e-02	1.114258e-05	1.114258e-05
2.570396e+00	3.162278e+00	4.038041e-02	9.066693e-06	9.066693e-06
3.162278e+00	3.890451e+00	3.292332e-02	7.381005e-06	7.381005e-06
3.890451e+00	4.786301e+00	2.683853e-02	6.008178e-06	6.008178e-06
4.786301e+00	5.888437e+00	2.184588e-02	4.887067e-06	4.887067e-06
5.888437e+00	7.244360e+00	1.779049e-02	3.976101e-06	3.976101e-06
7.244360e+00	8.912509e+00	1.448660e-02	3.234795e-06	3.234795e-06
8.912509e+00	1.096478e+01	1.180209e-02	2.632347e-06	2.632347e-06
1.096478e+01	1.348963e+01	9.628445e-03	2.143588e-06	2.143588e-06
1.348963e+01	1.659587e+01	7.903742e-03	1.750975e-06	1.750975e-06
1.659587e+01	2.041738e+01	6.443558e-03	1.425366e-06	1.425366e-06
2.041738e+01	2.511886e+01	5.252729e-03	1.160263e-06	1.160263e-06
2.511886e+01	3.090295e+01	4.298367e-03	9.462704e-07	9.462704e-07
3.090295e+01	3.801894e+01	3.512030e-03	7.711564e-07	7.711564e-07
3.801894e+01	4.677351e+01	2.871958e-03	6.287134e-07	6.287134e-07
4.677351e+01	5.754399e+01	2.355186e-03	5.133058e-07	5.133058e-07
5.754399e+01	7.079458e+01	1.946602e-03	4.207286e-07	4.207286e-07
7.079458e+01	8.709636e+01	1.599966e-03	3.438896e-07	3.438896e-07
8.709636e+01	1.071519e+02	1.303392e-03	2.798346e-07	2.798346e-07
1.071519e+02	1.318257e+02	1.061290e-03	2.276565e-07	2.276565e-07
1.318257e+02	1.621810e+02	8.511183e-04	1.838056e-07	1.838056e-07
1.621810e+02	1.995262e+02	6.904729e-04	1.492578e-07	1.492578e-07
1.995262e+02	2.454709e+02	5.671688e-04	1.219606e-07	1.219606e-07
2.454709e+02	3.019952e+02	4.663953e-04	9.971043e-08	9.971043e-08
3.019952e+02	3.715352e+02	3.817552e-04	8.133102e-08	8.133102e-08
3.715352e+02	4.570882e+02	3.147012e-04	6.657522e-08	6.657522e-08
4.570882e+02	5.623413e+02	2.609327e-04	5.465475e-08	5.465475e-08
5.623413e+02	6.918310e+02	2.161791e-04	4.485081e-08	4.485081e-08
6.918310e+02	8.511380e+02	1.795047e-04	3.684694e-08	3.684694e-08
8.511380e+02	1.047129e+03	1.497829e-04	3.034549e-08	3.034549e-08
1.047129e+03	1.288250e+03	1.249734e-04	2.499035e-08	2.499035e-08
1.288250e+03	1.584893e+03	1.051464e-04	2.066623e-08	2.066623e-08
1.584893e+03	1.949845e+03	8.868317e-05	1.711133e-08	1.711133e-08
1.949845e+03	2.398833e+03	7.608929e-05	1.428978e-08	1.428978e-08
2.398833e+03	2.951209e+03	6.214385e-05	1.164294e-08	1.164294e-08
2.951209e+03	3.630781e+03	5.000115e-05	9.415716e-09	9.415716e-09
3.630781e+03	4.466836e+03	4.263034e-05	7.838321e-09	7.838321e-09
4.466836e+03	5.495409e+03	3.620589e-05	6.512581e-09	6.512581e-09
5.495409e+03	6.760830e+03	3.024291e-05	5.366305e-09	5.366305e-09
6.760830e+03	8.317638e+03	2.658120e-05	4.535768e-09	4.535768e-09
8.317638e+03	1.023293e+04	2.141973e-05	3.670883e-09	3.670883e-09
1.023293e+04	1.258925e+04	2.245589e-05	3.388669e-09	3.388669e-09
1.258925e+04	1.548817e+04	1.558002e-05	2.544760e-09	2.544760e-09
1.548817e+04	1.905461e+04	1.397238e-05	2.172696e-09	2.172696e-09
1.905461e+04	2.344229e+04	9.545541e-06	1.619064e-09	1.619064e-09
2.344229e+04	2.884032e+04	8.619574e-06	1.387095e-09	1.387095e-09
2.884032e+04	3.548134e+04	7.505392e-06	1.166945e-09	1.166945e-09
3.548134e+04	4.365158e+04	6.248384e-06	9.599476e-10	9.599476e-10
4.365158e+04	5.370318e+04	6.920836e-06	9.108414e-10	9.108414e-10
5.370318e+04	6.606934e+04	5.526146e-06	7.337951e-10	7.337951e-10
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999952000005777e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.461174e+02	6.538582e-02	6.538582e-02
1.230269e-04	1.513561e-04	2.024326e+02	5.346299e-02	5.346299e-02
1.513561e-04	1.862087e-04	1.665855e+02	4.372515e-02	4.372515e-02
1.862087e-04	2.290868e-04	1.374105e+02	3.580324e-02	3.580324e-02
2.290868e-04	2.818383e-04	1.136405e+02	2.935480e-02	2.935480e-02
2.818383e-04	3.467369e-04	9.392438e+01	2.406033e-02	2.406033e-02
3.467369e-04	4.265795e-04	7.756641e+01	1.971286e-02	1.971286e-02
4.265795e-04	5.248075e-04	6.410182e+01	1.615651e-02	1.615651e-02
5.248075e-04	6.456542e-04	5.289198e+01	1.323146e-02	1.323146e-02
6.456542e-04	7.943282e-04	4.354319e+01	1.082363e-02	1.082363e-02
7.943282e-04	9.772372e-04	3.579474e+01	8.847537e-03	8.847537e-03
9.772372e-04	1.202264e-03	2.938747e+01	7.227601e-03	7.227601e-03
1.202264e-03	1.479108e-03	2.413610e+01	5.905356e-03	5.905356e-03
1.479108e-03	1.819701e-03	1.978823e+01	4.820762e-03	4.820762e-03
1.819701e-03	2.238721e-03	1.621741e+01	3.934626e-03	3.934626e-03
2.238721e-03	2.754229e-03	1.328294e+01	3.210403e-03	3.210403e-03
2.754229e-03	3.388442e-03	1.087829e+01	2.619346e-03	2.619346e-03
3.388442e-03	4.168694e-03	8.907284e+00	2.136906e-03	2.136906e-03
4.168694e-03	5.128614e-03	7.288000e+00	1.742677e-03	1.742677e-03
5.128614e-03	6.309573e-03	5.963804e+00	1.421263e-03	1.421263e-03
6.309573e-03	7.762471e-03	4.875964e+00	1.158625e-03	1.158625e-03
7.762471e-03	9.549926e-03	3.981109e+00	9.438753e-04	9.438753e-04
9.549926e-03	1.174898e-02	3.259674e+00	7.700154e-04	7.700154e-04
1.174898e-02	1.445440e-02	2.668266e+00	6.280979e-04	6.280979e-04
1.445440e-02	1.778279e-02	2.180393e+00	5.118943e-04	5.118943e-04
1.778279e-02	2.187762e-02	1.783577e+00	4.174054e-04	4.174054e-04
2.187762e-02	2.691535e-02	1.456169e+00	3.400311e-04	3.400311e-04
2.691535e-02	3.311311e-02	1.190923e+00	2.772391e-04	2.772391e-04
3.311311e-02	4.073803e-02	9.737500e-01	2.260145e-04	2.260145e-04
4.073803e-02	5.011872e-02	7.966855e-01	1.843131e-04	1.843131e-04
5.011872e-02	6.165950e-02	6.513264e-01	1.502491e-04	1.502491e-04
6.165950e-02	7.585776e-02	5.330478e-01	1.225450e-04	1.225450e-04
7.585776e-02	9.332543e-02	4.350978e-01	9.981738e-05	9.981738e-05
9.332543e-02	1.148154e-01	3.547352e-01	8.125767e-05	8.125767e-05
1.148154e-01	1.412538e-01	2.896690e-01	6.620084e-05	6.620084e-05
1.412538e-01	1.737801e-01	2.364049e-01	5.391891e-05	5.391891e-05
1.737801e-01	2.137962e-01	1.926761e-01	4.388606e-05	4.388606e-05
2.137962e-01	2.630268e-01	1.570305e-01	3.571943e-05	3.571943e-05
2.630268e-01	3.235937e-01	1.280911e-01	2.908520e-05	2.908520e-05
3.235937e-01	3.981072e-01	1.043411e-01	2.366684e-05	2.366684e-05
3.981072e-01	4.897788e-01	8.504494e-02	1.926358e-05	1.926358e-05
4.897788e-01	6.025596e-01	6.918044e-02	1.566405e-05	1.566405e-05
6.025596e-01	7.413102e-01	5.628318e-02	1.273802e-05	1.273802e-05
7.413102e-01	9.120108e-01	4.584547e-02	1.036480e-05	1.036480e-05
9.120108e-01	1.122018e+00	3.736194e-02	8.435827e-06	8.435827e-06
1.122018e+00	1.380384e+00	3.044212e-02	6.865146e-06	6.865146e-06
1.380384e+00	1.698244e+00	2.479356e-02	5.585755e-06	5.585755e-06
1.698244e+00	2.089296e+00	2.019291e-02	4.544774e-06	4.544774e-06
2.089296e+00	2.570396e+00	1.645670e-02	3.698996e-06	3.698996e-06
2.570396e+00	3.162278e+00	1.340506e-02	3.009864e-06	3.009864e-06
3.162278e+00	3.890451e+00	1.092953e-02	2.450268e-06	2.450268e-06
3.890451e+00	4.786301e+00	8.909569e-03	1.994532e-06	1.994532e-06
4.786301e+00	5.888437e+00	7.252164e-03	1.622357e-06	1.622357e-06
5.888437e+00	7.244360e+00	5.905894e-03	1.319944e-06	1.319944e-06
7.244360e+00	8.912509e+00	4.809105e-03	1.073853e-06	1.073853e-06
8.912509e+00	1.096478e+01	3.917930e-03	8.738587e-07	8.738587e-07
1.096478e+01	1.348963e+01	3.196348e-03	7.116057e-07	7.116057e-07
1.348963e+01	1.659587e+01	2.623799e-03	5.812699e-07	5.812699e-07
1.659587e+01	2.041738e+01	2.139063e-03	4.731778e-07	4.731778e-07
2.041738e+01	2.511886e+01	1.743745e-03	3.851717e-07	3.851717e-07
2.511886e+01	3.090295e+01	1.426926e-03	3.141328e-07	3.141328e-07
3.090295e+01	3.801894e+01	1.165886e-03	2.560003e-07	2.560003e-07
3.801894e+01	4.677351e+01	9.534021e-04	2.087136e-07	2.087136e-07
4.677351e+01	5.754399e+01	7.818494e-04	1.704018e-07	1.704018e-07
5.754399e+01	7.079458e+01	6.462121e-04	1.396690e-07	1.396690e-07
7.079458e+01	8.709636e+01	5.311399e-04	1.141608e-07	1.141608e-07
8.709636e+01	1.071519e+02	4.326863e-04	9.289655e-08	9.289655e-08
1.071519e+02	1.318257e+02	3.523156e-04	7.557496e-08	7.557496e-08
1.318257e+02	1.621810e+02	2.825452e-04	6.101783e-08	6.101783e-08
1.621810e+02	1.995262e+02	2.292158e-04	4.954900e-08	4.954900e-08
1.995262e+02	2.454709e+02	1.882826e-04	4.048718e-08	4.048718e-08
2.454709e+02	3.019952e+02	1.548289e-04	3.310080e-08	3.310080e-08
3.019952e+02	3.715352e+02	1.267310e-04	2.699941e-08	2.699941e-08
3.715352e+02	4.570882e+02	1.044711e-04	2.210093e-08	2.210093e-08
4.570882e+02	5.623413e+02	8.662168e-05	1.814370e-08	1.814370e-08
5.623413e+02	6.918310e+02	7.176483e-05	1.488909e-08	1.488909e-08
6.918310e+02	8.511380e+02	5.959004e-05	1.223206e-08	1.223206e-08
8.511380e+02	1.047129e+03	4.972332e-05	1.007377e-08	1.007377e-08
1.047129e+03	1.288250e+03	4.148734e-05	8.296030e-09	8.296030e-09
1.288250e+03	1.584893e+03	3.490536e-05	6.860553e-09	6.860553e-09
1.584893e+03	1.949845e+03	2.944009e-05	5.680439e-09	5.680439e-09
1.949845e+03	2.398833e+03	2.525929e-05	4.743767e-09	4.743767e-09
2.398833e+03	2.951209e+03	2.062984e-05	3.865100e-09	3.865100e-09
2.951209e+03	3.630781e+03	1.659884e-05	3.125728e-09	3.125728e-09
3.630781e+03	4.466836e+03	1.415196e-05	2.602082e-09	2.602082e-09
4.466836e+03	5.495409e+03	1.201924e-05	2.161978e-09	2.161978e-09
5.495409e+03	6.760830e+03	1.003972e-05	1.781449e-09	1.781449e-09
6.760830e+03	8.317638e+03	8.824145e-06	1.505736e-09	1.505736e-09
8.317638e+03	1.023293e+04	7.110691e-06	1.218621e-09	1.218621e-09
1.023293e+04	1.258925e+04	7.454667e-06	1.124934e-09	1.124934e-09
1.258925e+04	1.548817e+04	5.172088e-06	8.447827e-10	8.447827e-10
1.548817e+04	1.905461e+04	4.638404e-06	7.212683e-10	7.212683e-10
1.905461e+04	2.344229e+04	3.168827e-06	5.374795e-10	5.374795e-10
2.344229e+04	2.884032e+04	2.861435e-06	4.604731e-10	4.604731e-10
2.884032e+04	3.548134e+04	2.491560e-06	3.873899e-10	3.873899e-10
3.548134e+04	4.365158e+04	2.074272e-06	3.186731e-10	3.186731e-10
4.365158e+04	5.370318e+04	2.297505e-06	3.023714e-10	3.023714e-10
5.370318e+04	6.606934e+04	1.834510e-06	2.435975e-10	2.435975e-10
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999881354042909e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.399211e+02	1.652631e-01	1.652631e-01
1.230269e-04	1.513561e-04	3.614641e+02	1.349335e-01	1.349335e-01
1.513561e-04	1.862087e-04	2.971153e+02	1.102769e-01	1.102769e-01
1.862087e-04	2.290868e-04	2.450806e+02	9.028988e-02	9.028988e-02
2.290868e-04	2.818383e-04	2.026797e+02	7.401292e-02	7.401292e-02
2.818383e-04	3.467369e-04	1.674734e+02	6.066301e-02	6.066301e-02
3.467369e-04	4.265795e-04	1.381891e+02	4.967882e-02	4.967882e-02
4.265795e-04	5.248075e-04	1.140968e+02	4.069350e-02	4.069350e-02
5.248075e-04	6.456542e-04	9.416070e+01	3.332776e-02	3.332776e-02
6.456542e-04	7.943282e-04	7.763960e+01	2.728352e-02	2.728352e-02
7.943282e-04	9.772372e-04	6.402309e+01	2.234015e-02	2.234015e-02
9.772372e-04	1.202264e-03	5.271101e+01	1.827286e-02	1.827286e-02
1.202264e-03	1.479108e-03	4.346816e+01	1.496200e-02	1.496200e-02
1.479108e-03	1.819701e-03	3.578382e+01	1.223843e-02	1.223843e-02
1.819701e-03	2.238721e-03	2.945547e+01	1.001116e-02	1.001116e-02
2.238721e-03	2.754229e-03	2.422269e+01	8.185222e-03	8.185222e-03
2.754229e-03	3.388442e-03	1.991120e+01	6.690343e-03	6.690343e-03
3.388442e-03	4.168694e-03	1.637885e+01	5.470670e-03	5.470670e-03
4.168694e-03	5.128614e-03	1.346263e+01	4.471355e-03	4.471355e-03
5.128614e-03	6.309573e-03	1.106640e+01	3.654738e-03	3.654738e-03
6.309573e-03	7.762471e-03	9.094637e+00	2.987256e-03	2.987256e-03
7.762471e-03	9.549926e-03	7.456339e+00	2.438433e-03	2.438433e-03
9.549926e-03	1.174898e-02	6.120045e+00	1.991952e-03	1.991952e-03
1.174898e-02	1.445440e-02	5.023819e+00	1.627164e-03	1.627164e-03
1.445440e-02	1.778279e-02	4.115966e+00	1.327634e-03	1.327634e-03
1.778279e-02	2.187762e-02	3.378101e+00	1.084547e-03	1.084547e-03
2.187762e-02	2.691535e-02	2.769025e+00	8.853425e-04	8.853425e-04
2.691535e-02	3.311311e-02	2.267727e+00	7.221711e-04	7.221711e-04
3.311311e-02	4.073803e-02	1.857866e+00	5.892919e-04	5.892919e-04
4.073803e-02	5.011872e-02	1.522599e+00	4.810372e-04	4.810372e-04
5.011872e-02	6.165950e-02	1.246714e+00	3.923735e-04	3.923735e-04
6.165950e-02	7.585776e-02	1.023158e+00	3.204762e-04	3.204762e-04
7.585776e-02	9.332543e-02	8.370893e-01	2.613798e-04	2.613798e-04
9.332543e-02	1.148154e-01	6.831150e-01	2.128434e-04	2.128434e-04
1.148154e-01	1.412538e-01	5.584895e-01	1.735254e-04	1.735254e-04
1.412538e-01	1.737801e-01	4.565693e-01	1.414564e-04	1.414564e-04
1.737801e-01	2.137962e-01	3.722774e-01	1.151470e-04	1.151470e-04
2.137962e-01	2.630268e-01	3.038238e-01	9.379629e-05	9.379629e-05
2.630268e-01	3.235937e-01	2.478935e-01	7.637697e-05	7.637697e-05
3.235937e-01	3.981072e-01	2.020242e-01	6.217128e-05	6.217128e-05
3.981072e-01	4.897788e-01	1.647540e-01	5.061271e-05	5.061271e-05
4.897788e-01	6.025596e-01	1.340970e-01	4.116927e-05	4.116927e-05
6.025596e-01	7.413102e-01	1.090157e-01	3.346151e-05	3.346151e-05
7.413102e-01	9.120108e-01	8.881404e-02	2.723011e-05	2.723011e-05
9.120108e-01	1.122018e+00	7.237733e-02	2.216045e-05	2.216045e-05
1.122018e+00	1.380384e+00	5.902425e-02	1.804196e-05	1.804196e-05
1.380384e+00	1.698244e+00	4.812506e-02	1.468837e-05	1.468837e-05
1.698244e+00	2.089296e+00	3.917806e-02	1.194837e-05	1.194837e-05
2.089296e+00	2.570396e+00	3.192471e-02	9.723756e-06	9.723756e-06
2.570396e+00	3.162278e+00	2.597073e-02	7.907781e-06	7.907781e-06
3.162278e+00	3.890451e+00	2.113398e-02	6.431626e-06	6.431626e-06
3.890451e+00	4.786301e+00	1.722133e-02	5.234054e-06	5.234054e-06
4.786301e+00	5.888437e+00	1.399900e-02	4.254349e-06	4.254349e-06
5.888437e+00	7.244360e+00	1.138211e-02	3.458354e-06	3.458354e-06
7.244360e+00	8.912509e+00	9.257764e-03	2.811961e-06	2.811961e-06
8.912509e+00	1.096478e+01	7.527987e-03	2.286227e-06	2.286227e-06
1.096478e+01	1.348963e+01	6.123544e-03	1.859139e-06	1.859139e-06
1.348963e+01	1.659587e+01	4.970917e-03	1.510034e-06	1.510034e-06
1.659587e+01	2.041738e+01	4.040241e-03	1.227267e-06	1.227267e-06
2.041738e+01	2.511886e+01	3.282973e-03	9.975040e-07	9.975040e-07
2.511886e+01	3.090295e+01	2.666269e-03	8.104373e-07	8.104373e-07
3.090295e+01	3.801894e+01	2.167618e-03	6.587821e-07	6.587821e-07
3.801894e+01	4.677351e+01	1.757783e-03	5.348745e-07	5.348745e-07
4.677351e+01	5.754399e+01	1.426380e-03	4.343747e-07	4.343747e-07
5.754399e+01	7.079458e+01	1.156767e-03	3.527155e-07	3.527155e-07
7.079458e+01	8.709636e+01	9.363548e-04	2.860817e-07	2.860817e-07
8.709636e+01	1.071519e+02	7.594251e-04	2.323332e-07	2.323332e-07
1.071519e+02	1.318257e+02	6.157844e-04	1.886295e-07	1.886295e-07
1.318257e+02	1.621810e+02	4.985314e-04	1.529763e-07	1.529763e-07
1.621810e+02	1.995262e+02	4.040027e-04	1.241759e-07	1.241759e-07
1.995262e+02	2.454709e+02	3.271816e-04	1.007552e-07	1.007552e-07
2.454709e+02	3.019952e+02	2.653570e-04	8.179805e-08	8.179805e-08
3.019952e+02	3.715352e+02	2.149996e-04	6.638150e-08	6.638150e-08
3.715352e+02	4.570882e+02	1.743460e-04	5.388976e-08	5.388976e-08
4.570882e+02	5.623413e+02	1.414590e-04	4.376237e-08	4.376237e-08
5.623413e+02	6.918310e+02	1.147226e-04	3.553203e-08	3.553203e-08
6.918310e+02	8.511380e+02	9.303119e-05	2.884815e-08	2.884815e-08
8.511380e+02	1.047129e+03	7.536188e-05	2.340978e-08	2.340978e-08
1.047129e+03	1.288250e+03	6.109932e-05	1.900402e-08	1.900402e-08
1.288250e+03	1.584893e+03	4.943117e-05	1.541024e-08	1.541024e-08
1.584893e+03	1.949845e+03	3.998742e-05	1.249550e-08	1.249550e-08
1.949845e+03	2.398833e+03	3.236833e-05	1.013652e-08	1.013652e-08
2.398833e+03	2.951209e+03	2.612728e-05	8.210970e-09	8.210970e-09
2.951209e+03	3.630781e+03	2.105225e-05	6.644517e-09	6.644517e-09
3.630781e+03	4.466836e+03	1.689327e-05	5.366344e-09	5.366344e-09
4.466836e+03	5.495409e+03	1.348400e-05	4.323022e-09	4.323022e-09
5.495409e+03	6.760830e+03	1.059302e-05	3.454702e-09	3.454702e-09
6.760830e+03	8.317638e+03	6.538918e-06	2.454793e-09	2.454793e-09
8.317638e+03	1.023293e+04	1.745868e-07	3.285517e-10	3.285517e-10
1.023293e+04	1.258925e+04	3.382479e-08	1.405971e-10	1.405971e-10
1.258925e+04	1.548817e+04	6.278221e-09	5.498382e-11	5.498382e-11
1.548817e+04	1.905461e+04	1.114279e-10	1.193493e-11	1.193493e-11
1.905461e+04	2.344229e+04	-2.378086e-10	1.785912e-12	1.785912e-12
2.344229e+04	2.884032e+04	-3.322080e-10	5.984132e-13	5.984132e-13
2.884032e+04	3.548134e+04	-3.834486e-10	1.715898e-13	1.715898e-13
3.548134e+04	4.365158e+04	-3.891899e-10	8.026412e-14	8.026412e-14
4.365158e+04	5.370318e+04	-4.412138e-10	7.402704e-14	7.402704e-14
5.370318e+04	6.606934e+04	-3.658830e-10	5.987540e-14	5.987540e-14
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999874346369713e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.244971e+02	2.719325e-01	2.719325e-01
1.230269e-04	1.513561e-04	1.851275e+02	2.025032e-01	2.025032e-01
1.513561e-04	1.862087e-04	1.521050e+02	1.611413e-01	1.611413e-01
1.862087e-04	2.290868e-04	1.253953e+02	1.336896e-01	1.336896e-01
2.290868e-04	2.818383e-04	1.034779e+02	1.089114e-01	1.089114e-01
2.818383e-04	3.467369e-04	8.528410e+01	9.493038e-02	9.493038e-02
3.467369e-04	4.265795e-04	7.035292e+01	7.833172e-02	7.833172e-02
4.265795e-04	5.248075e-04	5.801983e+01	6.598381e-02	6.598381e-02
5.248075e-04	6.456542e-04	4.779465e+01	5.116242e-02	5.116242e-02
6.456542e-04	7.943282e-04	3.941747e+01	3.841658e-02	3.841658e-02
7.943282e-04	9.772372e-04	3.238210e+01	3.394519e-02	3.394519e-02
9.772372e-04	1.202264e-03	2.654277e+01	2.764044e-02	2.764044e-02
1.202264e-03	1.479108e-03	2.178584e+01	2.501525e-02	2.501525e-02
1.479108e-03	1.819701e-03	1.790209e+01	1.715456e-02	1.715456e-02
1.819701e-03	2.238721e-03	1.469346e+01	1.384362e-02	1.384362e-02
2.238721e-03	2.754229e-03	1.203541e+01	1.143023e-02	1.143023e-02
2.754229e-03	3.388442e-03	9.850050e+00	1.000048e-02	1.000048e-02
3.388442e-03	4.168694e-03	8.088967e+00	7.808232e-03	7.808232e-03
4.168694e-03	5.128614e-03	6.614792e+00	6.742949e-03	6.742949e-03
5.128614e-03	6.309573e-03	5.411072e+00	5.522993e-03	5.522993e-03
6.309573e-03	7.762471e-03	4.438737e+00	4.293177e-03	4.293177e-03
7.762471e-03	9.549926e-03	3.622815e+00	4.115457e-03	4.115457e-03
9.549926e-03	1.174898e-02	2.963521e+00	3.317645e-03	3.317645e-03
1.174898e-02	1.445440e-02	2.425854e+00	2.467909e-03	2.467909e-03
1.445440e-02	1.778279e-02	1.983241e+00	1.948141e-03	1.948141e-03
1.778279e-02	2.187762e-02	1.624847e+00	1.524163e-03	1.524163e-03
2.187762e-02	2.691535e-02	1.324679e+00	1.340753e-03	1.340753e-03
2.691535e-02	3.311311e-02	1.084122e+00	1.038407e-03	1.038407e-03
3.311311e-02	4.073803e-02	8.840196e-01	8.523232e-04	8.523232e-04
4.073803e-02	5.011872e-02	7.224987e-01	6.664923e-04	6.664923e-04
5.011872e-02	6.165950e-02	5.894564e-01	6.150171e-04	6.150171e-04
6.165950e-02	7.585776e-02	4.812024e-01	4.570530e-04	4.570530e-04
7.585776e-02	9.332543e-02	3.925258e-01	3.884284e-04	3.884284e-04
9.332543e-02	1.148154e-01	3.197223e-01	3.157517e-04	3.157517e-04
1.148154e-01	1.412538e-01	2.604744e-01	2.746700e-04	2.746700e-04
1.412538e-01	1.737801e-01	2.131327e-01	1.993982e-04	1.993982e-04
1.737801e-01	2.137962e-01	1.734023e-01	1.752232e-04	1.752232e-04
2.137962e-01	2.630268e-01	1.411023e-01	1.431885e-04	1.431885e-04
2.630268e-01	3.235937e-01	1.152472e-01	1.067847e-04	1.067847e-04
3.235937e-01	3.981072e-01	9.375219e-02	9.264796e-05	9.264796e-05
3.981072e-01	4.897788e-01	7.645020e-02	7.158122e-05	7.158122e-05
4.897788e-01	6.025596e-01	6.218694e-02	5.930582e-05	5.930582e-05
6.025596e-01	7.413102e-01	5.059342e-02	4.872954e-05	4.872954e-05
7.413102e-01	9.120108e-01	4.123104e-02	3.788607e-05	3.788607e-05
9.120108e-01	1.122018e+00	3.344687e-02	3.190602e-05	3.190602e-05
1.122018e+00	1.380384e+00	2.722624e-02	2.631527e-05	2.631527e-05
1.380384e+00	1.698244e+00	2.215383e-02	2.003313e-05	2.003313e-05
1.698244e+00	2.089296e+00	1.797933e-02	1.693008e-05	1.693008e-05
2.089296e+00	2.570396e+00	1.460845e-02	1.356906e-05	1.356906e-05
2.570396e+00	3.162278e+00	1.185293e-02	1.188601e-05	1.188601e-05
3.162278e+00	3.890451e+00	9.621878e-03	9.531435e-06	9.531435e-06
3.890451e+00	4.786301e+00	7.816464e-03	7.708788e-06	7.708788e-06
4.786301e+00	5.888437e+00	6.349215e-03	5.960205e-06	5.960205e-06
5.888437e+00	7.244360e+00	5.149677e-03	4.863454e-06	4.863454e-06
7.244360e+00	8.912509e+00	4.173824e-03	4.010104e-06	4.010104e-06
8.912509e+00	1.096478e+01	3.386684e-03	3.265874e-06	3.265874e-06
1.096478e+01	1.348963e+01	2.749367e-03	2.669298e-06	2.669298e-06
1.348963e+01	1.659587e+01	2.225744e-03	2.124508e-06	2.124508e-06
1.659587e+01	2.041738e+01	1.802815e-03	1.737813e-06	1.737813e-06
2.041738e+01	2.511886e+01	1.462080e-03	1.434766e-06	1.434766e-06
2.511886e+01	3.090295e+01	1.183575e-03	1.129298e-06	1.129298e-06
3.090295e+01	3.801894e+01	9.590236e-04	1.001536e-06	1.001536e-06
3.801894e+01	4.677351e+01	7.765135e-04	7.353182e-07	7.353182e-07
4.677351e+01	5.754399e+01	6.269591e-04	6.128922e-07	6.128922e-07
5.754399e+01	7.079458e+01	5.080783e-04	5.139774e-07	5.139774e-07
7.079458e+01	8.709636e+01	4.100385e-04	4.297374e-07	4.297374e-07
8.709636e+01	1.071519e+02	3.320768e-04	3.214367e-07	3.214367e-07
1.071519e+02	1.318257e+02	2.683877e-04	2.798866e-07	2.798866e-07
1.318257e+02	1.621810e+02	2.168018e-04	2.152643e-07	2.152643e-07
1.621810e+02	1.995262e+02	1.750035e-04	1.837576e-07	1.837576e-07
1.995262e+02	2.454709e+02	1.413505e-04	1.456286e-07	1.456286e-07
2.454709e+02	3.019952e+02	1.142385e-04	1.144920e-07	1.144920e-07
3.019952e+02	3.715352e+02	9.202892e-05	9.553965e-08	9.553965e-08
3.715352e+02	4.570882e+02	7.435473e-05	7.260257e-08	7.260257e-08
4.570882e+02	5.623413e+02	5.991342e-05	6.450977e-08	6.450977e-08
5.623413e+02	6.918310e+02	4.834917e-05	4.859936e-08	4.859936e-08
6.918310e+02	8.511380e+02	3.893111e-05	4.399171e-08	4.399171e-08
8.511380e+02	1.047129e+03	3.140447e-05	3.396318e-08	3.396318e-08
1.047129e+03	1.288250e+03	2.531016e-05	2.678025e-08	2.678025e-08
1.288250e+03	1.584893e+03	2.038609e-05	2.107071e-08	2.107071e-08
1.584893e+03	1.949845e+03	1.638989e-05	1.806944e-08	1.806944e-08
1.949845e+03	2.398833e+03	1.321095e-05	1.437535e-08	1.437535e-08
2.398833e+03	2.951209e+03	1.064538e-05	1.134683e-08	1.134683e-08
2.951209e+03	3.630781e+03	8.577893e-06	9.230491e-09	9.230491e-09
3.630781e+03	4.466836e+03	6.894195e-06	7.349077e-09	7.349077e-09
4.466836e+03	5.495409e+03	5.563207e-06	6.297908e-09	6.297908e-09
5.495409e+03	6.760830e+03	4.504080e-06	5.059929e-09	5.059929e-09
6.760830e+03	8.317638e+03	3.791321e-06	3.563647e-09	3.563647e-09
8.317638e+03	1.023293e+04	3.444119e-06	1.311496e-09	1.311496e-09
1.023293e+04	1.258925e+04	2.804433e-06	8.621855e-10	8.621855e-10
1.258925e+04	1.548817e+04	2.267676e-06	5.927346e-10	5.927346e-10
1.548817e+04	1.905461e+04	1.834586e-06	4.302001e-10	4.302001e-10
1.905461e+04	2.344229e+04	1.486601e-06	3.691016e-10	3.691016e-10
2.344229e+04	2.884032e+04	1.214119e-06	2.861716e-10	2.861716e-10
2.884032e+04	3.548134e+04	1.007106e-06	2.231757e-10	2.231757e-10
3.548134e+04	4.365158e+04	8.641586e-07	1.871135e-10	1.871135e-10
4.365158e+04	5.370318e+04	8.385387e-07	1.559682e-10	1.559682e-10
5.370318e+04	6.606934e+04	5.247367e-07	9.924398e-11	9.924398e-11
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=2.11460857386231136e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=3.84615207100673662e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	8.007326e-01	6.460323e-03	6.460323e-03
1.230269e-04	1.513561e-04	7.061544e-01	5.469410e-03	5.469410e-03
1.513561e-04	1.862087e-04	6.276946e-01	4.649037e-03	4.649037e-03
1.862087e-04	2.290868e-04	5.590264e-01	3.955650e-03	3.955650e-03
2.290868e-04	2.818383e-04	4.946208e-01	3.354460e-03	3.354460e-03
2.818383e-04	3.467369e-04	4.404961e-01	2.854014e-03	2.854014e-03
3.467369e-04	4.265795e-04	3.896865e-01	2.420304e-03	2.420304e-03
4.265795e-04	5.248075e-04	3.479291e-01	2.061714e-03	2.061714e-03
5.248075e-04	6.456542e-04	3.101879e-01	1.755109e-03	1.755109e-03
6.456542e-04	7.943282e-04	2.759298e-01	1.492370e-03	1.492370e-03
7.943282e-04	9.772372e-04	2.455559e-01	1.269264e-03	1.269264e-03
9.772372e-04	1.202264e-03	2.176895e-01	1.077464e-03	1.077464e-03
1.202264e-03	1.479108e-03	1.944473e-01	9.180728e-04	9.180728e-04
1.479108e-03	1.819701e-03	1.726012e-01	7.798257e-04	7.798257e-04
1.819701e-03	2.238721e-03	1.541148e-01	6.643556e-04	6.643556e-04
2.238721e-03	2.754229e-03	1.373650e-01	5.654781e-04	5.654781e-04
2.754229e-03	3.388442e-03	1.228312e-01	4.820916e-04	4.820916e-04
3.388442e-03	4.168694e-03	1.091821e-01	4.097781e-04	4.097781e-04
4.168694e-03	5.128614e-03	9.781185e-02	3.496799e-04	3.496799e-04
5.128614e-03	6.309573e-03	8.768221e-02	2.984906e-04	2.984906e-04
6.309573e-03	7.762471e-03	7.858852e-02	2.547734e-04	2.547734e-04
7.762471e-03	9.549926e-03	7.029632e-02	2.172404e-04	2.172404e-04
9.549926e-03	1.174898e-02	6.320240e-02	1.857117e-04	1.857117e-04
1.174898e-02	1.445440e-02	5.658327e-02	1.584226e-04	1.584226e-04
1.445440e-02	1.778279e-02	5.085242e-02	1.354033e-04	1.354033e-04
1.778279e-02	2.187762e-02	4.563049e-02	1.156381e-04	1.156381e-04
2.187762e-02	2.691535e-02	4.092349e-02	9.873234e-05	9.873234e-05
2.691535e-02	3.311311e-02	3.686014e-02	8.447985e-05	8.447985e-05
3.311311e-02	4.073803e-02	3.307706e-02	7.214999e-05	7.214999e-05
4.073803e-02	5.011872e-02	2.963474e-02	6.157072e-05	6.157072e-05
5.011872e-02	6.165950e-02	2.643324e-02	5.242631e-05	5.242631e-05
6.165950e-02	7.585776e-02	2.359059e-02	4.465221e-05	4.465221e-05
7.585776e-02	9.332543e-02	2.104167e-02	3.802013e-05	3.802013e-05
9.332543e-02	1.148154e-01	1.870105e-02	3.231517e-05	3.231517e-05
1.148154e-01	1.412538e-01	1.654196e-02	2.740100e-05	2.740100e-05
1.412538e-01	1.737801e-01	1.458794e-02	2.319907e-05	2.319907e-05
1.737801e-01	2.137962e-01	1.278993e-02	1.958430e-05	1.958430e-05
2.137962e-01	2.630268e-01	1.118904e-02	1.651466e-05	1.651466e-05
2.630268e-01	3.235937e-01	9.782302e-03	1.392173e-05	1.392173e-05
3.235937e-01	3.981072e-01	8.546356e-03	1.173178e-05	1.173178e-05
3.981072e-01	4.897788e-01	7.443051e-03	9.870715e-06	9.870715e-06
4.897788e-01	6.025596e-01	6.462302e-03	8.292143e-06	8.292143e-06
6.025596e-01	7.413102e-01	5.582041e-03	6.948167e-06	6.948167e-06
7.413102e-01	9.120108e-01	4.827896e-03	5.825751e-06	5.825751e-06
9.120108e-01	1.122018e+00	4.159183e-03	4.875037e-06	4.875037e-06
1.122018e+00	1.380384e+00	3.602803e-03	4.090660e-06	4.090660e-06
1.380384e+00	1.698244e+00	3.284817e-03	3.521507e-06	3.521507e-06
1.698244e+00	2.089296e+00	2.858093e-03	2.961500e-06	2.961500e-06
2.089296e+00	2.570396e+00	2.450108e-03	2.472097e-06	2.472097e-06
2.570396e+00	3.162278e+00	2.098748e-03	2.062782e-06	2.062782e-06
3.162278e+00	3.890451e+00	1.800122e-03	1.722362e-06	1.722362e-06
3.890451e+00	4.786301e+00	1.547131e-03	1.439582e-06	1.439582e-06
4.786301e+00	5.888437e+00	1.336662e-03	1.206380e-06	1.206380e-06
5.888437e+00	7.244360e+00	1.195667e-03	1.028676e-06	1.028676e-06
7.244360e+00	8.912509e+00	1.046267e-03	8.675495e-07	8.675495e-07
8.912509e+00	1.096478e+01	8.988394e-04	7.249602e-07	7.249602e-07
1.096478e+01	1.348963e+01	7.718902e-04	6.056905e-07	6.056905e-07
1.348963e+01	1.659587e+01	6.693906e-04	5.085263e-07	5.085263e-07
1.659587e+01	2.041738e+01	6.173761e-04	4.402991e-07	4.402991e-07
2.041738e+01	2.511886e+01	5.336198e-04	3.690536e-07	3.690536e-07
2.511886e+01	3.090295e+01	4.638311e-04	3.102081e-07	3.102081e-07
3.090295e+01	3.801894e+01	4.289535e-04	2.689540e-07	2.689540e-07
3.801894e+01	4.677351e+01	4.098358e-04	2.370163e-07	2.370163e-07
4.677351e+01	5.754399e+01	3.512313e-04	1.978198e-07	1.978198e-07
5.754399e+01	7.079458e+01	3.269866e-04	1.720829e-07	1.720829e-07
7.079458e+01	8.709636e+01	2.849278e-04	1.448240e-07	1.448240e-07
8.709636e+01	1.071519e+02	2.560775e-04	1.237825e-07	1.237825e-07
1.071519e+02	1.318257e+02	2.341441e-04	1.067123e-07	1.067123e-07
1.318257e+02	1.621810e+02	1.992755e-04	8.875657e-08	8.875657e-08
1.621810e+02	1.995262e+02	1.762708e-04	7.525985e-08	7.525985e-08
1.995262e+02	2.454709e+02	1.558852e-04	6.380805e-08	6.380805e-08
2.454709e+02	3.019952e+02	1.425291e-04	5.500789e-08	5.500789e-08
3.019952e+02	3.715352e+02	1.142848e-04	4.440866e-08	4.440866e-08
3.715352e+02	4.570882e+02	9.775377e-05	3.702882e-08	3.702882e-08
4.570882e+02	5.623413e+02	9.261834e-05	3.249538e-08	3.249538e-08
5.623413e+02	6.918310e+02	8.337165e-05	2.779599e-08	2.779599e-08
6.918310e+02	8.511380e+02	6.869020e-05	2.274682e-08	2.274682e-08
8.511380e+02	1.047129e+03	5.638029e-05	1.857959e-08	1.857959e-08
1.047129e+03	1.288250e+03	5.078259e-05	1.589757e-08	1.589757e-08
1.288250e+03	1.584893e+03	4.779105e-05	1.390422e-08	1.390422e-08
1.584893e+03	1.949845e+03	4.480217e-05	1.213731e-08	1.213731e-08
1.949845e+03	2.398833e+03	4.039899e-05	1.039103e-08	1.039103e-08
2.398833e+03	2.951209e+03	3.577226e-05	8.815490e-09	8.815490e-09
2.951209e+03	3.630781e+03	3.445163e-05	7.799697e-09	7.799697e-09
3.630781e+03	4.466836e+03	3.181892e-05	6.757966e-09	6.757966e-09
4.466836e+03	5.495409e+03	2.057495e-05	4.899395e-09	4.899395e-09
5.495409e+03	6.760830e+03	1.838416e-05	4.175369e-09	4.175369e-09
6.760830e+03	8.317638e+03	1.560501e-05	3.468209e-09	3.468209e-09
8.317638e+03	1.023293e+04	1.397664e-05	2.959201e-09	2.959201e-09
1.023293e+04	1.258925e+04	1.370708e-05	2.642081e-09	2.642081e-09
1.258925e+04	1.548817e+04	1.222366e-05	2.249434e-09	2.249434e-09
1.548817e+04	1.905461e+04	1.108171e-05	1.930975e-09	1.930975e-09
1.905461e+04	2.344229e+04	1.104863e-05	1.738311e-09	1.738311e-09
2.344229e+04	2.884032e+04	1.066363e-05	1.539663e-09	1.539663e-09
2.884032e+04	3.548134e+04	1.029193e-05	1.363709e-09	1.363709e-09
3.548134e+04	4.365158e+04	1.018941e-05	1.223342e-09	1.223342e-09
4.365158e+04	5.370318e+04	1.339550e-05	1.264598e-09	1.264598e-09
5.370318e+04	6.606934e+04	9.644918e-06	9.674368e-10	9.674368e-10
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=2.01522517937847392e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=1.91240688591552024e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	6.012273e+02	2.744144e+01	2.744144e+01
1.230269e-04	1.513561e-04	5.499266e+02	2.947921e+01	2.947921e+01
1.513561e-04	1.862087e-04	4.116393e+02	1.774800e+01	1.774800e+01
1.862087e-04	2.290868e-04	3.274548e+02	1.192627e+01	1.192627e+01
2.290868e-04	2.818383e-04	2.718245e+02	1.053190e+01	1.053190e+01
2.818383e-04	3.467369e-04	2.178617e+02	7.879131e+00	7.879131e+00
3.467369e-04	4.265795e-04	1.712201e+02	6.490610e+00	6.490610e+00
4.265795e-04	5.248075e-04	1.432475e+02	5.134882e+00	5.134882e+00
5.248075e-04	6.456542e-04	1.159553e+02	3.675179e+00	3.675179e+00
6.456542e-04	7.943282e-04	9.563152e+01	3.217995e+00	3.217995e+00
7.943282e-04	9.772372e-04	7.529351e+01	1.845903e+00	1.845903e+00
9.772372e-04	1.202264e-03	6.056136e+01	1.396752e+00	1.396752e+00
1.202264e-03	1.479108e-03	4.931012e+01	1.142582e+00	1.142582e+00
1.479108e-03	1.819701e-03	4.043410e+01	8.763720e-01	8.763720e-01
1.819701e-03	2.238721e-03	3.193599e+01	5.862604e-01	5.862604e-01
2.238721e-03	2.754229e-03	2.548777e+01	3.905278e-01	3.905278e-01
2.754229e-03	3.388442e-03	2.061249e+01	3.421141e-01	3.421141e-01
3.388442e-03	4.168694e-03	1.663660e+01	2.381433e-01	2.381433e-01
4.168694e-03	5.128614e-03	1.347366e+01	1.831239e-01	1.831239e-01
5.128614e-03	6.309573e-03	1.091355e+01	1.660304e-01	1.660304e-01
6.309573e-03	7.762471e-03	8.835321e+00	1.689518e-01	1.689518e-01
7.762471e-03	9.549926e-03	7.126434e+00	1.063285e-01	1.063285e-01
9.549926e-03	1.174898e-02	5.707591e+00	5.978642e-02	5.978642e-02
1.174898e-02	1.445440e-02	4.646022e+00	4.805830e-02	4.805830e-02
1.445440e-02	1.778279e-02	3.737092e+00	3.435948e-02	3.435948e-02
1.778279e-02	2.187762e-02	3.028311e+00	2.774963e-02	2.774963e-02
2.187762e-02	2.691535e-02	2.427812e+00	2.250388e-02	2.250388e-02
2.691535e-02	3.311311e-02	1.970494e+00	1.676439e-02	1.676439e-02
3.311311e-02	4.073803e-02	1.582923e+00	1.187587e-02	1.187587e-02
4.073803e-02	5.011872e-02	1.287834e+00	1.082337e-02	1.082337e-02
5.011872e-02	6.165950e-02	1.035584e+00	7.407714e-03	7.407714e-03
6.165950e-02	7.585776e-02	8.363687e-01	6.024608e-03	6.024608e-03
7.585776e-02	9.332543e-02	6.777080e-01	4.753677e-03	4.753677e-03
9.332543e-02	1.148154e-01	5.475247e-01	3.519300e-03	3.519300e-03
1.148154e-01	1.412538e-01	4.389203e-01	2.957487e-03	2.957487e-03
1.412538e-01	1.737801e-01	3.553706e-01	2.145550e-03	2.145550e-03
1.737801e-01	2.137962e-01	2.864964e-01	1.645390e-03	1.645390e-03
2.137962e-01	2.630268e-01	2.312846e-01	1.246236e-03	1.246236e-03
2.630268e-01	3.235937e-01	1.861353e-01	9.267810e-04	9.267810e-04
3.235937e-01	3.981072e-01	1.496234e-01	6.975945e-04	6.975945e-04
3.981072e-01	4.897788e-01	1.212070e-01	5.708650e-04	5.708650e-04
4.897788e-01	6.025596e-01	9.793183e-02	4.859359e-04	4.859359e-04
6.025596e-01	7.413102e-01	7.870661e-02	3.500965e-04	3.500965e-04
7.413102e-01	9.120108e-01	6.335092e-02	2.482893e-04	2.482893e-04
9.120108e-01	1.122018e+00	5.119939e-02	1.904413e-04	1.904413e-04
1.122018e+00	1.380384e+00	4.133063e-02	1.527659e-04	1.527659e-04
1.380384e+00	1.698244e+00	3.324998e-02	1.205335e-04	1.205335e-04
1.698244e+00	2.089296e+00	2.677143e-02	8.419248e-05	8.419248e-05
2.089296e+00	2.570396e+00	2.152958e-02	6.629625e-05	6.629625e-05
2.570396e+00	3.162278e+00	1.739610e-02	5.275954e-05	5.275954e-05
3.162278e+00	3.890451e+00	1.404846e-02	3.987670e-05	3.987670e-05
3.890451e+00	4.786301e+00	1.132419e-02	3.143446e-05	3.143446e-05
4.786301e+00	5.888437e+00	9.111353e-03	2.388012e-05	2.388012e-05
5.888437e+00	7.244360e+00	7.359366e-03	1.934226e-05	1.934226e-05
7.244360e+00	8.912509e+00	5.917299e-03	1.413124e-05	1.413124e-05
8.912509e+00	1.096478e+01	4.760278e-03	1.070448e-05	1.070448e-05
1.096478e+01	1.348963e+01	3.840998e-03	8.757841e-06	8.757841e-06
1.348963e+01	1.659587e+01	3.097782e-03	6.824876e-06	6.824876e-06
1.659587e+01	2.041738e+01	2.492476e-03	4.923893e-06	4.923893e-06
2.041738e+01	2.511886e+01	2.008472e-03	3.865735e-06	3.865735e-06
2.511886e+01	3.090295e+01	1.618485e-03	3.101390e-06	3.101390e-06
3.090295e+01	3.801894e+01	1.303077e-03	2.227888e-06	2.227888e-06
3.801894e+01	4.677351e+01	1.048605e-03	1.557564e-06	1.557564e-06
4.677351e+01	5.754399e+01	8.435937e-04	1.220556e-06	1.220556e-06
5.754399e+01	7.079458e+01	6.811133e-04	9.576516e-07	9.576516e-07
7.079458e+01	8.709636e+01	5.474532e-04	7.021592e-07	7.021592e-07
8.709636e+01	1.071519e+02	4.408181e-04	5.432652e-07	5.432652e-07
1.071519e+02	1.318257e+02	3.548855e-04	3.912319e-07	3.912319e-07
1.318257e+02	1.621810e+02	2.854102e-04	3.041458e-07	3.041458e-07
1.621810e+02	1.995262e+02	2.294419e-04	2.330831e-07	2.330831e-07
1.995262e+02	2.454709e+02	1.847868e-04	1.778674e-07	1.778674e-07
2.454709e+02	3.019952e+02	1.487104e-04	1.333212e-07	1.333212e-07
3.019952e+02	3.715352e+02	1.197047e-04	1.063834e-07	1.063834e-07
3.715352e+02	4.570882e+02	9.620037e-05	8.126950e-08	8.126950e-08
4.570882e+02	5.623413e+02	7.744944e-05	6.054340e-08	6.054340e-08
5.623413e+02	6.918310e+02	6.221920e-05	4.557227e-08	4.557227e-08
6.918310e+02	8.511380e+02	5.004193e-05	3.556875e-08	3.556875e-08
8.511380e+02	1.047129e+03	4.021739e-05	2.775066e-08	2.775066e-08
1.047129e+03	1.288250e+03	3.234621e-05	2.077689e-08	2.077689e-08
1.288250e+03	1.584893e+03	2.601808e-05	1.581608e-08	1.581608e-08
1.584893e+03	1.949845e+03	2.091914e-05	1.172647e-08	1.172647e-08
1.949845e+03	2.398833e+03	1.679763e-05	8.812061e-09	8.812061e-09
2.398833e+03	2.951209e+03	1.350759e-05	6.559800e-09	6.559800e-09
2.951209e+03	3.630781e+03	1.084894e-05	4.865101e-09	4.865101e-09
3.630781e+03	4.466836e+03	8.720960e-06	3.599971e-09	3.599971e-09
4.466836e+03	5.495409e+03	7.007442e-06	3.078530e-09	3.078530e-09
5.495409e+03	6.760830e+03	5.632989e-06	2.365256e-09	2.365256e-09
6.760830e+03	8.317638e+03	4.527332e-06	1.798528e-09	1.798528e-09
8.317638e+03	1.023293e+04	3.641347e-06	1.357556e-09	1.357556e-09
1.023293e+04	1.258925e+04	2.930017e-06	9.728430e-10	9.728430e-10
1.258925e+04	1.548817e+04	2.361032e-06	7.391999e-10	7.391999e-10
1.548817e+04	1.905461e+04	1.905496e-06	5.633467e-10	5.633467e-10
1.905461e+04	2.344229e+04	1.544627e-06	4.097908e-10	4.097908e-10
2.344229e+04	2.884032e+04	1.261296e-06	2.981080e-10	2.981080e-10
2.884032e+04	3.548134e+04	1.044441e-06	2.297811e-10	2.297811e-10
3.548134e+04	4.365158e+04	8.963465e-07	1.744429e-10	1.744429e-10
4.365158e+04	5.370318e+04	8.680251e-07	1.298968e-10	1.298968e-10
5.370318e+04	6.606934e+04	5.399395e-07	8.635579e-11	8.635579e-11
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.99999902472057024e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.99999929200025053e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=1.99999937237524515e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.99999931450232184e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.230269e-04	1.513561e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.513561e-04	1.862087e-04	0.000000e+00	0.000000e+00	0.000000e+00
1.862087e-04	2.290868e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.290868e-04	2.818383e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.818383e-04	3.467369e-04	0.000000e+00	0.000000e+00	0.000000e+00
3.467369e-04	4.265795e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.265795e-04	5.248075e-04	0.000000e+00	0.000000e+00	0.000000e+00
5.248075e-04	6.456542e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.456542e-04	7.943282e-04	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e-04	9.772372e-04	0.000000e+00	0.000000e+00	0.000000e+00
9.772372e-04	1.202264e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.202264e-03	1.479108e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.479108e-03	1.819701e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.819701e-03	2.238721e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.238721e-03	2.754229e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.754229e-03	3.388442e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.388442e-03	4.168694e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.168694e-03	5.128614e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.128614e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.762471e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.762471e-03	9.549926e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.549926e-03	1.174898e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.174898e-02	1.445440e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.445440e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.187762e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.187762e-02	2.691535e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.691535e-02	3.311311e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.311311e-02	4.073803e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.073803e-02	5.011872e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-02	6.165950e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.165950e-02	7.585776e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.585776e-02	9.332543e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.332543e-02	1.148154e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.148154e-01	1.412538e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.412538e-01	1.737801e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.737801e-01	2.137962e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.137962e-01	2.630268e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.630268e-01	3.235937e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.235937e-01	3.981072e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-01	4.897788e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.897788e-01	6.025596e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.025596e-01	7.413102e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.413102e-01	9.120108e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.120108e-01	1.122018e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.122018e+00	1.380384e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.380384e+00	1.698244e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.698244e+00	2.089296e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.089296e+00	2.570396e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.570396e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.890451e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.890451e+00	4.786301e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.786301e+00	5.888437e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.888437e+00	7.244360e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.244360e+00	8.912509e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.912509e+00	1.096478e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.096478e+01	1.348963e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.348963e+01	1.659587e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.659587e+01	2.041738e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.041738e+01	2.511886e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+01	3.090295e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.090295e+01	3.801894e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.801894e+01	4.677351e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.677351e+01	5.754399e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.754399e+01	7.079458e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.079458e+01	8.709636e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.709636e+01	1.071519e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.071519e+02	1.318257e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.318257e+02	1.621810e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.621810e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.454709e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.454709e+02	3.019952e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.019952e+02	3.715352e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.715352e+02	4.570882e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.570882e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.918310e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.918310e+02	8.511380e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.511380e+02	1.047129e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.047129e+03	1.288250e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.99999939498358462e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.560554e-01	1.701938e-03	1.701938e-03
1.230269e-04	1.513561e-04	2.602294e-01	1.546876e-03	1.546876e-03
1.513561e-04	1.862087e-04	2.598938e-01	1.393718e-03	1.393718e-03
1.862087e-04	2.290868e-04	2.596498e-01	1.255945e-03	1.255945e-03
2.290868e-04	2.818383e-04	2.609702e-01	1.135200e-03	1.135200e-03
2.818383e-04	3.467369e-04	2.599847e-01	1.021529e-03	1.021529e-03
3.467369e-04	4.265795e-04	2.611165e-01	9.229841e-04	9.229841e-04
4.265795e-04	5.248075e-04	2.635199e-01	8.359561e-04	8.359561e-04
5.248075e-04	6.456542e-04	2.658782e-01	7.570393e-04	7.570393e-04
6.456542e-04	7.943282e-04	2.658045e-01	6.824300e-04	6.824300e-04
7.943282e-04	9.772372e-04	2.688456e-01	6.187689e-04	6.187689e-04
9.772372e-04	1.202264e-03	2.715787e-01	5.606930e-04	5.606930e-04
1.202264e-03	1.479108e-03	2.760591e-01	5.096569e-04	5.096569e-04
1.479108e-03	1.819701e-03	2.796732e-01	4.624897e-04	4.624897e-04
1.819701e-03	2.238721e-03	2.863052e-01	4.218826e-04	4.218826e-04
2.238721e-03	2.754229e-03	2.943836e-01	3.856857e-04	3.856857e-04
2.754229e-03	3.388442e-03	3.036672e-01	3.531636e-04	3.531636e-04
3.388442e-03	4.168694e-03	3.158524e-01	3.247275e-04	3.247275e-04
4.168694e-03	5.128614e-03	3.283672e-01	2.985086e-04	2.985086e-04
5.128614e-03	6.309573e-03	3.588577e-01	2.813443e-04	2.813443e-04
6.309573e-03	7.762471e-03	4.219396e-01	2.750440e-04	2.750440e-04
7.762471e-03	9.549926e-03	5.792621e-01	2.905457e-04	2.905457e-04
9.549926e-03	1.174898e-02	4.513641e+00	7.312065e-04	7.312065e-04
1.174898e-02	1.445440e-02	4.511436e+00	6.590747e-04	6.590747e-04
1.445440e-02	1.778279e-02	3.666797e+00	5.356988e-04	5.356988e-04
1.778279e-02	2.187762e-02	2.985628e+00	4.358072e-04	4.358072e-04
2.187762e-02	2.691535e-02	2.433656e+00	3.547371e-04	3.547371e-04
2.691535e-02	3.311311e-02	1.982694e+00	2.886721e-04	2.886721e-04
3.311311e-02	4.073803e-02	1.615861e+00	2.349518e-04	2.349518e-04
4.073803e-02	5.011872e-02	1.316065e+00	1.911682e-04	1.911682e-04
5.011872e-02	6.165950e-02	1.070810e+00	1.554651e-04	1.554651e-04
6.165950e-02	7.585776e-02	8.709771e-01	1.264097e-04	1.264097e-04
7.585776e-02	9.332543e-02	7.094192e-01	1.028557e-04	1.028557e-04
9.332543e-02	1.148154e-01	5.776104e-01	8.367466e-05	8.367466e-05
1.148154e-01	1.412538e-01	4.705587e-01	6.809006e-05	6.809006e-05
1.412538e-01	1.737801e-01	3.831303e-01	5.539242e-05	5.539242e-05
1.737801e-01	2.137962e-01	3.116433e-01	4.504078e-05	4.504078e-05
2.137962e-01	2.630268e-01	2.535214e-01	3.662555e-05	3.662555e-05
2.630268e-01	3.235937e-01	2.062643e-01	2.978440e-05	2.978440e-05
3.235937e-01	3.981072e-01	1.677182e-01	2.421403e-05	2.421403e-05
3.981072e-01	4.897788e-01	1.363156e-01	1.968112e-05	1.968112e-05
4.897788e-01	6.025596e-01	1.108350e-01	1.599983e-05	1.599983e-05
6.025596e-01	7.413102e-01	9.004840e-02	1.300215e-05	1.300215e-05
7.413102e-01	9.120108e-01	7.314280e-02	1.056484e-05	1.056484e-05
9.120108e-01	1.122018e+00	5.944163e-02	8.586629e-06	8.586629e-06
1.122018e+00	1.380384e+00	4.829552e-02	6.977987e-06	6.977987e-06
1.380384e+00	1.698244e+00	3.920371e-02	5.668133e-06	5.668133e-06
1.698244e+00	2.089296e+00	3.184221e-02	4.605522e-06	4.605522e-06
2.089296e+00	2.570396e+00	2.587179e-02	3.742744e-06	3.742744e-06
2.570396e+00	3.162278e+00	2.098972e-02	3.039347e-06	3.039347e-06
3.162278e+00	3.890451e+00	1.703678e-02	2.468715e-06	2.468715e-06
3.890451e+00	4.786301e+00	1.382681e-02	2.005108e-06	2.005108e-06
4.786301e+00	5.888437e+00	1.121697e-02	1.628226e-06	1.628226e-06
5.888437e+00	7.244360e+00	9.096224e-03	1.321927e-06	1.321927e-06
7.244360e+00	8.912509e+00	7.372531e-03	1.072964e-06	1.072964e-06
8.912509e+00	1.096478e+01	5.974474e-03	8.708170e-07	8.708170e-07
1.096478e+01	1.348963e+01	4.842105e-03	7.067955e-07	7.067955e-07
1.348963e+01	1.659587e+01	3.918702e-03	5.732553e-07	5.732553e-07
1.659587e+01	2.041738e+01	3.172186e-03	4.650036e-07	4.650036e-07
2.041738e+01	2.511886e+01	2.569667e-03	3.773251e-07	3.773251e-07
2.511886e+01	3.090295e+01	2.079802e-03	3.060469e-07	3.060469e-07
3.090295e+01	3.801894e+01	1.683333e-03	2.482343e-07	2.482343e-07
3.801894e+01	4.677351e+01	1.361120e-03	2.012451e-07	2.012451e-07
4.677351e+01	5.754399e+01	1.100554e-03	1.631484e-07	1.631484e-07
5.754399e+01	7.079458e+01	8.897672e-04	1.322559e-07	1.322559e-07
7.079458e+01	8.709636e+01	7.196318e-04	1.072339e-07	1.072339e-07
8.709636e+01	1.071519e+02	5.824745e-04	8.697926e-08	8.697926e-08
1.071519e+02	1.318257e+02	4.710746e-04	7.052147e-08	7.052147e-08
1.318257e+02	1.621810e+02	3.812524e-04	5.719836e-08	5.719836e-08
1.621810e+02	1.995262e+02	3.081780e-04	4.636368e-08	4.636368e-08
1.995262e+02	2.454709e+02	2.491230e-04	3.758232e-08	3.758232e-08
2.454709e+02	3.019952e+02	2.012455e-04	3.045369e-08	3.045369e-08
3.019952e+02	3.715352e+02	1.626478e-04	2.468319e-08	2.468319e-08
3.715352e+02	4.570882e+02	1.315545e-04	2.001380e-08	2.001380e-08
4.570882e+02	5.623413e+02	1.063940e-04	1.622691e-08	1.622691e-08
5.623413e+02	6.918310e+02	8.599487e-05	1.315264e-08	1.315264e-08
6.918310e+02	8.511380e+02	6.948973e-05	1.065951e-08	1.065951e-08
8.511380e+02	1.047129e+03	5.616600e-05	8.639987e-09	8.639987e-09
1.047129e+03	1.288250e+03	4.534707e-05	6.999251e-09	6.999251e-09
1.288250e+03	1.584893e+03	3.662311e-05	5.670941e-09	5.670941e-09
1.584893e+03	1.949845e+03	2.953356e-05	4.591286e-09	4.591286e-09
1.949845e+03	2.398833e+03	2.380489e-05	3.716295e-09	3.716295e-09
2.398833e+03	2.951209e+03	1.914573e-05	3.004782e-09	3.004782e-09
2.951209e+03	3.630781e+03	1.537546e-05	2.427676e-09	2.427676e-09
3.630781e+03	4.466836e+03	1.228089e-05	1.956105e-09	1.956105e-09
4.466836e+03	5.495409e+03	9.731337e-06	1.569868e-09	1.569868e-09
5.495409e+03	6.760830e+03	7.569973e-06	1.248315e-09	1.248315e-09
6.760830e+03	8.317638e+03	4.825455e-06	8.985579e-10	8.985579e-10
8.317638e+03	1.023293e+04	1.075583e-06	3.824713e-10	3.824713e-10
1.023293e+04	1.258925e+04	5.864598e-07	2.546223e-10	2.546223e-10
1.258925e+04	1.548817e+04	3.775444e-07	1.841876e-10	1.841876e-10
1.548817e+04	1.905461e+04	2.509418e-07	1.353828e-10	1.353828e-10
1.905461e+04	2.344229e+04	1.654101e-07	9.909643e-11	9.909643e-11
2.344229e+04	2.884032e+04	1.015610e-07	7.000680e-11	7.000680e-11
2.884032e+04	3.548134e+04	4.145943e-08	4.032634e-11	4.032634e-11
3.548134e+04	4.365158e+04	7.875010e-11	1.584538e-12	1.584538e-12
4.365158e+04	5.370318e+04	1.347587e-12	1.868768e-13	1.868768e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.99999953600010760e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.965961e-01	1.306726e-03	1.306726e-03
1.230269e-04	1.513561e-04	1.998009e-01	1.187672e-03	1.187672e-03
1.513561e-04	1.862087e-04	1.995432e-01	1.070079e-03	1.070079e-03
1.862087e-04	2.290868e-04	1.993558e-01	9.642987e-04	9.642987e-04
2.290868e-04	2.818383e-04	2.003697e-01	8.715925e-04	8.715925e-04
2.818383e-04	3.467369e-04	1.996129e-01	7.843169e-04	7.843169e-04
3.467369e-04	4.265795e-04	2.004819e-01	7.086556e-04	7.086556e-04
4.265795e-04	5.248075e-04	2.023272e-01	6.418365e-04	6.418365e-04
5.248075e-04	6.456542e-04	2.041379e-01	5.812452e-04	5.812452e-04
6.456542e-04	7.943282e-04	2.040827e-01	5.239664e-04	5.239664e-04
7.943282e-04	9.772372e-04	2.064163e-01	4.750828e-04	4.750828e-04
9.772372e-04	1.202264e-03	2.085147e-01	4.304930e-04	4.304930e-04
1.202264e-03	1.479108e-03	2.119547e-01	3.913081e-04	3.913081e-04
1.479108e-03	1.819701e-03	2.147301e-01	3.550951e-04	3.550951e-04
1.819701e-03	2.238721e-03	2.198214e-01	3.239161e-04	3.239161e-04
2.238721e-03	2.754229e-03	2.260240e-01	2.961246e-04	2.961246e-04
2.754229e-03	3.388442e-03	2.331520e-01	2.711545e-04	2.711545e-04
3.388442e-03	4.168694e-03	2.425075e-01	2.493217e-04	2.493217e-04
4.168694e-03	5.128614e-03	2.521161e-01	2.291911e-04	2.291911e-04
5.128614e-03	6.309573e-03	2.755265e-01	2.160128e-04	2.160128e-04
6.309573e-03	7.762471e-03	3.239600e-01	2.111754e-04	2.111754e-04
7.762471e-03	9.549926e-03	4.447503e-01	2.230775e-04	2.230775e-04
9.549926e-03	1.174898e-02	3.465518e+00	5.614114e-04	5.614114e-04
1.174898e-02	1.445440e-02	3.463826e+00	5.060295e-04	5.060295e-04
1.445440e-02	1.778279e-02	2.815320e+00	4.113031e-04	4.113031e-04
1.778279e-02	2.187762e-02	2.292328e+00	3.346074e-04	3.346074e-04
2.187762e-02	2.691535e-02	1.868531e+00	2.723628e-04	2.723628e-04
2.691535e-02	3.311311e-02	1.522287e+00	2.216389e-04	2.216389e-04
3.311311e-02	4.073803e-02	1.240638e+00	1.803931e-04	1.803931e-04
4.073803e-02	5.011872e-02	1.010459e+00	1.467767e-04	1.467767e-04
5.011872e-02	6.165950e-02	8.221544e-01	1.193642e-04	1.193642e-04
6.165950e-02	7.585776e-02	6.687255e-01	9.705581e-05	9.705581e-05
7.585776e-02	9.332543e-02	5.446831e-01	7.897135e-05	7.897135e-05
9.332543e-02	1.148154e-01	4.434819e-01	6.424437e-05	6.424437e-05
1.148154e-01	1.412538e-01	3.612890e-01	5.227872e-05	5.227872e-05
1.412538e-01	1.737801e-01	2.941626e-01	4.252961e-05	4.252961e-05
1.737801e-01	2.137962e-01	2.392758e-01	3.458175e-05	3.458175e-05
2.137962e-01	2.630268e-01	1.946505e-01	2.812065e-05	2.812065e-05
2.630268e-01	3.235937e-01	1.583672e-01	2.286810e-05	2.286810e-05
3.235937e-01	3.981072e-01	1.287719e-01	1.859123e-05	1.859123e-05
3.981072e-01	4.897788e-01	1.046614e-01	1.511092e-05	1.511092e-05
4.897788e-01	6.025596e-01	8.509769e-02	1.228447e-05	1.228447e-05
6.025596e-01	7.413102e-01	6.913806e-02	9.982888e-06	9.982888e-06
7.413102e-01	9.120108e-01	5.615816e-02	8.111553e-06	8.111553e-06
9.120108e-01	1.122018e+00	4.563854e-02	6.592710e-06	6.592710e-06
1.122018e+00	1.380384e+00	3.708069e-02	5.357613e-06	5.357613e-06
1.380384e+00	1.698244e+00	3.010012e-02	4.351924e-06	4.351924e-06
1.698244e+00	2.089296e+00	2.444806e-02	3.536063e-06	3.536063e-06
2.089296e+00	2.570396e+00	1.986404e-02	2.873633e-06	2.873633e-06
2.570396e+00	3.162278e+00	1.611566e-02	2.333574e-06	2.333574e-06
3.162278e+00	3.890451e+00	1.308063e-02	1.895449e-06	1.895449e-06
3.890451e+00	4.786301e+00	1.061606e-02	1.539498e-06	1.539498e-06
4.786301e+00	5.888437e+00	8.612255e-03	1.250132e-06	1.250132e-06
5.888437e+00	7.244360e+00	6.983971e-03	1.014960e-06	1.014960e-06
7.244360e+00	8.912509e+00	5.660538e-03	8.238090e-07	8.238090e-07
8.912509e+00	1.096478e+01	4.587126e-03	6.686026e-07	6.686026e-07
1.096478e+01	1.348963e+01	3.717707e-03	5.426688e-07	5.426688e-07
1.348963e+01	1.659587e+01	3.008730e-03	4.401383e-07	4.401383e-07
1.659587e+01	2.041738e+01	2.435566e-03	3.570241e-07	3.570241e-07
2.041738e+01	2.511886e+01	1.972960e-03	2.897056e-07	2.897056e-07
2.511886e+01	3.090295e+01	1.596846e-03	2.349790e-07	2.349790e-07
3.090295e+01	3.801894e+01	1.292442e-03	1.905912e-07	1.905912e-07
3.801894e+01	4.677351e+01	1.045051e-03	1.545135e-07	1.545135e-07
4.677351e+01	5.754399e+01	8.449921e-04	1.252633e-07	1.252633e-07
5.754399e+01	7.079458e+01	6.831521e-04	1.015445e-07	1.015445e-07
7.079458e+01	8.709636e+01	5.525243e-04	8.233288e-08	8.233288e-08
8.709636e+01	1.071519e+02	4.472166e-04	6.678161e-08	6.678161e-08
1.071519e+02	1.318257e+02	3.616853e-04	5.414552e-08	5.414552e-08
1.318257e+02	1.621810e+02	2.927209e-04	4.391619e-08	4.391619e-08
1.621810e+02	1.995262e+02	2.366153e-04	3.559746e-08	3.559746e-08
1.995262e+02	2.454709e+02	1.912735e-04	2.885525e-08	2.885525e-08
2.454709e+02	3.019952e+02	1.545137e-04	2.338197e-08	2.338197e-08
3.019952e+02	3.715352e+02	1.248790e-04	1.895145e-08	1.895145e-08
3.715352e+02	4.570882e+02	1.010059e-04	1.536635e-08	1.536635e-08
4.570882e+02	5.623413e+02	8.168804e-05	1.245882e-08	1.245882e-08
5.623413e+02	6.918310e+02	6.602576e-05	1.009843e-08	1.009843e-08
6.918310e+02	8.511380e+02	5.335336e-05	8.184242e-09	8.184242e-09
8.511380e+02	1.047129e+03	4.312355e-05	6.633676e-09	6.633676e-09
1.047129e+03	1.288250e+03	3.481691e-05	5.373938e-09	5.373938e-09
1.288250e+03	1.584893e+03	2.811878e-05	4.354078e-09	4.354078e-09
1.584893e+03	1.949845e+03	2.267549e-05	3.525134e-09	3.525134e-09
1.949845e+03	2.398833e+03	1.827710e-05	2.853325e-09	2.853325e-09
2.398833e+03	2.951209e+03	1.469985e-05	2.307034e-09	2.307034e-09
2.951209e+03	3.630781e+03	1.180509e-05	1.863941e-09	1.863941e-09
3.630781e+03	4.466836e+03	9.429117e-06	1.501873e-09	1.501873e-09
4.466836e+03	5.495409e+03	7.471602e-06	1.205326e-09	1.205326e-09
5.495409e+03	6.760830e+03	5.812131e-06	9.584407e-10	9.584407e-10
6.760830e+03	8.317638e+03	3.704924e-06	6.899018e-10	6.899018e-10
8.317638e+03	1.023293e+04	8.258187e-07	2.936567e-10	2.936567e-10
1.023293e+04	1.258925e+04	4.502763e-07	1.954958e-10	1.954958e-10
1.258925e+04	1.548817e+04	2.898741e-07	1.414171e-10	1.414171e-10
1.548817e+04	1.905461e+04	1.926699e-07	1.039452e-10	1.039452e-10
1.905461e+04	2.344229e+04	1.269998e-07	7.608507e-11	7.608507e-11
2.344229e+04	2.884032e+04	7.797732e-08	5.375042e-11	5.375042e-11
2.884032e+04	3.548134e+04	3.183207e-08	3.096209e-11	3.096209e-11
3.548134e+04	4.365158e+04	6.046333e-11	1.216588e-12	1.216588e-12
4.365158e+04	5.370318e+04	1.034661e-12	1.434817e-13	1.434817e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.99999919036239577e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.650266e-01	2.285176e-03	2.285176e-03
1.230269e-04	1.513561e-04	1.672227e-01	2.065060e-03	2.065060e-03
1.513561e-04	1.862087e-04	1.694242e-01	1.881023e-03	1.881023e-03
1.862087e-04	2.290868e-04	1.661033e-01	1.670292e-03	1.670292e-03
2.290868e-04	2.818383e-04	1.678969e-01	1.517480e-03	1.517480e-03
2.818383e-04	3.467369e-04	1.681300e-01	1.366567e-03	1.366567e-03
3.467369e-04	4.265795e-04	1.672236e-01	1.228133e-03	1.228133e-03
4.265795e-04	5.248075e-04	1.703978e-01	1.120986e-03	1.120986e-03
5.248075e-04	6.456542e-04	1.727988e-01	1.018089e-03	1.018089e-03
6.456542e-04	7.943282e-04	1.706834e-01	9.114389e-04	9.114389e-04
7.943282e-04	9.772372e-04	1.744739e-01	8.310275e-04	8.310275e-04
9.772372e-04	1.202264e-03	1.735099e-01	7.454654e-04	7.454654e-04
1.202264e-03	1.479108e-03	1.767858e-01	6.783244e-04	6.783244e-04
1.479108e-03	1.819701e-03	1.808533e-01	6.200411e-04	6.200411e-04
1.819701e-03	2.238721e-03	1.840923e-01	5.629995e-04	5.629995e-04
2.238721e-03	2.754229e-03	1.907386e-01	5.170792e-04	5.170792e-04
2.754229e-03	3.388442e-03	1.967926e-01	4.737298e-04	4.737298e-04
3.388442e-03	4.168694e-03	2.069820e-01	4.377511e-04	4.377511e-04
4.168694e-03	5.128614e-03	2.208224e-01	4.079181e-04	4.079181e-04
5.128614e-03	6.309573e-03	2.433103e-01	3.862180e-04	3.862180e-04
6.309573e-03	7.762471e-03	2.839046e-01	3.761832e-04	3.761832e-04
7.762471e-03	9.549926e-03	3.910874e-01	3.976553e-04	3.976553e-04
9.549926e-03	1.174898e-02	5.281698e+00	1.318793e-03	1.318793e-03
1.174898e-02	1.445440e-02	5.394819e+00	1.201895e-03	1.201895e-03
1.445440e-02	1.778279e-02	4.402786e+00	9.788948e-04	9.788948e-04
1.778279e-02	2.187762e-02	3.598604e+00	7.978701e-04	7.978701e-04
2.187762e-02	2.691535e-02	2.946778e+00	6.509734e-04	6.509734e-04
2.691535e-02	3.311311e-02	2.412146e+00	5.309733e-04	5.309733e-04
3.311311e-02	4.073803e-02	1.974657e+00	4.331315e-04	4.331315e-04
4.073803e-02	5.011872e-02	1.616464e+00	3.533041e-04	3.533041e-04
5.011872e-02	6.165950e-02	1.322567e+00	2.881320e-04	2.881320e-04
6.165950e-02	7.585776e-02	1.081750e+00	2.349409e-04	2.349409e-04
7.585776e-02	9.332543e-02	8.841683e-01	1.914785e-04	1.914785e-04
9.332543e-02	1.148154e-01	7.229103e-01	1.561152e-04	1.561152e-04
1.148154e-01	1.412538e-01	5.907963e-01	1.272293e-04	1.272293e-04
1.412538e-01	1.737801e-01	4.825209e-01	1.036646e-04	1.036646e-04
1.737801e-01	2.137962e-01	3.940117e-01	8.445632e-05	8.445632e-05
2.137962e-01	2.630268e-01	3.216420e-01	6.880452e-05	6.880452e-05
2.630268e-01	3.235937e-01	2.625018e-01	5.603858e-05	5.603858e-05
3.235937e-01	3.981072e-01	2.141522e-01	4.562513e-05	4.562513e-05
3.981072e-01	4.897788e-01	1.746244e-01	3.714792e-05	3.714792e-05
4.897788e-01	6.025596e-01	1.423858e-01	3.024270e-05	3.024270e-05
6.025596e-01	7.413102e-01	1.160703e-01	2.461533e-05	2.461533e-05
7.413102e-01	9.120108e-01	9.454841e-02	2.003142e-05	2.003142e-05
9.120108e-01	1.122018e+00	7.704055e-02	1.630073e-05	1.630073e-05
1.122018e+00	1.380384e+00	6.275028e-02	1.326412e-05	1.326412e-05
1.380384e+00	1.698244e+00	5.108485e-02	1.079000e-05	1.079000e-05
1.698244e+00	2.089296e+00	4.157956e-02	8.775949e-06	8.775949e-06
2.089296e+00	2.570396e+00	3.385562e-02	7.139330e-06	7.139330e-06
2.570396e+00	3.162278e+00	2.754382e-02	5.805758e-06	5.805758e-06
3.162278e+00	3.890451e+00	2.239834e-02	4.719853e-06	4.719853e-06
3.890451e+00	4.786301e+00	1.823226e-02	3.839813e-06	3.839813e-06
4.786301e+00	5.888437e+00	1.483125e-02	3.122113e-06	3.122113e-06
5.888437e+00	7.244360e+00	1.205095e-02	2.537202e-06	2.537202e-06
7.244360e+00	8.912509e+00	9.793376e-03	2.061995e-06	2.061995e-06
8.912509e+00	1.096478e+01	7.955431e-03	1.675543e-06	1.675543e-06
1.096478e+01	1.348963e+01	6.465038e-03	1.361804e-06	1.361804e-06
1.348963e+01	1.659587e+01	5.246955e-03	1.106111e-06	1.106111e-06
1.659587e+01	2.041738e+01	4.257542e-03	8.983029e-07	8.983029e-07
2.041738e+01	2.511886e+01	3.458568e-03	7.299341e-07	7.299341e-07
2.511886e+01	3.090295e+01	2.808575e-03	5.930370e-07	5.930370e-07
3.090295e+01	3.801894e+01	2.280312e-03	4.817686e-07	4.817686e-07
3.801894e+01	4.677351e+01	1.850215e-03	3.912148e-07	3.912148e-07
4.677351e+01	5.754399e+01	1.501330e-03	3.177475e-07	3.177475e-07
5.754399e+01	7.079458e+01	1.217621e-03	2.579868e-07	2.579868e-07
7.079458e+01	8.709636e+01	9.881142e-04	2.095200e-07	2.095200e-07
8.709636e+01	1.071519e+02	8.020347e-04	1.702142e-07	1.702142e-07
1.071519e+02	1.318257e+02	6.502967e-04	1.381671e-07	1.381671e-07
1.318257e+02	1.621810e+02	5.276482e-04	1.122062e-07	1.122062e-07
1.621810e+02	1.995262e+02	4.277283e-04	9.108194e-08	9.108194e-08
1.995262e+02	2.454709e+02	3.465675e-04	7.391313e-08	7.391313e-08
2.454709e+02	3.019952e+02	2.806918e-04	5.997374e-08	5.997374e-08
3.019952e+02	3.715352e+02	2.274551e-04	4.867642e-08	4.867642e-08
3.715352e+02	4.570882e+02	1.844925e-04	3.952242e-08	3.952242e-08
4.570882e+02	5.623413e+02	1.496725e-04	3.209603e-08	3.209603e-08
5.623413e+02	6.918310e+02	1.213075e-04	2.605019e-08	2.605019e-08
6.918310e+02	8.511380e+02	9.841018e-05	2.115247e-08	2.115247e-08
8.511380e+02	1.047129e+03	7.976366e-05	1.717127e-08	1.717127e-08
1.047129e+03	1.288250e+03	6.462038e-05	1.393352e-08	1.393352e-08
1.288250e+03	1.584893e+03	5.235546e-05	1.130665e-08	1.130665e-08
1.584893e+03	1.949845e+03	4.237472e-05	9.170402e-09	9.170402e-09
1.949845e+03	2.398833e+03	3.428196e-05	7.436991e-09	7.436991e-09
2.398833e+03	2.951209e+03	2.767799e-05	6.024962e-09	6.024962e-09
2.951209e+03	3.630781e+03	2.234399e-05	4.880450e-09	4.880450e-09
3.630781e+03	4.466836e+03	1.795690e-05	3.944850e-09	3.944850e-09
4.466836e+03	5.495409e+03	1.434793e-05	3.178954e-09	3.178954e-09
5.495409e+03	6.760830e+03	1.132075e-05	2.546263e-09	2.546263e-09
6.760830e+03	8.317638e+03	7.080289e-06	1.817232e-09	1.817232e-09
8.317638e+03	1.023293e+04	1.903456e-07	2.363296e-10	2.363296e-10
1.023293e+04	1.258925e+04	3.756617e-08	1.010965e-10	1.010965e-10
1.258925e+04	1.548817e+04	8.241600e-09	3.988565e-11	3.988565e-11
1.548817e+04	1.905461e+04	1.439927e-09	8.905885e-12	8.905885e-12
1.905461e+04	2.344229e+04	6.220504e-10	1.079017e-12	1.079017e-12
2.344229e+04	2.884032e+04	3.604487e-10	2.636715e-13	2.636715e-13
2.884032e+04	3.548134e+04	1.449937e-10	1.481131e-13	1.481131e-13
3.548134e+04	4.365158e+04	3.236141e-13	6.838176e-15	6.838176e-15
4.365158e+04	5.370318e+04	6.153852e-15	8.925413e-16	8.925413e-16
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.99999917645416699e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.157201e-01	9.197929e-04	9.197929e-04
1.230269e-04	1.513561e-04	1.176985e-01	8.355263e-04	8.355263e-04
1.513561e-04	1.862087e-04	1.174480e-01	7.528858e-04	7.528858e-04
1.862087e-04	2.290868e-04	1.169258e-01	6.757331e-04	6.757331e-04
2.290868e-04	2.818383e-04	1.175675e-01	6.108650e-04	6.108650e-04
2.818383e-04	3.467369e-04	1.179805e-01	5.535727e-04	5.535727e-04
3.467369e-04	4.265795e-04	1.179845e-01	4.982338e-04	4.982338e-04
4.265795e-04	5.248075e-04	1.191819e-01	4.515237e-04	4.515237e-04
5.248075e-04	6.456542e-04	1.207073e-01	4.102207e-04	4.102207e-04
6.456542e-04	7.943282e-04	1.200329e-01	3.680680e-04	3.680680e-04
7.943282e-04	9.772372e-04	1.218379e-01	3.347273e-04	3.347273e-04
9.772372e-04	1.202264e-03	1.226047e-01	3.022957e-04	3.022957e-04
1.202264e-03	1.479108e-03	1.248575e-01	2.752515e-04	2.752515e-04
1.479108e-03	1.819701e-03	1.266515e-01	2.501296e-04	2.501296e-04
1.819701e-03	2.238721e-03	1.294752e-01	2.277733e-04	2.277733e-04
2.238721e-03	2.754229e-03	1.336918e-01	2.089175e-04	2.089175e-04
2.754229e-03	3.388442e-03	1.383380e-01	1.916201e-04	1.916201e-04
3.388442e-03	4.168694e-03	1.452536e-01	1.773490e-04	1.773490e-04
4.168694e-03	5.128614e-03	1.551843e-01	1.657712e-04	1.657712e-04
5.128614e-03	6.309573e-03	1.708944e-01	1.569601e-04	1.569601e-04
6.309573e-03	7.762471e-03	1.991838e-01	1.526622e-04	1.526622e-04
7.762471e-03	9.549926e-03	2.724213e-01	1.606380e-04	1.606380e-04
9.549926e-03	1.174898e-02	2.868280e+00	5.065794e-04	5.065794e-04
1.174898e-02	1.445440e-02	2.903220e+00	4.606535e-04	4.606535e-04
1.445440e-02	1.778279e-02	2.366147e+00	3.751196e-04	3.751196e-04
1.778279e-02	2.187762e-02	1.930831e+00	3.056411e-04	3.056411e-04
2.187762e-02	2.691535e-02	1.578305e+00	2.493017e-04	2.493017e-04
2.691535e-02	3.311311e-02	1.289990e+00	2.033276e-04	2.033276e-04
3.311311e-02	4.073803e-02	1.054052e+00	1.657979e-04	1.657979e-04
4.073803e-02	5.011872e-02	8.612651e-01	1.352035e-04	1.352035e-04
5.011872e-02	6.165950e-02	7.036668e-01	1.102649e-04	1.102649e-04
6.165950e-02	7.585776e-02	5.745308e-01	8.988874e-05	8.988874e-05
7.585776e-02	9.332543e-02	4.689909e-01	7.325587e-05	7.325587e-05
9.332543e-02	1.148154e-01	3.827266e-01	5.969502e-05	5.969502e-05
1.148154e-01	1.412538e-01	3.121947e-01	4.862204e-05	4.862204e-05
1.412538e-01	1.737801e-01	2.545842e-01	3.959961e-05	3.959961e-05
1.737801e-01	2.137962e-01	2.075800e-01	3.225579e-05	3.225579e-05
2.137962e-01	2.630268e-01	1.691862e-01	2.626616e-05	2.626616e-05
2.630268e-01	3.235937e-01	1.378540e-01	2.138374e-05	2.138374e-05
3.235937e-01	3.981072e-01	1.123376e-01	1.741186e-05	1.741186e-05
3.981072e-01	4.897788e-01	9.145104e-02	1.416926e-05	1.416926e-05
4.897788e-01	6.025596e-01	7.446499e-02	1.153143e-05	1.153143e-05
6.025596e-01	7.413102e-01	6.061750e-02	9.384538e-06	9.384538e-06
7.413102e-01	9.120108e-01	4.931304e-02	7.634736e-06	7.634736e-06
9.120108e-01	1.122018e+00	4.013064e-02	6.211699e-06	6.211699e-06
1.122018e+00	1.380384e+00	3.264873e-02	5.053397e-06	5.053397e-06
1.380384e+00	1.698244e+00	2.654523e-02	4.110143e-06	4.110143e-06
1.698244e+00	2.089296e+00	2.157977e-02	3.341885e-06	3.341885e-06
2.089296e+00	2.570396e+00	1.754565e-02	2.717360e-06	2.717360e-06
2.570396e+00	3.162278e+00	1.425199e-02	2.208612e-06	2.208612e-06
3.162278e+00	3.890451e+00	1.157546e-02	1.794831e-06	1.794831e-06
3.890451e+00	4.786301e+00	9.404154e-03	1.458917e-06	1.458917e-06
4.786301e+00	5.888437e+00	7.639517e-03	1.185848e-06	1.185848e-06
5.888437e+00	7.244360e+00	6.200768e-03	9.634472e-07	9.634472e-07
7.244360e+00	8.912509e+00	5.033113e-03	7.828780e-07	7.828780e-07
8.912509e+00	1.096478e+01	4.083198e-03	6.359368e-07	6.359368e-07
1.096478e+01	1.348963e+01	3.313713e-03	5.167086e-07	5.167086e-07
1.348963e+01	1.659587e+01	2.687675e-03	4.198596e-07	4.198596e-07
1.659587e+01	2.041738e+01	2.178893e-03	3.409626e-07	3.409626e-07
2.041738e+01	2.511886e+01	1.766792e-03	2.768391e-07	2.768391e-07
2.511886e+01	3.090295e+01	1.432246e-03	2.247751e-07	2.247751e-07
3.090295e+01	3.801894e+01	1.160998e-03	1.824859e-07	1.824859e-07
3.801894e+01	4.677351e+01	9.408092e-04	1.481556e-07	1.481556e-07
4.677351e+01	5.754399e+01	7.620251e-04	1.202531e-07	1.202531e-07
5.754399e+01	7.079458e+01	6.172539e-04	9.762013e-08	9.762013e-08
7.079458e+01	8.709636e+01	5.000470e-04	7.922867e-08	7.922867e-08
8.709636e+01	1.071519e+02	4.049955e-04	6.428502e-08	6.428502e-08
1.071519e+02	1.318257e+02	3.278768e-04	5.215163e-08	5.215163e-08
1.318257e+02	1.621810e+02	2.655406e-04	4.231587e-08	4.231587e-08
1.621810e+02	1.995262e+02	2.148828e-04	3.432574e-08	3.432574e-08
1.995262e+02	2.454709e+02	1.739011e-04	2.784856e-08	2.784856e-08
2.454709e+02	3.019952e+02	1.407491e-04	2.260397e-08	2.260397e-08
3.019952e+02	3.715352e+02	1.139179e-04	1.834083e-08	1.834083e-08
3.715352e+02	4.570882e+02	9.216681e-05	1.486781e-08	1.486781e-08
4.570882e+02	5.623413e+02	7.458415e-05	1.205554e-08	1.205554e-08
5.623413e+02	6.918310e+02	6.032039e-05	9.772620e-09	9.772620e-09
6.918310e+02	8.511380e+02	4.880305e-05	7.924803e-09	7.924803e-09
8.511380e+02	1.047129e+03	3.947586e-05	6.425179e-09	6.425179e-09
1.047129e+03	1.288250e+03	3.191865e-05	5.209336e-09	5.209336e-09
1.288250e+03	1.584893e+03	2.581732e-05	4.224586e-09	4.224586e-09
1.584893e+03	1.949845e+03	2.086096e-05	3.424664e-09	3.424664e-09
1.949845e+03	2.398833e+03	1.685509e-05	2.776625e-09	2.776625e-09
2.398833e+03	2.951209e+03	1.359599e-05	2.249849e-09	2.249849e-09
2.951209e+03	3.630781e+03	1.095917e-05	1.822433e-09	1.822433e-09
3.630781e+03	4.466836e+03	8.796824e-06	1.473577e-09	1.473577e-09
4.466836e+03	5.495409e+03	7.013412e-06	1.188038e-09	1.188038e-09
5.495409e+03	6.760830e+03	5.496504e-06	9.506846e-10	9.506846e-10
6.760830e+03	8.317638e+03	3.444172e-06	6.760283e-10	6.760283e-10
8.317638e+03	1.023293e+04	5.274501e-07	2.079206e-10	2.079206e-10
1.023293e+04	1.258925e+04	2.350490e-07	1.119062e-10	1.119062e-10
1.258925e+04	1.548817e+04	1.430623e-07	7.601927e-11	7.601927e-11
1.548817e+04	1.905461e+04	9.378991e-08	5.492038e-11	5.492038e-11
1.905461e+04	2.344229e+04	6.224905e-08	4.043540e-11	4.043540e-11
2.344229e+04	2.884032e+04	3.864149e-08	2.886569e-11	2.886569e-11
2.884032e+04	3.548134e+04	1.597514e-08	1.684509e-11	1.684509e-11
3.548134e+04	4.365158e+04	2.499071e-11	5.535844e-13	5.535844e-13
4.365158e+04	5.370318e+04	3.633045e-13	5.919081e-14	5.919081e-14
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__WeightNormalisation]
Path=MCATNLOS[EXTRA__WeightNormalisation]
ScaledBy=3.99999887353517046e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	7.408752e+02	1.968955e-01	1.968955e-01
1.230269e-04	1.513561e-04	6.093377e+02	1.609878e-01	1.609878e-01
1.513561e-04	1.862087e-04	5.014108e+02	1.316619e-01	1.316619e-01
1.862087e-04	2.290868e-04	4.135631e+02	1.078038e-01	1.078038e-01
2.290868e-04	2.818383e-04	3.420073e+02	8.838559e-02	8.838559e-02
2.818383e-04	3.467369e-04	2.826539e+02	7.244207e-02	7.244207e-02
3.467369e-04	4.265795e-04	2.334057e+02	5.934982e-02	5.934982e-02
4.265795e-04	5.248075e-04	1.928750e+02	4.864089e-02	4.864089e-02
5.248075e-04	6.456542e-04	1.591314e+02	3.983288e-02	3.983288e-02
6.456542e-04	7.943282e-04	1.309916e+02	3.258256e-02	3.258256e-02
7.943282e-04	9.772372e-04	1.076719e+02	2.663268e-02	2.663268e-02
9.772372e-04	1.202264e-03	8.838796e+01	2.175507e-02	2.175507e-02
1.202264e-03	1.479108e-03	7.258463e+01	1.777402e-02	1.777402e-02
1.479108e-03	1.819701e-03	5.950061e+01	1.450855e-02	1.450855e-02
1.819701e-03	2.238721e-03	4.875724e+01	1.184086e-02	1.184086e-02
2.238721e-03	2.754229e-03	3.992747e+01	9.660493e-03	9.660493e-03
2.754229e-03	3.388442e-03	3.269269e+01	7.881136e-03	7.881136e-03
3.388442e-03	4.168694e-03	2.676410e+01	6.428948e-03	6.428948e-03
4.168694e-03	5.128614e-03	2.189313e+01	5.242246e-03	5.242246e-03
5.128614e-03	6.309573e-03	1.791087e+01	4.274861e-03	4.274861e-03
6.309573e-03	7.762471e-03	1.463908e+01	3.484339e-03	3.484339e-03
7.762471e-03	9.549926e-03	1.194884e+01	2.838091e-03	2.838091e-03
9.549926e-03	1.174898e-02	9.779592e+00	2.314854e-03	2.314854e-03
1.174898e-02	1.445440e-02	8.002414e+00	1.887879e-03	1.887879e-03
1.445440e-02	1.778279e-02	6.536112e+00	1.538238e-03	1.538238e-03
1.778279e-02	2.187762e-02	5.344051e+00	1.254003e-03	1.254003e-03
2.187762e-02	2.691535e-02	4.360698e+00	1.021273e-03	1.021273e-03
2.691535e-02	3.311311e-02	3.564243e+00	8.324292e-04	8.324292e-04
3.311311e-02	4.073803e-02	2.912398e+00	6.784046e-04	6.784046e-04
4.073803e-02	5.011872e-02	2.381107e+00	5.530357e-04	5.530357e-04
5.011872e-02	6.165950e-02	1.945256e+00	4.506629e-04	4.506629e-04
6.165950e-02	7.585776e-02	1.590607e+00	3.674049e-04	3.674049e-04
7.585776e-02	9.332543e-02	1.297248e+00	2.991404e-04	2.991404e-04
9.332543e-02	1.148154e-01	1.056648e+00	2.434043e-04	2.434043e-04
1.148154e-01	1.412538e-01	8.619534e-01	1.982008e-04	1.982008e-04
1.412538e-01	1.737801e-01	7.027501e-01	1.613482e-04	1.613482e-04
1.737801e-01	2.137962e-01	5.721467e-01	1.312554e-04	1.312554e-04
2.137962e-01	2.630268e-01	4.657567e-01	1.067685e-04	1.067685e-04
2.630268e-01	3.235937e-01	3.794850e-01	8.688818e-05	8.688818e-05
3.235937e-01	3.981072e-01	3.087779e-01	7.066212e-05	7.066212e-05
3.981072e-01	4.897788e-01	2.513524e-01	5.747847e-05	5.747847e-05
4.897788e-01	6.025596e-01	2.042114e-01	4.670931e-05	4.670931e-05
6.025596e-01	7.413102e-01	1.659003e-01	3.795658e-05	3.795658e-05
7.413102e-01	9.120108e-01	1.349495e-01	3.086378e-05	3.086378e-05
9.120108e-01	1.122018e+00	1.098265e-01	2.510254e-05	2.510254e-05
1.122018e+00	1.380384e+00	8.935224e-02	2.041344e-05	2.041344e-05
1.380384e+00	1.698244e+00	7.266797e-02	1.659719e-05	1.659719e-05
1.698244e+00	2.089296e+00	5.909232e-02	1.349364e-05	1.349364e-05
2.089296e+00	2.570396e+00	4.806591e-02	1.097190e-05	1.097190e-05
2.570396e+00	3.162278e+00	3.902225e-02	8.912913e-06	8.912913e-06
3.162278e+00	3.890451e+00	3.170447e-02	7.243093e-06	7.243093e-06
3.890451e+00	4.786301e+00	2.579247e-02	5.889926e-06	5.889926e-06
4.786301e+00	5.888437e+00	2.094869e-02	4.785661e-06	4.785661e-06
5.888437e+00	7.244360e+00	1.701586e-02	3.888574e-06	3.888574e-06
7.244360e+00	8.912509e+00	1.381742e-02	3.159200e-06	3.159200e-06
8.912509e+00	1.096478e+01	1.122249e-02	2.566896e-06	2.566896e-06
1.096478e+01	1.348963e+01	9.111904e-03	2.085296e-06	2.085296e-06
1.348963e+01	1.659587e+01	7.390710e-03	1.693194e-06	1.693194e-06
1.659587e+01	2.041738e+01	5.996017e-03	1.374976e-06	1.374976e-06
2.041738e+01	2.511886e+01	4.865861e-03	1.116718e-06	1.116718e-06
2.511886e+01	3.090295e+01	3.944221e-03	9.064507e-07	9.064507e-07
3.090295e+01	3.801894e+01	3.202620e-03	7.364038e-07	7.364038e-07
3.801894e+01	4.677351e+01	2.593296e-03	5.974337e-07	5.974337e-07
4.677351e+01	5.754399e+01	2.101481e-03	4.848711e-07	4.848711e-07
5.754399e+01	7.079458e+01	1.700675e-03	3.932549e-07	3.932549e-07
7.079458e+01	8.709636e+01	1.375550e-03	3.188613e-07	3.188613e-07
8.709636e+01	1.071519e+02	1.113389e-03	2.586351e-07	2.586351e-07
1.071519e+02	1.318257e+02	9.014777e-04	2.098170e-07	2.098170e-07
1.318257e+02	1.621810e+02	7.293922e-04	1.701549e-07	1.701549e-07
1.621810e+02	1.995262e+02	5.900043e-04	1.379721e-07	1.379721e-07
1.995262e+02	2.454709e+02	4.773062e-04	1.118824e-07	1.118824e-07
2.454709e+02	3.019952e+02	3.867038e-04	9.079306e-08	9.079306e-08
3.019952e+02	3.715352e+02	3.128312e-04	7.362388e-08	7.362388e-08
3.715352e+02	4.570882e+02	2.533974e-04	5.973991e-08	5.973991e-08
4.570882e+02	5.623413e+02	2.052650e-04	4.847536e-08	4.847536e-08
5.623413e+02	6.918310e+02	1.661901e-04	3.932476e-08	3.932476e-08
6.918310e+02	8.511380e+02	1.345624e-04	3.190256e-08	3.190256e-08
8.511380e+02	1.047129e+03	1.088503e-04	2.586889e-08	2.586889e-08
1.047129e+03	1.288250e+03	8.808938e-05	2.098096e-08	2.098096e-08
1.288250e+03	1.584893e+03	7.117073e-05	1.700258e-08	1.700258e-08
1.584893e+03	1.949845e+03	5.748493e-05	1.377654e-08	1.377654e-08
1.949845e+03	2.398833e+03	4.640064e-05	1.115901e-08	1.115901e-08
2.398833e+03	2.951209e+03	3.738609e-05	9.030643e-09	9.030643e-09
2.951209e+03	3.630781e+03	3.006021e-05	7.300614e-09	7.300614e-09
3.630781e+03	4.466836e+03	2.404536e-05	5.886799e-09	5.886799e-09
4.466836e+03	5.495409e+03	1.909234e-05	4.729259e-09	4.729259e-09
5.495409e+03	6.760830e+03	1.485796e-05	3.761344e-09	3.761344e-09
6.760830e+03	8.317638e+03	9.082064e-06	2.651281e-09	2.651281e-09
8.317638e+03	1.023293e+04	1.415894e-06	9.437979e-10	9.437979e-10
1.023293e+04	1.258925e+04	6.839750e-07	5.914036e-10	5.914036e-10
1.258925e+04	1.548817e+04	4.239982e-07	4.198024e-10	4.198024e-10
1.548817e+04	1.905461e+04	2.740272e-07	3.042709e-10	3.042709e-10
1.905461e+04	2.344229e+04	1.801860e-07	2.224458e-10	2.224458e-10
2.344229e+04	2.884032e+04	1.119890e-07	1.581070e-10	1.581070e-10
2.884032e+04	3.548134e+04	4.675249e-08	9.210136e-11	9.210136e-11
3.548134e+04	4.365158e+04	7.713100e-11	3.372703e-12	3.372703e-12
4.365158e+04	5.370318e+04	9.589963e-13	3.390564e-13	3.390564e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__NTrials]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__NTrials]
Path=MCATNLOS[EXTRA__NTrials]
ScaledBy=3.99999894755056530e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.459478e+02	6.536328e-02	6.536328e-02
1.230269e-04	1.513561e-04	2.022814e+02	5.344302e-02	5.344302e-02
1.513561e-04	1.862087e-04	1.664530e+02	4.370774e-02	4.370774e-02
1.862087e-04	2.290868e-04	1.372902e+02	3.578756e-02	3.578756e-02
2.290868e-04	2.818383e-04	1.135359e+02	2.934129e-02	2.934129e-02
2.818383e-04	3.467369e-04	9.383239e+01	2.404854e-02	2.404854e-02
3.467369e-04	4.265795e-04	7.748352e+01	1.970233e-02	1.970233e-02
4.265795e-04	5.248075e-04	6.402860e+01	1.614728e-02	1.614728e-02
5.248075e-04	6.456542e-04	5.282676e+01	1.322330e-02	1.322330e-02
6.456542e-04	7.943282e-04	4.348518e+01	1.081642e-02	1.081642e-02
7.943282e-04	9.772372e-04	3.574378e+01	8.841234e-03	8.841234e-03
9.772372e-04	1.202264e-03	2.934210e+01	7.222018e-03	7.222018e-03
1.202264e-03	1.479108e-03	2.409586e+01	5.900431e-03	5.900431e-03
1.479108e-03	1.819701e-03	1.975237e+01	4.816392e-03	4.816392e-03
1.819701e-03	2.238721e-03	1.618591e+01	3.930803e-03	3.930803e-03
2.238721e-03	2.754229e-03	1.325469e+01	3.206987e-03	3.206987e-03
2.754229e-03	3.388442e-03	1.085297e+01	2.616295e-03	2.616295e-03
3.388442e-03	4.168694e-03	8.884858e+00	2.134213e-03	2.134213e-03
4.168694e-03	5.128614e-03	7.267846e+00	1.740266e-03	1.740266e-03
5.128614e-03	6.309573e-03	5.945858e+00	1.419123e-03	1.419123e-03
6.309573e-03	7.762471e-03	4.859724e+00	1.156694e-03	1.156694e-03
7.762471e-03	9.549926e-03	3.966648e+00	9.421593e-04	9.421593e-04
9.549926e-03	1.174898e-02	3.246525e+00	7.684606e-04	7.684606e-04
1.174898e-02	1.445440e-02	2.656555e+00	6.267181e-04	6.267181e-04
1.445440e-02	1.778279e-02	2.169787e+00	5.106479e-04	5.106479e-04
1.778279e-02	2.187762e-02	1.774060e+00	4.162904e-04	4.162904e-04
2.187762e-02	2.691535e-02	1.447618e+00	3.390312e-04	3.390312e-04
2.691535e-02	3.311311e-02	1.183219e+00	2.763410e-04	2.763410e-04
3.311311e-02	4.073803e-02	9.668265e-01	2.252095e-04	2.252095e-04
4.073803e-02	5.011872e-02	7.904543e-01	1.835908e-04	1.835908e-04
5.011872e-02	6.165950e-02	6.457652e-01	1.496063e-04	1.496063e-04
6.165950e-02	7.585776e-02	5.280326e-01	1.219672e-04	1.219672e-04
7.585776e-02	9.332543e-02	4.306466e-01	9.930547e-05	9.930547e-05
9.332543e-02	1.148154e-01	3.507745e-01	8.080275e-05	8.080275e-05
1.148154e-01	1.412538e-01	2.861420e-01	6.579657e-05	6.579657e-05
1.412538e-01	1.737801e-01	2.332915e-01	5.356267e-05	5.356267e-05
1.737801e-01	2.137962e-01	1.899351e-01	4.357277e-05	4.357277e-05
2.137962e-01	2.630268e-01	1.546169e-01	3.544385e-05	3.544385e-05
2.630268e-01	3.235937e-01	1.259774e-01	2.884421e-05	2.884421e-05
3.235937e-01	3.981072e-01	1.025047e-01	2.345765e-05	2.345765e-05
3.981072e-01	4.897788e-01	8.344127e-02	1.908109e-05	1.908109e-05
4.897788e-01	6.025596e-01	6.779190e-02	1.550606e-05	1.550606e-05
6.025596e-01	7.413102e-01	5.507377e-02	1.260042e-05	1.260042e-05
7.413102e-01	9.120108e-01	4.479910e-02	1.024583e-05	1.024583e-05
9.120108e-01	1.122018e+00	3.645903e-02	8.333271e-06	8.333271e-06
1.122018e+00	1.380384e+00	2.966220e-02	6.776633e-06	6.776633e-06
1.380384e+00	1.698244e+00	2.412354e-02	5.509763e-06	5.509763e-06
1.698244e+00	2.089296e+00	1.961683e-02	4.479476e-06	4.479476e-06
2.089296e+00	2.570396e+00	1.595640e-02	3.642335e-06	3.642335e-06
2.570396e+00	3.162278e+00	1.295419e-02	2.958813e-06	2.958813e-06
3.162278e+00	3.890451e+00	1.052491e-02	2.404485e-06	2.404485e-06
3.890451e+00	4.786301e+00	8.562307e-03	1.955275e-06	1.955275e-06
4.786301e+00	5.888437e+00	6.954323e-03	1.588694e-06	1.588694e-06
5.888437e+00	7.244360e+00	5.648741e-03	1.290887e-06	1.290887e-06
7.244360e+00	8.912509e+00	4.586957e-03	1.048757e-06	1.048757e-06
8.912509e+00	1.096478e+01	3.725522e-03	8.521311e-07	8.521311e-07
1.096478e+01	1.348963e+01	3.024871e-03	6.922543e-07	6.922543e-07
1.348963e+01	1.659587e+01	2.453489e-03	5.620884e-07	5.620884e-07
1.659587e+01	2.041738e+01	1.990493e-03	4.564496e-07	4.564496e-07
2.041738e+01	2.511886e+01	1.615317e-03	3.707163e-07	3.707163e-07
2.511886e+01	3.090295e+01	1.309360e-03	3.009138e-07	3.009138e-07
3.090295e+01	3.801894e+01	1.063171e-03	2.444635e-07	2.444635e-07
3.801894e+01	4.677351e+01	8.608946e-04	1.983297e-07	1.983297e-07
4.677351e+01	5.754399e+01	6.976270e-04	1.609623e-07	1.609623e-07
5.754399e+01	7.079458e+01	5.645718e-04	1.305485e-07	1.305485e-07
7.079458e+01	8.709636e+01	4.566405e-04	1.058522e-07	1.058522e-07
8.709636e+01	1.071519e+02	3.696110e-04	8.585893e-08	8.585893e-08
1.071519e+02	1.318257e+02	2.992629e-04	6.965277e-08	6.965277e-08
1.318257e+02	1.621810e+02	2.421358e-04	5.648619e-08	5.648619e-08
1.621810e+02	1.995262e+02	1.958632e-04	4.580249e-08	4.580249e-08
1.995262e+02	2.454709e+02	1.584509e-04	3.714153e-08	3.714153e-08
2.454709e+02	3.019952e+02	1.283737e-04	3.014050e-08	3.014050e-08
3.019952e+02	3.715352e+02	1.038503e-04	2.444087e-08	2.444087e-08
3.715352e+02	4.570882e+02	8.412016e-05	1.983182e-08	1.983182e-08
4.570882e+02	5.623413e+02	6.814167e-05	1.609234e-08	1.609234e-08
5.623413e+02	6.918310e+02	5.517002e-05	1.305461e-08	1.305461e-08
6.918310e+02	8.511380e+02	4.467059e-05	1.059067e-08	1.059067e-08
8.511380e+02	1.047129e+03	3.613496e-05	8.587679e-09	8.587679e-09
1.047129e+03	1.288250e+03	2.924296e-05	6.965033e-09	6.965033e-09
1.288250e+03	1.584893e+03	2.362650e-05	5.644333e-09	5.644333e-09
1.584893e+03	1.949845e+03	1.908324e-05	4.573390e-09	4.573390e-09
1.949845e+03	2.398833e+03	1.540358e-05	3.704448e-09	3.704448e-09
2.398833e+03	2.951209e+03	1.241103e-05	2.997897e-09	2.997897e-09
2.951209e+03	3.630781e+03	9.979066e-06	2.423579e-09	2.423579e-09
3.630781e+03	4.466836e+03	7.982319e-06	1.954237e-09	1.954237e-09
4.466836e+03	5.495409e+03	6.338071e-06	1.569969e-09	1.569969e-09
5.495409e+03	6.760830e+03	4.932384e-06	1.248651e-09	1.248651e-09
6.760830e+03	8.317638e+03	3.014966e-06	8.801443e-10	8.801443e-10
8.317638e+03	1.023293e+04	4.700335e-07	3.133120e-10	3.133120e-10
1.023293e+04	1.258925e+04	2.270586e-07	1.963278e-10	1.963278e-10
1.258925e+04	1.548817e+04	1.407543e-07	1.393615e-10	1.393615e-10
1.548817e+04	1.905461e+04	9.096867e-08	1.010087e-10	1.010087e-10
1.905461e+04	2.344229e+04	5.981619e-08	7.384513e-11	7.384513e-11
2.344229e+04	2.884032e+04	3.717695e-08	5.248680e-11	5.248680e-11
2.884032e+04	3.548134e+04	1.552039e-08	3.057481e-11	3.057481e-11
3.548134e+04	4.365158e+04	2.560511e-11	1.119634e-12	1.119634e-12
4.365158e+04	5.370318e+04	3.183572e-13	1.125563e-13	1.125563e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__MEWeight]
Path=MCATNLOS[EXTRA__MEWeight]
ScaledBy=3.99999895428651881e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.399320e+02	1.650514e-01	1.650514e-01
1.230269e-04	1.513561e-04	3.614793e+02	1.348599e-01	1.348599e-01
1.513561e-04	1.862087e-04	2.971202e+02	1.102322e-01	1.102322e-01
1.862087e-04	2.290868e-04	2.450848e+02	9.027096e-02	9.027096e-02
2.290868e-04	2.818383e-04	2.026843e+02	7.400080e-02	7.400080e-02
2.818383e-04	3.467369e-04	1.674768e+02	6.065815e-02	6.065815e-02
3.467369e-04	4.265795e-04	1.381929e+02	4.967601e-02	4.967601e-02
4.265795e-04	5.248075e-04	1.140998e+02	4.069121e-02	4.069121e-02
5.248075e-04	6.456542e-04	9.416310e+01	3.332632e-02	3.332632e-02
6.456542e-04	7.943282e-04	7.764108e+01	2.728245e-02	2.728245e-02
7.943282e-04	9.772372e-04	6.402430e+01	2.233931e-02	2.233931e-02
9.772372e-04	1.202264e-03	5.271234e+01	1.827219e-02	1.827219e-02
1.202264e-03	1.479108e-03	4.346917e+01	1.496151e-02	1.496151e-02
1.479108e-03	1.819701e-03	3.578441e+01	1.223801e-02	1.223801e-02
1.819701e-03	2.238721e-03	2.945592e+01	1.001085e-02	1.001085e-02
2.238721e-03	2.754229e-03	2.422304e+01	8.184974e-03	8.184974e-03
2.754229e-03	3.388442e-03	1.991151e+01	6.690141e-03	6.690141e-03
3.388442e-03	4.168694e-03	1.637907e+01	5.470509e-03	5.470509e-03
4.168694e-03	5.128614e-03	1.346287e+01	4.471224e-03	4.471224e-03
5.128614e-03	6.309573e-03	1.106656e+01	3.654634e-03	3.654634e-03
6.309573e-03	7.762471e-03	9.094747e+00	2.987173e-03	2.987173e-03
7.762471e-03	9.549926e-03	7.456467e+00	2.438365e-03	2.438365e-03
9.549926e-03	1.174898e-02	6.120141e+00	1.991899e-03	1.991899e-03
1.174898e-02	1.445440e-02	5.023882e+00	1.627121e-03	1.627121e-03
1.445440e-02	1.778279e-02	4.116035e+00	1.327600e-03	1.327600e-03
1.778279e-02	2.187762e-02	3.378157e+00	1.084520e-03	1.084520e-03
2.187762e-02	2.691535e-02	2.769059e+00	8.853223e-04	8.853223e-04
2.691535e-02	3.311311e-02	2.267756e+00	7.221548e-04	7.221548e-04
3.311311e-02	4.073803e-02	1.857899e+00	5.892794e-04	5.892794e-04
4.073803e-02	5.011872e-02	1.522624e+00	4.810276e-04	4.810276e-04
5.011872e-02	6.165950e-02	1.246735e+00	3.923662e-04	3.923662e-04
6.165950e-02	7.585776e-02	1.023172e+00	3.204706e-04	3.204706e-04
7.585776e-02	9.332543e-02	8.371008e-01	2.613757e-04	2.613757e-04
9.332543e-02	1.148154e-01	6.831271e-01	2.128403e-04	2.128403e-04
1.148154e-01	1.412538e-01	5.584979e-01	1.735231e-04	1.735231e-04
1.412538e-01	1.737801e-01	4.565758e-01	1.414547e-04	1.414547e-04
1.737801e-01	2.137962e-01	3.722827e-01	1.151457e-04	1.151457e-04
2.137962e-01	2.630268e-01	3.038283e-01	9.379541e-05	9.379541e-05
2.630268e-01	3.235937e-01	2.478971e-01	7.637634e-05	7.637634e-05
3.235937e-01	3.981072e-01	2.020267e-01	6.217085e-05	6.217085e-05
3.981072e-01	4.897788e-01	1.647563e-01	5.061240e-05	5.061240e-05
4.897788e-01	6.025596e-01	1.340985e-01	4.116905e-05	4.116905e-05
6.025596e-01	7.413102e-01	1.090169e-01	3.346136e-05	3.346136e-05
7.413102e-01	9.120108e-01	8.881509e-02	2.723000e-05	2.723000e-05
9.120108e-01	1.122018e+00	7.237814e-02	2.216037e-05	2.216037e-05
1.122018e+00	1.380384e+00	5.902495e-02	1.804192e-05	1.804192e-05
1.380384e+00	1.698244e+00	4.812562e-02	1.468834e-05	1.468834e-05
1.698244e+00	2.089296e+00	3.917845e-02	1.194835e-05	1.194835e-05
2.089296e+00	2.570396e+00	3.192507e-02	9.723740e-06	9.723740e-06
2.570396e+00	3.162278e+00	2.597102e-02	7.907770e-06	7.907770e-06
3.162278e+00	3.890451e+00	2.113419e-02	6.431616e-06	6.431616e-06
3.890451e+00	4.786301e+00	1.722151e-02	5.234048e-06	5.234048e-06
4.786301e+00	5.888437e+00	1.399914e-02	4.254345e-06	4.254345e-06
5.888437e+00	7.244360e+00	1.138222e-02	3.458352e-06	3.458352e-06
7.244360e+00	8.912509e+00	9.257860e-03	2.811960e-06	2.811960e-06
8.912509e+00	1.096478e+01	7.528060e-03	2.286226e-06	2.286226e-06
1.096478e+01	1.348963e+01	6.123607e-03	1.859139e-06	1.859139e-06
1.348963e+01	1.659587e+01	4.970971e-03	1.510033e-06	1.510033e-06
1.659587e+01	2.041738e+01	4.040290e-03	1.227267e-06	1.227267e-06
2.041738e+01	2.511886e+01	3.283011e-03	9.975036e-07	9.975036e-07
2.511886e+01	3.090295e+01	2.666302e-03	8.104369e-07	8.104369e-07
3.090295e+01	3.801894e+01	2.167645e-03	6.587819e-07	6.587819e-07
3.801894e+01	4.677351e+01	1.757806e-03	5.348743e-07	5.348743e-07
4.677351e+01	5.754399e+01	1.426401e-03	4.343745e-07	4.343745e-07
5.754399e+01	7.079458e+01	1.156785e-03	3.527154e-07	3.527154e-07
7.079458e+01	8.709636e+01	9.363701e-04	2.860816e-07	2.860816e-07
8.709636e+01	1.071519e+02	7.594380e-04	2.323331e-07	2.323331e-07
1.071519e+02	1.318257e+02	6.157945e-04	1.886295e-07	1.886295e-07
1.318257e+02	1.621810e+02	4.985396e-04	1.529763e-07	1.529763e-07
1.621810e+02	1.995262e+02	4.040094e-04	1.241759e-07	1.241759e-07
1.995262e+02	2.454709e+02	3.271877e-04	1.007552e-07	1.007552e-07
2.454709e+02	3.019952e+02	2.653625e-04	8.179803e-08	8.179803e-08
3.019952e+02	3.715352e+02	2.150040e-04	6.638150e-08	6.638150e-08
3.715352e+02	4.570882e+02	1.743498e-04	5.388976e-08	5.388976e-08
4.570882e+02	5.623413e+02	1.414623e-04	4.376237e-08	4.376237e-08
5.623413e+02	6.918310e+02	1.147255e-04	3.553203e-08	3.553203e-08
6.918310e+02	8.511380e+02	9.303370e-05	2.884814e-08	2.884814e-08
8.511380e+02	1.047129e+03	7.536412e-05	2.340978e-08	2.340978e-08
1.047129e+03	1.288250e+03	6.110127e-05	1.900402e-08	1.900402e-08
1.288250e+03	1.584893e+03	4.943289e-05	1.541024e-08	1.541024e-08
1.584893e+03	1.949845e+03	3.998898e-05	1.249549e-08	1.249549e-08
1.949845e+03	2.398833e+03	3.236975e-05	1.013652e-08	1.013652e-08
2.398833e+03	2.951209e+03	2.612845e-05	8.210970e-09	8.210970e-09
2.951209e+03	3.630781e+03	2.105322e-05	6.644517e-09	6.644517e-09
3.630781e+03	4.466836e+03	1.689416e-05	5.366344e-09	5.366344e-09
4.466836e+03	5.495409e+03	1.348483e-05	4.323022e-09	4.323022e-09
5.495409e+03	6.760830e+03	1.059377e-05	3.454702e-09	3.454702e-09
6.760830e+03	8.317638e+03	6.539753e-06	2.454792e-09	2.454792e-09
8.317638e+03	1.023293e+04	1.755574e-07	3.285512e-10	3.285512e-10
1.023293e+04	1.258925e+04	3.491049e-08	1.405962e-10	1.405962e-10
1.258925e+04	1.548817e+04	7.067791e-09	5.498285e-11	5.498285e-11
1.548817e+04	1.905461e+04	8.555725e-10	1.193235e-11	1.193235e-11
1.905461e+04	2.344229e+04	2.918123e-10	1.778376e-12	1.778376e-12
2.344229e+04	2.884032e+04	1.664745e-10	5.843904e-13	5.843904e-13
2.884032e+04	3.548134e+04	6.812512e-11	1.382534e-13	1.382534e-13
3.548134e+04	4.365158e+04	1.342177e-13	6.125319e-15	6.125319e-15
4.365158e+04	5.370318e+04	2.046089e-15	7.463076e-16	7.463076e-16
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS
Path=MCATNLOS
ScaledBy=3.99999887606262237e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.244964e+02	2.717799e-01	2.717799e-01
1.230269e-04	1.513561e-04	1.851393e+02	2.024679e-01	2.024679e-01
1.513561e-04	1.862087e-04	1.521049e+02	1.611152e-01	1.611152e-01
1.862087e-04	2.290868e-04	1.253971e+02	1.336732e-01	1.336732e-01
2.290868e-04	2.818383e-04	1.034797e+02	1.089068e-01	1.089068e-01
2.818383e-04	3.467369e-04	8.528705e+01	9.492808e-02	9.492808e-02
3.467369e-04	4.265795e-04	7.035486e+01	7.832879e-02	7.832879e-02
4.265795e-04	5.248075e-04	5.802284e+01	6.598267e-02	6.598267e-02
5.248075e-04	6.456542e-04	4.779694e+01	5.116162e-02	5.116162e-02
6.456542e-04	7.943282e-04	3.941966e+01	3.841592e-02	3.841592e-02
7.943282e-04	9.772372e-04	3.238388e+01	3.394481e-02	3.394481e-02
9.772372e-04	1.202264e-03	2.654465e+01	2.763999e-02	2.763999e-02
1.202264e-03	1.479108e-03	2.178772e+01	2.501496e-02	2.501496e-02
1.479108e-03	1.819701e-03	1.790353e+01	1.715429e-02	1.715429e-02
1.819701e-03	2.238721e-03	1.469467e+01	1.384333e-02	1.384333e-02
2.238721e-03	2.754229e-03	1.203660e+01	1.142979e-02	1.142979e-02
2.754229e-03	3.388442e-03	9.851112e+00	1.000031e-02	1.000031e-02
3.388442e-03	4.168694e-03	8.089925e+00	7.808049e-03	7.808049e-03
4.168694e-03	5.128614e-03	6.615696e+00	6.742829e-03	6.742829e-03
5.128614e-03	6.309573e-03	5.411818e+00	5.522909e-03	5.522909e-03
6.309573e-03	7.762471e-03	4.439396e+00	4.293096e-03	4.293096e-03
7.762471e-03	9.549926e-03	3.623451e+00	4.115402e-03	4.115402e-03
9.549926e-03	1.174898e-02	2.964080e+00	3.317599e-03	3.317599e-03
1.174898e-02	1.445440e-02	2.426340e+00	2.467863e-03	2.467863e-03
1.445440e-02	1.778279e-02	1.983719e+00	1.948101e-03	1.948101e-03
1.778279e-02	2.187762e-02	1.625276e+00	1.524115e-03	1.524115e-03
2.187762e-02	2.691535e-02	1.325039e+00	1.340719e-03	1.340719e-03
2.691535e-02	3.311311e-02	1.084453e+00	1.038379e-03	1.038379e-03
3.311311e-02	4.073803e-02	8.843251e-01	8.523017e-04	8.523017e-04
4.073803e-02	5.011872e-02	7.227700e-01	6.664726e-04	6.664726e-04
5.011872e-02	6.165950e-02	5.896963e-01	6.150011e-04	6.150011e-04
6.165950e-02	7.585776e-02	4.814269e-01	4.570376e-04	4.570376e-04
7.585776e-02	9.332543e-02	3.927230e-01	3.884155e-04	3.884155e-04
9.332543e-02	1.148154e-01	3.199066e-01	3.157397e-04	3.157397e-04
1.148154e-01	1.412538e-01	2.606367e-01	2.746594e-04	2.746594e-04
1.412538e-01	1.737801e-01	2.132793e-01	1.993871e-04	1.993871e-04
1.737801e-01	2.137962e-01	1.735351e-01	1.752144e-04	1.752144e-04
2.137962e-01	2.630268e-01	1.412232e-01	1.431804e-04	1.431804e-04
2.630268e-01	3.235937e-01	1.153560e-01	1.067759e-04	1.067759e-04
3.235937e-01	3.981072e-01	9.384946e-02	9.264044e-05	9.264044e-05
3.981072e-01	4.897788e-01	7.653960e-02	7.157413e-05	7.157413e-05
4.897788e-01	6.025596e-01	6.226505e-02	5.929966e-05	5.929966e-05
6.025596e-01	7.413102e-01	5.066523e-02	4.872355e-05	4.872355e-05
7.413102e-01	9.120108e-01	4.129571e-02	3.788006e-05	3.788006e-05
9.120108e-01	1.122018e+00	3.350399e-02	3.190083e-05	3.190083e-05
1.122018e+00	1.380384e+00	2.727801e-02	2.631074e-05	2.631074e-05
1.380384e+00	1.698244e+00	2.220048e-02	2.002827e-05	2.002827e-05
1.698244e+00	2.089296e+00	1.802121e-02	1.692573e-05	1.692573e-05
2.089296e+00	2.570396e+00	1.464686e-02	1.356478e-05	1.356478e-05
2.570396e+00	3.162278e+00	1.188675e-02	1.188261e-05	1.188261e-05
3.162278e+00	3.890451e+00	9.652547e-03	9.528292e-06	9.528292e-06
3.890451e+00	4.786301e+00	7.844197e-03	7.705829e-06	7.705829e-06
4.786301e+00	5.888437e+00	6.374271e-03	5.957204e-06	5.957204e-06
5.888437e+00	7.244360e+00	5.172128e-03	4.860723e-06	4.860723e-06
7.244360e+00	8.912509e+00	4.194290e-03	4.007480e-06	4.007480e-06
8.912509e+00	1.096478e+01	3.404694e-03	3.263536e-06	3.263536e-06
1.096478e+01	1.348963e+01	2.765799e-03	2.667112e-06	2.667112e-06
1.348963e+01	1.659587e+01	2.240315e-03	2.122787e-06	2.122787e-06
1.659587e+01	2.041738e+01	1.816176e-03	1.736239e-06	1.736239e-06
2.041738e+01	2.511886e+01	1.473964e-03	1.433368e-06	1.433368e-06
2.511886e+01	3.090295e+01	1.194363e-03	1.127959e-06	1.127959e-06
3.090295e+01	3.801894e+01	9.685586e-04	1.000426e-06	1.000426e-06
3.801894e+01	4.677351e+01	7.850982e-04	7.341911e-07	7.341911e-07
4.677351e+01	5.754399e+01	6.347244e-04	6.119416e-07	6.119416e-07
5.754399e+01	7.079458e+01	5.150193e-04	5.132112e-07	5.132112e-07
7.079458e+01	8.709636e+01	4.162286e-04	4.290666e-07	4.290666e-07
8.709636e+01	1.071519e+02	3.376016e-04	3.207794e-07	3.207794e-07
1.071519e+02	1.318257e+02	2.733409e-04	2.793264e-07	2.793264e-07
1.318257e+02	1.621810e+02	2.212099e-04	2.147228e-07	2.147228e-07
1.621810e+02	1.995262e+02	1.789458e-04	1.832714e-07	1.832714e-07
1.995262e+02	2.454709e+02	1.448734e-04	1.451938e-07	1.451938e-07
2.454709e+02	3.019952e+02	1.173663e-04	1.141059e-07	1.141059e-07
3.019952e+02	3.715352e+02	9.479869e-05	9.519502e-08	9.519502e-08
3.715352e+02	4.570882e+02	7.680426e-05	7.227527e-08	7.227527e-08
4.570882e+02	5.623413e+02	6.207696e-05	6.424963e-08	6.424963e-08
5.623413e+02	6.918310e+02	5.025919e-05	4.835211e-08	4.835211e-08
6.918310e+02	8.511380e+02	4.060939e-05	4.379725e-08	4.379725e-08
8.511380e+02	1.047129e+03	3.286265e-05	3.378789e-08	3.378789e-08
1.047129e+03	1.288250e+03	2.658005e-05	2.662291e-08	2.662291e-08
1.288250e+03	1.584893e+03	2.148416e-05	2.093187e-08	2.093187e-08
1.584893e+03	1.949845e+03	1.733194e-05	1.795492e-08	1.795492e-08
1.949845e+03	2.398833e+03	1.400857e-05	1.427642e-08	1.427642e-08
2.398833e+03	2.951209e+03	1.130874e-05	1.125856e-08	1.125856e-08
2.951209e+03	3.630781e+03	9.113588e-06	9.146821e-09	9.146821e-09
3.630781e+03	4.466836e+03	7.304665e-06	7.278240e-09	7.278240e-09
4.466836e+03	5.495409e+03	5.828311e-06	6.235993e-09	6.235993e-09
5.495409e+03	6.760830e+03	4.566932e-06	4.998637e-09	4.998637e-09
6.760830e+03	8.317638e+03	2.867005e-06	3.480295e-09	3.480295e-09
8.317638e+03	1.023293e+04	4.574452e-07	1.009809e-09	1.009809e-09
1.023293e+04	1.258925e+04	2.096750e-07	6.098840e-10	6.098840e-10
1.258925e+04	1.548817e+04	1.296375e-07	2.569489e-10	2.569489e-10
1.548817e+04	1.905461e+04	8.647472e-08	1.456163e-10	1.456163e-10
1.905461e+04	2.344229e+04	5.749296e-08	1.091657e-10	1.091657e-10
2.344229e+04	2.884032e+04	3.562087e-08	8.355122e-11	8.355122e-11
2.884032e+04	3.548134e+04	1.473380e-08	4.346473e-11	4.346473e-11
3.548134e+04	4.365158e+04	2.355133e-11	1.162194e-12	1.162194e-12
4.365158e+04	5.370318e+04	3.598938e-13	1.372053e-13	1.372053e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__WeightNormalisation]
Path=MCATNLOH[EXTRA__WeightNormalisation]
ScaledBy=3.99999988205051387e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.106601e-01	5.169272e-03	5.169272e-03
1.230269e-04	1.513561e-04	4.554029e-01	4.401107e-03	4.401107e-03
1.513561e-04	1.862087e-04	3.990669e-01	3.714381e-03	3.714381e-03
1.862087e-04	2.290868e-04	3.622259e-01	3.190459e-03	3.190459e-03
2.290868e-04	2.818383e-04	3.148722e-01	2.681827e-03	2.681827e-03
2.818383e-04	3.467369e-04	2.770473e-01	2.267986e-03	2.267986e-03
3.467369e-04	4.265795e-04	2.496861e-01	1.941158e-03	1.941158e-03
4.265795e-04	5.248075e-04	2.205426e-01	1.644787e-03	1.644787e-03
5.248075e-04	6.456542e-04	1.964236e-01	1.399460e-03	1.399460e-03
6.456542e-04	7.943282e-04	1.747172e-01	1.189958e-03	1.189958e-03
7.943282e-04	9.772372e-04	1.535043e-01	1.005597e-03	1.005597e-03
9.772372e-04	1.202264e-03	1.366658e-01	8.554485e-04	8.554485e-04
1.202264e-03	1.479108e-03	1.212052e-01	7.263135e-04	7.263135e-04
1.479108e-03	1.819701e-03	1.080003e-01	6.181242e-04	6.181242e-04
1.819701e-03	2.238721e-03	9.487733e-02	5.223300e-04	5.223300e-04
2.238721e-03	2.754229e-03	8.507080e-02	4.459166e-04	4.459166e-04
2.754229e-03	3.388442e-03	7.626515e-02	3.806507e-04	3.806507e-04
3.388442e-03	4.168694e-03	6.754701e-02	3.229734e-04	3.229734e-04
4.168694e-03	5.128614e-03	6.070473e-02	2.760418e-04	2.760418e-04
5.128614e-03	6.309573e-03	5.405543e-02	2.348461e-04	2.348461e-04
6.309573e-03	7.762471e-03	4.891717e-02	2.014161e-04	2.014161e-04
7.762471e-03	9.549926e-03	4.356062e-02	1.713605e-04	1.713605e-04
9.549926e-03	1.174898e-02	3.960669e-02	1.473152e-04	1.473152e-04
1.174898e-02	1.445440e-02	3.527295e-02	1.253385e-04	1.253385e-04
1.445440e-02	1.778279e-02	3.194614e-02	1.075408e-04	1.075408e-04
1.778279e-02	2.187762e-02	2.866444e-02	9.184064e-05	9.184064e-05
2.187762e-02	2.691535e-02	2.575648e-02	7.848867e-05	7.848867e-05
2.691535e-02	3.311311e-02	2.320525e-02	6.716714e-05	6.716714e-05
3.311311e-02	4.073803e-02	2.085509e-02	5.740761e-05	5.740761e-05
4.073803e-02	5.011872e-02	1.876998e-02	4.910160e-05	4.910160e-05
5.011872e-02	6.165950e-02	1.675221e-02	4.182150e-05	4.182150e-05
6.165950e-02	7.585776e-02	1.510719e-02	3.580597e-05	3.580597e-05
7.585776e-02	9.332543e-02	1.340846e-02	3.041257e-05	3.041257e-05
9.332543e-02	1.148154e-01	1.193074e-02	2.586407e-05	2.586407e-05
1.148154e-01	1.412538e-01	1.062450e-02	2.200482e-05	2.200482e-05
1.412538e-01	1.737801e-01	9.378638e-03	1.863948e-05	1.863948e-05
1.737801e-01	2.137962e-01	8.256812e-03	1.576776e-05	1.576776e-05
2.137962e-01	2.630268e-01	7.270618e-03	1.333980e-05	1.333980e-05
2.630268e-01	3.235937e-01	6.367265e-03	1.125485e-05	1.125485e-05
3.235937e-01	3.981072e-01	5.531604e-03	9.457780e-06	9.457780e-06
3.981072e-01	4.897788e-01	4.830734e-03	7.968385e-06	7.968385e-06
4.897788e-01	6.025596e-01	4.182677e-03	6.684836e-06	6.684836e-06
6.025596e-01	7.413102e-01	3.643106e-03	5.624702e-06	5.624702e-06
7.413102e-01	9.120108e-01	3.151982e-03	4.716887e-06	4.716887e-06
9.120108e-01	1.122018e+00	2.719855e-03	3.950362e-06	3.950362e-06
1.122018e+00	1.380384e+00	2.349375e-03	3.310088e-06	3.310088e-06
1.380384e+00	1.698244e+00	2.018311e-03	2.766032e-06	2.766032e-06
1.698244e+00	2.089296e+00	1.735329e-03	2.312357e-06	2.312357e-06
2.089296e+00	2.570396e+00	1.507038e-03	1.942789e-06	1.942789e-06
2.570396e+00	3.162278e+00	1.358165e-03	1.662799e-06	1.662799e-06
3.162278e+00	3.890451e+00	1.218839e-03	1.420160e-06	1.420160e-06
3.890451e+00	4.786301e+00	1.046062e-03	1.186157e-06	1.186157e-06
4.786301e+00	5.888437e+00	8.971902e-04	9.903890e-07	9.903890e-07
5.888437e+00	7.244360e+00	7.746288e-04	8.296797e-07	8.296797e-07
7.244360e+00	8.912509e+00	6.691782e-04	6.952399e-07	6.952399e-07
8.912509e+00	1.096478e+01	5.795969e-04	5.833469e-07	5.833469e-07
1.096478e+01	1.348963e+01	5.165440e-04	4.964973e-07	4.964973e-07
1.348963e+01	1.659587e+01	5.130302e-04	4.461029e-07	4.461029e-07
1.659587e+01	2.041738e+01	4.475401e-04	3.756468e-07	3.756468e-07
2.041738e+01	2.511886e+01	3.868675e-04	3.148799e-07	3.148799e-07
2.511886e+01	3.090295e+01	3.541458e-04	2.716155e-07	2.716155e-07
3.090295e+01	3.801894e+01	3.094105e-04	2.288922e-07	2.288922e-07
3.801894e+01	4.677351e+01	2.786626e-04	1.958407e-07	1.958407e-07
4.677351e+01	5.754399e+01	2.537048e-04	1.684721e-07	1.684721e-07
5.754399e+01	7.079458e+01	2.459272e-04	1.495432e-07	1.495432e-07
7.079458e+01	8.709636e+01	2.244164e-04	1.287926e-07	1.287926e-07
8.709636e+01	1.071519e+02	1.900033e-04	1.068426e-07	1.068426e-07
1.071519e+02	1.318257e+02	1.598120e-04	8.834211e-08	8.834211e-08
1.318257e+02	1.621810e+02	1.217262e-04	6.951137e-08	6.951137e-08
1.621810e+02	1.995262e+02	1.004687e-04	5.693496e-08	5.693496e-08
1.995262e+02	2.454709e+02	8.986273e-05	4.854597e-08	4.854597e-08
2.454709e+02	3.019952e+02	7.969167e-05	4.121640e-08	4.121640e-08
3.019952e+02	3.715352e+02	6.892413e-05	3.455806e-08	3.455806e-08
3.715352e+02	4.570882e+02	6.130378e-05	2.938374e-08	2.938374e-08
4.570882e+02	5.623413e+02	5.566781e-05	2.524444e-08	2.524444e-08
5.623413e+02	6.918310e+02	4.998900e-05	2.156755e-08	2.156755e-08
6.918310e+02	8.511380e+02	4.494226e-05	1.843704e-08	1.843704e-08
8.511380e+02	1.047129e+03	4.093262e-05	1.586346e-08	1.586346e-08
1.047129e+03	1.288250e+03	3.688406e-05	1.357635e-08	1.357635e-08
1.288250e+03	1.584893e+03	3.397565e-05	1.174757e-08	1.174757e-08
1.584893e+03	1.949845e+03	3.119824e-05	1.014912e-08	1.014912e-08
1.949845e+03	2.398833e+03	2.968866e-05	8.926046e-09	8.926046e-09
2.398833e+03	2.951209e+03	2.475777e-05	7.348851e-09	7.348851e-09
2.951209e+03	3.630781e+03	1.994095e-05	5.946155e-09	5.946155e-09
3.630781e+03	4.466836e+03	1.858499e-05	5.175410e-09	5.175410e-09
4.466836e+03	5.495409e+03	1.711355e-05	4.477480e-09	4.477480e-09
5.495409e+03	6.760830e+03	1.538496e-05	3.827470e-09	3.827470e-09
6.760830e+03	8.317638e+03	1.749915e-05	3.680205e-09	3.680205e-09
8.317638e+03	1.023293e+04	2.000384e-05	3.547482e-09	3.547482e-09
1.023293e+04	1.258925e+04	2.177192e-05	3.336663e-09	3.336663e-09
1.258925e+04	1.548817e+04	1.515602e-05	2.509895e-09	2.509895e-09
1.548817e+04	1.905461e+04	1.369836e-05	2.151285e-09	2.151285e-09
1.905461e+04	2.344229e+04	9.365359e-06	1.603710e-09	1.603710e-09
2.344229e+04	2.884032e+04	8.507589e-06	1.378055e-09	1.378055e-09
2.884032e+04	3.548134e+04	7.458642e-06	1.163305e-09	1.163305e-09
3.548134e+04	4.365158e+04	6.248308e-06	9.599419e-10	9.599419e-10
4.365158e+04	5.370318e+04	6.920837e-06	9.108416e-10	9.108416e-10
5.370318e+04	6.606934e+04	5.526147e-06	7.337953e-10	7.337953e-10
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__NTrials]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__NTrials]
Path=MCATNLOH[EXTRA__NTrials]
ScaledBy=3.99999969078168403e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.695235e-01	1.716039e-03	1.716039e-03
1.230269e-04	1.513561e-04	1.511797e-01	1.461032e-03	1.461032e-03
1.513561e-04	1.862087e-04	1.325009e-01	1.233380e-03	1.233380e-03
1.862087e-04	2.290868e-04	1.202572e-01	1.059257e-03	1.059257e-03
2.290868e-04	2.818383e-04	1.045278e-01	8.902840e-04	8.902840e-04
2.818383e-04	3.467369e-04	9.197117e-02	7.529015e-04	7.529015e-04
3.467369e-04	4.265795e-04	8.288807e-02	6.444047e-04	6.444047e-04
4.265795e-04	5.248075e-04	7.321740e-02	5.460642e-04	5.460642e-04
5.248075e-04	6.456542e-04	6.520657e-02	4.645776e-04	4.645776e-04
6.456542e-04	7.943282e-04	5.800072e-02	3.950291e-04	3.950291e-04
7.943282e-04	9.772372e-04	5.096304e-02	3.338700e-04	3.338700e-04
9.772372e-04	1.202264e-03	4.537060e-02	2.839992e-04	2.839992e-04
1.202264e-03	1.479108e-03	4.023638e-02	2.411137e-04	2.411137e-04
1.479108e-03	1.819701e-03	3.585276e-02	2.051981e-04	2.051981e-04
1.819701e-03	2.238721e-03	3.149635e-02	1.733974e-04	1.733974e-04
2.238721e-03	2.754229e-03	2.824166e-02	1.480367e-04	1.480367e-04
2.754229e-03	3.388442e-03	2.531768e-02	1.263643e-04	1.263643e-04
3.388442e-03	4.168694e-03	2.242404e-02	1.072209e-04	1.072209e-04
4.168694e-03	5.128614e-03	2.015293e-02	9.164304e-05	9.164304e-05
5.128614e-03	6.309573e-03	1.794474e-02	7.796167e-05	7.796167e-05
6.309573e-03	7.762471e-03	1.623899e-02	6.686394e-05	6.686394e-05
7.762471e-03	9.549926e-03	1.446078e-02	5.688639e-05	5.688639e-05
9.549926e-03	1.174898e-02	1.314856e-02	4.890612e-05	4.890612e-05
1.174898e-02	1.445440e-02	1.170968e-02	4.160932e-05	4.160932e-05
1.445440e-02	1.778279e-02	1.060525e-02	3.570082e-05	3.570082e-05
1.778279e-02	2.187762e-02	9.515804e-03	3.048872e-05	3.048872e-05
2.187762e-02	2.691535e-02	8.550438e-03	2.605618e-05	2.605618e-05
2.691535e-02	3.311311e-02	7.703493e-03	2.229770e-05	2.229770e-05
3.311311e-02	4.073803e-02	6.923299e-03	1.905777e-05	1.905777e-05
4.073803e-02	5.011872e-02	6.231098e-03	1.630039e-05	1.630039e-05
5.011872e-02	6.165950e-02	5.561219e-03	1.388345e-05	1.388345e-05
6.165950e-02	7.585776e-02	5.015121e-03	1.188648e-05	1.188648e-05
7.585776e-02	9.332543e-02	4.451194e-03	1.009603e-05	1.009603e-05
9.332543e-02	1.148154e-01	3.960657e-03	8.586134e-06	8.586134e-06
1.148154e-01	1.412538e-01	3.527006e-03	7.304920e-06	7.304920e-06
1.412538e-01	1.737801e-01	3.113431e-03	6.187767e-06	6.187767e-06
1.737801e-01	2.137962e-01	2.741007e-03	5.234409e-06	5.234409e-06
2.137962e-01	2.630268e-01	2.413621e-03	4.428401e-06	4.428401e-06
2.630268e-01	3.235937e-01	2.113735e-03	3.736264e-06	3.736264e-06
3.235937e-01	3.981072e-01	1.836328e-03	3.139705e-06	3.139705e-06
3.981072e-01	4.897788e-01	1.603655e-03	2.645258e-06	2.645258e-06
4.897788e-01	6.025596e-01	1.388520e-03	2.219159e-06	2.219159e-06
6.025596e-01	7.413102e-01	1.209399e-03	1.867228e-06	1.867228e-06
7.413102e-01	9.120108e-01	1.046363e-03	1.565866e-06	1.565866e-06
9.120108e-01	1.122018e+00	9.029081e-04	1.311398e-06	1.311398e-06
1.122018e+00	1.380384e+00	7.799200e-04	1.098847e-06	1.098847e-06
1.380384e+00	1.698244e+00	6.700170e-04	9.182373e-07	9.182373e-07
1.698244e+00	2.089296e+00	5.760758e-04	7.676311e-07	7.676311e-07
2.089296e+00	2.570396e+00	5.002902e-04	6.449459e-07	6.449459e-07
2.570396e+00	3.162278e+00	4.508689e-04	5.519981e-07	5.519981e-07
3.162278e+00	3.890451e+00	4.046170e-04	4.714491e-07	4.714491e-07
3.890451e+00	4.786301e+00	3.472604e-04	3.937676e-07	3.937676e-07
4.786301e+00	5.888437e+00	2.978395e-04	3.287785e-07	3.287785e-07
5.888437e+00	7.244360e+00	2.571530e-04	2.754281e-07	2.754281e-07
7.244360e+00	8.912509e+00	2.221466e-04	2.307982e-07	2.307982e-07
8.912509e+00	1.096478e+01	1.924083e-04	1.936531e-07	1.936531e-07
1.096478e+01	1.348963e+01	1.714768e-04	1.648220e-07	1.648220e-07
1.348963e+01	1.659587e+01	1.703102e-04	1.480924e-07	1.480924e-07
1.659587e+01	2.041738e+01	1.485695e-04	1.247031e-07	1.247031e-07
2.041738e+01	2.511886e+01	1.284282e-04	1.045305e-07	1.045305e-07
2.511886e+01	3.090295e+01	1.175654e-04	9.016797e-08	9.016797e-08
3.090295e+01	3.801894e+01	1.027148e-04	7.598521e-08	7.598521e-08
3.801894e+01	4.677351e+01	9.250738e-05	6.501308e-08	6.501308e-08
4.677351e+01	5.754399e+01	8.422216e-05	5.592753e-08	5.592753e-08
5.754399e+01	7.079458e+01	8.164021e-05	4.964374e-08	4.964374e-08
7.079458e+01	8.709636e+01	7.449935e-05	4.275519e-08	4.275519e-08
8.709636e+01	1.071519e+02	6.307524e-05	3.546846e-08	3.546846e-08
1.071519e+02	1.318257e+02	5.305263e-05	2.932685e-08	2.932685e-08
1.318257e+02	1.621810e+02	4.040935e-05	2.307563e-08	2.307563e-08
1.621810e+02	1.995262e+02	3.335251e-05	1.890066e-08	1.890066e-08
1.995262e+02	2.454709e+02	2.983167e-05	1.611577e-08	1.611577e-08
2.454709e+02	3.019952e+02	2.645517e-05	1.368257e-08	1.368257e-08
3.019952e+02	3.715352e+02	2.288069e-05	1.147221e-08	1.147221e-08
3.715352e+02	4.570882e+02	2.035096e-05	9.754496e-09	9.754496e-09
4.570882e+02	5.623413e+02	1.848000e-05	8.380376e-09	8.380376e-09
5.623413e+02	6.918310e+02	1.659480e-05	7.159759e-09	7.159759e-09
6.918310e+02	8.511380e+02	1.491944e-05	6.120531e-09	6.120531e-09
8.511380e+02	1.047129e+03	1.358836e-05	5.266178e-09	5.266178e-09
1.047129e+03	1.288250e+03	1.224437e-05	4.506929e-09	4.506929e-09
1.288250e+03	1.584893e+03	1.127887e-05	3.899830e-09	3.899830e-09
1.584893e+03	1.949845e+03	1.035686e-05	3.369196e-09	3.369196e-09
1.949845e+03	2.398833e+03	9.855720e-06	2.963172e-09	2.963172e-09
2.398833e+03	2.951209e+03	8.218815e-06	2.439592e-09	2.439592e-09
2.951209e+03	3.630781e+03	6.619777e-06	1.973940e-09	1.973940e-09
3.630781e+03	4.466836e+03	6.169642e-06	1.718077e-09	1.718077e-09
4.466836e+03	5.495409e+03	5.681174e-06	1.486386e-09	1.486386e-09
5.495409e+03	6.760830e+03	5.107333e-06	1.270602e-09	1.270602e-09
6.760830e+03	8.317638e+03	5.809177e-06	1.221715e-09	1.221715e-09
8.317638e+03	1.023293e+04	6.640658e-06	1.177655e-09	1.177655e-09
1.023293e+04	1.258925e+04	7.227609e-06	1.107670e-09	1.107670e-09
1.258925e+04	1.548817e+04	5.031332e-06	8.332084e-10	8.332084e-10
1.548817e+04	1.905461e+04	4.547434e-06	7.141606e-10	7.141606e-10
1.905461e+04	2.344229e+04	3.109010e-06	5.323825e-10	5.323825e-10
2.344229e+04	2.884032e+04	2.824256e-06	4.574720e-10	4.574720e-10
2.884032e+04	3.548134e+04	2.476040e-06	3.861815e-10	3.861815e-10
3.548134e+04	4.365158e+04	2.074246e-06	3.186712e-10	3.186712e-10
4.365158e+04	5.370318e+04	2.297505e-06	3.023714e-10	3.023714e-10
5.370318e+04	6.606934e+04	1.834510e-06	2.435975e-10	2.435975e-10
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__MEWeight]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__MEWeight]
Path=MCATNLOH[EXTRA__MEWeight]
ScaledBy=4.00904485977619593e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	-1.078318e-02	8.380940e-03	8.380940e-03
1.230269e-04	1.513561e-04	-1.529687e-02	4.464801e-03	4.464801e-03
1.513561e-04	1.862087e-04	-4.726273e-03	3.147475e-03	3.147475e-03
1.862087e-04	2.290868e-04	-4.165649e-03	1.852182e-03	1.852182e-03
2.290868e-04	2.818383e-04	-4.466218e-03	1.341967e-03	1.341967e-03
2.818383e-04	3.467369e-04	-3.414385e-03	7.696152e-04	7.696152e-04
3.467369e-04	4.265795e-04	-3.796966e-03	5.297034e-04	5.297034e-04
4.265795e-04	5.248075e-04	-3.056877e-03	4.330351e-04	4.330351e-04
5.248075e-04	6.456542e-04	-2.355314e-03	3.104585e-04	3.104585e-04
6.456542e-04	7.943282e-04	-1.491884e-03	2.433554e-04	2.433554e-04
7.943282e-04	9.772372e-04	-1.240400e-03	1.936996e-04	1.936996e-04
9.772372e-04	1.202264e-03	-1.342110e-03	1.573662e-04	1.573662e-04
1.202264e-03	1.479108e-03	-1.023796e-03	1.215812e-04	1.215812e-04
1.479108e-03	1.819701e-03	-5.992014e-04	1.008407e-04	1.008407e-04
1.819701e-03	2.238721e-03	-4.591750e-04	7.868544e-05	7.868544e-05
2.238721e-03	2.754229e-03	-3.518820e-04	6.388316e-05	6.388316e-05
2.754229e-03	3.388442e-03	-3.149634e-04	5.218505e-05	5.218505e-05
3.388442e-03	4.168694e-03	-2.237754e-04	4.217515e-05	4.217515e-05
4.168694e-03	5.128614e-03	-2.376976e-04	3.421171e-05	3.421171e-05
5.128614e-03	6.309573e-03	-1.634548e-04	2.762505e-05	2.762505e-05
6.309573e-03	7.762471e-03	-1.123873e-04	2.235154e-05	2.235154e-05
7.762471e-03	9.549926e-03	-1.303978e-04	1.822411e-05	1.822411e-05
9.549926e-03	1.174898e-02	-9.955731e-05	1.455489e-05	1.455489e-05
1.174898e-02	1.445440e-02	-6.261002e-05	1.185635e-05	1.185635e-05
1.445440e-02	1.778279e-02	-6.831970e-05	9.522442e-06	9.522442e-06
1.778279e-02	2.187762e-02	-5.621789e-05	7.632621e-06	7.632621e-06
2.187762e-02	2.691535e-02	-3.398640e-05	6.019857e-06	6.019857e-06
2.691535e-02	3.311311e-02	-2.851784e-05	4.862806e-06	4.862806e-06
3.311311e-02	4.073803e-02	-3.201424e-05	3.855397e-06	3.855397e-06
4.073803e-02	5.011872e-02	-2.403574e-05	3.043639e-06	3.043639e-06
5.011872e-02	6.165950e-02	-2.048467e-05	2.410860e-06	2.410860e-06
6.165950e-02	7.585776e-02	-1.342148e-05	1.889644e-06	1.889644e-06
7.585776e-02	9.332543e-02	-1.158769e-05	1.481202e-06	1.481202e-06
9.332543e-02	1.148154e-01	-1.204682e-05	1.153676e-06	1.153676e-06
1.148154e-01	1.412538e-01	-8.576805e-06	8.951359e-07	8.951359e-07
1.412538e-01	1.737801e-01	-6.497859e-06	6.880906e-07	6.880906e-07
1.737801e-01	2.137962e-01	-5.069405e-06	5.306305e-07	5.306305e-07
2.137962e-01	2.630268e-01	-4.396540e-06	4.067240e-07	4.067240e-07
2.630268e-01	3.235937e-01	-3.769321e-06	3.096824e-07	3.096824e-07
3.235937e-01	3.981072e-01	-2.449552e-06	2.344637e-07	2.344637e-07
3.981072e-01	4.897788e-01	-2.288166e-06	1.768357e-07	1.768357e-07
4.897788e-01	6.025596e-01	-1.533728e-06	1.334401e-07	1.334401e-07
6.025596e-01	7.413102e-01	-1.255400e-06	1.004303e-07	1.004303e-07
7.413102e-01	9.120108e-01	-1.068557e-06	7.534752e-08	7.534752e-08
9.120108e-01	1.122018e+00	-7.957427e-07	5.662175e-08	5.662175e-08
1.122018e+00	1.380384e+00	-7.107537e-07	4.228178e-08	4.228178e-08
1.380384e+00	1.698244e+00	-5.805373e-07	3.129324e-08	3.129324e-08
1.698244e+00	2.089296e+00	-3.799804e-07	2.325636e-08	2.325636e-08
2.089296e+00	2.570396e+00	-3.624910e-07	1.744410e-08	1.744410e-08
2.570396e+00	3.162278e+00	-2.831304e-07	1.378502e-08	1.378502e-08
3.162278e+00	3.890451e+00	-2.318862e-07	1.095143e-08	1.095143e-08
3.890451e+00	4.786301e+00	-1.694025e-07	8.159729e-09	8.159729e-09
4.786301e+00	5.888437e+00	-1.445231e-07	6.087235e-09	6.087235e-09
5.888437e+00	7.244360e+00	-1.121668e-07	4.541135e-09	4.541135e-09
7.244360e+00	8.912509e+00	-9.460000e-08	3.388961e-09	3.388961e-09
8.912509e+00	1.096478e+01	-7.259110e-08	2.547992e-09	2.547992e-09
1.096478e+01	1.348963e+01	-6.206230e-08	1.982702e-09	1.982702e-09
1.348963e+01	1.659587e+01	-5.387900e-08	1.774361e-09	1.774361e-09
1.659587e+01	2.041738e+01	-5.041416e-08	1.356139e-09	1.356139e-09
2.041738e+01	2.511886e+01	-3.894825e-08	1.017745e-09	1.017745e-09
2.511886e+01	3.090295e+01	-3.280907e-08	8.113984e-10	8.113984e-10
3.090295e+01	3.801894e+01	-2.698889e-08	6.197961e-10	6.197961e-10
3.801894e+01	4.677351e+01	-2.357485e-08	4.863587e-10	4.863587e-10
4.677351e+01	5.754399e+01	-1.980139e-08	3.871292e-10	3.871292e-10
5.754399e+01	7.079458e+01	-1.826913e-08	3.263587e-10	3.263587e-10
7.079458e+01	8.709636e+01	-1.569767e-08	2.597053e-10	2.597053e-10
8.709636e+01	1.071519e+02	-1.296081e-08	1.941020e-10	1.941020e-10
1.071519e+02	1.318257e+02	-1.042077e-08	1.438491e-10	1.438491e-10
1.318257e+02	1.621810e+02	-8.352469e-09	9.755724e-11	9.755724e-11
1.621810e+02	1.995262e+02	-6.919923e-09	7.015028e-11	7.015028e-11
1.995262e+02	2.454709e+02	-6.159048e-09	5.448740e-11	5.448740e-11
2.454709e+02	3.019952e+02	-5.344737e-09	4.233978e-11	4.233978e-11
3.019952e+02	3.715352e+02	-4.404793e-09	3.171654e-11	3.171654e-11
3.715352e+02	4.570882e+02	-3.839999e-09	2.441382e-11	2.441382e-11
4.570882e+02	5.623413e+02	-3.347845e-09	1.916486e-11	1.916486e-11
5.623413e+02	6.918310e+02	-2.940692e-09	1.484137e-11	1.484137e-11
6.918310e+02	8.511380e+02	-2.544018e-09	1.148511e-11	1.148511e-11
8.511380e+02	1.047129e+03	-2.222871e-09	8.972655e-12	8.972655e-12
1.047129e+03	1.288250e+03	-1.953561e-09	6.938954e-12	6.938954e-12
1.288250e+03	1.584893e+03	-1.737602e-09	5.448372e-12	5.448372e-12
1.584893e+03	1.949845e+03	-1.540847e-09	4.250991e-12	4.250991e-12
1.949845e+03	2.398833e+03	-1.419184e-09	3.410605e-12	3.410605e-12
2.398833e+03	2.951209e+03	-1.192376e-09	2.482785e-12	2.482785e-12
2.951209e+03	3.630781e+03	-9.769848e-10	1.731664e-12	1.731664e-12
3.630781e+03	4.466836e+03	-9.041463e-10	1.348628e-12	1.348628e-12
4.466836e+03	5.495409e+03	-8.280375e-10	1.040616e-12	1.040616e-12
5.495409e+03	6.760830e+03	-7.493548e-10	7.803163e-13	7.803163e-13
6.760830e+03	8.317638e+03	-8.413979e-10	6.837895e-13	6.837895e-13
8.317638e+03	1.023293e+04	-9.727410e-10	5.958437e-13	5.958437e-13
1.023293e+04	1.258925e+04	-1.088153e-09	5.034451e-13	5.034451e-13
1.258925e+04	1.548817e+04	-7.913582e-10	3.291904e-13	3.291904e-13
1.548817e+04	1.905461e+04	-7.458275e-10	2.487874e-13	2.487874e-13
1.905461e+04	2.344229e+04	-5.308186e-10	1.642643e-13	1.642643e-13
2.344229e+04	2.884032e+04	-4.998103e-10	1.290791e-13	1.290791e-13
2.884032e+04	3.548134e+04	-4.525951e-10	1.018617e-13	1.018617e-13
3.548134e+04	4.365158e+04	-3.902046e-10	8.021104e-14	8.021104e-14
4.365158e+04	5.370318e+04	-4.422137e-10	7.419068e-14	7.419068e-14
5.370318e+04	6.606934e+04	-3.667104e-10	6.001081e-14	6.001081e-14
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH
Path=MCATNLOH
ScaledBy=3.99999804783477331e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	6.819993e-04	9.110418e-03	9.110418e-03
1.230269e-04	1.513561e-04	-1.183334e-02	3.778514e-03	3.778514e-03
1.513561e-04	1.862087e-04	2.805169e-05	2.899654e-03	2.899654e-03
1.862087e-04	2.290868e-04	-1.773811e-03	2.092771e-03	2.092771e-03
2.290868e-04	2.818383e-04	-1.796340e-03	1.001441e-03	1.001441e-03
2.818383e-04	3.467369e-04	-2.933888e-03	6.622161e-04	6.622161e-04
3.467369e-04	4.265795e-04	-1.934918e-03	6.785568e-04	6.785568e-04
4.265795e-04	5.248075e-04	-3.012093e-03	3.876537e-04	3.876537e-04
5.248075e-04	6.456542e-04	-2.285456e-03	2.866877e-04	2.866877e-04
6.456542e-04	7.943282e-04	-2.182778e-03	2.251751e-04	2.251751e-04
7.943282e-04	9.772372e-04	-1.783559e-03	1.601107e-04	1.601107e-04
9.772372e-04	1.202264e-03	-1.879413e-03	1.578256e-04	1.578256e-04
1.202264e-03	1.479108e-03	-1.883793e-03	1.206982e-04	1.206982e-04
1.479108e-03	1.819701e-03	-1.436764e-03	9.700512e-05	9.700512e-05
1.819701e-03	2.238721e-03	-1.216549e-03	8.948397e-05	8.948397e-05
2.238721e-03	2.754229e-03	-1.190916e-03	1.008318e-04	1.008318e-04
2.754229e-03	3.388442e-03	-1.061583e-03	5.832664e-05	5.832664e-05
3.388442e-03	4.168694e-03	-9.567609e-04	5.358208e-05	5.358208e-05
4.168694e-03	5.128614e-03	-9.045081e-04	4.035553e-05	4.035553e-05
5.128614e-03	6.309573e-03	-7.459543e-04	3.056921e-05	3.056921e-05
6.309573e-03	7.762471e-03	-6.591567e-04	2.645136e-05	2.645136e-05
7.762471e-03	9.549926e-03	-6.355584e-04	2.114658e-05	2.114658e-05
9.549926e-03	1.174898e-02	-5.596434e-04	1.744668e-05	1.744668e-05
1.174898e-02	1.445440e-02	-4.857002e-04	1.497518e-05	1.497518e-05
1.445440e-02	1.778279e-02	-4.787720e-04	1.244510e-05	1.244510e-05
1.778279e-02	2.187762e-02	-4.285992e-04	1.210479e-05	1.210479e-05
2.187762e-02	2.691535e-02	-3.597356e-04	9.603480e-06	9.603480e-06
2.691535e-02	3.311311e-02	-3.318725e-04	7.637748e-06	7.637748e-06
3.311311e-02	4.073803e-02	-3.053913e-04	6.056784e-06	6.056784e-06
4.073803e-02	5.011872e-02	-2.712092e-04	5.125425e-06	5.125425e-06
5.011872e-02	6.165950e-02	-2.398400e-04	4.444977e-06	4.444977e-06
6.165950e-02	7.585776e-02	-2.244191e-04	3.752592e-06	3.752592e-06
7.585776e-02	9.332543e-02	-1.971758e-04	3.175126e-06	3.175126e-06
9.332543e-02	1.148154e-01	-1.843489e-04	2.744996e-06	2.744996e-06
1.148154e-01	1.412538e-01	-1.622582e-04	2.409388e-06	2.409388e-06
1.412538e-01	1.737801e-01	-1.466142e-04	2.109281e-06	2.109281e-06
1.737801e-01	2.137962e-01	-1.328222e-04	1.754131e-06	1.754131e-06
2.137962e-01	2.630268e-01	-1.209286e-04	1.522979e-06	1.522979e-06
2.630268e-01	3.235937e-01	-1.087426e-04	1.367408e-06	1.367408e-06
3.235937e-01	3.981072e-01	-9.726831e-05	1.181308e-06	1.181308e-06
3.981072e-01	4.897788e-01	-8.940764e-05	1.006826e-06	1.006826e-06
4.897788e-01	6.025596e-01	-7.810757e-05	8.545176e-07	8.545176e-07
6.025596e-01	7.413102e-01	-7.180423e-05	7.641714e-07	7.641714e-07
7.413102e-01	9.120108e-01	-6.466328e-05	6.750453e-07	6.750453e-07
9.120108e-01	1.122018e+00	-5.711476e-05	5.756500e-07	5.756500e-07
1.122018e+00	1.380384e+00	-5.176556e-05	4.878698e-07	4.878698e-07
1.380384e+00	1.698244e+00	-4.665966e-05	4.414220e-07	4.414220e-07
1.698244e+00	2.089296e+00	-4.187706e-05	3.833898e-07	3.833898e-07
2.089296e+00	2.570396e+00	-3.840863e-05	3.410223e-07	3.410223e-07
2.570396e+00	3.162278e+00	-3.382561e-05	2.842057e-07	2.842057e-07
3.162278e+00	3.890451e+00	-3.066825e-05	2.447988e-07	2.447988e-07
3.890451e+00	4.786301e+00	-2.773277e-05	2.135887e-07	2.135887e-07
4.786301e+00	5.888437e+00	-2.505575e-05	1.891173e-07	1.891173e-07
5.888437e+00	7.244360e+00	-2.245110e-05	1.629985e-07	1.629985e-07
7.244360e+00	8.912509e+00	-2.046470e-05	1.450501e-07	1.450501e-07
8.912509e+00	1.096478e+01	-1.800958e-05	1.235587e-07	1.235587e-07
1.096478e+01	1.348963e+01	-1.643167e-05	1.080261e-07	1.080261e-07
1.348963e+01	1.659587e+01	-1.457026e-05	8.550770e-08	8.550770e-08
1.659587e+01	2.041738e+01	-1.336026e-05	7.394319e-08	7.394319e-08
2.041738e+01	2.511886e+01	-1.188357e-05	6.330409e-08	6.330409e-08
2.511886e+01	3.090295e+01	-1.078760e-05	5.498212e-08	5.498212e-08
3.090295e+01	3.801894e+01	-9.534992e-06	4.714930e-08	4.714930e-08
3.801894e+01	4.677351e+01	-8.584609e-06	4.069701e-08	4.069701e-08
4.677351e+01	5.754399e+01	-7.765270e-06	3.412090e-08	3.412090e-08
5.754399e+01	7.079458e+01	-6.941040e-06	2.805497e-08	2.805497e-08
7.079458e+01	8.709636e+01	-6.190066e-06	2.400191e-08	2.400191e-08
8.709636e+01	1.071519e+02	-5.524743e-06	2.054460e-08	2.054460e-08
1.071519e+02	1.318257e+02	-4.953214e-06	1.769857e-08	1.769857e-08
1.318257e+02	1.621810e+02	-4.408018e-06	1.525904e-08	1.525904e-08
1.621810e+02	1.995262e+02	-3.942279e-06	1.335903e-08	1.335903e-08
1.995262e+02	2.454709e+02	-3.522885e-06	1.124472e-08	1.124472e-08
2.454709e+02	3.019952e+02	-3.127773e-06	9.394403e-09	9.394403e-09
3.019952e+02	3.715352e+02	-2.769766e-06	8.107565e-09	8.107565e-09
3.715352e+02	4.570882e+02	-2.449535e-06	6.886105e-09	6.886105e-09
4.570882e+02	5.623413e+02	-2.163532e-06	5.787536e-09	5.787536e-09
5.623413e+02	6.918310e+02	-1.910031e-06	4.895946e-09	4.895946e-09
6.918310e+02	8.511380e+02	-1.678272e-06	4.131728e-09	4.131728e-09
8.511380e+02	1.047129e+03	-1.458179e-06	3.446213e-09	3.446213e-09
1.047129e+03	1.288250e+03	-1.269896e-06	2.898663e-09	2.898663e-09
1.288250e+03	1.584893e+03	-1.098074e-06	2.414928e-09	2.414928e-09
1.584893e+03	1.949845e+03	-9.420439e-07	2.031121e-09	2.031121e-09
1.949845e+03	2.398833e+03	-7.976133e-07	1.683591e-09	1.683591e-09
2.398833e+03	2.951209e+03	-6.633616e-07	1.412549e-09	1.412549e-09
2.951209e+03	3.630781e+03	-5.356945e-07	1.240025e-09	1.240025e-09
3.630781e+03	4.466836e+03	-4.104701e-07	1.017923e-09	1.017923e-09
4.466836e+03	5.495409e+03	-2.651035e-07	8.809257e-10	8.809257e-10
5.495409e+03	6.760830e+03	-6.285172e-08	7.851756e-10	7.851756e-10
6.760830e+03	8.317638e+03	9.243163e-07	7.662424e-10	7.662424e-10
8.317638e+03	1.023293e+04	2.986673e-06	8.368435e-10	8.368435e-10
1.023293e+04	1.258925e+04	2.594758e-06	6.094302e-10	6.094302e-10
1.258925e+04	1.548817e+04	2.138038e-06	5.341456e-10	5.341456e-10
1.548817e+04	1.905461e+04	1.748111e-06	4.048061e-10	4.048061e-10
1.905461e+04	2.344229e+04	1.429107e-06	3.525888e-10	3.525888e-10
2.344229e+04	2.884032e+04	1.178498e-06	2.737031e-10	2.737031e-10
2.884032e+04	3.548134e+04	9.923718e-07	2.189022e-10	2.189022e-10
3.548134e+04	4.365158e+04	8.641350e-07	1.871098e-10	1.871098e-10
4.365158e+04	5.370318e+04	8.385382e-07	1.559681e-10	1.559681e-10
5.370318e+04	6.606934e+04	5.247365e-07	9.924398e-11	9.924398e-11
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/eenunu-500/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$k_T^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_T^{\gamma_2}$ [pb/GeV]
LegendXPos=0.55
LegendYPos=0.925
LogX=1
XMin=1e-1
XMax=1e2
YMin=2e-6
YMax=5
DrawOnly=MCATNLO LOSHOWER
LegendOnly=MCATNLO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1YMin=0.5001
RatioPlot1YMax=1.0999
RatioPlot1Reference=MCATNLO
RatioPlot1DrawOnly=MCATNLO LOSHOWER
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot2=1
RatioPlot2Legend=1
RatioPlot2LegendOnly=MCATNLOS MCATNLOH
RatioPlot2LegendXPos=0.05
RatioPlot2LegendYPos=0.65
RatioPlot2YMin=-0.2
RatioPlot2YMax=1.2499
RatioPlot2YMajorTickMarks=10
RatioPlot2Reference=MCATNLO
RatioPlot2DrawOnly=MCATNLO MCATNLOS MCATNLOH
RatioPlot2YLabel=Decomposition
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999877304197960e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.693186e-02	4.266514e-04	4.266514e-04
1.244465e-03	1.548694e-03	4.544399e-02	4.242471e-04	4.242471e-04
1.548694e-03	1.927296e-03	5.616616e-02	4.227922e-04	4.227922e-04
1.927296e-03	2.398454e-03	7.173456e-02	4.283137e-04	4.283137e-04
2.398454e-03	2.984793e-03	9.056623e-02	4.314096e-04	4.314096e-04
2.984793e-03	3.714471e-03	1.137577e-01	4.334169e-04	4.334169e-04
3.714471e-03	4.622531e-03	1.469295e-01	4.415483e-04	4.415483e-04
4.622531e-03	5.752580e-03	1.941177e-01	4.549513e-04	4.549513e-04
5.752580e-03	7.158887e-03	2.908142e-01	4.991703e-04	4.991703e-04
7.158887e-03	8.908987e-03	4.843002e-01	5.774402e-04	5.774402e-04
8.908987e-03	1.108693e-02	1.285768e+01	2.667099e-03	2.667099e-03
1.108693e-02	1.379730e-02	2.078651e+01	3.039888e-03	3.039888e-03
1.379730e-02	1.717026e-02	1.673803e+01	2.445274e-03	2.445274e-03
1.717026e-02	2.136779e-02	1.353161e+01	1.970874e-03	1.970874e-03
2.136779e-02	2.659148e-02	1.105911e+01	1.597175e-03	1.597175e-03
2.659148e-02	3.309218e-02	8.807479e+00	1.277694e-03	1.277694e-03
3.309218e-02	4.118207e-02	6.846086e+00	1.009790e-03	1.009790e-03
4.118207e-02	5.124966e-02	5.300382e+00	7.964745e-04	7.964745e-04
5.124966e-02	6.377843e-02	4.108154e+00	6.285651e-04	6.285651e-04
6.377843e-02	7.937005e-02	3.180159e+00	4.957467e-04	4.957467e-04
7.937005e-02	9.877329e-02	2.457079e+00	3.906191e-04	3.906191e-04
9.877329e-02	1.229199e-01	1.895356e+00	3.075377e-04	3.075377e-04
1.229199e-01	1.529696e-01	1.459232e+00	2.418929e-04	2.418929e-04
1.529696e-01	1.903654e-01	1.120544e+00	1.900133e-04	1.900133e-04
1.903654e-01	2.369031e-01	8.576004e-01	1.490119e-04	1.490119e-04
2.369031e-01	2.948178e-01	6.585204e-01	1.170500e-04	1.170500e-04
2.948178e-01	3.668905e-01	5.039667e-01	9.179026e-05	9.179026e-05
3.668905e-01	4.565826e-01	3.856035e-01	7.197380e-05	7.197380e-05
4.565826e-01	5.682012e-01	2.941309e-01	5.634860e-05	5.634860e-05
5.682012e-01	7.071068e-01	2.235871e-01	4.403972e-05	4.403972e-05
7.071068e-01	8.799699e-01	1.697171e-01	3.439480e-05	3.439480e-05
8.799699e-01	1.095092e+00	1.284836e-01	2.682640e-05	2.682640e-05
1.095092e+00	1.362804e+00	9.726415e-02	2.092298e-05	2.092298e-05
1.362804e+00	1.695963e+00	7.341026e-02	1.629422e-05	1.629422e-05
1.695963e+00	2.110567e+00	5.505335e-02	1.264900e-05	1.264900e-05
2.110567e+00	2.626528e+00	4.108423e-02	9.795129e-06	9.795129e-06
2.626528e+00	3.268623e+00	3.051939e-02	7.567796e-06	7.567796e-06
3.268623e+00	4.067688e+00	2.253899e-02	5.829847e-06	5.829847e-06
4.067688e+00	5.062097e+00	1.657089e-02	4.480964e-06	4.480964e-06
5.062097e+00	6.299605e+00	1.216788e-02	3.442028e-06	3.442028e-06
6.299605e+00	7.839641e+00	8.854722e-03	2.632104e-06	2.632104e-06
7.839641e+00	9.756162e+00	6.432296e-03	2.010978e-06	2.010978e-06
9.756162e+00	1.214121e+01	4.641676e-03	1.531334e-06	1.531334e-06
1.214121e+01	1.510931e+01	3.327370e-03	1.162231e-06	1.162231e-06
1.510931e+01	1.880302e+01	2.360580e-03	8.775240e-07	8.775240e-07
1.880302e+01	2.339970e+01	1.646899e-03	6.570408e-07	6.570408e-07
2.339970e+01	2.912012e+01	1.130212e-03	4.879182e-07	4.879182e-07
2.912012e+01	3.623898e+01	7.575764e-04	3.580874e-07	3.580874e-07
3.623898e+01	4.509816e+01	4.883009e-04	2.577081e-07	2.577081e-07
4.509816e+01	5.612310e+01	2.951533e-04	1.796043e-07	1.796043e-07
5.612310e+01	6.984326e+01	1.533930e-04	1.160658e-07	1.160658e-07
6.984326e+01	8.691752e+01	5.223544e-05	6.071453e-08	6.071453e-08
8.691752e+01	1.081659e+02	2.045080e-06	1.076895e-08	1.076895e-08
1.081659e+02	1.346087e+02	8.411749e-08	1.957810e-09	1.957810e-09
1.346087e+02	1.675158e+02	2.929291e-10	1.035661e-10	1.035661e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999952000005777e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.226024e-02	1.416352e-04	1.416352e-04
1.244465e-03	1.548694e-03	1.508600e-02	1.408370e-04	1.408370e-04
1.548694e-03	1.927296e-03	1.864544e-02	1.403540e-04	1.403540e-04
1.927296e-03	2.398454e-03	2.381367e-02	1.421870e-04	1.421870e-04
2.398454e-03	2.984793e-03	3.006520e-02	1.432147e-04	1.432147e-04
2.984793e-03	3.714471e-03	3.776405e-02	1.438811e-04	1.438811e-04
3.714471e-03	4.622531e-03	4.877606e-02	1.465805e-04	1.465805e-04
4.622531e-03	5.752580e-03	6.444109e-02	1.510298e-04	1.510298e-04
5.752580e-03	7.158887e-03	9.654165e-02	1.657099e-04	1.657099e-04
7.158887e-03	8.908987e-03	1.607728e-01	1.916923e-04	1.916923e-04
8.908987e-03	1.108693e-02	4.268355e+00	8.853951e-04	8.853951e-04
1.108693e-02	1.379730e-02	6.900482e+00	1.009150e-03	1.009150e-03
1.379730e-02	1.717026e-02	5.556511e+00	8.117563e-04	8.117563e-04
1.717026e-02	2.136779e-02	4.492080e+00	6.542699e-04	6.542699e-04
2.136779e-02	2.659148e-02	3.671286e+00	5.302131e-04	5.302131e-04
2.659148e-02	3.309218e-02	2.923813e+00	4.241553e-04	4.241553e-04
3.309218e-02	4.118207e-02	2.272690e+00	3.352192e-04	3.352192e-04
4.118207e-02	5.124966e-02	1.759564e+00	2.644051e-04	2.644051e-04
5.124966e-02	6.377843e-02	1.363781e+00	2.086644e-04	2.086644e-04
6.377843e-02	7.937005e-02	1.055715e+00	1.645727e-04	1.645727e-04
7.937005e-02	9.877329e-02	8.156751e-01	1.296736e-04	1.296736e-04
9.877329e-02	1.229199e-01	6.292001e-01	1.020931e-04	1.020931e-04
1.229199e-01	1.529696e-01	4.844201e-01	8.030103e-05	8.030103e-05
1.529696e-01	1.903654e-01	3.719862e-01	6.307860e-05	6.307860e-05
1.903654e-01	2.369031e-01	2.846969e-01	4.946740e-05	4.946740e-05
2.369031e-01	2.948178e-01	2.186086e-01	3.885701e-05	3.885701e-05
2.948178e-01	3.668905e-01	1.673015e-01	3.047155e-05	3.047155e-05
3.668905e-01	4.565826e-01	1.280085e-01	2.389310e-05	2.389310e-05
4.565826e-01	5.682012e-01	9.764242e-02	1.870601e-05	1.870601e-05
5.682012e-01	7.071068e-01	7.422408e-02	1.461984e-05	1.461984e-05
7.071068e-01	8.799699e-01	5.634087e-02	1.141802e-05	1.141802e-05
8.799699e-01	1.095092e+00	4.265261e-02	8.905542e-06	8.905542e-06
1.095092e+00	1.362804e+00	3.228871e-02	6.945787e-06	6.945787e-06
1.362804e+00	1.695963e+00	2.436995e-02	5.409182e-06	5.409182e-06
1.695963e+00	2.110567e+00	1.827602e-02	4.199080e-06	4.199080e-06
2.110567e+00	2.626528e+00	1.363870e-02	3.251682e-06	3.251682e-06
2.626528e+00	3.268623e+00	1.013150e-02	2.512276e-06	2.512276e-06
3.268623e+00	4.067688e+00	7.482251e-03	1.935330e-06	1.935330e-06
4.067688e+00	5.062097e+00	5.501026e-03	1.487542e-06	1.487542e-06
5.062097e+00	6.299605e+00	4.039361e-03	1.142648e-06	1.142648e-06
6.299605e+00	7.839641e+00	2.939495e-03	8.737781e-07	8.737781e-07
7.839641e+00	9.756162e+00	2.135325e-03	6.675829e-07	6.675829e-07
9.756162e+00	1.214121e+01	1.540894e-03	5.083559e-07	5.083559e-07
1.214121e+01	1.510931e+01	1.104585e-03	3.858249e-07	3.858249e-07
1.510931e+01	1.880302e+01	7.836400e-04	2.913109e-07	2.913109e-07
1.880302e+01	2.339970e+01	5.467198e-04	2.181174e-07	2.181174e-07
2.339970e+01	2.912012e+01	3.751955e-04	1.619738e-07	1.619738e-07
2.912012e+01	3.623898e+01	2.514921e-04	1.188740e-07	1.188740e-07
3.623898e+01	4.509816e+01	1.621010e-04	8.555126e-08	8.555126e-08
4.509816e+01	5.612310e+01	9.798176e-05	5.962310e-08	5.962310e-08
5.612310e+01	6.984326e+01	5.092176e-05	3.853028e-08	3.853028e-08
6.984326e+01	8.691752e+01	1.734056e-05	2.015536e-08	2.015536e-08
8.691752e+01	1.081659e+02	6.789035e-07	3.574959e-09	3.574959e-09
1.081659e+02	1.346087e+02	2.792442e-08	6.499326e-10	6.499326e-10
1.346087e+02	1.675158e+02	9.724345e-11	3.438075e-11	3.438075e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999881354042909e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.907927e-02	3.340786e-04	3.340786e-04
1.244465e-03	1.548694e-03	2.337958e-02	3.302564e-04	3.302564e-04
1.548694e-03	1.927296e-03	2.881717e-02	3.297029e-04	3.297029e-04
1.927296e-03	2.398454e-03	3.671325e-02	3.329499e-04	3.329499e-04
2.398454e-03	2.984793e-03	4.669870e-02	3.371178e-04	3.371178e-04
2.984793e-03	3.714471e-03	5.860817e-02	3.380996e-04	3.380996e-04
3.714471e-03	4.622531e-03	7.547292e-02	3.445041e-04	3.445041e-04
4.622531e-03	5.752580e-03	1.011653e-01	3.573205e-04	3.573205e-04
5.752580e-03	7.158887e-03	1.572647e-01	3.995064e-04	3.995064e-04
7.158887e-03	8.908987e-03	2.674150e-01	4.670212e-04	4.670212e-04
8.908987e-03	1.108693e-02	6.428378e+00	2.051202e-03	2.051202e-03
1.108693e-02	1.379730e-02	1.029901e+01	2.326909e-03	2.326909e-03
1.379730e-02	1.717026e-02	8.203204e+00	1.861792e-03	1.861792e-03
1.717026e-02	2.136779e-02	6.545638e+00	1.490586e-03	1.490586e-03
2.136779e-02	2.659148e-02	5.260253e+00	1.197881e-03	1.197881e-03
2.659148e-02	3.309218e-02	4.152374e+00	9.540642e-04	9.540642e-04
3.309218e-02	4.118207e-02	3.218773e+00	7.528842e-04	7.528842e-04
4.118207e-02	5.124966e-02	2.483389e+00	5.928433e-04	5.928433e-04
5.124966e-02	6.377843e-02	1.914392e+00	4.665429e-04	4.665429e-04
6.377843e-02	7.937005e-02	1.474993e+00	3.671249e-04	3.671249e-04
7.937005e-02	9.877329e-02	1.133392e+00	2.884528e-04	2.884528e-04
9.877329e-02	1.229199e-01	8.691816e-01	2.264689e-04	2.264689e-04
1.229199e-01	1.529696e-01	6.650239e-01	1.775533e-04	1.775533e-04
1.529696e-01	1.903654e-01	5.077736e-01	1.390649e-04	1.390649e-04
1.903654e-01	2.369031e-01	3.869113e-01	1.088357e-04	1.088357e-04
2.369031e-01	2.948178e-01	2.941882e-01	8.507381e-05	8.507381e-05
2.948178e-01	3.668905e-01	2.225857e-01	6.632363e-05	6.632363e-05
3.668905e-01	4.565826e-01	1.681392e-01	5.167455e-05	5.167455e-05
4.565826e-01	5.682012e-01	1.266098e-01	4.019921e-05	4.019921e-05
5.682012e-01	7.071068e-01	9.483448e-02	3.118142e-05	3.118142e-05
7.071068e-01	8.799699e-01	7.079394e-02	2.414789e-05	2.414789e-05
8.799699e-01	1.095092e+00	5.273605e-02	1.868365e-05	1.868365e-05
1.095092e+00	1.362804e+00	3.919511e-02	1.443881e-05	1.443881e-05
1.362804e+00	1.695963e+00	2.903290e-02	1.114136e-05	1.114136e-05
1.695963e+00	2.110567e+00	2.126565e-02	8.546552e-06	8.546552e-06
2.110567e+00	2.626528e+00	1.547156e-02	6.533968e-06	6.533968e-06
2.626528e+00	3.268623e+00	1.120053e-02	4.983328e-06	4.983328e-06
3.268623e+00	4.067688e+00	8.037815e-03	3.783468e-06	3.783468e-06
4.067688e+00	5.062097e+00	5.727215e-03	2.862931e-06	2.862931e-06
5.062097e+00	6.299605e+00	4.067721e-03	2.162711e-06	2.162711e-06
6.299605e+00	7.839641e+00	2.872477e-03	1.629674e-06	1.629674e-06
7.839641e+00	9.756162e+00	2.002644e-03	1.219540e-06	1.219540e-06
9.756162e+00	1.214121e+01	1.377734e-03	9.067710e-07	9.067710e-07
1.214121e+01	1.510931e+01	9.366750e-04	6.699758e-07	6.699758e-07
1.510931e+01	1.880302e+01	6.256948e-04	4.911033e-07	4.911033e-07
1.880302e+01	2.339970e+01	4.078259e-04	3.553070e-07	3.553070e-07
2.339970e+01	2.912012e+01	2.574528e-04	2.530299e-07	2.530299e-07
2.912012e+01	3.623898e+01	1.556097e-04	1.762935e-07	1.762935e-07
3.623898e+01	4.509816e+01	8.713359e-05	1.183085e-07	1.183085e-07
4.509816e+01	5.612310e+01	4.259539e-05	7.418880e-08	7.418880e-08
5.612310e+01	6.984326e+01	1.464793e-05	3.896897e-08	3.896897e-08
6.984326e+01	8.691752e+01	2.599250e-06	1.470627e-08	1.470627e-08
8.691752e+01	1.081659e+02	1.330565e-08	8.654713e-10	8.654713e-10
1.081659e+02	1.346087e+02	9.690581e-11	3.387264e-12	3.387264e-12
1.346087e+02	1.675158e+02	5.138611e-13	1.857204e-13	1.857204e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999874346369713e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.949158e-03	2.484867e-04	2.484867e-04
1.244465e-03	1.548694e-03	1.136246e-02	2.225312e-04	2.225312e-04
1.548694e-03	1.927296e-03	1.322740e-02	5.320686e-04	5.320686e-04
1.927296e-03	2.398454e-03	1.777309e-02	2.406411e-04	2.406411e-04
2.398454e-03	2.984793e-03	2.130747e-02	7.848733e-04	7.848733e-04
2.984793e-03	3.714471e-03	2.823935e-02	4.134663e-04	4.134663e-04
3.714471e-03	4.622531e-03	3.648274e-02	2.675289e-04	2.675289e-04
4.622531e-03	5.752580e-03	4.785127e-02	5.703051e-04	5.703051e-04
5.752580e-03	7.158887e-03	7.387868e-02	4.137376e-04	4.137376e-04
7.158887e-03	8.908987e-03	1.239867e-01	6.222559e-04	6.222559e-04
8.908987e-03	1.108693e-02	3.116786e+00	3.035416e-03	3.035416e-03
1.108693e-02	1.379730e-02	5.011866e+00	3.323647e-03	3.323647e-03
1.379730e-02	1.717026e-02	3.998203e+00	2.557924e-03	2.557924e-03
1.717026e-02	2.136779e-02	3.194348e+00	2.142207e-03	2.142207e-03
2.136779e-02	2.659148e-02	2.576876e+00	1.687775e-03	1.687775e-03
2.659148e-02	3.309218e-02	2.034358e+00	1.377444e-03	1.377444e-03
3.309218e-02	4.118207e-02	1.577504e+00	1.054510e-03	1.054510e-03
4.118207e-02	5.124966e-02	1.214981e+00	8.344832e-04	8.344832e-04
5.124966e-02	6.377843e-02	9.359666e-01	6.442653e-04	6.442653e-04
6.377843e-02	7.937005e-02	7.178401e-01	5.568865e-04	5.568865e-04
7.937005e-02	9.877329e-02	5.517914e-01	3.976086e-04	3.976086e-04
9.877329e-02	1.229199e-01	4.214472e-01	3.265400e-04	3.265400e-04
1.229199e-01	1.529696e-01	3.220078e-01	2.578865e-04	2.578865e-04
1.529696e-01	1.903654e-01	2.452279e-01	1.890241e-04	1.890241e-04
1.903654e-01	2.369031e-01	1.862546e-01	1.491738e-04	1.491738e-04
2.369031e-01	2.948178e-01	1.414589e-01	1.153172e-04	1.153172e-04
2.948178e-01	3.668905e-01	1.070722e-01	8.578774e-05	8.578774e-05
3.668905e-01	4.565826e-01	8.065338e-02	6.992982e-05	6.992982e-05
4.565826e-01	5.682012e-01	6.073177e-02	5.222280e-05	5.222280e-05
5.682012e-01	7.071068e-01	4.551460e-02	4.177000e-05	4.177000e-05
7.071068e-01	8.799699e-01	3.404111e-02	3.255578e-05	3.255578e-05
8.799699e-01	1.095092e+00	2.538828e-02	2.322089e-05	2.322089e-05
1.095092e+00	1.362804e+00	1.881213e-02	1.937245e-05	1.937245e-05
1.362804e+00	1.695963e+00	1.389950e-02	1.462199e-05	1.462199e-05
1.695963e+00	2.110567e+00	1.024276e-02	1.134403e-05	1.134403e-05
2.110567e+00	2.626528e+00	7.506220e-03	9.200116e-06	9.200116e-06
2.626528e+00	3.268623e+00	5.473182e-03	6.461009e-06	6.461009e-06
3.268623e+00	4.067688e+00	3.973336e-03	5.019292e-06	5.019292e-06
4.067688e+00	5.062097e+00	2.869526e-03	3.769287e-06	3.769287e-06
5.062097e+00	6.299605e+00	2.056147e-03	2.806035e-06	2.806035e-06
6.299605e+00	7.839641e+00	1.462989e-03	2.090233e-06	2.090233e-06
7.839641e+00	9.756162e+00	1.036100e-03	1.503477e-06	1.503477e-06
9.756162e+00	1.214121e+01	7.250575e-04	1.113279e-06	1.113279e-06
1.214121e+01	1.510931e+01	5.020276e-04	8.433524e-07	8.433524e-07
1.510931e+01	1.880302e+01	3.451332e-04	5.587962e-07	5.587962e-07
1.880302e+01	2.339970e+01	2.327734e-04	4.151617e-07	4.151617e-07
2.339970e+01	2.912012e+01	1.538649e-04	3.515025e-07	3.515025e-07
2.912012e+01	3.623898e+01	1.001726e-04	2.155656e-07	2.155656e-07
3.623898e+01	4.509816e+01	6.322392e-05	1.318752e-07	1.318752e-07
4.509816e+01	5.612310e+01	3.804812e-05	1.072933e-07	1.072933e-07
5.612310e+01	6.984326e+01	2.073681e-05	4.378781e-08	4.378781e-08
6.984326e+01	8.691752e+01	7.907540e-06	2.232342e-08	2.232342e-08
8.691752e+01	1.081659e+02	3.818540e-07	3.168155e-09	3.168155e-09
1.081659e+02	1.346087e+02	1.648467e-08	6.854281e-10	6.854281e-10
1.346087e+02	1.675158e+02	7.839700e-11	2.884763e-11	2.884763e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=2.11460857386231136e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.244465e-03	1.548694e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.548694e-03	1.927296e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.927296e-03	2.398454e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.398454e-03	2.984793e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.984793e-03	3.714471e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.714471e-03	4.622531e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.622531e-03	5.752580e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.752580e-03	7.158887e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.158887e-03	8.908987e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.908987e-03	1.108693e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.108693e-02	1.379730e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.379730e-02	1.717026e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.717026e-02	2.136779e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.136779e-02	2.659148e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.659148e-02	3.309218e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.309218e-02	4.118207e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.118207e-02	5.124966e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.124966e-02	6.377843e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.377843e-02	7.937005e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.937005e-02	9.877329e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.877329e-02	1.229199e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.229199e-01	1.529696e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.529696e-01	1.903654e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.903654e-01	2.369031e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.369031e-01	2.948178e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.948178e-01	3.668905e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.668905e-01	4.565826e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.565826e-01	5.682012e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.682012e-01	7.071068e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.071068e-01	8.799699e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.799699e-01	1.095092e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095092e+00	1.362804e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362804e+00	1.695963e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695963e+00	2.110567e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110567e+00	2.626528e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.626528e+00	3.268623e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268623e+00	4.067688e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.067688e+00	5.062097e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.062097e+00	6.299605e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.299605e+00	7.839641e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.839641e+00	9.756162e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.756162e+00	1.214121e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.214121e+01	1.510931e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.510931e+01	1.880302e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880302e+01	2.339970e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.339970e+01	2.912012e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.912012e+01	3.623898e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.623898e+01	4.509816e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.509816e+01	5.612310e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.612310e+01	6.984326e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.984326e+01	8.691752e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.691752e+01	1.081659e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.081659e+02	1.346087e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=3.84615207100673662e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.244465e-03	1.548694e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.548694e-03	1.927296e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.927296e-03	2.398454e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.398454e-03	2.984793e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.984793e-03	3.714471e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.714471e-03	4.622531e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.622531e-03	5.752580e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.752580e-03	7.158887e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.158887e-03	8.908987e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.908987e-03	1.108693e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.108693e-02	1.379730e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.379730e-02	1.717026e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.717026e-02	2.136779e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.136779e-02	2.659148e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.659148e-02	3.309218e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.309218e-02	4.118207e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.118207e-02	5.124966e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.124966e-02	6.377843e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.377843e-02	7.937005e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.937005e-02	9.877329e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.877329e-02	1.229199e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.229199e-01	1.529696e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.529696e-01	1.903654e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.903654e-01	2.369031e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.369031e-01	2.948178e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.948178e-01	3.668905e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.668905e-01	4.565826e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.565826e-01	5.682012e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.682012e-01	7.071068e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.071068e-01	8.799699e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.799699e-01	1.095092e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095092e+00	1.362804e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362804e+00	1.695963e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695963e+00	2.110567e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110567e+00	2.626528e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.626528e+00	3.268623e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268623e+00	4.067688e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.067688e+00	5.062097e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.062097e+00	6.299605e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.299605e+00	7.839641e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.839641e+00	9.756162e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.756162e+00	1.214121e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.214121e+01	1.510931e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.510931e+01	1.880302e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880302e+01	2.339970e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.339970e+01	2.912012e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.912012e+01	3.623898e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.623898e+01	4.509816e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.509816e+01	5.612310e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.612310e+01	6.984326e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.984326e+01	8.691752e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.691752e+01	1.081659e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.081659e+02	1.346087e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=2.01522517937847392e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.244465e-03	1.548694e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.548694e-03	1.927296e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.927296e-03	2.398454e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.398454e-03	2.984793e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.984793e-03	3.714471e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.714471e-03	4.622531e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.622531e-03	5.752580e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.752580e-03	7.158887e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.158887e-03	8.908987e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.908987e-03	1.108693e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.108693e-02	1.379730e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.379730e-02	1.717026e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.717026e-02	2.136779e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.136779e-02	2.659148e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.659148e-02	3.309218e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.309218e-02	4.118207e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.118207e-02	5.124966e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.124966e-02	6.377843e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.377843e-02	7.937005e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.937005e-02	9.877329e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.877329e-02	1.229199e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.229199e-01	1.529696e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.529696e-01	1.903654e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.903654e-01	2.369031e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.369031e-01	2.948178e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.948178e-01	3.668905e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.668905e-01	4.565826e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.565826e-01	5.682012e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.682012e-01	7.071068e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.071068e-01	8.799699e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.799699e-01	1.095092e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095092e+00	1.362804e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362804e+00	1.695963e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695963e+00	2.110567e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110567e+00	2.626528e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.626528e+00	3.268623e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268623e+00	4.067688e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.067688e+00	5.062097e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.062097e+00	6.299605e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.299605e+00	7.839641e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.839641e+00	9.756162e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.756162e+00	1.214121e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.214121e+01	1.510931e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.510931e+01	1.880302e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880302e+01	2.339970e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.339970e+01	2.912012e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.912012e+01	3.623898e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.623898e+01	4.509816e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.509816e+01	5.612310e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.612310e+01	6.984326e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.984326e+01	8.691752e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.691752e+01	1.081659e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.081659e+02	1.346087e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=1.91240688591552024e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.244465e-03	1.548694e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.548694e-03	1.927296e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.927296e-03	2.398454e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.398454e-03	2.984793e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.984793e-03	3.714471e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.714471e-03	4.622531e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.622531e-03	5.752580e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.752580e-03	7.158887e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.158887e-03	8.908987e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.908987e-03	1.108693e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.108693e-02	1.379730e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.379730e-02	1.717026e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.717026e-02	2.136779e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.136779e-02	2.659148e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.659148e-02	3.309218e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.309218e-02	4.118207e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.118207e-02	5.124966e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.124966e-02	6.377843e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.377843e-02	7.937005e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.937005e-02	9.877329e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.877329e-02	1.229199e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.229199e-01	1.529696e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.529696e-01	1.903654e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.903654e-01	2.369031e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.369031e-01	2.948178e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.948178e-01	3.668905e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.668905e-01	4.565826e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.565826e-01	5.682012e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.682012e-01	7.071068e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.071068e-01	8.799699e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.799699e-01	1.095092e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095092e+00	1.362804e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362804e+00	1.695963e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695963e+00	2.110567e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110567e+00	2.626528e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.626528e+00	3.268623e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268623e+00	4.067688e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.067688e+00	5.062097e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.062097e+00	6.299605e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.299605e+00	7.839641e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.839641e+00	9.756162e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.756162e+00	1.214121e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.214121e+01	1.510931e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.510931e+01	1.880302e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880302e+01	2.339970e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.339970e+01	2.912012e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.912012e+01	3.623898e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.623898e+01	4.509816e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.509816e+01	5.612310e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.612310e+01	6.984326e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.984326e+01	8.691752e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.691752e+01	1.081659e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.081659e+02	1.346087e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.99999902472057024e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.244465e-03	1.548694e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.548694e-03	1.927296e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.927296e-03	2.398454e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.398454e-03	2.984793e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.984793e-03	3.714471e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.714471e-03	4.622531e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.622531e-03	5.752580e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.752580e-03	7.158887e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.158887e-03	8.908987e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.908987e-03	1.108693e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.108693e-02	1.379730e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.379730e-02	1.717026e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.717026e-02	2.136779e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.136779e-02	2.659148e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.659148e-02	3.309218e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.309218e-02	4.118207e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.118207e-02	5.124966e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.124966e-02	6.377843e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.377843e-02	7.937005e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.937005e-02	9.877329e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.877329e-02	1.229199e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.229199e-01	1.529696e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.529696e-01	1.903654e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.903654e-01	2.369031e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.369031e-01	2.948178e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.948178e-01	3.668905e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.668905e-01	4.565826e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.565826e-01	5.682012e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.682012e-01	7.071068e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.071068e-01	8.799699e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.799699e-01	1.095092e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095092e+00	1.362804e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362804e+00	1.695963e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695963e+00	2.110567e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110567e+00	2.626528e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.626528e+00	3.268623e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268623e+00	4.067688e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.067688e+00	5.062097e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.062097e+00	6.299605e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.299605e+00	7.839641e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.839641e+00	9.756162e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.756162e+00	1.214121e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.214121e+01	1.510931e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.510931e+01	1.880302e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880302e+01	2.339970e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.339970e+01	2.912012e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.912012e+01	3.623898e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.623898e+01	4.509816e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.509816e+01	5.612310e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.612310e+01	6.984326e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.984326e+01	8.691752e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.691752e+01	1.081659e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.081659e+02	1.346087e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.99999929200025053e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.244465e-03	1.548694e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.548694e-03	1.927296e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.927296e-03	2.398454e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.398454e-03	2.984793e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.984793e-03	3.714471e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.714471e-03	4.622531e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.622531e-03	5.752580e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.752580e-03	7.158887e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.158887e-03	8.908987e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.908987e-03	1.108693e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.108693e-02	1.379730e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.379730e-02	1.717026e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.717026e-02	2.136779e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.136779e-02	2.659148e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.659148e-02	3.309218e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.309218e-02	4.118207e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.118207e-02	5.124966e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.124966e-02	6.377843e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.377843e-02	7.937005e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.937005e-02	9.877329e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.877329e-02	1.229199e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.229199e-01	1.529696e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.529696e-01	1.903654e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.903654e-01	2.369031e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.369031e-01	2.948178e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.948178e-01	3.668905e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.668905e-01	4.565826e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.565826e-01	5.682012e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.682012e-01	7.071068e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.071068e-01	8.799699e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.799699e-01	1.095092e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095092e+00	1.362804e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362804e+00	1.695963e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695963e+00	2.110567e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110567e+00	2.626528e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.626528e+00	3.268623e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268623e+00	4.067688e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.067688e+00	5.062097e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.062097e+00	6.299605e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.299605e+00	7.839641e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.839641e+00	9.756162e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.756162e+00	1.214121e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.214121e+01	1.510931e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.510931e+01	1.880302e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880302e+01	2.339970e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.339970e+01	2.912012e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.912012e+01	3.623898e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.623898e+01	4.509816e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.509816e+01	5.612310e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.612310e+01	6.984326e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.984326e+01	8.691752e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.691752e+01	1.081659e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.081659e+02	1.346087e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=1.99999937237524515e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.244465e-03	1.548694e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.548694e-03	1.927296e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.927296e-03	2.398454e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.398454e-03	2.984793e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.984793e-03	3.714471e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.714471e-03	4.622531e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.622531e-03	5.752580e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.752580e-03	7.158887e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.158887e-03	8.908987e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.908987e-03	1.108693e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.108693e-02	1.379730e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.379730e-02	1.717026e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.717026e-02	2.136779e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.136779e-02	2.659148e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.659148e-02	3.309218e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.309218e-02	4.118207e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.118207e-02	5.124966e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.124966e-02	6.377843e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.377843e-02	7.937005e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.937005e-02	9.877329e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.877329e-02	1.229199e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.229199e-01	1.529696e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.529696e-01	1.903654e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.903654e-01	2.369031e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.369031e-01	2.948178e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.948178e-01	3.668905e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.668905e-01	4.565826e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.565826e-01	5.682012e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.682012e-01	7.071068e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.071068e-01	8.799699e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.799699e-01	1.095092e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095092e+00	1.362804e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362804e+00	1.695963e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695963e+00	2.110567e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110567e+00	2.626528e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.626528e+00	3.268623e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268623e+00	4.067688e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.067688e+00	5.062097e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.062097e+00	6.299605e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.299605e+00	7.839641e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.839641e+00	9.756162e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.756162e+00	1.214121e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.214121e+01	1.510931e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.510931e+01	1.880302e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880302e+01	2.339970e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.339970e+01	2.912012e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.912012e+01	3.623898e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.623898e+01	4.509816e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.509816e+01	5.612310e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.612310e+01	6.984326e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.984326e+01	8.691752e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.691752e+01	1.081659e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.081659e+02	1.346087e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.99999931450232184e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.244465e-03	1.548694e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.548694e-03	1.927296e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.927296e-03	2.398454e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.398454e-03	2.984793e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.984793e-03	3.714471e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.714471e-03	4.622531e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.622531e-03	5.752580e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.752580e-03	7.158887e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.158887e-03	8.908987e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.908987e-03	1.108693e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.108693e-02	1.379730e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.379730e-02	1.717026e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.717026e-02	2.136779e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.136779e-02	2.659148e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.659148e-02	3.309218e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.309218e-02	4.118207e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.118207e-02	5.124966e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.124966e-02	6.377843e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.377843e-02	7.937005e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.937005e-02	9.877329e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.877329e-02	1.229199e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.229199e-01	1.529696e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.529696e-01	1.903654e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.903654e-01	2.369031e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.369031e-01	2.948178e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.948178e-01	3.668905e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.668905e-01	4.565826e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.565826e-01	5.682012e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.682012e-01	7.071068e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.071068e-01	8.799699e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.799699e-01	1.095092e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.095092e+00	1.362804e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.362804e+00	1.695963e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.695963e+00	2.110567e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.110567e+00	2.626528e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.626528e+00	3.268623e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268623e+00	4.067688e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.067688e+00	5.062097e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.062097e+00	6.299605e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.299605e+00	7.839641e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.839641e+00	9.756162e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.756162e+00	1.214121e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.214121e+01	1.510931e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.510931e+01	1.880302e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.880302e+01	2.339970e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.339970e+01	2.912012e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.912012e+01	3.623898e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.623898e+01	4.509816e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.509816e+01	5.612310e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.612310e+01	6.984326e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.984326e+01	8.691752e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.691752e+01	1.081659e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.081659e+02	1.346087e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.99999939498358462e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	5.615430e-04	2.446119e-05	2.446119e-05
1.244465e-03	1.548694e-03	6.789872e-04	2.411154e-05	2.411154e-05
1.548694e-03	1.927296e-03	8.311377e-04	2.391330e-05	2.391330e-05
1.927296e-03	2.398454e-03	9.907415e-04	2.340406e-05	2.340406e-05
2.398454e-03	2.984793e-03	1.266150e-03	2.371716e-05	2.371716e-05
2.984793e-03	3.714471e-03	1.559695e-03	2.359656e-05	2.359656e-05
3.714471e-03	4.622531e-03	1.991976e-03	2.390448e-05	2.390448e-05
4.622531e-03	5.752580e-03	2.535160e-03	2.417400e-05	2.417400e-05
5.752580e-03	7.158887e-03	3.110364e-03	2.400270e-05	2.400270e-05
7.158887e-03	8.908987e-03	3.844594e-03	2.392150e-05	2.392150e-05
8.908987e-03	1.108693e-02	4.795488e-03	2.394901e-05	2.394901e-05
1.108693e-02	1.379730e-02	5.997152e-03	2.400782e-05	2.400782e-05
1.379730e-02	1.717026e-02	7.490317e-03	2.405132e-05	2.405132e-05
1.717026e-02	2.136779e-02	9.424690e-03	2.418416e-05	2.418416e-05
2.136779e-02	2.659148e-02	1.183175e-02	2.429015e-05	2.429015e-05
2.659148e-02	3.309218e-02	1.506128e-02	2.456661e-05	2.456661e-05
3.309218e-02	4.118207e-02	1.915713e-02	2.483638e-05	2.483638e-05
4.118207e-02	5.124966e-02	2.490731e-02	2.538605e-05	2.538605e-05
5.124966e-02	6.377843e-02	3.375054e-02	2.648992e-05	2.648992e-05
6.377843e-02	7.937005e-02	4.996724e-02	2.889293e-05	2.889293e-05
7.937005e-02	9.877329e-02	9.348887e-02	3.542724e-05	3.542724e-05
9.877329e-02	1.229199e-01	6.551338e-01	8.406814e-05	8.406814e-05
1.229199e-01	1.529696e-01	5.187080e-01	6.705573e-05	6.705573e-05
1.529696e-01	1.903654e-01	3.936752e-01	5.236633e-05	5.236633e-05
1.903654e-01	2.369031e-01	2.978806e-01	4.083318e-05	4.083318e-05
2.369031e-01	2.948178e-01	2.248925e-01	3.180442e-05	3.180442e-05
2.948178e-01	3.668905e-01	1.692974e-01	2.473627e-05	2.473627e-05
3.668905e-01	4.565826e-01	1.271707e-01	1.921812e-05	1.921812e-05
4.565826e-01	5.682012e-01	9.518199e-02	1.490402e-05	1.490402e-05
5.682012e-01	7.071068e-01	7.103161e-02	1.154145e-05	1.154145e-05
7.071068e-01	8.799699e-01	5.277249e-02	8.917583e-06	8.917583e-06
8.799699e-01	1.095092e+00	3.907863e-02	6.878941e-06	6.878941e-06
1.095092e+00	1.362804e+00	2.880956e-02	5.294549e-06	5.294549e-06
1.362804e+00	1.695963e+00	2.114145e-02	4.065707e-06	4.065707e-06
1.695963e+00	2.110567e+00	1.545355e-02	3.115960e-06	3.115960e-06
2.110567e+00	2.626528e+00	1.123160e-02	2.381260e-06	2.381260e-06
2.626528e+00	3.268623e+00	8.124648e-03	1.815504e-06	1.815504e-06
3.268623e+00	4.067688e+00	5.841611e-03	1.379970e-06	1.379970e-06
4.067688e+00	5.062097e+00	4.170750e-03	1.045247e-06	1.045247e-06
5.062097e+00	6.299605e+00	2.955939e-03	7.888024e-07	7.888024e-07
6.299605e+00	7.839641e+00	2.075580e-03	5.925142e-07	5.925142e-07
7.839641e+00	9.756162e+00	1.445073e-03	4.431824e-07	4.431824e-07
9.756162e+00	1.214121e+01	9.940886e-04	3.295023e-07	3.295023e-07
1.214121e+01	1.510931e+01	6.735107e-04	2.431238e-07	2.431238e-07
1.510931e+01	1.880302e+01	4.486040e-04	1.778667e-07	1.778667e-07
1.880302e+01	2.339970e+01	2.915237e-04	1.285314e-07	1.285314e-07
2.339970e+01	2.912012e+01	1.843080e-04	9.161204e-08	9.161204e-08
2.912012e+01	3.623898e+01	1.116154e-04	6.390743e-08	6.390743e-08
3.623898e+01	4.509816e+01	6.332367e-05	4.315000e-08	4.315000e-08
4.509816e+01	5.612310e+01	3.197309e-05	2.748519e-08	2.748519e-08
5.612310e+01	6.984326e+01	1.229586e-05	1.527898e-08	1.527898e-08
6.984326e+01	8.691752e+01	3.091689e-06	6.867860e-09	6.867860e-09
8.691752e+01	1.081659e+02	4.473638e-07	2.341866e-09	2.341866e-09
1.081659e+02	1.346087e+02	4.675295e-08	6.786493e-10	6.786493e-10
1.346087e+02	1.675158e+02	2.374765e-10	4.335708e-11	4.335708e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.99999953600010760e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.311456e-04	1.878099e-05	1.878099e-05
1.244465e-03	1.548694e-03	5.213178e-04	1.851254e-05	1.851254e-05
1.548694e-03	1.927296e-03	6.381369e-04	1.836033e-05	1.836033e-05
1.927296e-03	2.398454e-03	7.606788e-04	1.796935e-05	1.796935e-05
2.398454e-03	2.984793e-03	9.721337e-04	1.820973e-05	1.820973e-05
2.984793e-03	3.714471e-03	1.197514e-03	1.811714e-05	1.811714e-05
3.714471e-03	4.622531e-03	1.529414e-03	1.835356e-05	1.835356e-05
4.622531e-03	5.752580e-03	1.946463e-03	1.856049e-05	1.856049e-05
5.752580e-03	7.158887e-03	2.388098e-03	1.842897e-05	1.842897e-05
7.158887e-03	8.908987e-03	2.951945e-03	1.836769e-05	1.836769e-05
8.908987e-03	1.108693e-02	3.682005e-03	1.838843e-05	1.838843e-05
1.108693e-02	1.379730e-02	4.604537e-03	1.843290e-05	1.843290e-05
1.379730e-02	1.717026e-02	5.750972e-03	1.846630e-05	1.846630e-05
1.717026e-02	2.136779e-02	7.236158e-03	1.856830e-05	1.856830e-05
2.136779e-02	2.659148e-02	9.084266e-03	1.864967e-05	1.864967e-05
2.659148e-02	3.309218e-02	1.156386e-02	1.886194e-05	1.886194e-05
3.309218e-02	4.118207e-02	1.470863e-02	1.906911e-05	1.906911e-05
4.118207e-02	5.124966e-02	1.912352e-02	1.949109e-05	1.949109e-05
5.124966e-02	6.377843e-02	2.591325e-02	2.033864e-05	2.033864e-05
6.377843e-02	7.937005e-02	3.836422e-02	2.218362e-05	2.218362e-05
7.937005e-02	9.877329e-02	7.177961e-02	2.720060e-05	2.720060e-05
9.877329e-02	1.229199e-01	5.030035e-01	6.454649e-05	6.454649e-05
1.229199e-01	1.529696e-01	3.982576e-01	5.148455e-05	5.148455e-05
1.529696e-01	1.903654e-01	3.022591e-01	4.020623e-05	4.020623e-05
1.903654e-01	2.369031e-01	2.287090e-01	3.135121e-05	3.135121e-05
2.369031e-01	2.948178e-01	1.726696e-01	2.441904e-05	2.441904e-05
2.948178e-01	3.668905e-01	1.299844e-01	1.899220e-05	1.899220e-05
3.668905e-01	4.565826e-01	9.764007e-02	1.475543e-05	1.475543e-05
4.565826e-01	5.682012e-01	7.307958e-02	1.144313e-05	1.144313e-05
5.682012e-01	7.071068e-01	5.453719e-02	8.861382e-06	8.861382e-06
7.071068e-01	8.799699e-01	4.051806e-02	6.846810e-06	6.846810e-06
8.799699e-01	1.095092e+00	3.000408e-02	5.281565e-06	5.281565e-06
1.095092e+00	1.362804e+00	2.211963e-02	4.065090e-06	4.065090e-06
1.362804e+00	1.695963e+00	1.623214e-02	3.121599e-06	3.121599e-06
1.695963e+00	2.110567e+00	1.186504e-02	2.392396e-06	2.392396e-06
2.110567e+00	2.626528e+00	8.623479e-03	1.828302e-06	1.828302e-06
2.626528e+00	3.268623e+00	6.238007e-03	1.393922e-06	1.393922e-06
3.268623e+00	4.067688e+00	4.485117e-03	1.059524e-06	1.059524e-06
4.067688e+00	5.062097e+00	3.202251e-03	8.025285e-07	8.025285e-07
5.062097e+00	6.299605e+00	2.269533e-03	6.056327e-07	6.056327e-07
6.299605e+00	7.839641e+00	1.593604e-03	4.549250e-07	4.549250e-07
7.839641e+00	9.756162e+00	1.109509e-03	3.402700e-07	3.402700e-07
9.756162e+00	1.214121e+01	7.632488e-04	2.529878e-07	2.529878e-07
1.214121e+01	1.510931e+01	5.171130e-04	1.866674e-07	1.866674e-07
1.510931e+01	1.880302e+01	3.444326e-04	1.365638e-07	1.365638e-07
1.880302e+01	2.339970e+01	2.238283e-04	9.868482e-08	9.868482e-08
2.339970e+01	2.912012e+01	1.415094e-04	7.033861e-08	7.033861e-08
2.912012e+01	3.623898e+01	8.569694e-05	4.906733e-08	4.906733e-08
3.623898e+01	4.509816e+01	4.861914e-05	3.313004e-08	3.313004e-08
4.509816e+01	5.612310e+01	2.454855e-05	2.110280e-08	2.110280e-08
5.612310e+01	6.984326e+01	9.440619e-06	1.173103e-08	1.173103e-08
6.984326e+01	8.691752e+01	2.373760e-06	5.273056e-09	5.273056e-09
8.691752e+01	1.081659e+02	3.434802e-07	1.798055e-09	1.798055e-09
1.081659e+02	1.346087e+02	3.589634e-08	5.210583e-10	5.210583e-10
1.346087e+02	1.675158e+02	1.823314e-10	3.328901e-11	3.328901e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.99999919036239577e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	6.688131e-04	4.365415e-05	4.365415e-05
1.244465e-03	1.548694e-03	8.324483e-04	4.409925e-05	4.409925e-05
1.548694e-03	1.927296e-03	9.868408e-04	4.329383e-05	4.329383e-05
1.927296e-03	2.398454e-03	1.190157e-03	4.288349e-05	4.288349e-05
2.398454e-03	2.984793e-03	1.590512e-03	4.453879e-05	4.453879e-05
2.984793e-03	3.714471e-03	1.897965e-03	4.332376e-05	4.332376e-05
3.714471e-03	4.622531e-03	2.408443e-03	4.374533e-05	4.374533e-05
4.622531e-03	5.752580e-03	3.099626e-03	4.455268e-05	4.455268e-05
5.752580e-03	7.158887e-03	3.741998e-03	4.384211e-05	4.384211e-05
7.158887e-03	8.908987e-03	4.582851e-03	4.342090e-05	4.342090e-05
8.908987e-03	1.108693e-02	5.841099e-03	4.417718e-05	4.417718e-05
1.108693e-02	1.379730e-02	7.237517e-03	4.389931e-05	4.389931e-05
1.379730e-02	1.717026e-02	9.083734e-03	4.416295e-05	4.416295e-05
1.717026e-02	2.136779e-02	1.142931e-02	4.439240e-05	4.439240e-05
2.136779e-02	2.659148e-02	1.437431e-02	4.463002e-05	4.463002e-05
2.659148e-02	3.309218e-02	1.818063e-02	4.499196e-05	4.499196e-05
3.309218e-02	4.118207e-02	2.319467e-02	4.557802e-05	4.557802e-05
4.118207e-02	5.124966e-02	3.014124e-02	4.653178e-05	4.653178e-05
5.124966e-02	6.377843e-02	4.104518e-02	4.867563e-05	4.867563e-05
6.377843e-02	7.937005e-02	6.134447e-02	5.334022e-05	5.334022e-05
7.937005e-02	9.877329e-02	1.153571e-01	6.559416e-05	6.559416e-05
9.877329e-02	1.229199e-01	8.605216e-01	1.605763e-04	1.605763e-04
1.229199e-01	1.529696e-01	6.848195e-01	1.284123e-04	1.284123e-04
1.529696e-01	1.903654e-01	5.218979e-01	1.004937e-04	1.004937e-04
1.903654e-01	2.369031e-01	3.961696e-01	7.848459e-05	7.848459e-05
2.369031e-01	2.948178e-01	3.001134e-01	6.123741e-05	6.123741e-05
2.948178e-01	3.668905e-01	2.265974e-01	4.769242e-05	4.769242e-05
3.668905e-01	4.565826e-01	1.707254e-01	3.710699e-05	3.710699e-05
4.565826e-01	5.682012e-01	1.281489e-01	2.882078e-05	2.882078e-05
5.682012e-01	7.071068e-01	9.594120e-02	2.235519e-05	2.235519e-05
7.071068e-01	8.799699e-01	7.146968e-02	1.729417e-05	1.729417e-05
8.799699e-01	1.095092e+00	5.306507e-02	1.335590e-05	1.335590e-05
1.095092e+00	1.362804e+00	3.922686e-02	1.029378e-05	1.029378e-05
1.362804e+00	1.695963e+00	2.888446e-02	7.918642e-06	7.918642e-06
1.695963e+00	2.110567e+00	2.117740e-02	6.077934e-06	6.077934e-06
2.110567e+00	2.626528e+00	1.542737e-02	4.649771e-06	4.649771e-06
2.626528e+00	3.268623e+00	1.118467e-02	3.549166e-06	3.549166e-06
3.268623e+00	4.067688e+00	8.053130e-03	2.699773e-06	2.699773e-06
4.067688e+00	5.062097e+00	5.756556e-03	2.045960e-06	2.045960e-06
5.062097e+00	6.299605e+00	4.084575e-03	1.544797e-06	1.544797e-06
6.299605e+00	7.839641e+00	2.872466e-03	1.161380e-06	1.161380e-06
7.839641e+00	9.756162e+00	2.000709e-03	8.687333e-07	8.687333e-07
9.756162e+00	1.214121e+01	1.376595e-03	6.459241e-07	6.459241e-07
1.214121e+01	1.510931e+01	9.330454e-04	4.766438e-07	4.766438e-07
1.510931e+01	1.880302e+01	6.202742e-04	3.483357e-07	3.483357e-07
1.880302e+01	2.339970e+01	4.022834e-04	2.513627e-07	2.513627e-07
2.339970e+01	2.912012e+01	2.536515e-04	1.789247e-07	1.789247e-07
2.912012e+01	3.623898e+01	1.532491e-04	1.247461e-07	1.247461e-07
3.623898e+01	4.509816e+01	8.589012e-05	8.368485e-08	8.368485e-08
4.509816e+01	5.612310e+01	4.216430e-05	5.255065e-08	5.255065e-08
5.612310e+01	6.984326e+01	1.454076e-05	2.761698e-08	2.761698e-08
6.984326e+01	8.691752e+01	2.547767e-06	1.033226e-08	1.033226e-08
8.691752e+01	1.081659e+02	1.571244e-08	6.082195e-10	6.082195e-10
1.081659e+02	1.346087e+02	2.353970e-10	3.732173e-12	3.732173e-12
1.346087e+02	1.675158e+02	1.117480e-12	2.094004e-13	2.094004e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.99999917645416699e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.518020e-04	1.668626e-05	1.668626e-05
1.244465e-03	1.548694e-03	4.151780e-04	1.618307e-05	1.618307e-05
1.548694e-03	1.927296e-03	5.186615e-04	1.632449e-05	1.632449e-05
1.927296e-03	2.398454e-03	6.200432e-04	1.600690e-05	1.600690e-05
2.398454e-03	2.984793e-03	8.108391e-04	1.655375e-05	1.655375e-05
2.984793e-03	3.714471e-03	9.858502e-04	1.626849e-05	1.626849e-05
3.714471e-03	4.622531e-03	1.249333e-03	1.637899e-05	1.637899e-05
4.622531e-03	5.752580e-03	1.597904e-03	1.662327e-05	1.662327e-05
5.752580e-03	7.158887e-03	1.951978e-03	1.646097e-05	1.646097e-05
7.158887e-03	8.908987e-03	2.407134e-03	1.637686e-05	1.637686e-05
8.908987e-03	1.108693e-02	3.025216e-03	1.650207e-05	1.650207e-05
1.108693e-02	1.379730e-02	3.780436e-03	1.651812e-05	1.651812e-05
1.379730e-02	1.717026e-02	4.711986e-03	1.652144e-05	1.652144e-05
1.717026e-02	2.136779e-02	5.944310e-03	1.665481e-05	1.665481e-05
2.136779e-02	2.659148e-02	7.451237e-03	1.670560e-05	1.670560e-05
2.659148e-02	3.309218e-02	9.465388e-03	1.686674e-05	1.686674e-05
3.309218e-02	4.118207e-02	1.204849e-02	1.706315e-05	1.706315e-05
4.118207e-02	5.124966e-02	1.568523e-02	1.745703e-05	1.745703e-05
5.124966e-02	6.377843e-02	2.133940e-02	1.827189e-05	1.827189e-05
6.377843e-02	7.937005e-02	3.187345e-02	2.006954e-05	2.006954e-05
7.937005e-02	9.877329e-02	6.026689e-02	2.483955e-05	2.483955e-05
9.877329e-02	1.229199e-01	4.392381e-01	6.062840e-05	6.062840e-05
1.229199e-01	1.529696e-01	3.488155e-01	4.846151e-05	4.846151e-05
1.529696e-01	1.903654e-01	2.652560e-01	3.789294e-05	3.789294e-05
1.903654e-01	2.369031e-01	2.011530e-01	2.959564e-05	2.959564e-05
2.369031e-01	2.948178e-01	1.521693e-01	2.308707e-05	2.308707e-05
2.948178e-01	3.668905e-01	1.147338e-01	1.797634e-05	1.797634e-05
3.668905e-01	4.565826e-01	8.632101e-02	1.398210e-05	1.398210e-05
4.565826e-01	5.682012e-01	6.469774e-02	1.085323e-05	1.085323e-05
5.682012e-01	7.071068e-01	4.832436e-02	8.407929e-06	8.407929e-06
7.071068e-01	8.799699e-01	3.596950e-02	6.505726e-06	6.505726e-06
8.799699e-01	1.095092e+00	2.668511e-02	5.025522e-06	5.025522e-06
1.095092e+00	1.362804e+00	1.971033e-02	3.873681e-06	3.873681e-06
1.362804e+00	1.695963e+00	1.449331e-02	2.979113e-06	2.979113e-06
1.695963e+00	2.110567e+00	1.060955e-02	2.285467e-06	2.285467e-06
2.110567e+00	2.626528e+00	7.718331e-03	1.747650e-06	1.747650e-06
2.626528e+00	3.268623e+00	5.588259e-03	1.333461e-06	1.333461e-06
3.268623e+00	4.067688e+00	4.019105e-03	1.013802e-06	1.013802e-06
4.067688e+00	5.062097e+00	2.870434e-03	7.681448e-07	7.681448e-07
5.062097e+00	6.299605e+00	2.033989e-03	5.796052e-07	5.796052e-07
6.299605e+00	7.839641e+00	1.429072e-03	4.355908e-07	4.355908e-07
7.839641e+00	9.756162e+00	9.936614e-04	3.254087e-07	3.254087e-07
9.756162e+00	1.214121e+01	6.822655e-04	2.415001e-07	2.415001e-07
1.214121e+01	1.510931e+01	4.614228e-04	1.779258e-07	1.779258e-07
1.510931e+01	1.880302e+01	3.066957e-04	1.299480e-07	1.299480e-07
1.880302e+01	2.339970e+01	1.989628e-04	9.377963e-08	9.377963e-08
2.339970e+01	2.912012e+01	1.251244e-04	6.649619e-08	6.649619e-08
2.912012e+01	3.623898e+01	7.535015e-05	4.614604e-08	4.614604e-08
3.623898e+01	4.509816e+01	4.234147e-05	3.091395e-08	3.091395e-08
4.509816e+01	5.612310e+01	2.097718e-05	1.939670e-08	1.939670e-08
5.612310e+01	6.984326e+01	7.618038e-06	1.032574e-08	1.032574e-08
6.984326e+01	8.691752e+01	1.615036e-06	4.054772e-09	4.054772e-09
8.691752e+01	1.081659e+02	1.390183e-07	8.193323e-10	8.193323e-10
1.081659e+02	1.346087e+02	1.332971e-08	2.137928e-10	2.137928e-10
1.346087e+02	1.675158e+02	6.518952e-11	1.275397e-11	1.275397e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__WeightNormalisation]
Path=MCATNLOS[EXTRA__WeightNormalisation]
ScaledBy=3.99999887353517046e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.904077e-02	3.783353e-04	3.783353e-04
1.244465e-03	1.548694e-03	3.560584e-02	3.755272e-04	3.755272e-04
1.548694e-03	1.927296e-03	4.394187e-02	3.739632e-04	3.739632e-04
1.927296e-03	2.398454e-03	5.618056e-02	3.790451e-04	3.790451e-04
2.398454e-03	2.984793e-03	7.088132e-02	3.816564e-04	3.816564e-04
2.984793e-03	3.714471e-03	8.951798e-02	3.844772e-04	3.844772e-04
3.714471e-03	4.622531e-03	1.151588e-01	3.909061e-04	3.909061e-04
4.622531e-03	5.752580e-03	1.533704e-01	4.043926e-04	4.043926e-04
5.752580e-03	7.158887e-03	2.349805e-01	4.487009e-04	4.487009e-04
7.158887e-03	8.908987e-03	3.988981e-01	5.240596e-04	5.240596e-04
8.908987e-03	1.108693e-02	9.817883e+00	2.330595e-03	2.330595e-03
1.108693e-02	1.379730e-02	1.572975e+01	2.644403e-03	2.644403e-03
1.379730e-02	1.717026e-02	1.251455e+01	2.114380e-03	2.114380e-03
1.717026e-02	2.136779e-02	9.980338e+00	1.692610e-03	1.692610e-03
2.136779e-02	2.659148e-02	8.018920e+00	1.360036e-03	1.360036e-03
2.659148e-02	3.309218e-02	6.315608e+00	1.081953e-03	1.081953e-03
3.309218e-02	4.118207e-02	4.881152e+00	8.526502e-04	8.526502e-04
4.118207e-02	5.124966e-02	3.752669e+00	6.701753e-04	6.701753e-04
5.124966e-02	6.377843e-02	2.884408e+00	5.266902e-04	5.266902e-04
6.377843e-02	7.937005e-02	2.213771e+00	4.136203e-04	4.136203e-04
7.937005e-02	9.877329e-02	1.695655e+00	3.244985e-04	3.244985e-04
9.877329e-02	1.229199e-01	1.295707e+00	2.542766e-04	2.542766e-04
1.229199e-01	1.529696e-01	9.886275e-01	1.991028e-04	1.991028e-04
1.529696e-01	1.903654e-01	7.524468e-01	1.557068e-04	1.557068e-04
1.903654e-01	2.369031e-01	5.717747e-01	1.216721e-04	1.216721e-04
2.369031e-01	2.948178e-01	4.336191e-01	9.498190e-05	9.498190e-05
2.948178e-01	3.668905e-01	3.275491e-01	7.400036e-05	7.400036e-05
3.668905e-01	4.565826e-01	2.468649e-01	5.758822e-05	5.758822e-05
4.565826e-01	5.682012e-01	1.855417e-01	4.475418e-05	4.475418e-05
5.682012e-01	7.071068e-01	1.387136e-01	3.468811e-05	3.468811e-05
7.071068e-01	8.799699e-01	1.033647e-01	2.684207e-05	2.684207e-05
8.799699e-01	1.095092e+00	7.683641e-02	2.074542e-05	2.074542e-05
1.095092e+00	1.362804e+00	5.697260e-02	1.601328e-05	1.601328e-05
1.362804e+00	1.695963e+00	4.208834e-02	1.233776e-05	1.233776e-05
1.695963e+00	2.110567e+00	3.080139e-02	9.461273e-06	9.461273e-06
2.110567e+00	2.626528e+00	2.239125e-02	7.231224e-06	7.231224e-06
2.626528e+00	3.268623e+00	1.619014e-02	5.511969e-06	5.511969e-06
3.268623e+00	4.067688e+00	1.161135e-02	4.184381e-06	4.184381e-06
4.067688e+00	5.062097e+00	8.266613e-03	3.164917e-06	3.164917e-06
5.062097e+00	6.299605e+00	5.864722e-03	2.389630e-06	2.389630e-06
6.299605e+00	7.839641e+00	4.132270e-03	1.798084e-06	1.798084e-06
7.839641e+00	9.756162e+00	2.878865e-03	1.345349e-06	1.345349e-06
9.756162e+00	1.214121e+01	1.979635e-03	1.000058e-06	1.000058e-06
1.214121e+01	1.510931e+01	1.344432e-03	7.387733e-07	7.387733e-07
1.510931e+01	1.880302e+01	8.970647e-04	5.409555e-07	5.409555e-07
1.880302e+01	2.339970e+01	5.845358e-04	3.914393e-07	3.914393e-07
2.339970e+01	2.912012e+01	3.692117e-04	2.788720e-07	2.788720e-07
2.912012e+01	3.623898e+01	2.235053e-04	1.945001e-07	1.945001e-07
3.623898e+01	4.509816e+01	1.254308e-04	1.306130e-07	1.306130e-07
4.509816e+01	5.612310e+01	6.208985e-05	8.237649e-08	8.237649e-08
5.612310e+01	6.984326e+01	2.256743e-05	4.451870e-08	4.451870e-08
6.984326e+01	8.691752e+01	4.932068e-06	1.865626e-08	1.865626e-08
8.691752e+01	1.081659e+02	4.519545e-07	5.062505e-09	5.062505e-09
1.081659e+02	1.346087e+02	4.442828e-08	1.422843e-09	1.422843e-09
1.346087e+02	1.675158e+02	2.929291e-10	1.035661e-10	1.035661e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__NTrials]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__NTrials]
Path=MCATNLOS[EXTRA__NTrials]
ScaledBy=3.99999894755056530e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	9.640640e-03	1.255956e-04	1.255956e-04
1.244465e-03	1.548694e-03	1.182004e-02	1.246634e-04	1.246634e-04
1.548694e-03	1.927296e-03	1.458735e-02	1.241443e-04	1.241443e-04
1.927296e-03	2.398454e-03	1.865022e-02	1.258313e-04	1.258313e-04
2.398454e-03	2.984793e-03	2.353041e-02	1.266982e-04	1.266982e-04
2.984793e-03	3.714471e-03	2.971720e-02	1.276346e-04	1.276346e-04
3.714471e-03	4.622531e-03	3.822918e-02	1.297688e-04	1.297688e-04
4.622531e-03	5.752580e-03	5.091423e-02	1.342459e-04	1.342459e-04
5.752580e-03	7.158887e-03	7.800630e-02	1.489549e-04	1.489549e-04
7.158887e-03	8.908987e-03	1.324219e-01	1.739716e-04	1.739716e-04
8.908987e-03	1.108693e-02	3.259236e+00	7.736861e-04	7.736861e-04
1.108693e-02	1.379730e-02	5.221793e+00	8.778608e-04	8.778608e-04
1.379730e-02	1.717026e-02	4.154446e+00	7.019092e-04	7.019092e-04
1.717026e-02	2.136779e-02	3.313165e+00	5.618946e-04	5.618946e-04
2.136779e-02	2.659148e-02	2.662034e+00	4.514901e-04	4.514901e-04
2.659148e-02	3.309218e-02	2.096588e+00	3.591754e-04	3.591754e-04
3.309218e-02	4.118207e-02	1.620392e+00	2.830536e-04	2.830536e-04
4.118207e-02	5.124966e-02	1.245771e+00	2.224777e-04	2.224777e-04
5.124966e-02	6.377843e-02	9.575353e-01	1.748450e-04	1.748450e-04
6.377843e-02	7.937005e-02	7.349037e-01	1.373092e-04	1.373092e-04
7.937005e-02	9.877329e-02	5.629055e-01	1.077236e-04	1.077236e-04
9.877329e-02	1.229199e-01	4.301349e-01	8.441204e-05	8.441204e-05
1.229199e-01	1.529696e-01	3.281940e-01	6.609604e-05	6.609604e-05
1.529696e-01	1.903654e-01	2.497892e-01	5.168987e-05	5.168987e-05
1.903654e-01	2.369031e-01	1.898116e-01	4.039141e-05	4.039141e-05
2.369031e-01	2.948178e-01	1.439482e-01	3.153108e-05	3.153108e-05
2.948178e-01	3.668905e-01	1.087362e-01	2.456585e-05	2.456585e-05
3.668905e-01	4.565826e-01	8.195157e-02	1.911752e-05	1.911752e-05
4.565826e-01	5.682012e-01	6.159414e-02	1.485701e-05	1.485701e-05
5.682012e-01	7.071068e-01	4.604864e-02	1.151539e-05	1.151539e-05
7.071068e-01	8.799699e-01	3.431388e-02	8.910739e-06	8.910739e-06
8.799699e-01	1.095092e+00	2.550733e-02	6.886841e-06	6.886841e-06
1.095092e+00	1.362804e+00	1.891315e-02	5.315916e-06	5.315916e-06
1.362804e+00	1.695963e+00	1.397204e-02	4.095756e-06	4.095756e-06
1.695963e+00	2.110567e+00	1.022512e-02	3.140852e-06	3.140852e-06
2.110567e+00	2.626528e+00	7.433207e-03	2.400545e-06	2.400545e-06
2.626528e+00	3.268623e+00	5.374630e-03	1.829804e-06	1.829804e-06
3.268623e+00	4.067688e+00	3.854609e-03	1.389086e-06	1.389086e-06
4.067688e+00	5.062097e+00	2.744261e-03	1.050655e-06	1.050655e-06
5.062097e+00	6.299605e+00	1.946907e-03	7.932839e-07	7.932839e-07
6.299605e+00	7.839641e+00	1.371787e-03	5.969087e-07	5.969087e-07
7.839641e+00	9.756162e+00	9.556942e-04	4.466143e-07	4.466143e-07
9.756162e+00	1.214121e+01	6.571780e-04	3.319886e-07	3.319886e-07
1.214121e+01	1.510931e+01	4.463101e-04	2.452501e-07	2.452501e-07
1.510931e+01	1.880302e+01	2.977979e-04	1.795806e-07	1.795806e-07
1.880302e+01	2.339970e+01	1.940480e-04	1.299460e-07	1.299460e-07
2.339970e+01	2.912012e+01	1.225669e-04	9.257689e-08	9.257689e-08
2.912012e+01	3.623898e+01	7.419687e-05	6.456803e-08	6.456803e-08
3.623898e+01	4.509816e+01	4.163915e-05	4.335948e-08	4.335948e-08
4.509816e+01	5.612310e+01	2.061191e-05	2.734645e-08	2.734645e-08
5.612310e+01	6.984326e+01	7.491691e-06	1.477884e-08	1.477884e-08
6.984326e+01	8.691752e+01	1.637294e-06	6.193303e-09	6.193303e-09
8.691752e+01	1.081659e+02	1.500349e-07	1.680595e-09	1.680595e-09
1.081659e+02	1.346087e+02	1.474881e-08	4.723400e-10	4.723400e-10
1.346087e+02	1.675158e+02	9.724342e-11	3.438074e-11	3.438074e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__MEWeight]
Path=MCATNLOS[EXTRA__MEWeight]
ScaledBy=3.99999895428651881e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.908027e-02	3.340784e-04	3.340784e-04
1.244465e-03	1.548694e-03	2.338192e-02	3.302548e-04	3.302548e-04
1.548694e-03	1.927296e-03	2.881641e-02	3.297009e-04	3.297009e-04
1.927296e-03	2.398454e-03	3.671552e-02	3.329479e-04	3.329479e-04
2.398454e-03	2.984793e-03	4.670162e-02	3.371132e-04	3.371132e-04
2.984793e-03	3.714471e-03	5.860933e-02	3.380988e-04	3.380988e-04
3.714471e-03	4.622531e-03	7.547879e-02	3.445024e-04	3.445024e-04
4.622531e-03	5.752580e-03	1.011721e-01	3.573186e-04	3.573186e-04
5.752580e-03	7.158887e-03	1.572691e-01	3.995026e-04	3.995026e-04
7.158887e-03	8.908987e-03	2.674265e-01	4.669861e-04	4.669861e-04
8.908987e-03	1.108693e-02	6.428671e+00	2.051119e-03	2.051119e-03
1.108693e-02	1.379730e-02	1.029953e+01	2.326829e-03	2.326829e-03
1.379730e-02	1.717026e-02	8.203613e+00	1.861755e-03	1.861755e-03
1.717026e-02	2.136779e-02	6.545947e+00	1.490561e-03	1.490561e-03
2.136779e-02	2.659148e-02	5.260507e+00	1.197862e-03	1.197862e-03
2.659148e-02	3.309218e-02	4.152590e+00	9.540512e-04	9.540512e-04
3.309218e-02	4.118207e-02	3.218929e+00	7.528750e-04	7.528750e-04
4.118207e-02	5.124966e-02	2.483507e+00	5.928365e-04	5.928365e-04
5.124966e-02	6.377843e-02	1.914489e+00	4.665384e-04	4.665384e-04
6.377843e-02	7.937005e-02	1.475068e+00	3.671216e-04	3.671216e-04
7.937005e-02	9.877329e-02	1.133450e+00	2.884507e-04	2.884507e-04
9.877329e-02	1.229199e-01	8.692268e-01	2.264674e-04	2.264674e-04
1.229199e-01	1.529696e-01	6.650596e-01	1.775523e-04	1.775523e-04
1.529696e-01	1.903654e-01	5.078001e-01	1.390643e-04	1.390643e-04
1.903654e-01	2.369031e-01	3.869317e-01	1.088354e-04	1.088354e-04
2.369031e-01	2.948178e-01	2.942039e-01	8.507359e-05	8.507359e-05
2.948178e-01	3.668905e-01	2.225980e-01	6.632349e-05	6.632349e-05
3.668905e-01	4.565826e-01	1.681487e-01	5.167446e-05	5.167446e-05
4.565826e-01	5.682012e-01	1.266172e-01	4.019917e-05	4.019917e-05
5.682012e-01	7.071068e-01	9.484016e-02	3.118139e-05	3.118139e-05
7.071068e-01	8.799699e-01	7.079839e-02	2.414788e-05	2.414788e-05
8.799699e-01	1.095092e+00	5.273944e-02	1.868364e-05	1.868364e-05
1.095092e+00	1.362804e+00	3.919772e-02	1.443880e-05	1.443880e-05
1.362804e+00	1.695963e+00	2.903491e-02	1.114136e-05	1.114136e-05
1.695963e+00	2.110567e+00	2.126722e-02	8.546549e-06	8.546549e-06
2.110567e+00	2.626528e+00	1.547276e-02	6.533965e-06	6.533965e-06
2.626528e+00	3.268623e+00	1.120144e-02	4.983326e-06	4.983326e-06
3.268623e+00	4.067688e+00	8.038509e-03	3.783468e-06	3.783468e-06
4.067688e+00	5.062097e+00	5.727743e-03	2.862931e-06	2.862931e-06
5.062097e+00	6.299605e+00	4.068119e-03	2.162711e-06	2.162711e-06
6.299605e+00	7.839641e+00	2.872776e-03	1.629674e-06	1.629674e-06
7.839641e+00	9.756162e+00	2.002869e-03	1.219540e-06	1.219540e-06
9.756162e+00	1.214121e+01	1.377901e-03	9.067710e-07	9.067710e-07
1.214121e+01	1.510931e+01	9.367996e-04	6.699758e-07	6.699758e-07
1.510931e+01	1.880302e+01	6.257865e-04	4.911033e-07	4.911033e-07
1.880302e+01	2.339970e+01	4.078922e-04	3.553070e-07	3.553070e-07
2.339970e+01	2.912012e+01	2.575003e-04	2.530299e-07	2.530299e-07
2.912012e+01	3.623898e+01	1.556432e-04	1.762936e-07	1.762936e-07
3.623898e+01	4.509816e+01	8.715620e-05	1.183085e-07	1.183085e-07
4.509816e+01	5.612310e+01	4.260999e-05	7.418880e-08	7.418880e-08
5.612310e+01	6.984326e+01	1.465625e-05	3.896897e-08	3.896897e-08
6.984326e+01	8.691752e+01	2.602365e-06	1.470627e-08	1.470627e-08
8.691752e+01	1.081659e+02	1.334874e-08	8.654712e-10	8.654712e-10
1.081659e+02	1.346087e+02	9.691141e-11	3.387264e-12	3.387264e-12
1.346087e+02	1.675158e+02	5.138611e-13	1.857204e-13	1.857204e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS
Path=MCATNLOS
ScaledBy=3.99999887606262237e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.512086e-03	2.466614e-04	2.466614e-04
1.244465e-03	1.548694e-03	1.076162e-02	2.207536e-04	2.207536e-04
1.548694e-03	1.927296e-03	1.256934e-02	5.312949e-04	5.312949e-04
1.927296e-03	2.398454e-03	1.693449e-02	2.388755e-04	2.388755e-04
2.398454e-03	2.984793e-03	2.021505e-02	7.843683e-04	7.843683e-04
2.984793e-03	3.714471e-03	2.689214e-02	4.125016e-04	4.125016e-04
3.714471e-03	4.622531e-03	3.477405e-02	2.658843e-04	2.658843e-04
4.622531e-03	5.752580e-03	4.569555e-02	5.695341e-04	5.695341e-04
5.752580e-03	7.158887e-03	7.088269e-02	4.124707e-04	4.124707e-04
7.158887e-03	8.908987e-03	1.195290e-01	6.212259e-04	6.212259e-04
8.908987e-03	1.108693e-02	2.912213e+00	3.028133e-03	3.028133e-03
1.108693e-02	1.379730e-02	4.670333e+00	3.314669e-03	3.314669e-03
1.379730e-02	1.717026e-02	3.715289e+00	2.550236e-03	2.550236e-03
1.717026e-02	2.136779e-02	2.958730e+00	2.136112e-03	2.136112e-03
2.136779e-02	2.659148e-02	2.377779e+00	1.682595e-03	1.682595e-03
2.659148e-02	3.309218e-02	1.871260e+00	1.373246e-03	1.373246e-03
3.309218e-02	4.118207e-02	1.448645e+00	1.050979e-03	1.050979e-03
4.118207e-02	5.124966e-02	1.113796e+00	8.316305e-04	8.316305e-04
5.124966e-02	6.377843e-02	8.565470e-01	6.419025e-04	6.419025e-04
6.377843e-02	7.937005e-02	6.556323e-01	5.551472e-04	5.551472e-04
7.937005e-02	9.877329e-02	5.030574e-01	3.960580e-04	3.960580e-04
9.877329e-02	1.229199e-01	3.833837e-01	3.253313e-04	3.253313e-04
1.229199e-01	1.529696e-01	2.922949e-01	2.569139e-04	2.569139e-04
1.529696e-01	1.903654e-01	2.220386e-01	1.881764e-04	1.881764e-04
1.903654e-01	2.369031e-01	1.681955e-01	1.484854e-04	1.484854e-04
2.369031e-01	2.948178e-01	1.273795e-01	1.147562e-04	1.147562e-04
2.948178e-01	3.668905e-01	9.616348e-02	8.530857e-05	8.530857e-05
3.668905e-01	4.565826e-01	7.217901e-02	6.956276e-05	6.956276e-05
4.565826e-01	5.682012e-01	5.415832e-02	5.191201e-05	5.191201e-05
5.682012e-01	7.071068e-01	4.043751e-02	4.152328e-05	4.152328e-05
7.071068e-01	8.799699e-01	3.011380e-02	3.235828e-05	3.235828e-05
8.799699e-01	1.095092e+00	2.236328e-02	2.304748e-05	2.304748e-05
1.095092e+00	1.362804e+00	1.648365e-02	1.924279e-05	1.924279e-05
1.362804e+00	1.695963e+00	1.211181e-02	1.451496e-05	1.451496e-05
1.695963e+00	2.110567e+00	8.874186e-03	1.125793e-05	1.125793e-05
2.110567e+00	2.626528e+00	6.457496e-03	9.133904e-06	9.133904e-06
2.626528e+00	3.268623e+00	4.672130e-03	6.402604e-06	6.402604e-06
3.268623e+00	4.067688e+00	3.362740e-03	4.972408e-06	4.972408e-06
4.067688e+00	5.062097e+00	2.405118e-03	3.730760e-06	3.730760e-06
5.062097e+00	6.299605e+00	1.703204e-03	2.774238e-06	2.774238e-06
6.299605e+00	7.839641e+00	1.195851e-03	2.063756e-06	2.063756e-06
7.839641e+00	9.756162e+00	8.344255e-04	1.481230e-06	1.481230e-06
9.756162e+00	1.214121e+01	5.722887e-04	1.095231e-06	1.095231e-06
1.214121e+01	1.510931e+01	3.867161e-04	8.291806e-07	8.291806e-07
1.510931e+01	1.880302e+01	2.581716e-04	5.461881e-07	5.461881e-07
1.880302e+01	2.339970e+01	1.674919e-04	4.051911e-07	4.051911e-07
2.339970e+01	2.912012e+01	1.047046e-04	3.447169e-07	3.447169e-07
2.912012e+01	3.623898e+01	6.341826e-05	2.093201e-07	2.093201e-07
3.623898e+01	4.509816e+01	3.573474e-05	1.262254e-07	1.262254e-07
4.509816e+01	5.612310e+01	1.776377e-05	1.036059e-07	1.036059e-07
5.612310e+01	6.984326e+01	6.449697e-06	3.901426e-08	3.901426e-08
6.984326e+01	8.691752e+01	1.384607e-06	1.886137e-08	1.886137e-08
8.691752e+01	1.081659e+02	1.285795e-07	1.805634e-09	1.805634e-09
1.081659e+02	1.346087e+02	1.243416e-08	4.777624e-10	4.777624e-10
1.346087e+02	1.675158e+02	7.839700e-11	2.884763e-11	2.884763e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__WeightNormalisation]
Path=MCATNLOH[EXTRA__WeightNormalisation]
ScaledBy=3.99999988205051387e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.891089e-03	1.972156e-04	1.972156e-04
1.244465e-03	1.548694e-03	9.838145e-03	1.973956e-04	1.973956e-04
1.548694e-03	1.927296e-03	1.222429e-02	1.972430e-04	1.972430e-04
1.927296e-03	2.398454e-03	1.555400e-02	1.994430e-04	1.994430e-04
2.398454e-03	2.984793e-03	1.968493e-02	2.011285e-04	2.011285e-04
2.984793e-03	3.714471e-03	2.423971e-02	2.000687e-04	2.000687e-04
3.714471e-03	4.622531e-03	3.177066e-02	2.053227e-04	2.053227e-04
4.622531e-03	5.752580e-03	4.074730e-02	2.084404e-04	2.084404e-04
5.752580e-03	7.158887e-03	5.583371e-02	2.187204e-04	2.187204e-04
7.158887e-03	8.908987e-03	8.540203e-02	2.424844e-04	2.424844e-04
8.908987e-03	1.108693e-02	3.039796e+00	1.296821e-03	1.296821e-03
1.108693e-02	1.379730e-02	5.056760e+00	1.499350e-03	1.499350e-03
1.379730e-02	1.717026e-02	4.223483e+00	1.228318e-03	1.228318e-03
1.717026e-02	2.136779e-02	3.551272e+00	1.009662e-03	1.009662e-03
2.136779e-02	2.659148e-02	3.040192e+00	8.374193e-04	8.374193e-04
2.659148e-02	3.309218e-02	2.491873e+00	6.796166e-04	6.796166e-04
3.309218e-02	4.118207e-02	1.964935e+00	5.409834e-04	5.409834e-04
4.118207e-02	5.124966e-02	1.547714e+00	4.303916e-04	4.303916e-04
5.124966e-02	6.377843e-02	1.223747e+00	3.430620e-04	3.430620e-04
6.377843e-02	7.937005e-02	9.663877e-01	2.732822e-04	2.732822e-04
7.937005e-02	9.877329e-02	7.614239e-01	2.174489e-04	2.174489e-04
9.877329e-02	1.229199e-01	5.996486e-01	1.729822e-04	1.729822e-04
1.229199e-01	1.529696e-01	4.706044e-01	1.373691e-04	1.373691e-04
1.529696e-01	1.903654e-01	3.680972e-01	1.089058e-04	1.089058e-04
1.903654e-01	2.369031e-01	2.858257e-01	8.602592e-05	8.602592e-05
2.369031e-01	2.948178e-01	2.249013e-01	6.840419e-05	6.840419e-05
2.948178e-01	3.668905e-01	1.764177e-01	5.430838e-05	5.430838e-05
3.668905e-01	4.565826e-01	1.387386e-01	4.317207e-05	4.317207e-05
4.565826e-01	5.682012e-01	1.085892e-01	3.423783e-05	3.423783e-05
5.682012e-01	7.071068e-01	8.487361e-02	2.713361e-05	2.713361e-05
7.071068e-01	8.799699e-01	6.635251e-02	2.150595e-05	2.150595e-05
8.799699e-01	1.095092e+00	5.164723e-02	1.700834e-05	1.700834e-05
1.095092e+00	1.362804e+00	4.029154e-02	1.346648e-05	1.346648e-05
1.362804e+00	1.695963e+00	3.132192e-02	1.064338e-05	1.064338e-05
1.695963e+00	2.110567e+00	2.425196e-02	8.395332e-06	8.395332e-06
2.110567e+00	2.626528e+00	1.869297e-02	6.607117e-06	6.607117e-06
2.626528e+00	3.268623e+00	1.432926e-02	5.185533e-06	5.185533e-06
3.268623e+00	4.067688e+00	1.092765e-02	4.059321e-06	4.059321e-06
4.067688e+00	5.062097e+00	8.304279e-03	3.172120e-06	3.172120e-06
5.062097e+00	6.299605e+00	6.303158e-03	2.477343e-06	2.477343e-06
6.299605e+00	7.839641e+00	4.722451e-03	1.922204e-06	1.922204e-06
7.839641e+00	9.756162e+00	3.553433e-03	1.494681e-06	1.494681e-06
9.756162e+00	1.214121e+01	2.662042e-03	1.159685e-06	1.159685e-06
1.214121e+01	1.510931e+01	1.982939e-03	8.972150e-07	8.972150e-07
1.510931e+01	1.880302e+01	1.463516e-03	6.909529e-07	6.909529e-07
1.880302e+01	2.339970e+01	1.062363e-03	5.277102e-07	5.277102e-07
2.339970e+01	2.912012e+01	7.610004e-04	4.003682e-07	4.003682e-07
2.912012e+01	3.623898e+01	5.340712e-04	3.006599e-07	3.006599e-07
3.623898e+01	4.509816e+01	3.628703e-04	2.221571e-07	2.221571e-07
4.509816e+01	5.612310e+01	2.330635e-04	1.595990e-07	1.595990e-07
5.612310e+01	6.984326e+01	1.308257e-04	1.071885e-07	1.071885e-07
6.984326e+01	8.691752e+01	4.730338e-05	5.777717e-08	5.777717e-08
8.691752e+01	1.081659e+02	1.593126e-06	9.504805e-09	9.504805e-09
1.081659e+02	1.346087e+02	3.968925e-08	1.344819e-09	1.344819e-09
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__NTrials]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__NTrials]
Path=MCATNLOH[EXTRA__NTrials]
ScaledBy=3.99999969078168403e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.619598e-03	6.546949e-05	6.546949e-05
1.244465e-03	1.548694e-03	3.265961e-03	6.552924e-05	6.552924e-05
1.548694e-03	1.927296e-03	4.058087e-03	6.547857e-05	6.547857e-05
1.927296e-03	2.398454e-03	5.163448e-03	6.620893e-05	6.620893e-05
2.398454e-03	2.984793e-03	6.534786e-03	6.676845e-05	6.676845e-05
2.984793e-03	3.714471e-03	8.046837e-03	6.641665e-05	6.641665e-05
3.714471e-03	4.622531e-03	1.054688e-02	6.816080e-05	6.816080e-05
4.622531e-03	5.752580e-03	1.352685e-02	6.919578e-05	6.919578e-05
5.752580e-03	7.158887e-03	1.853536e-02	7.261010e-05	7.261010e-05
7.158887e-03	8.908987e-03	2.835084e-02	8.049734e-05	8.049734e-05
8.908987e-03	1.108693e-02	1.009118e+00	4.305046e-04	4.305046e-04
1.108693e-02	1.379730e-02	1.678688e+00	4.977380e-04	4.977380e-04
1.379730e-02	1.717026e-02	1.402066e+00	4.077641e-04	4.077641e-04
1.717026e-02	2.136779e-02	1.178913e+00	3.351767e-04	3.351767e-04
2.136779e-02	2.659148e-02	1.009250e+00	2.779974e-04	2.779974e-04
2.659148e-02	3.309218e-02	8.272251e-01	2.256118e-04	2.256118e-04
3.309218e-02	4.118207e-02	6.522980e-01	1.795898e-04	1.795898e-04
4.118207e-02	5.124966e-02	5.137934e-01	1.428767e-04	1.428767e-04
5.124966e-02	6.377843e-02	4.062461e-01	1.138860e-04	1.138860e-04
6.377843e-02	7.937005e-02	3.208110e-01	9.072124e-05	9.072124e-05
7.937005e-02	9.877329e-02	2.527693e-01	7.218635e-05	7.218635e-05
9.877329e-02	1.229199e-01	1.990648e-01	5.742475e-05	5.742475e-05
1.229199e-01	1.529696e-01	1.562261e-01	4.560230e-05	4.560230e-05
1.529696e-01	1.903654e-01	1.221969e-01	3.615337e-05	3.615337e-05
1.903654e-01	2.369031e-01	9.488535e-02	2.855796e-05	2.855796e-05
2.369031e-01	2.948178e-01	7.466032e-02	2.270810e-05	2.270810e-05
2.948178e-01	3.668905e-01	5.856523e-02	1.802870e-05	1.802870e-05
3.668905e-01	4.565826e-01	4.605695e-02	1.433179e-05	1.433179e-05
4.565826e-01	5.682012e-01	3.604828e-02	1.136591e-05	1.136591e-05
5.682012e-01	7.071068e-01	2.817543e-02	9.007526e-06	9.007526e-06
7.071068e-01	8.799699e-01	2.202699e-02	7.139314e-06	7.139314e-06
8.799699e-01	1.095092e+00	1.714528e-02	5.646247e-06	5.646247e-06
1.095092e+00	1.362804e+00	1.337555e-02	4.470458e-06	4.470458e-06
1.362804e+00	1.695963e+00	1.039791e-02	3.533274e-06	3.533274e-06
1.695963e+00	2.110567e+00	8.050906e-03	2.786991e-06	2.786991e-06
2.110567e+00	2.626528e+00	6.205492e-03	2.193359e-06	2.193359e-06
2.626528e+00	3.268623e+00	4.756872e-03	1.721436e-06	1.721436e-06
3.268623e+00	4.067688e+00	3.627641e-03	1.347570e-06	1.347570e-06
4.067688e+00	5.062097e+00	2.756765e-03	1.053046e-06	1.053046e-06
5.062097e+00	6.299605e+00	2.092454e-03	8.224014e-07	8.224014e-07
6.299605e+00	7.839641e+00	1.567708e-03	6.381127e-07	6.381127e-07
7.839641e+00	9.756162e+00	1.179630e-03	4.961879e-07	4.961879e-07
9.756162e+00	1.214121e+01	8.837160e-04	3.849796e-07	3.849796e-07
1.214121e+01	1.510931e+01	6.582747e-04	2.978477e-07	2.978477e-07
1.510931e+01	1.880302e+01	4.858421e-04	2.293750e-07	2.293750e-07
1.880302e+01	2.339970e+01	3.526717e-04	1.751835e-07	1.751835e-07
2.339970e+01	2.912012e+01	2.526287e-04	1.329099e-07	1.329099e-07
2.912012e+01	3.623898e+01	1.772952e-04	9.980985e-08	9.980985e-08
3.623898e+01	4.509816e+01	1.204618e-04	7.374940e-08	7.374940e-08
4.509816e+01	5.612310e+01	7.736988e-05	5.298194e-08	5.298194e-08
5.612310e+01	6.984326e+01	4.343008e-05	3.558325e-08	3.558325e-08
6.984326e+01	8.691752e+01	1.570326e-05	1.918024e-08	1.918024e-08
8.691752e+01	1.081659e+02	5.288686e-07	3.155302e-09	3.155302e-09
1.081659e+02	1.346087e+02	1.317561e-08	4.464385e-10	4.464385e-10
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__MEWeight]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__MEWeight]
Path=MCATNLOH[EXTRA__MEWeight]
ScaledBy=4.00904485977619593e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	-1.008971e-06	3.824266e-07	3.824266e-07
1.244465e-03	1.548694e-03	-2.337794e-06	1.022766e-06	1.022766e-06
1.548694e-03	1.927296e-03	7.556505e-07	1.126624e-06	1.126624e-06
1.927296e-03	2.398454e-03	-2.274392e-06	1.184769e-06	1.184769e-06
2.398454e-03	2.984793e-03	-2.917995e-06	1.760718e-06	1.760718e-06
2.984793e-03	3.714471e-03	-1.166087e-06	7.219103e-07	7.219103e-07
3.714471e-03	4.622531e-03	-5.880081e-06	1.074272e-06	1.074272e-06
4.622531e-03	5.752580e-03	-6.701803e-06	1.154322e-06	1.154322e-06
5.752580e-03	7.158887e-03	-4.324110e-06	1.746107e-06	1.746107e-06
7.158887e-03	8.908987e-03	-1.155113e-05	5.741494e-06	5.741494e-06
8.908987e-03	1.108693e-02	-2.949382e-04	1.846159e-05	1.846159e-05
1.108693e-02	1.379730e-02	-5.131222e-04	1.935141e-05	1.935141e-05
1.379730e-02	1.717026e-02	-4.093316e-04	1.182774e-05	1.182774e-05
1.717026e-02	2.136779e-02	-3.102458e-04	8.562176e-06	8.562176e-06
2.136779e-02	2.659148e-02	-2.550779e-04	6.727245e-06	6.727245e-06
2.659148e-02	3.309218e-02	-2.167613e-04	4.980509e-06	4.980509e-06
3.309218e-02	4.118207e-02	-1.556889e-04	3.747304e-06	3.747304e-06
4.118207e-02	5.124966e-02	-1.176304e-04	2.841783e-06	2.841783e-06
5.124966e-02	6.377843e-02	-9.639534e-05	2.087044e-06	2.087044e-06
6.377843e-02	7.937005e-02	-7.505404e-05	1.562380e-06	1.562380e-06
7.937005e-02	9.877329e-02	-5.808174e-05	1.131790e-06	1.131790e-06
9.877329e-02	1.229199e-01	-4.528089e-05	8.310431e-07	8.310431e-07
1.229199e-01	1.529696e-01	-3.562774e-05	5.938065e-07	5.938065e-07
1.529696e-01	1.903654e-01	-2.636475e-05	4.150273e-07	4.150273e-07
1.903654e-01	2.369031e-01	-2.042322e-05	2.886735e-07	2.886735e-07
2.369031e-01	2.948178e-01	-1.574164e-05	1.992402e-07	1.992402e-07
2.948178e-01	3.668905e-01	-1.227858e-05	1.369121e-07	1.369121e-07
3.668905e-01	4.565826e-01	-9.484531e-06	9.154428e-08	9.154428e-08
4.565826e-01	5.682012e-01	-7.410124e-06	6.059290e-08	6.059290e-08
5.682012e-01	7.071068e-01	-5.693223e-06	4.103876e-08	4.103876e-08
7.071068e-01	8.799699e-01	-4.437653e-06	2.728399e-08	2.728399e-08
8.799699e-01	1.095092e+00	-3.418508e-06	1.849603e-08	1.849603e-08
1.095092e+00	1.362804e+00	-2.609168e-06	1.274823e-08	1.274823e-08
1.362804e+00	1.695963e+00	-2.019721e-06	8.780063e-09	8.780063e-09
1.695963e+00	2.110567e+00	-1.569132e-06	6.110753e-09	6.110753e-09
2.110567e+00	2.626528e+00	-1.202442e-06	4.247054e-09	4.247054e-09
2.626528e+00	3.268623e+00	-9.078688e-07	2.989545e-09	2.989545e-09
3.268623e+00	4.067688e+00	-6.948103e-07	2.085556e-09	2.085556e-09
4.067688e+00	5.062097e+00	-5.292140e-07	1.437051e-09	1.437051e-09
5.062097e+00	6.299605e+00	-3.984704e-07	9.840330e-10	9.840330e-10
6.299605e+00	7.839641e+00	-3.001045e-07	6.563905e-10	6.563905e-10
7.839641e+00	9.756162e+00	-2.250936e-07	4.318038e-10	4.318038e-10
9.756162e+00	1.214121e+01	-1.681242e-07	2.878142e-10	2.878142e-10
1.214121e+01	1.510931e+01	-1.246736e-07	1.977441e-10	1.977441e-10
1.510931e+01	1.880302e+01	-9.183458e-08	1.350848e-10	1.350848e-10
1.880302e+01	2.339970e+01	-6.668317e-08	9.216116e-11	9.216116e-11
2.339970e+01	2.912012e+01	-4.764606e-08	6.233277e-11	6.233277e-11
2.912012e+01	3.623898e+01	-3.338650e-08	4.168670e-11	4.168670e-11
3.623898e+01	4.509816e+01	-2.265508e-08	2.771485e-11	2.771485e-11
4.509816e+01	5.612310e+01	-1.462965e-08	1.831112e-11	1.831112e-11
5.612310e+01	6.984326e+01	-8.334152e-09	1.133207e-11	1.133207e-11
6.984326e+01	8.691752e+01	-3.122080e-09	5.579741e-12	5.579741e-12
8.691752e+01	1.081659e+02	-4.318628e-11	5.331164e-13	5.331164e-13
1.081659e+02	1.346087e+02	-5.615120e-15	2.402711e-16	2.402711e-16
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH
Path=MCATNLOH
ScaledBy=3.99999804783477331e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.370732e-04	3.006354e-05	3.006354e-05
1.244465e-03	1.548694e-03	6.008480e-04	2.807159e-05	2.807159e-05
1.548694e-03	1.927296e-03	6.580525e-04	2.868327e-05	2.868327e-05
1.927296e-03	2.398454e-03	8.386023e-04	2.909641e-05	2.909641e-05
2.398454e-03	2.984793e-03	1.092416e-03	2.814952e-05	2.814952e-05
2.984793e-03	3.714471e-03	1.347208e-03	2.822813e-05	2.822813e-05
3.714471e-03	4.622531e-03	1.708704e-03	2.961893e-05	2.961893e-05
4.622531e-03	5.752580e-03	2.155722e-03	2.964582e-05	2.964582e-05
5.752580e-03	7.158887e-03	2.995960e-03	3.235358e-05	3.235358e-05
7.158887e-03	8.908987e-03	4.457650e-03	3.578856e-05	3.578856e-05
8.908987e-03	1.108693e-02	2.045732e-01	2.101401e-04	2.101401e-04
1.108693e-02	1.379730e-02	3.415344e-01	2.441240e-04	2.441240e-04
1.379730e-02	1.717026e-02	2.829130e-01	1.981697e-04	1.981697e-04
1.717026e-02	2.136779e-02	2.356176e-01	1.614854e-04	1.614854e-04
2.136779e-02	2.659148e-02	1.990960e-01	1.321339e-04	1.321339e-04
2.659148e-02	3.309218e-02	1.630964e-01	1.074484e-04	1.074484e-04
3.309218e-02	4.118207e-02	1.288587e-01	8.622995e-05	8.622995e-05
4.118207e-02	5.124966e-02	1.011854e-01	6.894192e-05	6.894192e-05
5.124966e-02	6.377843e-02	7.941889e-02	5.512626e-05	5.512626e-05
6.377843e-02	7.937005e-02	6.220805e-02	4.397937e-05	4.397937e-05
7.937005e-02	9.877329e-02	4.873415e-02	3.508048e-05	3.508048e-05
9.877329e-02	1.229199e-01	3.806360e-02	2.806890e-05	2.806890e-05
1.229199e-01	1.529696e-01	2.971292e-02	2.237622e-05	2.237622e-05
1.529696e-01	1.903654e-01	2.318926e-02	1.788241e-05	1.788241e-05
1.903654e-01	2.369031e-01	1.805913e-02	1.431419e-05	1.431419e-05
2.369031e-01	2.948178e-01	1.407932e-02	1.136045e-05	1.136045e-05
2.948178e-01	3.668905e-01	1.090868e-02	9.054535e-06	9.054535e-06
3.668905e-01	4.565826e-01	8.474378e-03	7.155593e-06	7.155593e-06
4.565826e-01	5.682012e-01	6.573452e-03	5.688920e-06	5.688920e-06
5.682012e-01	7.071068e-01	5.077085e-03	4.533149e-06	4.533149e-06
7.071068e-01	8.799699e-01	3.927308e-03	3.580549e-06	3.580549e-06
8.799699e-01	1.095092e+00	3.025006e-03	2.832541e-06	2.832541e-06
1.095092e+00	1.362804e+00	2.328477e-03	2.237669e-06	2.237669e-06
1.362804e+00	1.695963e+00	1.787687e-03	1.765885e-06	1.765885e-06
1.695963e+00	2.110567e+00	1.368576e-03	1.394998e-06	1.394998e-06
2.110567e+00	2.626528e+00	1.048725e-03	1.101792e-06	1.101792e-06
2.626528e+00	3.268623e+00	8.010531e-04	8.667649e-07	8.667649e-07
3.268623e+00	4.067688e+00	6.105965e-04	6.844405e-07	6.844405e-07
4.067688e+00	5.062097e+00	4.644070e-04	5.375401e-07	5.375401e-07
5.062097e+00	6.299605e+00	3.529428e-04	4.212370e-07	4.212370e-07
6.299605e+00	7.839641e+00	2.671375e-04	3.316428e-07	3.316428e-07
7.839641e+00	9.756162e+00	2.016745e-04	2.576802e-07	2.576802e-07
9.756162e+00	1.214121e+01	1.527685e-04	1.996489e-07	1.996489e-07
1.214121e+01	1.510931e+01	1.153115e-04	1.539574e-07	1.539574e-07
1.510931e+01	1.880302e+01	8.696156e-05	1.180329e-07	1.180329e-07
1.880302e+01	2.339970e+01	6.528159e-05	9.044020e-08	9.044020e-08
2.339970e+01	2.912012e+01	4.916034e-05	6.873369e-08	6.873369e-08
2.912012e+01	3.623898e+01	3.675431e-05	5.151322e-08	5.151322e-08
3.623898e+01	4.509816e+01	2.748918e-05	3.818651e-08	3.818651e-08
4.509816e+01	5.612310e+01	2.028435e-05	2.788694e-08	2.788694e-08
5.612310e+01	6.984326e+01	1.428711e-05	1.988114e-08	1.988114e-08
6.984326e+01	8.691752e+01	6.522936e-06	1.194084e-08	1.194084e-08
8.691752e+01	1.081659e+02	2.532745e-07	2.603246e-09	2.603246e-09
1.081659e+02	1.346087e+02	4.050501e-09	4.914820e-10	4.914820e-10
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/eenunu-500/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$m_{\nu \bar{\nu}}$ [GeV]
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV]
LegendXPos=0.4
LegendYPos=0.925
YMin=2e-7
YMax=0.5
DrawOnly=MCATNLO NLO LOSHOWER LO 
LegendOnly=MCATNLO NLO LO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1Reference=MCATNLO
RatioPlot1DrawOnly=MCATNLO NLO LOSHOWER LO
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot1YMin=0.8001
RatioPlot1YMax=1.1999
RatioPlot1YMajorTickMarks=10
RatioPlot2=1
RatioPlot2Legend=1
RatioPlot2LegendOnly=MCATNLOS MCATNLOH
RatioPlot2LegendXPos=0.05
RatioPlot2LegendYPos=0.65
RatioPlot2Reference=MCATNLO
RatioPlot2DrawOnly=MCATNLO MCATNLOS MCATNLOH
RatioPlot2YLabel=Decomposition
RatioPlot2YMin=-0.1999
RatioPlot2YMax=1.1999
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999877304197960e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	1.932733e-04	2.076683e-07	2.076683e-07
1.540000e+01	2.080000e+01	2.503480e-04	2.363504e-07	2.363504e-07
2.080000e+01	2.620000e+01	3.035307e-04	2.602469e-07	2.602469e-07
2.620000e+01	3.160000e+01	3.580619e-04	2.826593e-07	2.826593e-07
3.160000e+01	3.700000e+01	4.190843e-04	3.057982e-07	3.057982e-07
3.700000e+01	4.240000e+01	4.885631e-04	3.301753e-07	3.301753e-07
4.240000e+01	4.780000e+01	5.750144e-04	3.581983e-07	3.581983e-07
4.780000e+01	5.320000e+01	6.895476e-04	3.922530e-07	3.922530e-07
5.320000e+01	5.860000e+01	8.738459e-04	4.415721e-07	4.415721e-07
5.860000e+01	6.400000e+01	1.182561e-03	5.136839e-07	5.136839e-07
6.400000e+01	6.940000e+01	1.617107e-03	6.006943e-07	6.006943e-07
6.940000e+01	7.480000e+01	2.476506e-03	7.433680e-07	7.433680e-07
7.480000e+01	8.020000e+01	4.645356e-03	1.018107e-06	1.018107e-06
8.020000e+01	8.560000e+01	1.573122e-02	1.873551e-06	1.873551e-06
8.560000e+01	9.100000e+01	1.924889e-01	6.553706e-06	6.553706e-06
9.100000e+01	9.640000e+01	2.332357e-01	7.214093e-06	7.214093e-06
9.640000e+01	1.018000e+02	1.766005e-02	1.985089e-06	1.985089e-06
1.018000e+02	1.072000e+02	6.680119e-03	1.220889e-06	1.220889e-06
1.072000e+02	1.126000e+02	4.176415e-03	9.653526e-07	9.653526e-07
1.126000e+02	1.180000e+02	2.974537e-03	8.146928e-07	8.146928e-07
1.180000e+02	1.234000e+02	2.417522e-03	7.344623e-07	7.344623e-07
1.234000e+02	1.288000e+02	1.963635e-03	6.619338e-07	6.619338e-07
1.288000e+02	1.342000e+02	1.618679e-03	6.009863e-07	6.009863e-07
1.342000e+02	1.396000e+02	1.305994e-03	5.398271e-07	5.398271e-07
1.396000e+02	1.450000e+02	1.089668e-03	4.930957e-07	4.930957e-07
1.450000e+02	1.504000e+02	8.488393e-04	4.352080e-07	4.352080e-07
1.504000e+02	1.558000e+02	7.803944e-04	4.172932e-07	4.172932e-07
1.558000e+02	1.612000e+02	6.847283e-04	3.908799e-07	3.908799e-07
1.612000e+02	1.666000e+02	6.391991e-04	3.776611e-07	3.776611e-07
1.666000e+02	1.720000e+02	5.411813e-04	3.475006e-07	3.475006e-07
1.720000e+02	1.774000e+02	5.062796e-04	3.361084e-07	3.361084e-07
1.774000e+02	1.828000e+02	4.924331e-04	3.314804e-07	3.314804e-07
1.828000e+02	1.882000e+02	4.621131e-04	3.211133e-07	3.211133e-07
1.882000e+02	1.936000e+02	4.514081e-04	3.173722e-07	3.173722e-07
1.936000e+02	1.990000e+02	3.945839e-04	2.967248e-07	2.967248e-07
1.990000e+02	2.044000e+02	3.603863e-04	2.835752e-07	2.835752e-07
2.044000e+02	2.098000e+02	3.580702e-04	2.826625e-07	2.826625e-07
2.098000e+02	2.152000e+02	3.562004e-04	2.819235e-07	2.819235e-07
2.152000e+02	2.206000e+02	3.432617e-04	2.767558e-07	2.767558e-07
2.206000e+02	2.260000e+02	3.437322e-04	2.769455e-07	2.769455e-07
2.260000e+02	2.314000e+02	3.332319e-04	2.726826e-07	2.726826e-07
2.314000e+02	2.368000e+02	2.897730e-04	2.542805e-07	2.542805e-07
2.368000e+02	2.422000e+02	2.892157e-04	2.540359e-07	2.540359e-07
2.422000e+02	2.476000e+02	2.914596e-04	2.550195e-07	2.550195e-07
2.476000e+02	2.530000e+02	2.912130e-04	2.549116e-07	2.549116e-07
2.530000e+02	2.584000e+02	2.897500e-04	2.542705e-07	2.542705e-07
2.584000e+02	2.638000e+02	2.929130e-04	2.556545e-07	2.556545e-07
2.638000e+02	2.692000e+02	2.909537e-04	2.547981e-07	2.547981e-07
2.692000e+02	2.746000e+02	2.733891e-04	2.469873e-07	2.469873e-07
2.746000e+02	2.800000e+02	2.630489e-04	2.422716e-07	2.422716e-07
2.800000e+02	2.854000e+02	2.635098e-04	2.424837e-07	2.424837e-07
2.854000e+02	2.908000e+02	2.581713e-04	2.400149e-07	2.400149e-07
2.908000e+02	2.962000e+02	2.603341e-04	2.410181e-07	2.410181e-07
2.962000e+02	3.016000e+02	2.623380e-04	2.419439e-07	2.419439e-07
3.016000e+02	3.070000e+02	2.577752e-04	2.398306e-07	2.398306e-07
3.070000e+02	3.124000e+02	2.597567e-04	2.407507e-07	2.407507e-07
3.124000e+02	3.178000e+02	2.591794e-04	2.404831e-07	2.404831e-07
3.178000e+02	3.232000e+02	2.572885e-04	2.396042e-07	2.396042e-07
3.232000e+02	3.286000e+02	2.582043e-04	2.400301e-07	2.400301e-07
3.286000e+02	3.340000e+02	2.615304e-04	2.415713e-07	2.415713e-07
3.340000e+02	3.394000e+02	2.655078e-04	2.434013e-07	2.434013e-07
3.394000e+02	3.448000e+02	2.691419e-04	2.450613e-07	2.450613e-07
3.448000e+02	3.502000e+02	2.723093e-04	2.464992e-07	2.464992e-07
3.502000e+02	3.556000e+02	2.765176e-04	2.483966e-07	2.483966e-07
3.556000e+02	3.610000e+02	2.786413e-04	2.493486e-07	2.493486e-07
3.610000e+02	3.664000e+02	2.814794e-04	2.506153e-07	2.506153e-07
3.664000e+02	3.718000e+02	2.851574e-04	2.522473e-07	2.522473e-07
3.718000e+02	3.772000e+02	2.957517e-04	2.568903e-07	2.568903e-07
3.772000e+02	3.826000e+02	3.064748e-04	2.615059e-07	2.615059e-07
3.826000e+02	3.880000e+02	3.104206e-04	2.631839e-07	2.631839e-07
3.880000e+02	3.934000e+02	3.198263e-04	2.671415e-07	2.671415e-07
3.934000e+02	3.988000e+02	3.295100e-04	2.711555e-07	2.711555e-07
3.988000e+02	4.042000e+02	3.340363e-04	2.730115e-07	2.730115e-07
4.042000e+02	4.096000e+02	3.678206e-04	2.864852e-07	2.864852e-07
4.096000e+02	4.150000e+02	3.844802e-04	2.929013e-07	2.929013e-07
4.150000e+02	4.204000e+02	3.931902e-04	2.962003e-07	2.962003e-07
4.204000e+02	4.258000e+02	4.066430e-04	3.012249e-07	3.012249e-07
4.258000e+02	4.312000e+02	4.214413e-04	3.066569e-07	3.066569e-07
4.312000e+02	4.366000e+02	4.812006e-04	3.276780e-07	3.276780e-07
4.366000e+02	4.420000e+02	5.005002e-04	3.341845e-07	3.341845e-07
4.420000e+02	4.474000e+02	5.189059e-04	3.402738e-07	3.402738e-07
4.474000e+02	4.528000e+02	5.687680e-04	3.562474e-07	3.562474e-07
4.528000e+02	4.582000e+02	6.679574e-04	3.860634e-07	3.860634e-07
4.582000e+02	4.636000e+02	7.116207e-04	3.984818e-07	3.984818e-07
4.636000e+02	4.690000e+02	8.038969e-04	4.235302e-07	4.235302e-07
4.690000e+02	4.744000e+02	9.425424e-04	4.586006e-07	4.586006e-07
4.744000e+02	4.798000e+02	1.141708e-03	5.047329e-07	5.047329e-07
4.798000e+02	4.852000e+02	1.454931e-03	5.697777e-07	5.697777e-07
4.852000e+02	4.906000e+02	2.082054e-03	6.816010e-07	6.816010e-07
4.906000e+02	4.960000e+02	3.889613e-03	9.316170e-07	9.316170e-07
4.960000e+02	5.014000e+02	2.962780e-02	2.571188e-06	2.571188e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999952000005777e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.416081e-05	6.893947e-08	6.893947e-08
1.540000e+01	2.080000e+01	8.310783e-05	7.846104e-08	7.846104e-08
2.080000e+01	2.620000e+01	1.007630e-04	8.639414e-08	8.639414e-08
2.620000e+01	3.160000e+01	1.188655e-04	9.383418e-08	9.383418e-08
3.160000e+01	3.700000e+01	1.391231e-04	1.015156e-07	1.015156e-07
3.700000e+01	4.240000e+01	1.621879e-04	1.096080e-07	1.096080e-07
4.240000e+01	4.780000e+01	1.908872e-04	1.189109e-07	1.189109e-07
4.780000e+01	5.320000e+01	2.289087e-04	1.302160e-07	1.302160e-07
5.320000e+01	5.860000e+01	2.900900e-04	1.465883e-07	1.465883e-07
5.860000e+01	6.400000e+01	3.925739e-04	1.705272e-07	1.705272e-07
6.400000e+01	6.940000e+01	5.368298e-04	1.994120e-07	1.994120e-07
6.940000e+01	7.480000e+01	8.221239e-04	2.467754e-07	2.467754e-07
7.480000e+01	8.020000e+01	1.542116e-03	3.379806e-07	3.379806e-07
8.020000e+01	8.560000e+01	5.222283e-03	6.219615e-07	6.219615e-07
8.560000e+01	9.100000e+01	6.390039e-02	2.175630e-06	2.175630e-06
9.100000e+01	9.640000e+01	7.742709e-02	2.394858e-06	2.394858e-06
9.640000e+01	1.018000e+02	5.862593e-03	6.589890e-07	6.589890e-07
1.018000e+02	1.072000e+02	2.217594e-03	4.052978e-07	4.052978e-07
1.072000e+02	1.126000e+02	1.386441e-03	3.204673e-07	3.204673e-07
1.126000e+02	1.180000e+02	9.874550e-04	2.704530e-07	2.704530e-07
1.180000e+02	1.234000e+02	8.025433e-04	2.438190e-07	2.438190e-07
1.234000e+02	1.288000e+02	6.518665e-04	2.197417e-07	2.197417e-07
1.288000e+02	1.342000e+02	5.373520e-04	1.995092e-07	1.995092e-07
1.342000e+02	1.396000e+02	4.335498e-04	1.792061e-07	1.792061e-07
1.396000e+02	1.450000e+02	3.617363e-04	1.636927e-07	1.636927e-07
1.450000e+02	1.504000e+02	2.817885e-04	1.444757e-07	1.444757e-07
1.504000e+02	1.558000e+02	2.590672e-04	1.385287e-07	1.385287e-07
1.558000e+02	1.612000e+02	2.273087e-04	1.297601e-07	1.297601e-07
1.612000e+02	1.666000e+02	2.121944e-04	1.253719e-07	1.253719e-07
1.666000e+02	1.720000e+02	1.796556e-04	1.153596e-07	1.153596e-07
1.720000e+02	1.774000e+02	1.680694e-04	1.115778e-07	1.115778e-07
1.774000e+02	1.828000e+02	1.634729e-04	1.100416e-07	1.100416e-07
1.828000e+02	1.882000e+02	1.534076e-04	1.066000e-07	1.066000e-07
1.882000e+02	1.936000e+02	1.498538e-04	1.053580e-07	1.053580e-07
1.936000e+02	1.990000e+02	1.309897e-04	9.850350e-08	9.850350e-08
1.990000e+02	2.044000e+02	1.196373e-04	9.413843e-08	9.413843e-08
2.044000e+02	2.098000e+02	1.188687e-04	9.383586e-08	9.383586e-08
2.098000e+02	2.152000e+02	1.182478e-04	9.359020e-08	9.359020e-08
2.152000e+02	2.206000e+02	1.139525e-04	9.187468e-08	9.187468e-08
2.206000e+02	2.260000e+02	1.141086e-04	9.193755e-08	9.193755e-08
2.260000e+02	2.314000e+02	1.106229e-04	9.052251e-08	9.052251e-08
2.314000e+02	2.368000e+02	9.619591e-05	8.441359e-08	8.441359e-08
2.368000e+02	2.422000e+02	9.601080e-05	8.433220e-08	8.433220e-08
2.422000e+02	2.476000e+02	9.675576e-05	8.465882e-08	8.465882e-08
2.476000e+02	2.530000e+02	9.667376e-05	8.462280e-08	8.462280e-08
2.530000e+02	2.584000e+02	9.618835e-05	8.441034e-08	8.441034e-08
2.584000e+02	2.638000e+02	9.723806e-05	8.486942e-08	8.486942e-08
2.638000e+02	2.692000e+02	9.658776e-05	8.458523e-08	8.458523e-08
2.692000e+02	2.746000e+02	9.075672e-05	8.199219e-08	8.199219e-08
2.746000e+02	2.800000e+02	8.732420e-05	8.042680e-08	8.042680e-08
2.800000e+02	2.854000e+02	8.747746e-05	8.049755e-08	8.049755e-08
2.854000e+02	2.908000e+02	8.570502e-05	7.967768e-08	7.967768e-08
2.908000e+02	2.962000e+02	8.642287e-05	8.001059e-08	8.001059e-08
2.962000e+02	3.016000e+02	8.708820e-05	8.031804e-08	8.031804e-08
3.016000e+02	3.070000e+02	8.557339e-05	7.961639e-08	7.961639e-08
3.070000e+02	3.124000e+02	8.623131e-05	7.992194e-08	7.992194e-08
3.124000e+02	3.178000e+02	8.603961e-05	7.983299e-08	7.983299e-08
3.178000e+02	3.232000e+02	8.541183e-05	7.954121e-08	7.954121e-08
3.232000e+02	3.286000e+02	8.571591e-05	7.968273e-08	7.968273e-08
3.286000e+02	3.340000e+02	8.682006e-05	8.019423e-08	8.019423e-08
3.340000e+02	3.394000e+02	8.814050e-05	8.080184e-08	8.080184e-08
3.394000e+02	3.448000e+02	8.934687e-05	8.135293e-08	8.135293e-08
3.448000e+02	3.502000e+02	9.039835e-05	8.183023e-08	8.183023e-08
3.502000e+02	3.556000e+02	9.179531e-05	8.246001e-08	8.246001e-08
3.556000e+02	3.610000e+02	9.250035e-05	8.277608e-08	8.277608e-08
3.610000e+02	3.664000e+02	9.344257e-05	8.319666e-08	8.319666e-08
3.664000e+02	3.718000e+02	9.466354e-05	8.373844e-08	8.373844e-08
3.718000e+02	3.772000e+02	9.818050e-05	8.527978e-08	8.527978e-08
3.772000e+02	3.826000e+02	1.017402e-04	8.681192e-08	8.681192e-08
3.826000e+02	3.880000e+02	1.030501e-04	8.736897e-08	8.736897e-08
3.880000e+02	3.934000e+02	1.061726e-04	8.868292e-08	8.868292e-08
3.934000e+02	3.988000e+02	1.093873e-04	9.001547e-08	9.001547e-08
3.988000e+02	4.042000e+02	1.108898e-04	9.063151e-08	9.063151e-08
4.042000e+02	4.096000e+02	1.221051e-04	9.510427e-08	9.510427e-08
4.096000e+02	4.150000e+02	1.276358e-04	9.723444e-08	9.723444e-08
4.150000e+02	4.204000e+02	1.305272e-04	9.832964e-08	9.832964e-08
4.204000e+02	4.258000e+02	1.349930e-04	9.999746e-08	9.999746e-08
4.258000e+02	4.312000e+02	1.399056e-04	1.018007e-07	1.018007e-07
4.312000e+02	4.366000e+02	1.597438e-04	1.087791e-07	1.087791e-07
4.366000e+02	4.420000e+02	1.661508e-04	1.109391e-07	1.109391e-07
4.420000e+02	4.474000e+02	1.722612e-04	1.129608e-07	1.129608e-07
4.474000e+02	4.528000e+02	1.888135e-04	1.182632e-07	1.182632e-07
4.528000e+02	4.582000e+02	2.217415e-04	1.281613e-07	1.281613e-07
4.582000e+02	4.636000e+02	2.362361e-04	1.322837e-07	1.322837e-07
4.636000e+02	4.690000e+02	2.668693e-04	1.405992e-07	1.405992e-07
4.690000e+02	4.744000e+02	3.128957e-04	1.522417e-07	1.522417e-07
4.744000e+02	4.798000e+02	3.790120e-04	1.675559e-07	1.675559e-07
4.798000e+02	4.852000e+02	4.829926e-04	1.891488e-07	1.891488e-07
4.852000e+02	4.906000e+02	6.911781e-04	2.262708e-07	2.262708e-07
4.906000e+02	4.960000e+02	1.291233e-03	3.092685e-07	3.092685e-07
4.960000e+02	5.014000e+02	9.835524e-03	8.535563e-07	8.535563e-07
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999881354042909e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	1.129644e-09	9.499307e-10	9.499307e-10
1.540000e+01	2.080000e+01	-4.252459e-08	3.240134e-08	3.240134e-08
2.080000e+01	2.620000e+01	-7.740604e-06	7.741671e-06	7.741671e-06
2.620000e+01	3.160000e+01	2.657102e-09	5.534335e-11	5.534335e-11
3.160000e+01	3.700000e+01	5.523846e-09	1.526926e-09	1.526926e-09
3.700000e+01	4.240000e+01	2.145256e-09	1.544952e-08	1.544952e-08
4.240000e+01	4.780000e+01	2.663209e-09	4.020160e-08	4.020160e-08
4.780000e+01	5.320000e+01	1.298472e-07	2.561027e-08	2.561027e-08
5.320000e+01	5.860000e+01	2.701013e-07	3.841105e-08	3.841105e-08
5.860000e+01	6.400000e+01	7.172567e-07	5.839230e-08	5.839230e-08
6.400000e+01	6.940000e+01	1.717983e-06	7.702951e-08	7.702951e-08
6.940000e+01	7.480000e+01	6.084198e-06	1.082085e-07	1.082085e-07
7.480000e+01	8.020000e+01	2.587148e-05	2.173246e-06	2.173246e-06
8.020000e+01	8.560000e+01	3.829831e-04	2.985565e-05	2.985565e-05
8.560000e+01	9.100000e+01	9.739587e-02	2.719666e-03	2.719666e-03
9.100000e+01	9.640000e+01	1.643753e-01	3.517083e-03	3.517083e-03
9.640000e+01	1.018000e+02	7.707120e-04	3.945097e-06	3.945097e-06
1.018000e+02	1.072000e+02	1.039820e-04	2.308731e-08	2.308731e-08
1.072000e+02	1.126000e+02	3.485252e-05	9.940014e-09	9.940014e-09
1.126000e+02	1.180000e+02	1.751905e-05	5.778776e-09	5.778776e-09
1.180000e+02	1.234000e+02	1.449197e-05	3.409986e-06	3.409986e-06
1.234000e+02	1.288000e+02	7.551946e-06	2.955921e-09	2.955921e-09
1.288000e+02	1.342000e+02	5.387028e-06	2.291913e-09	2.291913e-09
1.342000e+02	1.396000e+02	3.774567e-06	1.829708e-09	1.829708e-09
1.396000e+02	1.450000e+02	2.817754e-06	1.455724e-09	1.455724e-09
1.450000e+02	1.504000e+02	1.970485e-06	1.158683e-09	1.158683e-09
1.504000e+02	1.558000e+02	1.706129e-06	1.034131e-09	1.034131e-09
1.558000e+02	1.612000e+02	1.403060e-06	9.047834e-10	9.047834e-10
1.612000e+02	1.666000e+02	1.250160e-06	8.274183e-10	8.274183e-10
1.666000e+02	1.720000e+02	9.981883e-07	7.180822e-10	7.180822e-10
1.720000e+02	1.774000e+02	8.976015e-07	1.601450e-09	1.601450e-09
1.774000e+02	1.828000e+02	8.500433e-07	6.307906e-10	6.307906e-10
1.828000e+02	1.882000e+02	7.724170e-07	5.888802e-10	5.888802e-10
1.882000e+02	1.936000e+02	7.359913e-07	5.638702e-10	5.638702e-10
1.936000e+02	1.990000e+02	6.214159e-07	5.091616e-10	5.091616e-10
1.990000e+02	2.044000e+02	5.513746e-07	4.718407e-10	4.718407e-10
2.044000e+02	2.098000e+02	5.385435e-07	4.595791e-10	4.595791e-10
2.098000e+02	2.152000e+02	5.270563e-07	4.486236e-10	4.486236e-10
2.152000e+02	2.206000e+02	4.987663e-07	4.309886e-10	4.309886e-10
2.206000e+02	2.260000e+02	4.923328e-07	4.233421e-10	4.233421e-10
2.260000e+02	2.314000e+02	4.701644e-07	4.094942e-10	4.094942e-10
2.314000e+02	2.368000e+02	4.000181e-07	3.740594e-10	3.740594e-10
2.368000e+02	2.422000e+02	3.948463e-07	3.683346e-10	3.683346e-10
2.422000e+02	2.476000e+02	3.939794e-07	3.648851e-10	3.648851e-10
2.476000e+02	2.530000e+02	3.897189e-07	3.601263e-10	3.601263e-10
2.530000e+02	2.584000e+02	3.838907e-07	3.547265e-10	3.547265e-10
2.584000e+02	2.638000e+02	3.847187e-07	3.527122e-10	3.527122e-10
2.638000e+02	2.692000e+02	3.786865e-07	3.477311e-10	3.477311e-10
2.692000e+02	2.746000e+02	3.520417e-07	3.333208e-10	3.333208e-10
2.746000e+02	2.800000e+02	3.352228e-07	3.232751e-10	3.232751e-10
2.800000e+02	2.854000e+02	3.333461e-07	3.206290e-10	3.206290e-10
2.854000e+02	2.908000e+02	3.240844e-07	3.146023e-10	3.146023e-10
2.908000e+02	2.962000e+02	3.246850e-07	3.132929e-10	3.132929e-10
2.962000e+02	3.016000e+02	3.249896e-07	3.120105e-10	3.120105e-10
3.016000e+02	3.070000e+02	3.170874e-07	3.068000e-10	3.068000e-10
3.070000e+02	3.124000e+02	3.176874e-07	3.058443e-10	3.058443e-10
3.124000e+02	3.178000e+02	3.150393e-07	3.033378e-10	3.033378e-10
3.178000e+02	3.232000e+02	3.109937e-07	3.002925e-10	3.002925e-10
3.232000e+02	3.286000e+02	3.103170e-07	2.987851e-10	2.987851e-10
3.286000e+02	3.340000e+02	3.127039e-07	2.988728e-10	2.988728e-10
3.340000e+02	3.394000e+02	3.159170e-07	2.994024e-10	2.994024e-10
3.394000e+02	3.448000e+02	3.188524e-07	2.998670e-10	2.998670e-10
3.448000e+02	3.502000e+02	3.208587e-07	2.997740e-10	2.997740e-10
3.502000e+02	3.556000e+02	3.244378e-07	3.005158e-10	3.005158e-10
3.556000e+02	3.610000e+02	3.252519e-07	2.999797e-10	2.999797e-10
3.610000e+02	3.664000e+02	3.274563e-07	3.002862e-10	3.002862e-10
3.664000e+02	3.718000e+02	3.302180e-07	3.007008e-10	3.007008e-10
3.718000e+02	3.772000e+02	3.413630e-07	3.049915e-10	3.049915e-10
3.772000e+02	3.826000e+02	3.524709e-07	3.091721e-10	3.091721e-10
3.826000e+02	3.880000e+02	3.555411e-07	3.097155e-10	3.097155e-10
3.880000e+02	3.934000e+02	3.650665e-07	3.131290e-10	3.131290e-10
3.934000e+02	3.988000e+02	3.748380e-07	3.166076e-10	3.166076e-10
3.988000e+02	4.042000e+02	3.787135e-07	3.175948e-10	3.175948e-10
4.042000e+02	4.096000e+02	4.157180e-07	3.320048e-10	3.320048e-10
4.096000e+02	4.150000e+02	4.333122e-07	3.382920e-10	3.382920e-10
4.150000e+02	4.204000e+02	4.416441e-07	3.408636e-10	3.408636e-10
4.204000e+02	4.258000e+02	4.554339e-07	3.455409e-10	3.455409e-10
4.258000e+02	4.312000e+02	4.705620e-07	3.505897e-10	3.505897e-10
4.312000e+02	4.366000e+02	5.358567e-07	3.734047e-10	3.734047e-10
4.366000e+02	4.420000e+02	5.557450e-07	3.796145e-10	3.796145e-10
4.420000e+02	4.474000e+02	5.745813e-07	3.853596e-10	3.853596e-10
4.474000e+02	4.528000e+02	6.281278e-07	4.022602e-10	4.022602e-10
4.528000e+02	4.582000e+02	7.360859e-07	4.347943e-10	4.347943e-10
4.582000e+02	4.636000e+02	7.820691e-07	4.474637e-10	4.474637e-10
4.636000e+02	4.690000e+02	8.812987e-07	4.742877e-10	4.742877e-10
4.690000e+02	4.744000e+02	1.030784e-06	5.121756e-10	5.121756e-10
4.744000e+02	4.798000e+02	1.245659e-06	5.622243e-10	5.622243e-10
4.798000e+02	4.852000e+02	1.583302e-06	6.328743e-10	6.328743e-10
4.852000e+02	4.906000e+02	2.260970e-06	7.552988e-10	7.552988e-10
4.906000e+02	4.960000e+02	4.213624e-06	1.029607e-09	1.029607e-09
4.960000e+02	5.014000e+02	3.201963e-05	2.834252e-09	2.834252e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999874346369713e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	1.012611e-06	7.004689e-07	7.004689e-07
1.540000e+01	2.080000e+01	9.501448e-07	1.538143e-08	1.538143e-08
2.080000e+01	2.620000e+01	1.841343e-06	2.425363e-07	2.425363e-07
2.620000e+01	3.160000e+01	4.306030e-06	8.984774e-08	8.984774e-08
3.160000e+01	3.700000e+01	8.097817e-06	1.714769e-07	1.714769e-07
3.700000e+01	4.240000e+01	1.402610e-05	2.372295e-07	2.372295e-07
4.240000e+01	4.780000e+01	2.433265e-05	4.231957e-07	4.231957e-07
4.780000e+01	5.320000e+01	4.157644e-05	2.186935e-07	2.186935e-07
5.320000e+01	5.860000e+01	7.028230e-05	2.880558e-07	2.880558e-07
5.860000e+01	6.400000e+01	1.216700e-04	4.015145e-07	4.015145e-07
6.400000e+01	6.940000e+01	2.197224e-04	5.607961e-07	5.607961e-07
6.940000e+01	7.480000e+01	4.306307e-04	1.525372e-06	1.525372e-06
7.480000e+01	8.020000e+01	1.008413e-03	1.286558e-06	1.286558e-06
8.020000e+01	8.560000e+01	3.371613e-03	2.246672e-06	2.246672e-06
8.560000e+01	9.100000e+01	4.417189e-02	7.868926e-06	7.868926e-06
9.100000e+01	9.640000e+01	5.883263e-02	1.056121e-05	1.056121e-05
9.640000e+01	1.018000e+02	5.332978e-03	2.646058e-06	2.646058e-06
1.018000e+02	1.072000e+02	1.995991e-03	1.469416e-06	1.469416e-06
1.072000e+02	1.126000e+02	1.104644e-03	1.088562e-06	1.088562e-06
1.126000e+02	1.180000e+02	7.313852e-04	7.982904e-07	7.982904e-07
1.180000e+02	1.234000e+02	5.349872e-04	6.433955e-07	6.433955e-07
1.234000e+02	1.288000e+02	4.175424e-04	5.719873e-07	5.719873e-07
1.288000e+02	1.342000e+02	3.413726e-04	3.822502e-07	3.822502e-07
1.342000e+02	1.396000e+02	2.872474e-04	4.122538e-07	4.122538e-07
1.396000e+02	1.450000e+02	2.485976e-04	3.727790e-07	3.727790e-07
1.450000e+02	1.504000e+02	2.193476e-04	3.420696e-07	3.420696e-07
1.504000e+02	1.558000e+02	1.965328e-04	2.871441e-07	2.871441e-07
1.558000e+02	1.612000e+02	1.783258e-04	2.533127e-07	2.533127e-07
1.612000e+02	1.666000e+02	1.633167e-04	2.432834e-07	2.432834e-07
1.666000e+02	1.720000e+02	1.513349e-04	2.319376e-07	2.319376e-07
1.720000e+02	1.774000e+02	1.410156e-04	2.514540e-07	2.514540e-07
1.774000e+02	1.828000e+02	1.321591e-04	2.249354e-07	2.249354e-07
1.828000e+02	1.882000e+02	1.251158e-04	2.614911e-07	2.614911e-07
1.882000e+02	1.936000e+02	1.186878e-04	2.328148e-07	2.328148e-07
1.936000e+02	1.990000e+02	1.133935e-04	1.786217e-07	1.786217e-07
1.990000e+02	2.044000e+02	1.083619e-04	1.738049e-07	1.738049e-07
2.044000e+02	2.098000e+02	1.044368e-04	1.812157e-07	1.812157e-07
2.098000e+02	2.152000e+02	1.006434e-04	1.593317e-07	1.593317e-07
2.152000e+02	2.206000e+02	9.750194e-05	1.345449e-07	1.345449e-07
2.206000e+02	2.260000e+02	9.478098e-05	1.344075e-07	1.344075e-07
2.260000e+02	2.314000e+02	9.207606e-05	1.485304e-07	1.485304e-07
2.314000e+02	2.368000e+02	9.018106e-05	1.244966e-07	1.244966e-07
2.368000e+02	2.422000e+02	8.808309e-05	1.254037e-07	1.254037e-07
2.422000e+02	2.476000e+02	8.645772e-05	1.181310e-07	1.181310e-07
2.476000e+02	2.530000e+02	8.492902e-05	1.158279e-07	1.158279e-07
2.530000e+02	2.584000e+02	8.391676e-05	1.112303e-07	1.112303e-07
2.584000e+02	2.638000e+02	8.269650e-05	1.126200e-07	1.126200e-07
2.638000e+02	2.692000e+02	8.184378e-05	1.013808e-07	1.013808e-07
2.692000e+02	2.746000e+02	8.114069e-05	1.130618e-07	1.130618e-07
2.746000e+02	2.800000e+02	8.048557e-05	1.111653e-07	1.111653e-07
2.800000e+02	2.854000e+02	8.023730e-05	1.023331e-07	1.023331e-07
2.854000e+02	2.908000e+02	7.997713e-05	1.150762e-07	1.150762e-07
2.908000e+02	2.962000e+02	7.992619e-05	1.061184e-07	1.061184e-07
2.962000e+02	3.016000e+02	7.997533e-05	1.028704e-07	1.028704e-07
3.016000e+02	3.070000e+02	7.981894e-05	1.057062e-07	1.057062e-07
3.070000e+02	3.124000e+02	8.027017e-05	9.876315e-08	9.876315e-08
3.124000e+02	3.178000e+02	8.065494e-05	9.863381e-08	9.863381e-08
3.178000e+02	3.232000e+02	8.109659e-05	9.942253e-08	9.942253e-08
3.232000e+02	3.286000e+02	8.195674e-05	9.994597e-08	9.994597e-08
3.286000e+02	3.340000e+02	8.287633e-05	9.947041e-08	9.947041e-08
3.340000e+02	3.394000e+02	8.397956e-05	1.014664e-07	1.014664e-07
3.394000e+02	3.448000e+02	8.518722e-05	1.015207e-07	1.015207e-07
3.448000e+02	3.502000e+02	8.651744e-05	1.011554e-07	1.011554e-07
3.502000e+02	3.556000e+02	8.832485e-05	1.035958e-07	1.035958e-07
3.556000e+02	3.610000e+02	8.999519e-05	1.046187e-07	1.046187e-07
3.610000e+02	3.664000e+02	9.223557e-05	1.062052e-07	1.062052e-07
3.664000e+02	3.718000e+02	9.445617e-05	1.083328e-07	1.083328e-07
3.718000e+02	3.772000e+02	9.712333e-05	1.078916e-07	1.078916e-07
3.772000e+02	3.826000e+02	9.998459e-05	1.088118e-07	1.088118e-07
3.826000e+02	3.880000e+02	1.032366e-04	1.110127e-07	1.110127e-07
3.880000e+02	3.934000e+02	1.069786e-04	1.125712e-07	1.125712e-07
3.934000e+02	3.988000e+02	1.111883e-04	1.156588e-07	1.156588e-07
3.988000e+02	4.042000e+02	1.159152e-04	1.185295e-07	1.185295e-07
4.042000e+02	4.096000e+02	1.209661e-04	1.178328e-07	1.178328e-07
4.096000e+02	4.150000e+02	1.271131e-04	1.201375e-07	1.201375e-07
4.150000e+02	4.204000e+02	1.336876e-04	1.239993e-07	1.239993e-07
4.204000e+02	4.258000e+02	1.416232e-04	1.296639e-07	1.296639e-07
4.258000e+02	4.312000e+02	1.507803e-04	1.330699e-07	1.330699e-07
4.312000e+02	4.366000e+02	1.613849e-04	1.338659e-07	1.338659e-07
4.366000e+02	4.420000e+02	1.736739e-04	1.404757e-07	1.404757e-07
4.420000e+02	4.474000e+02	1.881859e-04	1.487305e-07	1.487305e-07
4.474000e+02	4.528000e+02	2.058385e-04	1.532436e-07	1.532436e-07
4.528000e+02	4.582000e+02	2.280363e-04	1.590869e-07	1.590869e-07
4.582000e+02	4.636000e+02	2.555700e-04	1.704602e-07	1.704602e-07
4.636000e+02	4.690000e+02	2.922800e-04	1.821516e-07	1.821516e-07
4.690000e+02	4.744000e+02	3.420283e-04	1.974054e-07	1.974054e-07
4.744000e+02	4.798000e+02	4.142298e-04	2.163482e-07	2.163482e-07
4.798000e+02	4.852000e+02	5.275100e-04	2.433389e-07	2.433389e-07
4.852000e+02	4.906000e+02	7.391961e-04	2.825800e-07	2.825800e-07
4.906000e+02	4.960000e+02	1.291673e-03	3.621927e-07	3.621927e-07
4.960000e+02	5.014000e+02	1.171211e-02	2.443251e-06	2.443251e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=2.11460857386231136e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.372102e-05	4.904803e-08	4.904803e-08
1.540000e+01	2.080000e+01	7.756798e-05	5.893877e-08	5.893877e-08
2.080000e+01	2.620000e+01	1.026786e-04	6.781382e-08	6.781382e-08
2.620000e+01	3.160000e+01	1.294810e-04	7.615829e-08	7.615829e-08
3.160000e+01	3.700000e+01	1.592115e-04	8.446154e-08	8.446154e-08
3.700000e+01	4.240000e+01	1.928394e-04	9.296593e-08	9.296593e-08
4.240000e+01	4.780000e+01	2.327041e-04	1.021450e-07	1.021450e-07
4.780000e+01	5.320000e+01	2.951891e-04	1.151098e-07	1.151098e-07
5.320000e+01	5.860000e+01	4.203517e-04	1.375313e-07	1.375313e-07
5.860000e+01	6.400000e+01	5.545463e-04	1.580417e-07	1.580417e-07
6.400000e+01	6.940000e+01	7.732267e-04	1.866594e-07	1.866594e-07
6.940000e+01	7.480000e+01	1.271747e-03	2.388350e-07	2.388350e-07
7.480000e+01	8.020000e+01	2.192889e-03	3.139389e-07	3.139389e-07
8.020000e+01	8.560000e+01	5.555454e-03	4.991232e-07	4.991232e-07
8.560000e+01	9.100000e+01	6.967367e-02	1.765508e-06	1.765508e-06
9.100000e+01	9.640000e+01	9.260522e-02	2.035157e-06	2.035157e-06
9.640000e+01	1.018000e+02	8.692719e-03	6.238350e-07	6.238350e-07
1.018000e+02	1.072000e+02	3.517122e-03	3.969006e-07	3.969006e-07
1.072000e+02	1.126000e+02	2.097807e-03	3.064753e-07	3.064753e-07
1.126000e+02	1.180000e+02	1.512074e-03	2.602241e-07	2.602241e-07
1.180000e+02	1.234000e+02	1.124799e-03	2.244489e-07	2.244489e-07
1.234000e+02	1.288000e+02	9.289050e-04	2.040511e-07	2.040511e-07
1.288000e+02	1.342000e+02	7.312217e-04	1.810072e-07	1.810072e-07
1.342000e+02	1.396000e+02	6.274574e-04	1.675872e-07	1.675872e-07
1.396000e+02	1.450000e+02	5.694931e-04	1.597514e-07	1.597514e-07
1.450000e+02	1.504000e+02	4.909348e-04	1.482686e-07	1.482686e-07
1.504000e+02	1.558000e+02	4.238652e-04	1.376633e-07	1.376633e-07
1.558000e+02	1.612000e+02	3.979700e-04	1.334326e-07	1.334326e-07
1.612000e+02	1.666000e+02	3.691372e-04	1.285491e-07	1.285491e-07
1.666000e+02	1.720000e+02	3.689696e-04	1.285983e-07	1.285983e-07
1.720000e+02	1.774000e+02	2.937091e-04	1.144957e-07	1.144957e-07
1.774000e+02	1.828000e+02	2.800913e-04	1.118606e-07	1.118606e-07
1.828000e+02	1.882000e+02	2.827476e-04	1.123792e-07	1.123792e-07
1.882000e+02	1.936000e+02	2.620693e-04	1.081374e-07	1.081374e-07
1.936000e+02	1.990000e+02	2.565381e-04	1.070155e-07	1.070155e-07
1.990000e+02	2.044000e+02	2.593328e-04	1.076169e-07	1.076169e-07
2.044000e+02	2.098000e+02	2.362526e-04	1.026672e-07	1.026672e-07
2.098000e+02	2.152000e+02	2.094289e-04	9.650989e-08	9.650989e-08
2.152000e+02	2.206000e+02	2.124204e-04	9.719139e-08	9.719139e-08
2.206000e+02	2.260000e+02	2.145731e-04	9.777129e-08	9.777129e-08
2.260000e+02	2.314000e+02	2.115694e-04	9.707124e-08	9.707124e-08
2.314000e+02	2.368000e+02	1.934763e-04	9.276889e-08	9.276889e-08
2.368000e+02	2.422000e+02	1.965481e-04	9.349628e-08	9.349628e-08
2.422000e+02	2.476000e+02	1.933093e-04	9.268371e-08	9.268371e-08
2.476000e+02	2.530000e+02	1.869700e-04	9.108593e-08	9.108593e-08
2.530000e+02	2.584000e+02	1.806574e-04	8.950799e-08	8.950799e-08
2.584000e+02	2.638000e+02	1.764966e-04	8.846938e-08	8.846938e-08
2.638000e+02	2.692000e+02	1.788812e-04	8.906732e-08	8.906732e-08
2.692000e+02	2.746000e+02	1.793893e-04	8.917381e-08	8.917381e-08
2.746000e+02	2.800000e+02	1.823058e-04	8.989073e-08	8.989073e-08
2.800000e+02	2.854000e+02	1.749165e-04	8.798021e-08	8.798021e-08
2.854000e+02	2.908000e+02	1.744385e-04	8.789401e-08	8.789401e-08
2.908000e+02	2.962000e+02	1.705292e-04	8.685770e-08	8.685770e-08
2.962000e+02	3.016000e+02	1.729390e-04	8.746867e-08	8.746867e-08
3.016000e+02	3.070000e+02	1.757417e-04	8.817094e-08	8.817094e-08
3.070000e+02	3.124000e+02	1.754650e-04	8.807459e-08	8.807459e-08
3.124000e+02	3.178000e+02	1.766383e-04	8.835340e-08	8.835340e-08
3.178000e+02	3.232000e+02	1.788584e-04	8.889412e-08	8.889412e-08
3.232000e+02	3.286000e+02	1.816343e-04	8.957982e-08	8.957982e-08
3.286000e+02	3.340000e+02	1.843536e-04	9.024722e-08	9.024722e-08
3.340000e+02	3.394000e+02	1.858556e-04	9.059270e-08	9.059270e-08
3.394000e+02	3.448000e+02	1.889546e-04	9.130443e-08	9.130443e-08
3.448000e+02	3.502000e+02	1.918496e-04	9.198717e-08	9.198717e-08
3.502000e+02	3.556000e+02	1.946139e-04	9.264802e-08	9.264802e-08
3.556000e+02	3.610000e+02	2.017656e-04	9.434846e-08	9.434846e-08
3.610000e+02	3.664000e+02	2.074911e-04	9.564760e-08	9.564760e-08
3.664000e+02	3.718000e+02	2.105820e-04	9.632994e-08	9.632994e-08
3.718000e+02	3.772000e+02	2.139100e-04	9.708809e-08	9.708809e-08
3.772000e+02	3.826000e+02	2.211822e-04	9.870252e-08	9.870252e-08
3.826000e+02	3.880000e+02	2.262428e-04	9.980009e-08	9.980009e-08
3.880000e+02	3.934000e+02	2.303133e-04	1.006281e-07	1.006281e-07
3.934000e+02	3.988000e+02	2.428513e-04	1.033517e-07	1.033517e-07
3.988000e+02	4.042000e+02	2.574669e-04	1.064698e-07	1.064698e-07
4.042000e+02	4.096000e+02	2.622781e-04	1.073783e-07	1.073783e-07
4.096000e+02	4.150000e+02	2.675152e-04	1.083673e-07	1.083673e-07
4.150000e+02	4.204000e+02	2.867800e-04	1.122899e-07	1.122899e-07
4.204000e+02	4.258000e+02	3.026848e-04	1.152679e-07	1.152679e-07
4.258000e+02	4.312000e+02	3.179963e-04	1.181649e-07	1.181649e-07
4.312000e+02	4.366000e+02	3.411339e-04	1.223711e-07	1.223711e-07
4.366000e+02	4.420000e+02	3.492328e-04	1.237107e-07	1.237107e-07
4.420000e+02	4.474000e+02	3.873239e-04	1.302864e-07	1.302864e-07
4.474000e+02	4.528000e+02	4.356130e-04	1.382961e-07	1.382961e-07
4.528000e+02	4.582000e+02	4.727802e-04	1.439023e-07	1.439023e-07
4.582000e+02	4.636000e+02	5.084694e-04	1.491320e-07	1.491320e-07
4.636000e+02	4.690000e+02	6.345296e-04	1.668654e-07	1.668654e-07
4.690000e+02	4.744000e+02	7.204854e-04	1.776676e-07	1.776676e-07
4.744000e+02	4.798000e+02	8.670402e-04	1.948088e-07	1.948088e-07
4.798000e+02	4.852000e+02	1.121915e-03	2.216177e-07	2.216177e-07
4.852000e+02	4.906000e+02	1.585159e-03	2.634357e-07	2.634357e-07
4.906000e+02	4.960000e+02	3.005765e-03	3.631428e-07	3.631428e-07
4.960000e+02	5.014000e+02	2.548198e-02	1.056328e-06	1.056328e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=3.84615207100673662e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.492919e-04	3.453080e-07	3.453080e-07
1.540000e+01	2.080000e+01	6.770948e-04	3.825733e-07	3.825733e-07
2.080000e+01	2.620000e+01	7.824776e-04	4.103713e-07	4.103713e-07
2.620000e+01	3.160000e+01	8.799565e-04	4.341855e-07	4.341855e-07
3.160000e+01	3.700000e+01	9.795959e-04	4.569576e-07	4.569576e-07
3.700000e+01	4.240000e+01	1.090622e-03	4.809789e-07	4.809789e-07
4.240000e+01	4.780000e+01	1.224965e-03	5.083171e-07	5.083171e-07
4.780000e+01	5.320000e+01	1.408639e-03	5.418687e-07	5.418687e-07
5.320000e+01	5.860000e+01	1.702381e-03	5.872949e-07	5.872949e-07
5.860000e+01	6.400000e+01	2.106959e-03	6.490042e-07	6.490042e-07
6.400000e+01	6.940000e+01	2.803344e-03	7.453571e-07	7.453571e-07
6.940000e+01	7.480000e+01	4.468793e-03	9.564522e-07	9.564522e-07
7.480000e+01	8.020000e+01	7.694363e-03	1.245079e-06	1.245079e-06
8.020000e+01	8.560000e+01	2.459130e-02	2.264932e-06	2.264932e-06
8.560000e+01	9.100000e+01	3.039561e-01	8.016249e-06	8.016249e-06
9.100000e+01	9.640000e+01	3.985733e-01	9.183406e-06	9.183406e-06
9.640000e+01	1.018000e+02	3.392909e-02	2.663664e-06	2.663664e-06
1.018000e+02	1.072000e+02	1.247004e-02	1.607028e-06	1.607028e-06
1.072000e+02	1.126000e+02	7.735537e-03	1.269082e-06	1.269082e-06
1.126000e+02	1.180000e+02	5.164617e-03	1.033278e-06	1.033278e-06
1.180000e+02	1.234000e+02	3.613389e-03	8.619148e-07	8.619148e-07
1.234000e+02	1.288000e+02	2.715357e-03	7.414071e-07	7.414071e-07
1.288000e+02	1.342000e+02	2.097463e-03	6.521793e-07	6.521793e-07
1.342000e+02	1.396000e+02	1.750771e-03	5.980386e-07	5.980386e-07
1.396000e+02	1.450000e+02	1.464750e-03	5.415997e-07	5.415997e-07
1.450000e+02	1.504000e+02	1.237357e-03	4.992818e-07	4.992818e-07
1.504000e+02	1.558000e+02	1.066307e-03	4.673223e-07	4.673223e-07
1.558000e+02	1.612000e+02	9.454596e-04	4.374007e-07	4.374007e-07
1.612000e+02	1.666000e+02	8.383889e-04	4.093685e-07	4.093685e-07
1.666000e+02	1.720000e+02	7.770570e-04	3.891817e-07	3.891817e-07
1.720000e+02	1.774000e+02	6.770141e-04	3.746750e-07	3.746750e-07
1.774000e+02	1.828000e+02	6.176343e-04	3.553100e-07	3.553100e-07
1.828000e+02	1.882000e+02	5.977841e-04	3.493230e-07	3.493230e-07
1.882000e+02	1.936000e+02	5.549831e-04	3.387715e-07	3.387715e-07
1.936000e+02	1.990000e+02	5.242315e-04	3.277803e-07	3.277803e-07
1.990000e+02	2.044000e+02	5.101137e-04	3.219764e-07	3.219764e-07
2.044000e+02	2.098000e+02	4.702580e-04	3.113301e-07	3.113301e-07
2.098000e+02	2.152000e+02	4.400643e-04	3.078197e-07	3.078197e-07
2.152000e+02	2.206000e+02	4.356681e-04	3.063668e-07	3.063668e-07
2.206000e+02	2.260000e+02	4.177859e-04	2.961578e-07	2.961578e-07
2.260000e+02	2.314000e+02	4.077339e-04	2.930314e-07	2.930314e-07
2.314000e+02	2.368000e+02	3.806439e-04	2.856726e-07	2.856726e-07
2.368000e+02	2.422000e+02	3.804402e-04	2.857587e-07	2.857587e-07
2.422000e+02	2.476000e+02	3.752191e-04	2.853803e-07	2.853803e-07
2.476000e+02	2.530000e+02	3.689335e-04	2.856334e-07	2.856334e-07
2.530000e+02	2.584000e+02	3.574631e-04	2.822285e-07	2.822285e-07
2.584000e+02	2.638000e+02	3.468883e-04	2.780991e-07	2.780991e-07
2.638000e+02	2.692000e+02	3.472522e-04	2.781584e-07	2.781584e-07
2.692000e+02	2.746000e+02	3.477774e-04	2.791590e-07	2.791590e-07
2.746000e+02	2.800000e+02	3.505702e-04	2.804888e-07	2.804888e-07
2.800000e+02	2.854000e+02	3.442300e-04	2.806410e-07	2.806410e-07
2.854000e+02	2.908000e+02	3.365726e-04	2.762406e-07	2.762406e-07
2.908000e+02	2.962000e+02	3.335685e-04	2.767574e-07	2.767574e-07
2.962000e+02	3.016000e+02	3.361457e-04	2.778762e-07	2.778762e-07
3.016000e+02	3.070000e+02	3.396154e-04	2.794761e-07	2.794761e-07
3.070000e+02	3.124000e+02	3.409728e-04	2.810561e-07	2.810561e-07
3.124000e+02	3.178000e+02	3.433580e-04	2.826232e-07	2.826232e-07
3.178000e+02	3.232000e+02	3.479787e-04	2.850080e-07	2.850080e-07
3.232000e+02	3.286000e+02	3.518215e-04	2.866644e-07	2.866644e-07
3.286000e+02	3.340000e+02	3.556802e-04	2.882866e-07	2.882866e-07
3.340000e+02	3.394000e+02	3.601033e-04	2.908710e-07	2.908710e-07
3.394000e+02	3.448000e+02	3.700854e-04	2.963384e-07	2.963384e-07
3.448000e+02	3.502000e+02	3.763694e-04	2.993639e-07	2.993639e-07
3.502000e+02	3.556000e+02	3.807457e-04	3.011075e-07	3.011075e-07
3.556000e+02	3.610000e+02	3.913861e-04	3.048571e-07	3.048571e-07
3.610000e+02	3.664000e+02	4.055648e-04	3.114037e-07	3.114037e-07
3.664000e+02	3.718000e+02	4.144072e-04	3.157456e-07	3.157456e-07
3.718000e+02	3.772000e+02	4.200831e-04	3.179280e-07	3.179280e-07
3.772000e+02	3.826000e+02	4.364522e-04	3.248390e-07	3.248390e-07
3.826000e+02	3.880000e+02	4.492000e-04	3.304097e-07	3.304097e-07
3.880000e+02	3.934000e+02	4.661343e-04	3.387405e-07	3.387405e-07
3.934000e+02	3.988000e+02	4.871944e-04	3.456850e-07	3.456850e-07
3.988000e+02	4.042000e+02	5.072398e-04	3.510207e-07	3.510207e-07
4.042000e+02	4.096000e+02	5.288585e-04	3.610992e-07	3.610992e-07
4.096000e+02	4.150000e+02	5.509115e-04	3.709969e-07	3.709969e-07
4.150000e+02	4.204000e+02	5.750757e-04	3.763563e-07	3.763563e-07
4.204000e+02	4.258000e+02	6.218081e-04	3.943039e-07	3.943039e-07
4.258000e+02	4.312000e+02	6.494404e-04	4.024674e-07	4.024674e-07
4.312000e+02	4.366000e+02	6.988570e-04	4.180512e-07	4.180512e-07
4.366000e+02	4.420000e+02	7.336609e-04	4.314725e-07	4.314725e-07
4.420000e+02	4.474000e+02	8.118515e-04	4.538180e-07	4.538180e-07
4.474000e+02	4.528000e+02	8.865959e-04	4.705378e-07	4.705378e-07
4.528000e+02	4.582000e+02	9.974959e-04	5.042880e-07	5.042880e-07
4.582000e+02	4.636000e+02	1.094297e-03	5.311193e-07	5.311193e-07
4.636000e+02	4.690000e+02	1.298687e-03	5.709771e-07	5.709771e-07
4.690000e+02	4.744000e+02	1.509925e-03	6.198727e-07	6.198727e-07
4.744000e+02	4.798000e+02	1.841904e-03	6.873155e-07	6.873155e-07
4.798000e+02	4.852000e+02	2.375731e-03	7.801164e-07	7.801164e-07
4.852000e+02	4.906000e+02	3.351231e-03	9.263410e-07	9.263410e-07
4.906000e+02	4.960000e+02	6.147178e-03	1.243515e-06	1.243515e-06
4.960000e+02	5.014000e+02	5.364187e-02	3.703406e-06	3.703406e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=2.01522517937847392e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.431196e-11	6.900008e-14	6.900008e-14
1.540000e+01	2.080000e+01	3.727231e-10	3.198957e-13	3.198957e-13
2.080000e+01	2.620000e+01	1.441088e-09	1.055740e-12	1.055740e-12
2.620000e+01	3.160000e+01	4.415652e-09	2.853856e-12	2.853856e-12
3.160000e+01	3.700000e+01	1.174202e-08	6.809373e-12	6.809373e-12
3.700000e+01	4.240000e+01	2.852061e-08	1.498856e-11	1.498856e-11
4.240000e+01	4.780000e+01	6.588424e-08	3.147754e-11	3.147754e-11
4.780000e+01	5.320000e+01	1.571897e-07	6.659768e-11	6.659768e-11
5.320000e+01	5.860000e+01	4.192263e-07	1.484274e-10	1.484274e-10
5.860000e+01	6.400000e+01	1.029027e-06	3.177486e-10	3.177486e-10
6.400000e+01	6.940000e+01	2.836011e-06	7.438370e-10	7.438370e-10
6.940000e+01	7.480000e+01	9.797181e-06	2.032560e-09	2.032560e-09
7.480000e+01	8.020000e+01	4.324378e-05	6.905391e-09	6.905391e-09
8.020000e+01	8.560000e+01	4.228324e-04	4.431160e-08	4.431160e-08
8.560000e+01	9.100000e+01	1.256386e-01	3.997032e-06	3.997032e-06
9.100000e+01	9.640000e+01	2.031613e-01	5.464881e-06	5.464881e-06
9.640000e+01	1.018000e+02	1.179952e-03	9.735414e-08	9.735414e-08
1.018000e+02	1.072000e+02	1.706785e-04	2.137353e-08	2.137353e-08
1.072000e+02	1.126000e+02	5.765850e-05	9.280720e-09	9.280720e-09
1.126000e+02	1.180000e+02	2.835807e-05	5.361165e-09	5.361165e-09
1.180000e+02	1.234000e+02	1.598983e-05	3.502660e-09	3.502660e-09
1.234000e+02	1.288000e+02	1.064322e-05	2.562197e-09	2.562197e-09
1.288000e+02	1.342000e+02	7.070913e-06	1.921520e-09	1.921520e-09
1.342000e+02	1.396000e+02	5.255141e-06	1.547171e-09	1.547171e-09
1.396000e+02	1.450000e+02	4.253741e-06	1.311341e-09	1.311341e-09
1.450000e+02	1.504000e+02	3.323600e-06	1.106138e-09	1.106138e-09
1.504000e+02	1.558000e+02	2.619656e-06	9.422331e-10	9.422331e-10
1.558000e+02	1.612000e+02	2.295919e-06	8.493268e-10	8.493268e-10
1.612000e+02	1.666000e+02	2.000880e-06	7.672088e-10	7.672088e-10
1.666000e+02	1.720000e+02	1.895307e-06	7.268383e-10	7.268383e-10
1.720000e+02	1.774000e+02	1.416441e-06	6.189181e-10	6.189181e-10
1.774000e+02	1.828000e+02	1.292619e-06	5.790145e-10	5.790145e-10
1.828000e+02	1.882000e+02	1.251564e-06	5.606306e-10	5.606306e-10
1.882000e+02	1.936000e+02	1.114250e-06	5.228954e-10	5.228954e-10
1.936000e+02	1.990000e+02	1.055489e-06	5.022418e-10	5.022418e-10
1.990000e+02	2.044000e+02	1.035096e-06	4.915931e-10	4.915931e-10
2.044000e+02	2.098000e+02	9.132128e-07	4.586787e-10	4.586787e-10
2.098000e+02	2.152000e+02	7.782250e-07	4.236349e-10	4.236349e-10
2.152000e+02	2.206000e+02	7.693857e-07	4.185029e-10	4.185029e-10
2.206000e+02	2.260000e+02	7.659194e-07	4.126842e-10	4.126842e-10
2.260000e+02	2.314000e+02	7.388706e-07	4.032931e-10	4.032931e-10
2.314000e+02	2.368000e+02	6.594993e-07	3.807807e-10	3.807807e-10
2.368000e+02	2.422000e+02	6.575891e-07	3.786687e-10	3.786687e-10
2.422000e+02	2.476000e+02	6.337780e-07	3.714381e-10	3.714381e-10
2.476000e+02	2.530000e+02	5.990585e-07	3.618225e-10	3.618225e-10
2.530000e+02	2.584000e+02	5.687963e-07	3.524513e-10	3.524513e-10
2.584000e+02	2.638000e+02	5.480498e-07	3.452297e-10	3.452297e-10
2.638000e+02	2.692000e+02	5.482665e-07	3.444532e-10	3.444532e-10
2.692000e+02	2.746000e+02	5.421237e-07	3.426034e-10	3.426034e-10
2.746000e+02	2.800000e+02	5.437713e-07	3.429289e-10	3.429289e-10
2.800000e+02	2.854000e+02	5.120544e-07	3.348811e-10	3.348811e-10
2.854000e+02	2.908000e+02	5.068807e-07	3.319223e-10	3.319223e-10
2.908000e+02	2.962000e+02	4.879885e-07	3.269687e-10	3.269687e-10
2.962000e+02	3.016000e+02	4.899185e-07	3.277798e-10	3.277798e-10
3.016000e+02	3.070000e+02	4.930107e-07	3.289027e-10	3.289027e-10
3.070000e+02	3.124000e+02	4.866409e-07	3.277546e-10	3.277546e-10
3.124000e+02	3.178000e+02	4.842974e-07	3.279268e-10	3.279268e-10
3.178000e+02	3.232000e+02	4.855559e-07	3.291799e-10	3.291799e-10
3.232000e+02	3.286000e+02	4.892381e-07	3.307326e-10	3.307326e-10
3.286000e+02	3.340000e+02	4.924622e-07	3.323034e-10	3.323034e-10
3.340000e+02	3.394000e+02	4.913380e-07	3.334135e-10	3.334135e-10
3.394000e+02	3.448000e+02	4.932719e-07	3.364276e-10	3.364276e-10
3.448000e+02	3.502000e+02	4.957837e-07	3.390134e-10	3.390134e-10
3.502000e+02	3.556000e+02	4.998152e-07	3.406834e-10	3.406834e-10
3.556000e+02	3.610000e+02	5.156022e-07	3.460753e-10	3.460753e-10
3.610000e+02	3.664000e+02	5.251874e-07	3.509265e-10	3.509265e-10
3.664000e+02	3.718000e+02	5.273859e-07	3.536342e-10	3.536342e-10
3.718000e+02	3.772000e+02	5.323078e-07	3.560802e-10	3.560802e-10
3.772000e+02	3.826000e+02	5.459543e-07	3.620433e-10	3.620433e-10
3.826000e+02	3.880000e+02	5.537350e-07	3.663494e-10	3.663494e-10
3.880000e+02	3.934000e+02	5.551900e-07	3.710901e-10	3.710901e-10
3.934000e+02	3.988000e+02	5.841319e-07	3.803572e-10	3.803572e-10
3.988000e+02	4.042000e+02	6.205683e-07	3.898783e-10	3.898783e-10
4.042000e+02	4.096000e+02	6.222224e-07	3.955139e-10	3.955139e-10
4.096000e+02	4.150000e+02	6.240357e-07	4.014669e-10	4.014669e-10
4.150000e+02	4.204000e+02	6.734869e-07	4.131373e-10	4.131373e-10
4.204000e+02	4.258000e+02	6.988328e-07	4.268598e-10	4.268598e-10
4.258000e+02	4.312000e+02	7.330267e-07	4.370191e-10	4.370191e-10
4.312000e+02	4.366000e+02	7.809480e-07	4.530687e-10	4.530687e-10
4.366000e+02	4.420000e+02	7.853298e-07	4.613092e-10	4.613092e-10
4.420000e+02	4.474000e+02	8.671254e-07	4.859617e-10	4.859617e-10
4.474000e+02	4.528000e+02	9.858744e-07	5.121397e-10	5.121397e-10
4.528000e+02	4.582000e+02	1.043738e-06	5.386944e-10	5.386944e-10
4.582000e+02	4.636000e+02	1.105273e-06	5.616351e-10	5.616351e-10
4.636000e+02	4.690000e+02	1.410784e-06	6.204375e-10	6.204375e-10
4.690000e+02	4.744000e+02	1.574321e-06	6.655214e-10	6.655214e-10
4.744000e+02	4.798000e+02	1.871522e-06	7.332805e-10	7.332805e-10
4.798000e+02	4.852000e+02	2.415319e-06	8.344160e-10	8.344160e-10
4.852000e+02	4.906000e+02	3.401417e-06	9.924414e-10	9.924414e-10
4.906000e+02	4.960000e+02	6.545026e-06	1.356062e-09	1.356062e-09
4.960000e+02	5.014000e+02	5.433504e-05	3.984376e-09	3.984376e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=1.91240688591552024e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.185089e-07	2.566134e-08	2.566134e-08
1.540000e+01	2.080000e+01	9.164098e-07	2.592771e-09	2.592771e-09
2.080000e+01	2.620000e+01	2.160407e-06	2.902019e-09	2.902019e-09
2.620000e+01	3.160000e+01	4.403794e-06	6.822671e-09	6.822671e-09
3.160000e+01	3.700000e+01	8.175094e-06	4.054616e-08	4.054616e-08
3.700000e+01	4.240000e+01	1.427730e-05	1.962065e-07	1.962065e-07
4.240000e+01	4.780000e+01	2.473017e-05	1.889555e-08	1.889555e-08
4.780000e+01	5.320000e+01	4.168361e-05	5.273535e-08	5.273535e-08
5.320000e+01	5.860000e+01	7.069878e-05	3.149195e-08	3.149195e-08
5.860000e+01	6.400000e+01	1.221655e-04	1.253964e-07	1.253964e-07
6.400000e+01	6.940000e+01	2.227093e-04	9.289000e-07	9.289000e-07
6.940000e+01	7.480000e+01	4.369293e-04	5.991403e-07	5.991403e-07
7.480000e+01	8.020000e+01	1.015371e-03	2.529588e-07	2.529588e-07
8.020000e+01	8.560000e+01	3.396720e-03	8.606869e-07	8.606869e-07
8.560000e+01	9.100000e+01	4.449228e-02	1.775187e-06	1.775187e-06
9.100000e+01	9.640000e+01	5.920313e-02	4.387775e-05	4.387775e-05
9.640000e+01	1.018000e+02	5.372833e-03	7.236797e-07	7.236797e-07
1.018000e+02	1.072000e+02	2.008624e-03	2.904722e-07	2.904722e-07
1.072000e+02	1.126000e+02	1.114473e-03	1.187345e-06	1.187345e-06
1.126000e+02	1.180000e+02	7.357157e-04	1.611049e-07	1.611049e-07
1.180000e+02	1.234000e+02	5.381117e-04	1.386943e-07	1.386943e-07
1.234000e+02	1.288000e+02	4.199519e-04	1.201165e-07	1.201165e-07
1.288000e+02	1.342000e+02	3.423993e-04	1.114569e-07	1.114569e-07
1.342000e+02	1.396000e+02	2.888694e-04	1.032420e-07	1.032420e-07
1.396000e+02	1.450000e+02	2.498161e-04	9.292861e-08	9.292861e-08
1.450000e+02	1.504000e+02	2.200989e-04	8.944813e-08	8.944813e-08
1.504000e+02	1.558000e+02	1.972694e-04	8.712761e-08	8.712761e-08
1.558000e+02	1.612000e+02	1.789350e-04	8.032556e-08	8.032556e-08
1.612000e+02	1.666000e+02	1.641094e-04	7.656817e-08	7.656817e-08
1.666000e+02	1.720000e+02	1.517338e-04	7.153740e-08	7.153740e-08
1.720000e+02	1.774000e+02	1.415096e-04	7.481637e-08	7.481637e-08
1.774000e+02	1.828000e+02	1.328324e-04	7.242098e-08	7.242098e-08
1.828000e+02	1.882000e+02	1.255093e-04	6.864091e-08	6.864091e-08
1.882000e+02	1.936000e+02	1.190994e-04	6.734852e-08	6.734852e-08
1.936000e+02	1.990000e+02	1.137382e-04	6.509387e-08	6.509387e-08
1.990000e+02	2.044000e+02	1.087418e-04	6.232275e-08	6.232275e-08
2.044000e+02	2.098000e+02	1.044644e-04	6.398911e-08	6.398911e-08
2.098000e+02	2.152000e+02	1.008378e-04	6.472965e-08	6.472965e-08
2.152000e+02	2.206000e+02	9.756428e-05	6.250133e-08	6.250133e-08
2.206000e+02	2.260000e+02	9.474067e-05	6.075048e-08	6.075048e-08
2.260000e+02	2.314000e+02	9.222589e-05	5.993936e-08	5.993936e-08
2.314000e+02	2.368000e+02	9.009561e-05	6.035492e-08	6.035492e-08
2.368000e+02	2.422000e+02	8.806206e-05	5.876215e-08	5.876215e-08
2.422000e+02	2.476000e+02	8.636309e-05	5.891346e-08	5.891346e-08
2.476000e+02	2.530000e+02	8.493280e-05	5.941574e-08	5.941574e-08
2.530000e+02	2.584000e+02	8.377654e-05	5.909520e-08	5.909520e-08
2.584000e+02	2.638000e+02	8.268244e-05	5.893156e-08	5.893156e-08
2.638000e+02	2.692000e+02	8.170857e-05	5.799581e-08	5.799581e-08
2.692000e+02	2.746000e+02	8.108869e-05	5.777206e-08	5.777206e-08
2.746000e+02	2.800000e+02	8.042861e-05	5.705006e-08	5.705006e-08
2.800000e+02	2.854000e+02	8.011063e-05	5.830328e-08	5.830328e-08
2.854000e+02	2.908000e+02	7.987454e-05	5.742158e-08	5.742158e-08
2.908000e+02	2.962000e+02	7.975778e-05	5.833620e-08	5.833620e-08
2.962000e+02	3.016000e+02	7.964396e-05	5.805958e-08	5.805958e-08
3.016000e+02	3.070000e+02	7.988978e-05	5.769891e-08	5.769891e-08
3.070000e+02	3.124000e+02	8.023776e-05	5.774150e-08	5.774150e-08
3.124000e+02	3.178000e+02	8.073176e-05	5.821143e-08	5.821143e-08
3.178000e+02	3.232000e+02	8.119789e-05	5.828405e-08	5.828405e-08
3.232000e+02	3.286000e+02	8.188374e-05	5.844065e-08	5.844065e-08
3.286000e+02	3.340000e+02	8.277365e-05	5.853218e-08	5.853218e-08
3.340000e+02	3.394000e+02	8.377956e-05	5.903955e-08	5.903955e-08
3.394000e+02	3.448000e+02	8.524317e-05	5.957888e-08	5.957888e-08
3.448000e+02	3.502000e+02	8.662293e-05	6.004779e-08	6.004779e-08
3.502000e+02	3.556000e+02	8.815700e-05	6.092210e-08	6.092210e-08
3.556000e+02	3.610000e+02	8.984619e-05	6.090715e-08	6.090715e-08
3.610000e+02	3.664000e+02	9.214981e-05	6.148020e-08	6.148020e-08
3.664000e+02	3.718000e+02	9.435291e-05	6.224206e-08	6.224206e-08
3.718000e+02	3.772000e+02	9.700161e-05	6.338537e-08	6.338537e-08
3.772000e+02	3.826000e+02	9.983198e-05	6.443622e-08	6.443622e-08
3.826000e+02	3.880000e+02	1.031602e-04	6.559214e-08	6.559214e-08
3.880000e+02	3.934000e+02	1.068889e-04	6.737084e-08	6.737084e-08
3.934000e+02	3.988000e+02	1.111627e-04	6.770772e-08	6.770772e-08
3.988000e+02	4.042000e+02	1.157061e-04	6.865002e-08	6.865002e-08
4.042000e+02	4.096000e+02	1.209690e-04	7.097740e-08	7.097740e-08
4.096000e+02	4.150000e+02	1.270859e-04	7.341244e-08	7.341244e-08
4.150000e+02	4.204000e+02	1.338481e-04	7.523915e-08	7.523915e-08
4.204000e+02	4.258000e+02	1.416309e-04	7.722282e-08	7.722282e-08
4.258000e+02	4.312000e+02	1.504245e-04	7.918989e-08	7.918989e-08
4.312000e+02	4.366000e+02	1.609384e-04	8.240551e-08	8.240551e-08
4.366000e+02	4.420000e+02	1.732316e-04	8.716930e-08	8.716930e-08
4.420000e+02	4.474000e+02	1.882287e-04	9.109432e-08	9.109432e-08
4.474000e+02	4.528000e+02	2.059428e-04	9.293810e-08	9.293810e-08
4.528000e+02	4.582000e+02	2.278724e-04	9.925612e-08	9.925612e-08
4.582000e+02	4.636000e+02	2.562669e-04	1.068042e-07	1.068042e-07
4.636000e+02	4.690000e+02	2.924100e-04	1.094424e-07	1.094424e-07
4.690000e+02	4.744000e+02	3.419628e-04	1.189736e-07	1.189736e-07
4.744000e+02	4.798000e+02	4.137365e-04	1.312043e-07	1.312043e-07
4.798000e+02	4.852000e+02	5.277022e-04	1.464133e-07	1.464133e-07
4.852000e+02	4.906000e+02	7.384235e-04	1.719816e-07	1.719816e-07
4.906000e+02	4.960000e+02	1.291335e-03	2.188243e-07	2.188243e-07
4.960000e+02	5.014000e+02	1.170914e-02	9.605011e-07	9.605011e-07
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.99999902472057024e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.113017e-05	4.827060e-08	4.827060e-08
1.540000e+01	2.080000e+01	7.383730e-05	5.800721e-08	5.800721e-08
2.080000e+01	2.620000e+01	9.776389e-05	6.674725e-08	6.674725e-08
2.620000e+01	3.160000e+01	1.233421e-04	7.497213e-08	7.497213e-08
3.160000e+01	3.700000e+01	1.517787e-04	8.316671e-08	8.316671e-08
3.700000e+01	4.240000e+01	1.839683e-04	9.156208e-08	9.156208e-08
4.240000e+01	4.780000e+01	2.222604e-04	1.006410e-07	1.006410e-07
4.780000e+01	5.320000e+01	2.828615e-04	1.135353e-07	1.135353e-07
5.320000e+01	5.860000e+01	4.056317e-04	1.359596e-07	1.359596e-07
5.860000e+01	6.400000e+01	5.365831e-04	1.563733e-07	1.563733e-07
6.400000e+01	6.940000e+01	7.490987e-04	1.847624e-07	1.847624e-07
6.940000e+01	7.480000e+01	1.215999e-03	2.354023e-07	2.354023e-07
7.480000e+01	8.020000e+01	2.108924e-03	3.100092e-07	3.100092e-07
8.020000e+01	8.560000e+01	5.308439e-03	4.918441e-07	4.918441e-07
8.560000e+01	9.100000e+01	6.612561e-02	1.735917e-06	1.735917e-06
9.100000e+01	9.640000e+01	8.782531e-02	2.000571e-06	2.000571e-06
9.640000e+01	1.018000e+02	8.267185e-03	6.137943e-07	6.137943e-07
1.018000e+02	1.072000e+02	3.349213e-03	3.906749e-07	3.906749e-07
1.072000e+02	1.126000e+02	1.995667e-03	3.015699e-07	3.015699e-07
1.126000e+02	1.180000e+02	1.439372e-03	2.561124e-07	2.561124e-07
1.180000e+02	1.234000e+02	1.070986e-03	2.209206e-07	2.209206e-07
1.234000e+02	1.288000e+02	8.864915e-04	2.009932e-07	2.009932e-07
1.288000e+02	1.342000e+02	6.970807e-04	1.782320e-07	1.782320e-07
1.342000e+02	1.396000e+02	5.964022e-04	1.648594e-07	1.648594e-07
1.396000e+02	1.450000e+02	5.431111e-04	1.573216e-07	1.573216e-07
1.450000e+02	1.504000e+02	4.671835e-04	1.459109e-07	1.459109e-07
1.504000e+02	1.558000e+02	4.015804e-04	1.352790e-07	1.352790e-07
1.558000e+02	1.612000e+02	3.777119e-04	1.311971e-07	1.311971e-07
1.612000e+02	1.666000e+02	3.509893e-04	1.264710e-07	1.264710e-07
1.666000e+02	1.720000e+02	3.520613e-04	1.266640e-07	1.266640e-07
1.720000e+02	1.774000e+02	2.768878e-04	1.123301e-07	1.123301e-07
1.774000e+02	1.828000e+02	2.647433e-04	1.098390e-07	1.098390e-07
1.828000e+02	1.882000e+02	2.671080e-04	1.103284e-07	1.103284e-07
1.882000e+02	1.936000e+02	2.468539e-04	1.060630e-07	1.060630e-07
1.936000e+02	1.990000e+02	2.419756e-04	1.050098e-07	1.050098e-07
1.990000e+02	2.044000e+02	2.448754e-04	1.056371e-07	1.056371e-07
2.044000e+02	2.098000e+02	2.224646e-04	1.006873e-07	1.006873e-07
2.098000e+02	2.152000e+02	1.953954e-04	9.436291e-08	9.436291e-08
2.152000e+02	2.206000e+02	1.981231e-04	9.501926e-08	9.501926e-08
2.206000e+02	2.260000e+02	2.011893e-04	9.575168e-08	9.575168e-08
2.260000e+02	2.314000e+02	1.982152e-04	9.504132e-08	9.504132e-08
2.314000e+02	2.368000e+02	1.805960e-04	9.071899e-08	9.071899e-08
2.368000e+02	2.422000e+02	1.833933e-04	9.141886e-08	9.141886e-08
2.422000e+02	2.476000e+02	1.799295e-04	9.055143e-08	9.055143e-08
2.476000e+02	2.530000e+02	1.733008e-04	8.886778e-08	8.886778e-08
2.530000e+02	2.584000e+02	1.671532e-04	8.727733e-08	8.727733e-08
2.584000e+02	2.638000e+02	1.632833e-04	8.626108e-08	8.626108e-08
2.638000e+02	2.692000e+02	1.655146e-04	8.684848e-08	8.684848e-08
2.692000e+02	2.746000e+02	1.657676e-04	8.691483e-08	8.691483e-08
2.746000e+02	2.800000e+02	1.684071e-04	8.760408e-08	8.760408e-08
2.800000e+02	2.854000e+02	1.608293e-04	8.561043e-08	8.561043e-08
2.854000e+02	2.908000e+02	1.607558e-04	8.559086e-08	8.559086e-08
2.908000e+02	2.962000e+02	1.566666e-04	8.449525e-08	8.449525e-08
2.962000e+02	3.016000e+02	1.588741e-04	8.508847e-08	8.508847e-08
3.016000e+02	3.070000e+02	1.614096e-04	8.576474e-08	8.576474e-08
3.070000e+02	3.124000e+02	1.608657e-04	8.562011e-08	8.562011e-08
3.124000e+02	3.178000e+02	1.617778e-04	8.586250e-08	8.586250e-08
3.178000e+02	3.232000e+02	1.636722e-04	8.636377e-08	8.636377e-08
3.232000e+02	3.286000e+02	1.661964e-04	8.702717e-08	8.702717e-08
3.286000e+02	3.340000e+02	1.686770e-04	8.767424e-08	8.767424e-08
3.340000e+02	3.394000e+02	1.698144e-04	8.796936e-08	8.796936e-08
3.394000e+02	3.448000e+02	1.721948e-04	8.858375e-08	8.858375e-08
3.448000e+02	3.502000e+02	1.746750e-04	8.921945e-08	8.921945e-08
3.502000e+02	3.556000e+02	1.771977e-04	8.986139e-08	8.986139e-08
3.556000e+02	3.610000e+02	1.838646e-04	9.153627e-08	9.153627e-08
3.610000e+02	3.664000e+02	1.887300e-04	9.273946e-08	9.273946e-08
3.664000e+02	3.718000e+02	1.912181e-04	9.334878e-08	9.334878e-08
3.718000e+02	3.772000e+02	1.942396e-04	9.408341e-08	9.408341e-08
3.772000e+02	3.826000e+02	2.005763e-04	9.560570e-08	9.560570e-08
3.826000e+02	3.880000e+02	2.048585e-04	9.662089e-08	9.662089e-08
3.880000e+02	3.934000e+02	2.077348e-04	9.729683e-08	9.729683e-08
3.934000e+02	3.988000e+02	2.193069e-04	9.997013e-08	9.997013e-08
3.988000e+02	4.042000e+02	2.332022e-04	1.030885e-07	1.030885e-07
4.042000e+02	4.096000e+02	2.364870e-04	1.038120e-07	1.038120e-07
4.096000e+02	4.150000e+02	2.401802e-04	1.046195e-07	1.046195e-07
4.150000e+02	4.204000e+02	2.586891e-04	1.085758e-07	1.085758e-07
4.204000e+02	4.258000e+02	2.717157e-04	1.112760e-07	1.112760e-07
4.258000e+02	4.312000e+02	2.857126e-04	1.141061e-07	1.141061e-07
4.312000e+02	4.366000e+02	3.062443e-04	1.181349e-07	1.181349e-07
4.366000e+02	4.420000e+02	3.119356e-04	1.192275e-07	1.192275e-07
4.420000e+02	4.474000e+02	3.460159e-04	1.255718e-07	1.255718e-07
4.474000e+02	4.528000e+02	3.912931e-04	1.335350e-07	1.335350e-07
4.528000e+02	4.582000e+02	4.216363e-04	1.386159e-07	1.386159e-07
4.582000e+02	4.636000e+02	4.515889e-04	1.434550e-07	1.434550e-07
4.636000e+02	4.690000e+02	5.690363e-04	1.610327e-07	1.610327e-07
4.690000e+02	4.744000e+02	6.430565e-04	1.711862e-07	1.711862e-07
4.744000e+02	4.798000e+02	7.716535e-04	1.875233e-07	1.875233e-07
4.798000e+02	4.852000e+02	9.989800e-04	2.133647e-07	2.133647e-07
4.852000e+02	4.906000e+02	1.411734e-03	2.536416e-07	2.536416e-07
4.906000e+02	4.960000e+02	2.694024e-03	3.503845e-07	3.503845e-07
4.960000e+02	5.014000e+02	2.270789e-02	1.017261e-06	1.017261e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.99999929200025053e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.155517e-05	3.923111e-08	3.923111e-08
1.540000e+01	2.080000e+01	6.001006e-05	4.714442e-08	4.714442e-08
2.080000e+01	2.620000e+01	7.945593e-05	5.424769e-08	5.424769e-08
2.620000e+01	3.160000e+01	1.002442e-04	6.093231e-08	6.093231e-08
3.160000e+01	3.700000e+01	1.233556e-04	6.759236e-08	6.759236e-08
3.700000e+01	4.240000e+01	1.495172e-04	7.441556e-08	7.441556e-08
4.240000e+01	4.780000e+01	1.806384e-04	8.179437e-08	8.179437e-08
4.780000e+01	5.320000e+01	2.298909e-04	9.227391e-08	9.227391e-08
5.320000e+01	5.860000e+01	3.296702e-04	1.104989e-07	1.104989e-07
5.860000e+01	6.400000e+01	4.360989e-04	1.270898e-07	1.270898e-07
6.400000e+01	6.940000e+01	6.088172e-04	1.501625e-07	1.501625e-07
6.940000e+01	7.480000e+01	9.882824e-04	1.913192e-07	1.913192e-07
7.480000e+01	8.020000e+01	1.713993e-03	2.519548e-07	2.519548e-07
8.020000e+01	8.560000e+01	4.314343e-03	3.997380e-07	3.997380e-07
8.560000e+01	9.100000e+01	5.374248e-02	1.410837e-06	1.410837e-06
9.100000e+01	9.640000e+01	7.137856e-02	1.625930e-06	1.625930e-06
9.640000e+01	1.018000e+02	6.719015e-03	4.988510e-07	4.988510e-07
1.018000e+02	1.072000e+02	2.722017e-03	3.175145e-07	3.175145e-07
1.072000e+02	1.126000e+02	1.621944e-03	2.450959e-07	2.450959e-07
1.126000e+02	1.180000e+02	1.169826e-03	2.081511e-07	2.081511e-07
1.180000e+02	1.234000e+02	8.704265e-04	1.795495e-07	1.795495e-07
1.234000e+02	1.288000e+02	7.204813e-04	1.633539e-07	1.633539e-07
1.288000e+02	1.342000e+02	5.665406e-04	1.448550e-07	1.448550e-07
1.342000e+02	1.396000e+02	4.847159e-04	1.339868e-07	1.339868e-07
1.396000e+02	1.450000e+02	4.414044e-04	1.278605e-07	1.278605e-07
1.450000e+02	1.504000e+02	3.796957e-04	1.185868e-07	1.185868e-07
1.504000e+02	1.558000e+02	3.263778e-04	1.099458e-07	1.099458e-07
1.558000e+02	1.612000e+02	3.069791e-04	1.066284e-07	1.066284e-07
1.612000e+02	1.666000e+02	2.852607e-04	1.027873e-07	1.027873e-07
1.666000e+02	1.720000e+02	2.861322e-04	1.029442e-07	1.029442e-07
1.720000e+02	1.774000e+02	2.250361e-04	9.129444e-08	9.129444e-08
1.774000e+02	1.828000e+02	2.151659e-04	8.926990e-08	8.926990e-08
1.828000e+02	1.882000e+02	2.170876e-04	8.966767e-08	8.966767e-08
1.882000e+02	1.936000e+02	2.006263e-04	8.620097e-08	8.620097e-08
1.936000e+02	1.990000e+02	1.966617e-04	8.534502e-08	8.534502e-08
1.990000e+02	2.044000e+02	1.990183e-04	8.585484e-08	8.585484e-08
2.044000e+02	2.098000e+02	1.808045e-04	8.183193e-08	8.183193e-08
2.098000e+02	2.152000e+02	1.588045e-04	7.669198e-08	7.669198e-08
2.152000e+02	2.206000e+02	1.610213e-04	7.722535e-08	7.722535e-08
2.206000e+02	2.260000e+02	1.635132e-04	7.782062e-08	7.782062e-08
2.260000e+02	2.314000e+02	1.610961e-04	7.724331e-08	7.724331e-08
2.314000e+02	2.368000e+02	1.467764e-04	7.373034e-08	7.373034e-08
2.368000e+02	2.422000e+02	1.490499e-04	7.429926e-08	7.429926e-08
2.422000e+02	2.476000e+02	1.462347e-04	7.359419e-08	7.359419e-08
2.476000e+02	2.530000e+02	1.408474e-04	7.222585e-08	7.222585e-08
2.530000e+02	2.584000e+02	1.358511e-04	7.093325e-08	7.093325e-08
2.584000e+02	2.638000e+02	1.327057e-04	7.010723e-08	7.010723e-08
2.638000e+02	2.692000e+02	1.345194e-04	7.058486e-08	7.058486e-08
2.692000e+02	2.746000e+02	1.347249e-04	7.063862e-08	7.063862e-08
2.746000e+02	2.800000e+02	1.368701e-04	7.119875e-08	7.119875e-08
2.800000e+02	2.854000e+02	1.307114e-04	6.957854e-08	6.957854e-08
2.854000e+02	2.908000e+02	1.306517e-04	6.956264e-08	6.956264e-08
2.908000e+02	2.962000e+02	1.273282e-04	6.867213e-08	6.867213e-08
2.962000e+02	3.016000e+02	1.291224e-04	6.915428e-08	6.915428e-08
3.016000e+02	3.070000e+02	1.311829e-04	6.970389e-08	6.970389e-08
3.070000e+02	3.124000e+02	1.307410e-04	6.958640e-08	6.958640e-08
3.124000e+02	3.178000e+02	1.314823e-04	6.978344e-08	6.978344e-08
3.178000e+02	3.232000e+02	1.330219e-04	7.019078e-08	7.019078e-08
3.232000e+02	3.286000e+02	1.350734e-04	7.072995e-08	7.072995e-08
3.286000e+02	3.340000e+02	1.370894e-04	7.125578e-08	7.125578e-08
3.340000e+02	3.394000e+02	1.380140e-04	7.149575e-08	7.149575e-08
3.394000e+02	3.448000e+02	1.399485e-04	7.199504e-08	7.199504e-08
3.448000e+02	3.502000e+02	1.419644e-04	7.251177e-08	7.251177e-08
3.502000e+02	3.556000e+02	1.440146e-04	7.303345e-08	7.303345e-08
3.556000e+02	3.610000e+02	1.494329e-04	7.439461e-08	7.439461e-08
3.610000e+02	3.664000e+02	1.533871e-04	7.537244e-08	7.537244e-08
3.664000e+02	3.718000e+02	1.554095e-04	7.586777e-08	7.586777e-08
3.718000e+02	3.772000e+02	1.578651e-04	7.646480e-08	7.646480e-08
3.772000e+02	3.826000e+02	1.630151e-04	7.770204e-08	7.770204e-08
3.826000e+02	3.880000e+02	1.664953e-04	7.852703e-08	7.852703e-08
3.880000e+02	3.934000e+02	1.688331e-04	7.907648e-08	7.907648e-08
3.934000e+02	3.988000e+02	1.782383e-04	8.124923e-08	8.124923e-08
3.988000e+02	4.042000e+02	1.895313e-04	8.378356e-08	8.378356e-08
4.042000e+02	4.096000e+02	1.922011e-04	8.437170e-08	8.437170e-08
4.096000e+02	4.150000e+02	1.952024e-04	8.502775e-08	8.502775e-08
4.150000e+02	4.204000e+02	2.102454e-04	8.824328e-08	8.824328e-08
4.204000e+02	4.258000e+02	2.208326e-04	9.043785e-08	9.043785e-08
4.258000e+02	4.312000e+02	2.322083e-04	9.273790e-08	9.273790e-08
4.312000e+02	4.366000e+02	2.488950e-04	9.601221e-08	9.601221e-08
4.366000e+02	4.420000e+02	2.535207e-04	9.690031e-08	9.690031e-08
4.420000e+02	4.474000e+02	2.812189e-04	1.020565e-07	1.020565e-07
4.474000e+02	4.528000e+02	3.180172e-04	1.085285e-07	1.085285e-07
4.528000e+02	4.582000e+02	3.426781e-04	1.126580e-07	1.126580e-07
4.582000e+02	4.636000e+02	3.670217e-04	1.165909e-07	1.165909e-07
4.636000e+02	4.690000e+02	4.624752e-04	1.308768e-07	1.308768e-07
4.690000e+02	4.744000e+02	5.226339e-04	1.391289e-07	1.391289e-07
4.744000e+02	4.798000e+02	6.271491e-04	1.524067e-07	1.524067e-07
4.798000e+02	4.852000e+02	8.119048e-04	1.734088e-07	1.734088e-07
4.852000e+02	4.906000e+02	1.147364e-03	2.061432e-07	2.061432e-07
4.906000e+02	4.960000e+02	2.189526e-03	2.847695e-07	2.847695e-07
4.960000e+02	5.014000e+02	1.845547e-02	8.267632e-07	8.267632e-07
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=1.99999937237524515e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.310137e-11	6.821019e-14	6.821019e-14
1.540000e+01	2.080000e+01	3.658537e-10	3.163564e-13	3.163564e-13
2.080000e+01	2.620000e+01	1.415179e-09	1.044090e-12	1.044090e-12
2.620000e+01	3.160000e+01	4.339017e-09	2.822265e-12	2.822265e-12
3.160000e+01	3.700000e+01	1.154782e-08	6.734027e-12	6.734027e-12
3.700000e+01	4.240000e+01	2.807574e-08	1.482162e-11	1.482162e-11
4.240000e+01	4.780000e+01	6.492831e-08	3.112534e-11	3.112534e-11
4.780000e+01	5.320000e+01	1.552086e-07	6.589127e-11	6.589127e-11
5.320000e+01	5.860000e+01	4.150648e-07	1.470760e-10	1.470760e-10
5.860000e+01	6.400000e+01	1.020084e-06	3.149073e-10	3.149073e-10
6.400000e+01	6.940000e+01	2.813904e-06	7.370396e-10	7.370396e-10
6.940000e+01	7.480000e+01	9.698452e-06	2.006194e-09	2.006194e-09
7.480000e+01	8.020000e+01	4.289270e-05	6.821235e-09	6.821235e-09
8.020000e+01	8.560000e+01	4.191720e-04	4.364812e-08	4.364812e-08
8.560000e+01	9.100000e+01	1.245438e-01	3.927033e-06	3.927033e-06
9.100000e+01	9.640000e+01	2.014737e-01	5.367618e-06	5.367618e-06
9.640000e+01	1.018000e+02	1.171953e-03	9.563595e-08	9.563595e-08
1.018000e+02	1.072000e+02	1.697207e-04	2.099446e-08	2.099446e-08
1.072000e+02	1.126000e+02	5.738222e-05	9.105625e-09	9.105625e-09
1.126000e+02	1.180000e+02	2.825111e-05	5.257999e-09	5.257999e-09
1.180000e+02	1.234000e+02	1.594414e-05	3.434411e-09	3.434411e-09
1.234000e+02	1.288000e+02	1.062144e-05	2.512474e-09	2.512474e-09
1.288000e+02	1.342000e+02	7.062448e-06	1.883026e-09	1.883026e-09
1.342000e+02	1.396000e+02	5.252294e-06	1.513449e-09	1.513449e-09
1.396000e+02	1.450000e+02	4.253881e-06	1.284259e-09	1.284259e-09
1.450000e+02	1.504000e+02	3.325506e-06	1.082392e-09	1.082392e-09
1.504000e+02	1.558000e+02	2.621731e-06	9.202563e-10	9.202563e-10
1.558000e+02	1.612000e+02	2.296256e-06	8.310370e-10	8.310370e-10
1.612000e+02	1.666000e+02	2.001569e-06	7.514611e-10	7.514611e-10
1.666000e+02	1.720000e+02	1.899056e-06	7.118522e-10	7.118522e-10
1.720000e+02	1.774000e+02	1.423187e-06	6.015310e-10	6.015310e-10
1.774000e+02	1.828000e+02	1.300744e-06	5.622216e-10	5.622216e-10
1.828000e+02	1.882000e+02	1.261977e-06	5.430320e-10	5.430320e-10
1.882000e+02	1.936000e+02	1.126840e-06	5.044006e-10	5.044006e-10
1.936000e+02	1.990000e+02	1.069644e-06	4.835975e-10	4.835975e-10
1.990000e+02	2.044000e+02	1.051284e-06	4.724533e-10	4.724533e-10
2.044000e+02	2.098000e+02	9.307280e-07	4.388351e-10	4.388351e-10
2.098000e+02	2.152000e+02	7.977900e-07	4.013806e-10	4.013806e-10
2.152000e+02	2.206000e+02	7.910881e-07	3.952272e-10	3.952272e-10
2.206000e+02	2.260000e+02	7.874978e-07	3.904363e-10	3.904363e-10
2.260000e+02	2.314000e+02	7.614139e-07	3.803239e-10	3.803239e-10
2.314000e+02	2.368000e+02	6.821819e-07	3.569973e-10	3.569973e-10
2.368000e+02	2.422000e+02	6.816378e-07	3.539922e-10	3.539922e-10
2.422000e+02	2.476000e+02	6.591520e-07	3.455737e-10	3.455737e-10
2.476000e+02	2.530000e+02	6.258552e-07	3.343245e-10	3.343245e-10
2.530000e+02	2.584000e+02	5.961594e-07	3.242701e-10	3.242701e-10
2.584000e+02	2.638000e+02	5.755222e-07	3.167376e-10	3.167376e-10
2.638000e+02	2.692000e+02	5.768163e-07	3.152951e-10	3.152951e-10
2.692000e+02	2.746000e+02	5.719120e-07	3.123842e-10	3.123842e-10
2.746000e+02	2.800000e+02	5.751163e-07	3.116546e-10	3.116546e-10
2.800000e+02	2.854000e+02	5.446169e-07	3.020116e-10	3.020116e-10
2.854000e+02	2.908000e+02	5.395081e-07	2.992424e-10	2.992424e-10
2.908000e+02	2.962000e+02	5.214415e-07	2.929719e-10	2.929719e-10
2.962000e+02	3.016000e+02	5.248376e-07	2.928209e-10	2.928209e-10
3.016000e+02	3.070000e+02	5.293115e-07	2.929819e-10	2.929819e-10
3.070000e+02	3.124000e+02	5.240880e-07	2.905872e-10	2.905872e-10
3.124000e+02	3.178000e+02	5.235856e-07	2.894859e-10	2.894859e-10
3.178000e+02	3.232000e+02	5.265306e-07	2.894275e-10	2.894275e-10
3.232000e+02	3.286000e+02	5.315969e-07	2.899715e-10	2.899715e-10
3.286000e+02	3.340000e+02	5.364470e-07	2.904739e-10	2.904739e-10
3.340000e+02	3.394000e+02	5.373019e-07	2.899519e-10	2.899519e-10
3.394000e+02	3.448000e+02	5.421835e-07	2.905629e-10	2.905629e-10
3.448000e+02	3.502000e+02	5.473826e-07	2.912471e-10	2.912471e-10
3.502000e+02	3.556000e+02	5.528191e-07	2.920512e-10	2.920512e-10
3.556000e+02	3.610000e+02	5.711089e-07	2.961925e-10	2.961925e-10
3.610000e+02	3.664000e+02	5.838930e-07	2.988883e-10	2.988883e-10
3.664000e+02	3.718000e+02	5.892202e-07	2.996467e-10	2.996467e-10
3.718000e+02	3.772000e+02	5.963294e-07	3.009070e-10	3.009070e-10
3.772000e+02	3.826000e+02	6.135204e-07	3.046362e-10	3.046362e-10
3.826000e+02	3.880000e+02	6.246431e-07	3.069077e-10	3.069077e-10
3.880000e+02	3.934000e+02	6.313980e-07	3.080779e-10	3.080779e-10
3.934000e+02	3.988000e+02	6.646250e-07	3.156076e-10	3.156076e-10
3.988000e+02	4.042000e+02	7.043504e-07	3.243694e-10	3.243694e-10
4.042000e+02	4.096000e+02	7.125061e-07	3.258294e-10	3.258294e-10
4.096000e+02	4.150000e+02	7.215102e-07	3.273975e-10	3.273975e-10
4.150000e+02	4.204000e+02	7.747930e-07	3.387550e-10	3.387550e-10
4.204000e+02	4.258000e+02	8.117198e-07	3.462949e-10	3.462949e-10
4.258000e+02	4.312000e+02	8.517576e-07	3.543710e-10	3.543710e-10
4.312000e+02	4.366000e+02	9.105972e-07	3.659186e-10	3.659186e-10
4.366000e+02	4.420000e+02	9.254756e-07	3.684893e-10	3.684893e-10
4.420000e+02	4.474000e+02	1.024234e-06	3.872095e-10	3.872095e-10
4.474000e+02	4.528000e+02	1.156132e-06	4.110091e-10	4.110091e-10
4.528000e+02	4.582000e+02	1.242943e-06	4.256823e-10	4.256823e-10
4.582000e+02	4.636000e+02	1.328566e-06	4.396549e-10	4.396549e-10
4.636000e+02	4.690000e+02	1.671120e-06	4.926381e-10	4.926381e-10
4.690000e+02	4.744000e+02	1.885196e-06	5.227866e-10	5.227866e-10
4.744000e+02	4.798000e+02	2.258233e-06	5.716818e-10	5.716818e-10
4.798000e+02	4.852000e+02	2.918783e-06	6.494160e-10	6.494160e-10
4.852000e+02	4.906000e+02	4.118144e-06	7.707794e-10	7.707794e-10
4.906000e+02	4.960000e+02	7.845593e-06	1.062974e-09	1.062974e-09
4.960000e+02	5.014000e+02	6.604107e-05	3.082041e-09	3.082041e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.99999931450232184e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.323298e-07	3.578743e-10	3.578743e-10
1.540000e+01	2.080000e+01	1.014106e-06	8.916618e-10	8.916618e-10
2.080000e+01	2.620000e+01	2.383419e-06	1.801849e-09	1.801849e-09
2.620000e+01	3.160000e+01	4.838696e-06	3.231870e-09	3.231870e-09
3.160000e+01	3.700000e+01	9.012126e-06	5.390732e-09	5.390732e-09
3.700000e+01	4.240000e+01	1.585708e-05	8.562083e-09	8.562083e-09
4.240000e+01	4.780000e+01	2.707928e-05	1.321583e-08	1.321583e-08
4.780000e+01	5.320000e+01	4.562094e-05	1.954711e-08	1.954711e-08
5.320000e+01	5.860000e+01	7.717967e-05	2.781433e-08	2.781433e-08
5.860000e+01	6.400000e+01	1.334478e-04	4.184555e-08	4.184555e-08
6.400000e+01	6.940000e+01	2.419731e-04	6.327044e-08	6.327044e-08
6.940000e+01	7.480000e+01	4.773098e-04	9.838535e-08	9.838535e-08
7.480000e+01	8.020000e+01	1.107390e-03	1.716824e-07	1.716824e-07
8.020000e+01	8.560000e+01	3.704433e-03	3.564271e-07	3.564271e-07
8.560000e+01	9.100000e+01	4.850567e-02	1.304598e-06	1.304598e-06
9.100000e+01	9.640000e+01	6.460037e-02	1.507176e-06	1.507176e-06
9.640000e+01	1.018000e+02	5.859074e-03	4.490852e-07	4.490852e-07
1.018000e+02	1.072000e+02	2.190763e-03	2.683567e-07	2.683567e-07
1.072000e+02	1.126000e+02	1.214062e-03	1.955429e-07	1.955429e-07
1.126000e+02	1.180000e+02	8.028272e-04	1.537125e-07	1.537125e-07
1.180000e+02	1.234000e+02	5.872415e-04	1.316361e-07	1.316361e-07
1.234000e+02	1.288000e+02	4.584541e-04	1.136711e-07	1.136711e-07
1.288000e+02	1.342000e+02	3.738978e-04	1.046669e-07	1.046669e-07
1.342000e+02	1.396000e+02	3.154533e-04	9.648191e-08	9.648191e-08
1.396000e+02	1.450000e+02	2.728857e-04	8.760870e-08	8.760870e-08
1.450000e+02	1.504000e+02	2.405535e-04	8.298082e-08	8.298082e-08
1.504000e+02	1.558000e+02	2.155830e-04	8.113090e-08	8.113090e-08
1.558000e+02	1.612000e+02	1.955957e-04	7.575260e-08	7.575260e-08
1.612000e+02	1.666000e+02	1.794799e-04	7.190844e-08	7.190844e-08
1.666000e+02	1.720000e+02	1.659851e-04	6.670760e-08	6.670760e-08
1.720000e+02	1.774000e+02	1.548679e-04	7.047872e-08	7.047872e-08
1.774000e+02	1.828000e+02	1.453730e-04	6.796498e-08	6.796498e-08
1.828000e+02	1.882000e+02	1.373801e-04	6.419535e-08	6.419535e-08
1.882000e+02	1.936000e+02	1.304333e-04	6.282919e-08	6.282919e-08
1.936000e+02	1.990000e+02	1.245427e-04	6.046133e-08	6.046133e-08
1.990000e+02	2.044000e+02	1.191222e-04	5.761447e-08	5.761447e-08
2.044000e+02	2.098000e+02	1.144797e-04	5.939340e-08	5.939340e-08
2.098000e+02	2.152000e+02	1.105570e-04	6.027532e-08	6.027532e-08
2.152000e+02	2.206000e+02	1.069838e-04	5.804653e-08	5.804653e-08
2.206000e+02	2.260000e+02	1.039013e-04	5.603790e-08	5.603790e-08
2.260000e+02	2.314000e+02	1.011348e-04	5.516072e-08	5.516072e-08
2.314000e+02	2.368000e+02	9.873200e-05	5.557710e-08	5.557710e-08
2.368000e+02	2.422000e+02	9.654183e-05	5.398329e-08	5.398329e-08
2.422000e+02	2.476000e+02	9.469737e-05	5.400612e-08	5.400612e-08
2.476000e+02	2.530000e+02	9.306293e-05	5.475838e-08	5.475838e-08
2.530000e+02	2.584000e+02	9.170113e-05	5.453450e-08	5.453450e-08
2.584000e+02	2.638000e+02	9.055519e-05	5.415871e-08	5.415871e-08
2.638000e+02	2.692000e+02	8.946569e-05	5.320138e-08	5.320138e-08
2.692000e+02	2.746000e+02	8.874141e-05	5.296747e-08	5.296747e-08
2.746000e+02	2.800000e+02	8.801735e-05	5.215136e-08	5.215136e-08
2.800000e+02	2.854000e+02	8.762224e-05	5.269610e-08	5.269610e-08
2.854000e+02	2.908000e+02	8.734957e-05	5.243242e-08	5.243242e-08
2.908000e+02	2.962000e+02	8.715463e-05	5.347382e-08	5.347382e-08
2.962000e+02	3.016000e+02	8.704033e-05	5.306256e-08	5.306256e-08
3.016000e+02	3.070000e+02	8.724519e-05	5.278615e-08	5.278615e-08
3.070000e+02	3.124000e+02	8.755991e-05	5.292836e-08	5.292836e-08
3.124000e+02	3.178000e+02	8.810881e-05	5.316933e-08	5.316933e-08
3.178000e+02	3.232000e+02	8.864550e-05	5.322543e-08	5.322543e-08
3.232000e+02	3.286000e+02	8.936246e-05	5.326533e-08	5.326533e-08
3.286000e+02	3.340000e+02	9.031554e-05	5.344384e-08	5.344384e-08
3.340000e+02	3.394000e+02	9.140194e-05	5.395285e-08	5.395285e-08
3.394000e+02	3.448000e+02	9.293211e-05	5.453027e-08	5.453027e-08
3.448000e+02	3.502000e+02	9.441148e-05	5.501164e-08	5.501164e-08
3.502000e+02	3.556000e+02	9.609806e-05	5.559960e-08	5.559960e-08
3.556000e+02	3.610000e+02	9.791022e-05	5.558510e-08	5.558510e-08
3.610000e+02	3.664000e+02	1.003671e-04	5.622373e-08	5.622373e-08
3.664000e+02	3.718000e+02	1.027010e-04	5.715460e-08	5.715460e-08
3.718000e+02	3.772000e+02	1.055869e-04	5.829375e-08	5.829375e-08
3.772000e+02	3.826000e+02	1.086153e-04	5.906786e-08	5.906786e-08
3.826000e+02	3.880000e+02	1.121415e-04	6.040748e-08	6.040748e-08
3.880000e+02	3.934000e+02	1.162042e-04	6.216248e-08	6.216248e-08
3.934000e+02	3.988000e+02	1.207588e-04	6.234996e-08	6.234996e-08
3.988000e+02	4.042000e+02	1.256536e-04	6.317068e-08	6.317068e-08
4.042000e+02	4.096000e+02	1.313513e-04	6.558129e-08	6.558129e-08
4.096000e+02	4.150000e+02	1.379089e-04	6.831283e-08	6.831283e-08
4.150000e+02	4.204000e+02	1.452029e-04	6.997925e-08	6.997925e-08
4.204000e+02	4.258000e+02	1.535990e-04	7.202083e-08	7.202083e-08
4.258000e+02	4.312000e+02	1.630974e-04	7.387422e-08	7.387422e-08
4.312000e+02	4.366000e+02	1.744447e-04	7.690730e-08	7.690730e-08
4.366000e+02	4.420000e+02	1.876889e-04	8.188486e-08	8.188486e-08
4.420000e+02	4.474000e+02	2.038830e-04	8.585296e-08	8.585296e-08
4.474000e+02	4.528000e+02	2.229887e-04	8.722930e-08	8.722930e-08
4.528000e+02	4.582000e+02	2.468126e-04	9.353361e-08	9.353361e-08
4.582000e+02	4.636000e+02	2.773694e-04	1.011959e-07	1.011959e-07
4.636000e+02	4.690000e+02	3.165096e-04	1.034102e-07	1.034102e-07
4.690000e+02	4.744000e+02	3.700939e-04	1.128765e-07	1.128765e-07
4.744000e+02	4.798000e+02	4.477824e-04	1.248157e-07	1.248157e-07
4.798000e+02	4.852000e+02	5.709841e-04	1.394036e-07	1.394036e-07
4.852000e+02	4.906000e+02	7.988665e-04	1.641369e-07	1.641369e-07
4.906000e+02	4.960000e+02	1.396907e-03	2.087879e-07	2.087879e-07
4.960000e+02	5.014000e+02	1.266756e-02	9.396385e-07	9.396385e-07
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.99999939498358462e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.354604e-05	5.536583e-08	5.536583e-08
1.540000e+01	2.080000e+01	9.134293e-05	6.637965e-08	6.637965e-08
2.080000e+01	2.620000e+01	1.202604e-04	7.616561e-08	7.616561e-08
2.620000e+01	3.160000e+01	1.506057e-04	8.523505e-08	8.523505e-08
3.160000e+01	3.700000e+01	1.831066e-04	9.398306e-08	9.398306e-08
3.700000e+01	4.240000e+01	2.191109e-04	1.028086e-07	1.028086e-07
4.240000e+01	4.780000e+01	2.599157e-04	1.119732e-07	1.119732e-07
4.780000e+01	5.320000e+01	3.186646e-04	1.239837e-07	1.239837e-07
5.320000e+01	5.860000e+01	4.332937e-04	1.445735e-07	1.445735e-07
5.860000e+01	6.400000e+01	6.551141e-04	1.777690e-07	1.777690e-07
6.400000e+01	6.940000e+01	8.597437e-04	2.036489e-07	2.036489e-07
6.940000e+01	7.480000e+01	1.362315e-03	2.563518e-07	2.563518e-07
7.480000e+01	8.020000e+01	2.394657e-03	3.398751e-07	3.398751e-07
8.020000e+01	8.560000e+01	5.468613e-03	5.136132e-07	5.136132e-07
8.560000e+01	9.100000e+01	5.977820e-02	1.698122e-06	1.698122e-06
9.100000e+01	9.640000e+01	8.071993e-02	1.973277e-06	1.973277e-06
9.640000e+01	1.018000e+02	7.927100e-03	6.183791e-07	6.183791e-07
1.018000e+02	1.072000e+02	3.625404e-03	4.181921e-07	4.181921e-07
1.072000e+02	1.126000e+02	2.428148e-03	3.422435e-07	3.422435e-07
1.126000e+02	1.180000e+02	1.773193e-03	2.924662e-07	2.924662e-07
1.180000e+02	1.234000e+02	1.407693e-03	2.605864e-07	2.605864e-07
1.234000e+02	1.288000e+02	1.107240e-03	2.311098e-07	2.311098e-07
1.288000e+02	1.342000e+02	9.535289e-04	2.144690e-07	2.144690e-07
1.342000e+02	1.396000e+02	7.962463e-04	1.959843e-07	1.959843e-07
1.396000e+02	1.450000e+02	6.905252e-04	1.825103e-07	1.825103e-07
1.450000e+02	1.504000e+02	6.591643e-04	1.783177e-07	1.783177e-07
1.504000e+02	1.558000e+02	5.341078e-04	1.605137e-07	1.605137e-07
1.558000e+02	1.612000e+02	5.099596e-04	1.568431e-07	1.568431e-07
1.612000e+02	1.666000e+02	5.078296e-04	1.565152e-07	1.565152e-07
1.666000e+02	1.720000e+02	4.290796e-04	1.438688e-07	1.438688e-07
1.720000e+02	1.774000e+02	4.013052e-04	1.391345e-07	1.391345e-07
1.774000e+02	1.828000e+02	3.792013e-04	1.352485e-07	1.352485e-07
1.828000e+02	1.882000e+02	3.603337e-04	1.318408e-07	1.318408e-07
1.882000e+02	1.936000e+02	3.454319e-04	1.290859e-07	1.290859e-07
1.936000e+02	1.990000e+02	3.485715e-04	1.296712e-07	1.296712e-07
1.990000e+02	2.044000e+02	3.556865e-04	1.309879e-07	1.309879e-07
2.044000e+02	2.098000e+02	2.955680e-04	1.194060e-07	1.194060e-07
2.098000e+02	2.152000e+02	2.752731e-04	1.152337e-07	1.152337e-07
2.152000e+02	2.206000e+02	2.805535e-04	1.163337e-07	1.163337e-07
2.206000e+02	2.260000e+02	2.854933e-04	1.173534e-07	1.173534e-07
2.260000e+02	2.314000e+02	2.856213e-04	1.173797e-07	1.173797e-07
2.314000e+02	2.368000e+02	2.680994e-04	1.137223e-07	1.137223e-07
2.368000e+02	2.422000e+02	2.728706e-04	1.147297e-07	1.147297e-07
2.422000e+02	2.476000e+02	2.637233e-04	1.127903e-07	1.127903e-07
2.476000e+02	2.530000e+02	2.527813e-04	1.104257e-07	1.104257e-07
2.530000e+02	2.584000e+02	2.511678e-04	1.100727e-07	1.100727e-07
2.584000e+02	2.638000e+02	2.360720e-04	1.067136e-07	1.067136e-07
2.638000e+02	2.692000e+02	2.389565e-04	1.073636e-07	1.073636e-07
2.692000e+02	2.746000e+02	2.414607e-04	1.079247e-07	1.079247e-07
2.746000e+02	2.800000e+02	2.460169e-04	1.089382e-07	1.089382e-07
2.800000e+02	2.854000e+02	2.503841e-04	1.099008e-07	1.099008e-07
2.854000e+02	2.908000e+02	2.390381e-04	1.073819e-07	1.073819e-07
2.908000e+02	2.962000e+02	2.333504e-04	1.060967e-07	1.060967e-07
2.962000e+02	3.016000e+02	2.373261e-04	1.069967e-07	1.069967e-07
3.016000e+02	3.070000e+02	2.413857e-04	1.079079e-07	1.079079e-07
3.070000e+02	3.124000e+02	2.457983e-04	1.088898e-07	1.088898e-07
3.124000e+02	3.178000e+02	2.470457e-04	1.091657e-07	1.091657e-07
3.178000e+02	3.232000e+02	2.482770e-04	1.094374e-07	1.094374e-07
3.232000e+02	3.286000e+02	2.524052e-04	1.103435e-07	1.103435e-07
3.286000e+02	3.340000e+02	2.558667e-04	1.110975e-07	1.110975e-07
3.340000e+02	3.394000e+02	2.584393e-04	1.116547e-07	1.116547e-07
3.394000e+02	3.448000e+02	2.621822e-04	1.124603e-07	1.124603e-07
3.448000e+02	3.502000e+02	2.658463e-04	1.132434e-07	1.132434e-07
3.502000e+02	3.556000e+02	2.704587e-04	1.142216e-07	1.142216e-07
3.556000e+02	3.610000e+02	2.751528e-04	1.152085e-07	1.152085e-07
3.610000e+02	3.664000e+02	2.792326e-04	1.160595e-07	1.160595e-07
3.664000e+02	3.718000e+02	2.867378e-04	1.176088e-07	1.176088e-07
3.718000e+02	3.772000e+02	2.949920e-04	1.192896e-07	1.192896e-07
3.772000e+02	3.826000e+02	2.997663e-04	1.202511e-07	1.202511e-07
3.826000e+02	3.880000e+02	3.049874e-04	1.212938e-07	1.212938e-07
3.880000e+02	3.934000e+02	3.214059e-04	1.245158e-07	1.245158e-07
3.934000e+02	3.988000e+02	3.360144e-04	1.273141e-07	1.273141e-07
3.988000e+02	4.042000e+02	3.472724e-04	1.294293e-07	1.294293e-07
4.042000e+02	4.096000e+02	3.632733e-04	1.323775e-07	1.323775e-07
4.096000e+02	4.150000e+02	3.818406e-04	1.357184e-07	1.357184e-07
4.150000e+02	4.204000e+02	3.960980e-04	1.382289e-07	1.382289e-07
4.204000e+02	4.258000e+02	4.026287e-04	1.393638e-07	1.393638e-07
4.258000e+02	4.312000e+02	4.411483e-04	1.458780e-07	1.458780e-07
4.312000e+02	4.366000e+02	4.750159e-04	1.513741e-07	1.513741e-07
4.366000e+02	4.420000e+02	4.909317e-04	1.538892e-07	1.538892e-07
4.420000e+02	4.474000e+02	5.360578e-04	1.608064e-07	1.608064e-07
4.474000e+02	4.528000e+02	5.718915e-04	1.660942e-07	1.660942e-07
4.528000e+02	4.582000e+02	6.572341e-04	1.780564e-07	1.780564e-07
4.582000e+02	4.636000e+02	7.240667e-04	1.868904e-07	1.868904e-07
4.636000e+02	4.690000e+02	8.438676e-04	2.017598e-07	2.017598e-07
4.690000e+02	4.744000e+02	9.844607e-04	2.179198e-07	2.179198e-07
4.744000e+02	4.798000e+02	1.215749e-03	2.421696e-07	2.421696e-07
4.798000e+02	4.852000e+02	1.573797e-03	2.755320e-07	2.755320e-07
4.852000e+02	4.906000e+02	2.210793e-03	3.265664e-07	3.265664e-07
4.906000e+02	4.960000e+02	4.228474e-03	4.516369e-07	4.516369e-07
4.960000e+02	5.014000e+02	3.608493e-02	1.319351e-06	1.319351e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.99999953600010760e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.878983e-05	4.250919e-08	4.250919e-08
1.540000e+01	2.080000e+01	7.013198e-05	5.096551e-08	5.096551e-08
2.080000e+01	2.620000e+01	9.233446e-05	5.847903e-08	5.847903e-08
2.620000e+01	3.160000e+01	1.156332e-04	6.544246e-08	6.544246e-08
3.160000e+01	3.700000e+01	1.405870e-04	7.215904e-08	7.215904e-08
3.700000e+01	4.240000e+01	1.682306e-04	7.893519e-08	7.893519e-08
4.240000e+01	4.780000e+01	1.995602e-04	8.597163e-08	8.597163e-08
4.780000e+01	5.320000e+01	2.446667e-04	9.519315e-08	9.519315e-08
5.320000e+01	5.860000e+01	3.326774e-04	1.110017e-07	1.110017e-07
5.860000e+01	6.400000e+01	5.029885e-04	1.364888e-07	1.364888e-07
6.400000e+01	6.940000e+01	6.601004e-04	1.563591e-07	1.563591e-07
6.940000e+01	7.480000e+01	1.045969e-03	1.968237e-07	1.968237e-07
7.480000e+01	8.020000e+01	1.838588e-03	2.609518e-07	2.609518e-07
8.020000e+01	8.560000e+01	4.198731e-03	3.943458e-07	3.943458e-07
8.560000e+01	9.100000e+01	4.589694e-02	1.303797e-06	1.303797e-06
9.100000e+01	9.640000e+01	6.197574e-02	1.515057e-06	1.515057e-06
9.640000e+01	1.018000e+02	6.086328e-03	4.747837e-07	4.747837e-07
1.018000e+02	1.072000e+02	2.783541e-03	3.210828e-07	3.210828e-07
1.072000e+02	1.126000e+02	1.864302e-03	2.627703e-07	2.627703e-07
1.126000e+02	1.180000e+02	1.361436e-03	2.245519e-07	2.245519e-07
1.180000e+02	1.234000e+02	1.080809e-03	2.000750e-07	2.000750e-07
1.234000e+02	1.288000e+02	8.501254e-04	1.774434e-07	1.774434e-07
1.288000e+02	1.342000e+02	7.321080e-04	1.646668e-07	1.646668e-07
1.342000e+02	1.396000e+02	6.113483e-04	1.504744e-07	1.504744e-07
1.396000e+02	1.450000e+02	5.301767e-04	1.401292e-07	1.401292e-07
1.450000e+02	1.504000e+02	5.060983e-04	1.369102e-07	1.369102e-07
1.504000e+02	1.558000e+02	4.100815e-04	1.232405e-07	1.232405e-07
1.558000e+02	1.612000e+02	3.915407e-04	1.204223e-07	1.204223e-07
1.612000e+02	1.666000e+02	3.899054e-04	1.201705e-07	1.201705e-07
1.666000e+02	1.720000e+02	3.294422e-04	1.104608e-07	1.104608e-07
1.720000e+02	1.774000e+02	3.081172e-04	1.068258e-07	1.068258e-07
1.774000e+02	1.828000e+02	2.911461e-04	1.038422e-07	1.038422e-07
1.828000e+02	1.882000e+02	2.766598e-04	1.012259e-07	1.012259e-07
1.882000e+02	1.936000e+02	2.652185e-04	9.911071e-08	9.911071e-08
1.936000e+02	1.990000e+02	2.676291e-04	9.956006e-08	9.956006e-08
1.990000e+02	2.044000e+02	2.730917e-04	1.005710e-07	1.005710e-07
2.044000e+02	2.098000e+02	2.269335e-04	9.167853e-08	9.167853e-08
2.098000e+02	2.152000e+02	2.113515e-04	8.847514e-08	8.847514e-08
2.152000e+02	2.206000e+02	2.154056e-04	8.931958e-08	8.931958e-08
2.206000e+02	2.260000e+02	2.191983e-04	9.010257e-08	9.010257e-08
2.260000e+02	2.314000e+02	2.192967e-04	9.012274e-08	9.012274e-08
2.314000e+02	2.368000e+02	2.058435e-04	8.731461e-08	8.731461e-08
2.368000e+02	2.422000e+02	2.095067e-04	8.808812e-08	8.808812e-08
2.422000e+02	2.476000e+02	2.024837e-04	8.659912e-08	8.659912e-08
2.476000e+02	2.530000e+02	1.940824e-04	8.478347e-08	8.478347e-08
2.530000e+02	2.584000e+02	1.928437e-04	8.451258e-08	8.451258e-08
2.584000e+02	2.638000e+02	1.812533e-04	8.193349e-08	8.193349e-08
2.638000e+02	2.692000e+02	1.834679e-04	8.243248e-08	8.243248e-08
2.692000e+02	2.746000e+02	1.853907e-04	8.286330e-08	8.286330e-08
2.746000e+02	2.800000e+02	1.888889e-04	8.364149e-08	8.364149e-08
2.800000e+02	2.854000e+02	1.922419e-04	8.438058e-08	8.438058e-08
2.854000e+02	2.908000e+02	1.835305e-04	8.244652e-08	8.244652e-08
2.908000e+02	2.962000e+02	1.791637e-04	8.145991e-08	8.145991e-08
2.962000e+02	3.016000e+02	1.822161e-04	8.215081e-08	8.215081e-08
3.016000e+02	3.070000e+02	1.853331e-04	8.285043e-08	8.285043e-08
3.070000e+02	3.124000e+02	1.887211e-04	8.360431e-08	8.360431e-08
3.124000e+02	3.178000e+02	1.896787e-04	8.381615e-08	8.381615e-08
3.178000e+02	3.232000e+02	1.906241e-04	8.402477e-08	8.402477e-08
3.232000e+02	3.286000e+02	1.937935e-04	8.472039e-08	8.472039e-08
3.286000e+02	3.340000e+02	1.964513e-04	8.529930e-08	8.529930e-08
3.340000e+02	3.394000e+02	1.984267e-04	8.572716e-08	8.572716e-08
3.394000e+02	3.448000e+02	2.013004e-04	8.634572e-08	8.634572e-08
3.448000e+02	3.502000e+02	2.041135e-04	8.694692e-08	8.694692e-08
3.502000e+02	3.556000e+02	2.076552e-04	8.769810e-08	8.769810e-08
3.556000e+02	3.610000e+02	2.112591e-04	8.845575e-08	8.845575e-08
3.610000e+02	3.664000e+02	2.143915e-04	8.910918e-08	8.910918e-08
3.664000e+02	3.718000e+02	2.201537e-04	9.029862e-08	9.029862e-08
3.718000e+02	3.772000e+02	2.264913e-04	9.158917e-08	9.158917e-08
3.772000e+02	3.826000e+02	2.301569e-04	9.232734e-08	9.232734e-08
3.826000e+02	3.880000e+02	2.341657e-04	9.312803e-08	9.312803e-08
3.880000e+02	3.934000e+02	2.467715e-04	9.560179e-08	9.560179e-08
3.934000e+02	3.988000e+02	2.579876e-04	9.775015e-08	9.775015e-08
3.988000e+02	4.042000e+02	2.666317e-04	9.937436e-08	9.937436e-08
4.042000e+02	4.096000e+02	2.789169e-04	1.016379e-07	1.016379e-07
4.096000e+02	4.150000e+02	2.931726e-04	1.042029e-07	1.042029e-07
4.150000e+02	4.204000e+02	3.041193e-04	1.061305e-07	1.061305e-07
4.204000e+02	4.258000e+02	3.091335e-04	1.070019e-07	1.070019e-07
4.258000e+02	4.312000e+02	3.387085e-04	1.120035e-07	1.120035e-07
4.312000e+02	4.366000e+02	3.647115e-04	1.162233e-07	1.162233e-07
4.366000e+02	4.420000e+02	3.769313e-04	1.181543e-07	1.181543e-07
4.420000e+02	4.474000e+02	4.115789e-04	1.234654e-07	1.234654e-07
4.474000e+02	4.528000e+02	4.390913e-04	1.275251e-07	1.275251e-07
4.528000e+02	4.582000e+02	5.046165e-04	1.367097e-07	1.367097e-07
4.582000e+02	4.636000e+02	5.559296e-04	1.434922e-07	1.434922e-07
4.636000e+02	4.690000e+02	6.479113e-04	1.549088e-07	1.549088e-07
4.690000e+02	4.744000e+02	7.558572e-04	1.673164e-07	1.673164e-07
4.744000e+02	4.798000e+02	9.334381e-04	1.859351e-07	1.859351e-07
4.798000e+02	4.852000e+02	1.208343e-03	2.115502e-07	2.115502e-07
4.852000e+02	4.906000e+02	1.697420e-03	2.507340e-07	2.507340e-07
4.906000e+02	4.960000e+02	3.246572e-03	3.467616e-07	3.467616e-07
4.960000e+02	5.014000e+02	2.770557e-02	1.012983e-06	1.012983e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.99999919036239577e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.377193e-11	7.363173e-14	7.363173e-14
1.540000e+01	2.080000e+01	4.251996e-10	3.403937e-13	3.403937e-13
2.080000e+01	2.620000e+01	1.637899e-09	1.121799e-12	1.121799e-12
2.620000e+01	3.160000e+01	4.983687e-09	3.020681e-12	3.020681e-12
3.160000e+01	3.700000e+01	1.310022e-08	7.160731e-12	7.160731e-12
3.700000e+01	4.240000e+01	3.143769e-08	1.565791e-11	1.565791e-11
4.240000e+01	4.780000e+01	7.136593e-08	3.257550e-11	3.257550e-11
4.780000e+01	5.320000e+01	1.645024e-07	6.776945e-11	6.776945e-11
5.320000e+01	5.860000e+01	4.133506e-07	1.460624e-10	1.460624e-10
5.860000e+01	6.400000e+01	1.169406e-06	3.364106e-10	3.364106e-10
6.400000e+01	6.940000e+01	3.040076e-06	7.651979e-10	7.651979e-10
6.940000e+01	7.480000e+01	1.034270e-05	2.079072e-09	2.079072e-09
7.480000e+01	8.020000e+01	4.561702e-05	7.013919e-09	7.013919e-09
8.020000e+01	8.560000e+01	4.027035e-04	4.257219e-08	4.257219e-08
8.560000e+01	9.100000e+01	1.051640e-01	3.599325e-06	3.599325e-06
9.100000e+01	9.640000e+01	1.736818e-01	4.970809e-06	4.970809e-06
9.640000e+01	1.018000e+02	1.041827e-03	8.958501e-08	8.958501e-08
1.018000e+02	1.072000e+02	1.720515e-04	2.106357e-08	2.106357e-08
1.072000e+02	1.126000e+02	6.539354e-05	9.685996e-09	9.685996e-09
1.126000e+02	1.180000e+02	3.267689e-05	5.642035e-09	5.642035e-09
1.180000e+02	1.234000e+02	1.968456e-05	3.807841e-09	3.807841e-09
1.234000e+02	1.288000e+02	1.250449e-05	2.725014e-09	2.725014e-09
1.288000e+02	1.342000e+02	9.105091e-06	2.136982e-09	2.136982e-09
1.342000e+02	1.396000e+02	6.588767e-06	1.691858e-09	1.691858e-09
1.396000e+02	1.450000e+02	5.100046e-06	1.405992e-09	1.405992e-09
1.450000e+02	1.504000e+02	4.406078e-06	1.243019e-09	1.243019e-09
1.504000e+02	1.558000e+02	3.287341e-06	1.030279e-09	1.030279e-09
1.558000e+02	1.612000e+02	2.915578e-06	9.350478e-10	9.350478e-10
1.612000e+02	1.666000e+02	2.725781e-06	8.759984e-10	8.759984e-10
1.666000e+02	1.720000e+02	2.178456e-06	7.615055e-10	7.615055e-10
1.720000e+02	1.774000e+02	1.941346e-06	7.017441e-10	7.017441e-10
1.774000e+02	1.828000e+02	1.753953e-06	6.522581e-10	6.522581e-10
1.828000e+02	1.882000e+02	1.603731e-06	6.117656e-10	6.117656e-10
1.882000e+02	1.936000e+02	1.483392e-06	5.779214e-10	5.779214e-10
1.936000e+02	1.990000e+02	1.449868e-06	5.623127e-10	5.623127e-10
1.990000e+02	2.044000e+02	1.437326e-06	5.518424e-10	5.518424e-10
2.044000e+02	2.098000e+02	1.164407e-06	4.904237e-10	4.904237e-10
2.098000e+02	2.152000e+02	1.057712e-06	4.616084e-10	4.616084e-10
2.152000e+02	2.206000e+02	1.054661e-06	4.559390e-10	4.559390e-10
2.206000e+02	2.260000e+02	1.051673e-06	4.506745e-10	4.506745e-10
2.260000e+02	2.314000e+02	1.033344e-06	4.427502e-10	4.427502e-10
2.314000e+02	2.368000e+02	9.532902e-07	4.215542e-10	4.215542e-10
2.368000e+02	2.422000e+02	9.547267e-07	4.184798e-10	4.184798e-10
2.422000e+02	2.476000e+02	9.094511e-07	4.054884e-10	4.054884e-10
2.476000e+02	2.530000e+02	8.596948e-07	3.915435e-10	3.915435e-10
2.530000e+02	2.584000e+02	8.434702e-07	3.853767e-10	3.853767e-10
2.584000e+02	2.638000e+02	7.834167e-07	3.691759e-10	3.691759e-10
2.638000e+02	2.692000e+02	7.841948e-07	3.673240e-10	3.673240e-10
2.692000e+02	2.746000e+02	7.842496e-07	3.654332e-10	3.654332e-10
2.746000e+02	2.800000e+02	7.913544e-07	3.653240e-10	3.653240e-10
2.800000e+02	2.854000e+02	7.980069e-07	3.651535e-10	3.651535e-10
2.854000e+02	2.908000e+02	7.551400e-07	3.536406e-10	3.536406e-10
2.908000e+02	2.962000e+02	7.313644e-07	3.466757e-10	3.466757e-10
2.962000e+02	3.016000e+02	7.380531e-07	3.469052e-10	3.469052e-10
3.016000e+02	3.070000e+02	7.453637e-07	3.473822e-10	3.473822e-10
3.070000e+02	3.124000e+02	7.537143e-07	3.480963e-10	3.480963e-10
3.124000e+02	3.178000e+02	7.528657e-07	3.468355e-10	3.468355e-10
3.178000e+02	3.232000e+02	7.519826e-07	3.455493e-10	3.455493e-10
3.232000e+02	3.286000e+02	7.601954e-07	3.464599e-10	3.464599e-10
3.286000e+02	3.340000e+02	7.664335e-07	3.469342e-10	3.469342e-10
3.340000e+02	3.394000e+02	7.695896e-07	3.466207e-10	3.466207e-10
3.394000e+02	3.448000e+02	7.771480e-07	3.475218e-10	3.475218e-10
3.448000e+02	3.502000e+02	7.844170e-07	3.483481e-10	3.483481e-10
3.502000e+02	3.556000e+02	7.945776e-07	3.498410e-10	3.498410e-10
3.556000e+02	3.610000e+02	8.047652e-07	3.512921e-10	3.512921e-10
3.610000e+02	3.664000e+02	8.132339e-07	3.523794e-10	3.523794e-10
3.664000e+02	3.718000e+02	8.321080e-07	3.558095e-10	3.558095e-10
3.718000e+02	3.772000e+02	8.528370e-07	3.595295e-10	3.595295e-10
3.772000e+02	3.826000e+02	8.636315e-07	3.611631e-10	3.611631e-10
3.826000e+02	3.880000e+02	8.755756e-07	3.630164e-10	3.630164e-10
3.880000e+02	3.934000e+02	9.196398e-07	3.714165e-10	3.714165e-10
3.934000e+02	3.988000e+02	9.584496e-07	3.785935e-10	3.785935e-10
3.988000e+02	4.042000e+02	9.875311e-07	3.837091e-10	3.837091e-10
4.042000e+02	4.096000e+02	1.030160e-06	3.913367e-10	3.913367e-10
4.096000e+02	4.150000e+02	1.080043e-06	4.002111e-10	4.002111e-10
4.150000e+02	4.204000e+02	1.117329e-06	4.065033e-10	4.065033e-10
4.204000e+02	4.258000e+02	1.132704e-06	4.087324e-10	4.087324e-10
4.258000e+02	4.312000e+02	1.238316e-06	4.269044e-10	4.269044e-10
4.312000e+02	4.366000e+02	1.329956e-06	4.418402e-10	4.418402e-10
4.366000e+02	4.420000e+02	1.371554e-06	4.482222e-10	4.482222e-10
4.420000e+02	4.474000e+02	1.494364e-06	4.673544e-10	4.673544e-10
4.474000e+02	4.528000e+02	1.590807e-06	4.816573e-10	4.816573e-10
4.528000e+02	4.582000e+02	1.824648e-06	5.153596e-10	5.153596e-10
4.582000e+02	4.636000e+02	2.006307e-06	5.398755e-10	5.398755e-10
4.636000e+02	4.690000e+02	2.333948e-06	5.817631e-10	5.817631e-10
4.690000e+02	4.744000e+02	2.717648e-06	6.271815e-10	6.271815e-10
4.744000e+02	4.798000e+02	3.350169e-06	6.957415e-10	6.957415e-10
4.798000e+02	4.852000e+02	4.329528e-06	7.902464e-10	7.902464e-10
4.852000e+02	4.906000e+02	6.071869e-06	9.350640e-10	9.350640e-10
4.906000e+02	4.960000e+02	1.159577e-05	1.291154e-09	1.291154e-09
4.960000e+02	5.014000e+02	9.877452e-05	3.765417e-09	3.765417e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.99999917645416699e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.324500e-07	3.271409e-10	3.271409e-10
1.540000e+01	2.080000e+01	1.012548e-06	8.153485e-10	8.153485e-10
2.080000e+01	2.620000e+01	2.382602e-06	1.655063e-09	1.655063e-09
2.620000e+01	3.160000e+01	4.842919e-06	2.984377e-09	2.984377e-09
3.160000e+01	3.700000e+01	8.999698e-06	5.001158e-09	5.001158e-09
3.700000e+01	4.240000e+01	1.586667e-05	8.017428e-09	8.017428e-09
4.240000e+01	4.780000e+01	2.706511e-05	1.249070e-08	1.249070e-08
4.780000e+01	5.320000e+01	4.562420e-05	1.892292e-08	1.892292e-08
5.320000e+01	5.860000e+01	7.714026e-05	2.759761e-08	2.759761e-08
5.860000e+01	6.400000e+01	1.334780e-04	3.882231e-08	3.882231e-08
6.400000e+01	6.940000e+01	2.419054e-04	6.073535e-08	6.073535e-08
6.940000e+01	7.480000e+01	4.774956e-04	9.518915e-08	9.518915e-08
7.480000e+01	8.020000e+01	1.107401e-03	1.655105e-07	1.655105e-07
8.020000e+01	8.560000e+01	3.704596e-03	3.611964e-07	3.611964e-07
8.560000e+01	9.100000e+01	4.850559e-02	1.408025e-06	1.408025e-06
9.100000e+01	9.640000e+01	6.460072e-02	1.613531e-06	1.613531e-06
9.640000e+01	1.018000e+02	5.858846e-03	4.711331e-07	4.711331e-07
1.018000e+02	1.072000e+02	2.190943e-03	2.649907e-07	2.649907e-07
1.072000e+02	1.126000e+02	1.214306e-03	1.816372e-07	1.816372e-07
1.126000e+02	1.180000e+02	8.027357e-04	1.413083e-07	1.413083e-07
1.180000e+02	1.234000e+02	5.873393e-04	1.165770e-07	1.165770e-07
1.234000e+02	1.288000e+02	4.582931e-04	1.026914e-07	1.026914e-07
1.288000e+02	1.342000e+02	3.741174e-04	9.081444e-08	9.081444e-08
1.342000e+02	1.396000e+02	3.156513e-04	8.396028e-08	8.396028e-08
1.396000e+02	1.450000e+02	2.728965e-04	7.792755e-08	7.792755e-08
1.450000e+02	1.504000e+02	2.406230e-04	7.042673e-08	7.042673e-08
1.504000e+02	1.558000e+02	2.154391e-04	7.038969e-08	7.038969e-08
1.558000e+02	1.612000e+02	1.955081e-04	6.517803e-08	6.517803e-08
1.612000e+02	1.666000e+02	1.793279e-04	6.009583e-08	6.009583e-08
1.666000e+02	1.720000e+02	1.660797e-04	6.049912e-08	6.049912e-08
1.720000e+02	1.774000e+02	1.547184e-04	5.840741e-08	5.840741e-08
1.774000e+02	1.828000e+02	1.453018e-04	5.641087e-08	5.641087e-08
1.828000e+02	1.882000e+02	1.373403e-04	5.463689e-08	5.463689e-08
1.882000e+02	1.936000e+02	1.303657e-04	5.287059e-08	5.287059e-08
1.936000e+02	1.990000e+02	1.242506e-04	5.020627e-08	5.020627e-08
1.990000e+02	2.044000e+02	1.190906e-04	4.767000e-08	4.767000e-08
2.044000e+02	2.098000e+02	1.146145e-04	5.065242e-08	5.065242e-08
2.098000e+02	2.152000e+02	1.106419e-04	5.033070e-08	5.033070e-08
2.152000e+02	2.206000e+02	1.071151e-04	4.829244e-08	4.829244e-08
2.206000e+02	2.260000e+02	1.038299e-04	4.642729e-08	4.642729e-08
2.260000e+02	2.314000e+02	1.012548e-04	4.529062e-08	4.529062e-08
2.314000e+02	2.368000e+02	9.884959e-05	4.558631e-08	4.558631e-08
2.368000e+02	2.422000e+02	9.657031e-05	4.414992e-08	4.414992e-08
2.422000e+02	2.476000e+02	9.473539e-05	4.415786e-08	4.415786e-08
2.476000e+02	2.530000e+02	9.308426e-05	4.431264e-08	4.431264e-08
2.530000e+02	2.584000e+02	9.172057e-05	4.379865e-08	4.379865e-08
2.584000e+02	2.638000e+02	9.053996e-05	4.444551e-08	4.444551e-08
2.638000e+02	2.692000e+02	8.942776e-05	4.363118e-08	4.363118e-08
2.692000e+02	2.746000e+02	8.871281e-05	4.305535e-08	4.305535e-08
2.746000e+02	2.800000e+02	8.813022e-05	4.237642e-08	4.237642e-08
2.800000e+02	2.854000e+02	8.763800e-05	4.176839e-08	4.176839e-08
2.854000e+02	2.908000e+02	8.728902e-05	4.260825e-08	4.260825e-08
2.908000e+02	2.962000e+02	8.714519e-05	4.301672e-08	4.301672e-08
2.962000e+02	3.016000e+02	8.710735e-05	4.263343e-08	4.263343e-08
3.016000e+02	3.070000e+02	8.727050e-05	4.234705e-08	4.234705e-08
3.070000e+02	3.124000e+02	8.756635e-05	4.210769e-08	4.210769e-08
3.124000e+02	3.178000e+02	8.800059e-05	4.219593e-08	4.219593e-08
3.178000e+02	3.232000e+02	8.857172e-05	4.235574e-08	4.235574e-08
3.232000e+02	3.286000e+02	8.938383e-05	4.238539e-08	4.238539e-08
3.286000e+02	3.340000e+02	9.041107e-05	4.257948e-08	4.257948e-08
3.340000e+02	3.394000e+02	9.136776e-05	4.280757e-08	4.280757e-08
3.394000e+02	3.448000e+02	9.283756e-05	4.318156e-08	4.318156e-08
3.448000e+02	3.502000e+02	9.441817e-05	4.360935e-08	4.360935e-08
3.502000e+02	3.556000e+02	9.602269e-05	4.396441e-08	4.396441e-08
3.556000e+02	3.610000e+02	9.808456e-05	4.452011e-08	4.452011e-08
3.610000e+02	3.664000e+02	1.002921e-04	4.518441e-08	4.518441e-08
3.664000e+02	3.718000e+02	1.027652e-04	4.568976e-08	4.568976e-08
3.718000e+02	3.772000e+02	1.055425e-04	4.626674e-08	4.626674e-08
3.772000e+02	3.826000e+02	1.088200e-04	4.732310e-08	4.732310e-08
3.826000e+02	3.880000e+02	1.122382e-04	4.839407e-08	4.839407e-08
3.880000e+02	3.934000e+02	1.162795e-04	4.884628e-08	4.884628e-08
3.934000e+02	3.988000e+02	1.207162e-04	4.956682e-08	4.956682e-08
3.988000e+02	4.042000e+02	1.256825e-04	5.078113e-08	5.078113e-08
4.042000e+02	4.096000e+02	1.312981e-04	5.188924e-08	5.188924e-08
4.096000e+02	4.150000e+02	1.377824e-04	5.307476e-08	5.307476e-08
4.150000e+02	4.204000e+02	1.450576e-04	5.485373e-08	5.485373e-08
4.204000e+02	4.258000e+02	1.535564e-04	5.759804e-08	5.759804e-08
4.258000e+02	4.312000e+02	1.632809e-04	5.860747e-08	5.860747e-08
4.312000e+02	4.366000e+02	1.744505e-04	6.025651e-08	6.025651e-08
4.366000e+02	4.420000e+02	1.879128e-04	6.384840e-08	6.384840e-08
4.420000e+02	4.474000e+02	2.039415e-04	6.634488e-08	6.634488e-08
4.474000e+02	4.528000e+02	2.230648e-04	7.030223e-08	7.030223e-08
4.528000e+02	4.582000e+02	2.468852e-04	7.269074e-08	7.269074e-08
4.582000e+02	4.636000e+02	2.771515e-04	7.761515e-08	7.761515e-08
4.636000e+02	4.690000e+02	3.165037e-04	8.216548e-08	8.216548e-08
4.690000e+02	4.744000e+02	3.700204e-04	8.917012e-08	8.917012e-08
4.744000e+02	4.798000e+02	4.478846e-04	9.706227e-08	9.706227e-08
4.798000e+02	4.852000e+02	5.709213e-04	1.088790e-07	1.088790e-07
4.852000e+02	4.906000e+02	7.991615e-04	1.287678e-07	1.287678e-07
4.906000e+02	4.960000e+02	1.396918e-03	1.637425e-07	1.637425e-07
4.960000e+02	5.014000e+02	1.266748e-02	6.274762e-07	6.274762e-07
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__WeightNormalisation]
Path=MCATNLOS[EXTRA__WeightNormalisation]
ScaledBy=3.99999887353517046e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.408630e-05	1.285740e-07	1.285740e-07
1.540000e+01	2.080000e+01	1.075892e-04	1.549418e-07	1.549418e-07
2.080000e+01	2.620000e+01	1.436925e-04	1.790611e-07	1.790611e-07
2.620000e+01	3.160000e+01	1.837319e-04	2.024774e-07	2.024774e-07
3.160000e+01	3.700000e+01	2.302544e-04	2.266670e-07	2.266670e-07
3.700000e+01	4.240000e+01	2.843581e-04	2.518935e-07	2.518935e-07
4.240000e+01	4.780000e+01	3.516191e-04	2.801047e-07	2.801047e-07
4.780000e+01	5.320000e+01	4.404307e-04	3.134895e-07	3.134895e-07
5.320000e+01	5.860000e+01	5.866402e-04	3.618013e-07	3.618013e-07
5.860000e+01	6.400000e+01	8.350420e-04	4.316566e-07	4.316566e-07
6.400000e+01	6.940000e+01	1.163185e-03	5.094583e-07	5.094583e-07
6.940000e+01	7.480000e+01	1.812191e-03	6.358961e-07	6.358961e-07
7.480000e+01	8.020000e+01	3.359559e-03	8.658155e-07	8.658155e-07
8.020000e+01	8.560000e+01	1.086515e-02	1.557048e-06	1.557048e-06
8.560000e+01	9.100000e+01	1.377999e-01	5.545090e-06	5.545090e-06
9.100000e+01	9.640000e+01	1.676088e-01	6.115509e-06	6.115509e-06
9.640000e+01	1.018000e+02	1.338525e-02	1.728214e-06	1.728214e-06
1.018000e+02	1.072000e+02	5.038600e-03	1.060325e-06	1.060325e-06
1.072000e+02	1.126000e+02	2.990650e-03	8.168965e-07	8.168965e-07
1.126000e+02	1.180000e+02	2.202406e-03	7.010239e-07	7.010239e-07
1.180000e+02	1.234000e+02	1.842926e-03	6.412658e-07	6.412658e-07
1.234000e+02	1.288000e+02	1.556882e-03	5.894026e-07	5.894026e-07
1.288000e+02	1.342000e+02	1.315725e-03	5.418346e-07	5.418346e-07
1.342000e+02	1.396000e+02	1.063160e-03	4.870612e-07	4.870612e-07
1.396000e+02	1.450000e+02	8.919148e-04	4.461140e-07	4.461140e-07
1.450000e+02	1.504000e+02	6.888091e-04	3.920429e-07	3.920429e-07
1.504000e+02	1.558000e+02	6.488319e-04	3.804962e-07	3.804962e-07
1.558000e+02	1.612000e+02	5.743239e-04	3.579832e-07	3.579832e-07
1.612000e+02	1.666000e+02	5.457563e-04	3.489663e-07	3.489663e-07
1.666000e+02	1.720000e+02	4.613661e-04	3.208537e-07	3.208537e-07
1.720000e+02	1.774000e+02	4.372839e-04	3.123676e-07	3.123676e-07
1.774000e+02	1.828000e+02	4.325317e-04	3.106656e-07	3.106656e-07
1.828000e+02	1.882000e+02	4.094443e-04	3.022606e-07	3.022606e-07
1.882000e+02	1.936000e+02	4.047654e-04	3.005286e-07	3.005286e-07
1.936000e+02	1.990000e+02	3.533443e-04	2.807910e-07	2.807910e-07
1.990000e+02	2.044000e+02	3.234737e-04	2.686604e-07	2.686604e-07
2.044000e+02	2.098000e+02	3.249107e-04	2.692565e-07	2.692565e-07
2.098000e+02	2.152000e+02	3.262569e-04	2.698137e-07	2.698137e-07
2.152000e+02	2.206000e+02	3.161769e-04	2.656129e-07	2.656129e-07
2.206000e+02	2.260000e+02	3.190156e-04	2.668026e-07	2.668026e-07
2.260000e+02	2.314000e+02	3.107263e-04	2.633135e-07	2.633135e-07
2.314000e+02	2.368000e+02	2.693309e-04	2.451473e-07	2.451473e-07
2.368000e+02	2.422000e+02	2.704509e-04	2.456566e-07	2.456566e-07
2.422000e+02	2.476000e+02	2.742193e-04	2.473621e-07	2.473621e-07
2.476000e+02	2.530000e+02	2.752994e-04	2.478488e-07	2.478488e-07
2.530000e+02	2.584000e+02	2.751428e-04	2.477783e-07	2.477783e-07
2.584000e+02	2.638000e+02	2.793756e-04	2.496769e-07	2.496769e-07
2.638000e+02	2.692000e+02	2.783611e-04	2.492232e-07	2.492232e-07
2.692000e+02	2.746000e+02	2.616830e-04	2.416417e-07	2.416417e-07
2.746000e+02	2.800000e+02	2.521209e-04	2.371857e-07	2.371857e-07
2.800000e+02	2.854000e+02	2.533393e-04	2.377581e-07	2.377581e-07
2.854000e+02	2.908000e+02	2.486291e-04	2.355375e-07	2.355375e-07
2.908000e+02	2.962000e+02	2.515231e-04	2.369044e-07	2.369044e-07
2.962000e+02	3.016000e+02	2.539769e-04	2.380572e-07	2.380572e-07
3.016000e+02	3.070000e+02	2.499770e-04	2.361752e-07	2.361752e-07
3.070000e+02	3.124000e+02	2.523980e-04	2.373160e-07	2.373160e-07
3.124000e+02	3.178000e+02	2.522409e-04	2.372422e-07	2.372422e-07
3.178000e+02	3.232000e+02	2.507350e-04	2.365330e-07	2.365330e-07
3.232000e+02	3.286000e+02	2.520665e-04	2.371601e-07	2.371601e-07
3.286000e+02	3.340000e+02	2.557359e-04	2.388801e-07	2.388801e-07
3.340000e+02	3.394000e+02	2.600222e-04	2.408738e-07	2.408738e-07
3.394000e+02	3.448000e+02	2.639783e-04	2.426992e-07	2.426992e-07
3.448000e+02	3.502000e+02	2.673791e-04	2.442575e-07	2.442575e-07
3.502000e+02	3.556000e+02	2.719467e-04	2.463349e-07	2.463349e-07
3.556000e+02	3.610000e+02	2.742385e-04	2.473707e-07	2.473707e-07
3.610000e+02	3.664000e+02	2.773456e-04	2.487682e-07	2.487682e-07
3.664000e+02	3.718000e+02	2.811878e-04	2.504854e-07	2.504854e-07
3.718000e+02	3.772000e+02	2.920365e-04	2.552717e-07	2.552717e-07
3.772000e+02	3.826000e+02	3.029113e-04	2.599812e-07	2.599812e-07
3.826000e+02	3.880000e+02	3.070580e-04	2.617546e-07	2.617546e-07
3.880000e+02	3.934000e+02	3.166294e-04	2.658030e-07	2.658030e-07
3.934000e+02	3.988000e+02	3.264587e-04	2.698971e-07	2.698971e-07
3.988000e+02	4.042000e+02	3.311070e-04	2.718118e-07	2.718118e-07
4.042000e+02	4.096000e+02	3.650194e-04	2.853923e-07	2.853923e-07
4.096000e+02	4.150000e+02	3.818735e-04	2.919067e-07	2.919067e-07
4.150000e+02	4.204000e+02	3.906848e-04	2.952551e-07	2.952551e-07
4.204000e+02	4.258000e+02	4.042311e-04	3.003302e-07	3.003302e-07
4.258000e+02	4.312000e+02	4.191113e-04	3.058080e-07	3.058080e-07
4.312000e+02	4.366000e+02	4.790174e-04	3.269338e-07	3.269338e-07
4.366000e+02	4.420000e+02	4.984313e-04	3.334931e-07	3.334931e-07
4.420000e+02	4.474000e+02	5.169185e-04	3.396216e-07	3.396216e-07
4.474000e+02	4.528000e+02	5.668241e-04	3.556381e-07	3.556381e-07
4.528000e+02	4.582000e+02	6.661626e-04	3.855443e-07	3.855443e-07
4.582000e+02	4.636000e+02	7.098856e-04	3.979957e-07	3.979957e-07
4.636000e+02	4.690000e+02	8.022552e-04	4.230975e-07	4.230975e-07
4.690000e+02	4.744000e+02	9.410015e-04	4.582256e-07	4.582256e-07
4.744000e+02	4.798000e+02	1.140272e-03	5.044154e-07	5.044154e-07
4.798000e+02	4.852000e+02	1.453549e-03	5.695069e-07	5.695069e-07
4.852000e+02	4.906000e+02	2.080783e-03	6.813929e-07	6.813929e-07
4.906000e+02	4.960000e+02	3.888467e-03	9.314796e-07	9.314796e-07
4.960000e+02	5.014000e+02	2.962711e-02	2.571159e-06	2.571159e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__NTrials]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__NTrials]
Path=MCATNLOS[EXTRA__NTrials]
ScaledBy=3.99999894755056530e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	2.459437e-05	4.268260e-08	4.268260e-08
1.540000e+01	2.080000e+01	3.571628e-05	5.143588e-08	5.143588e-08
2.080000e+01	2.620000e+01	4.770154e-05	5.944289e-08	5.944289e-08
2.620000e+01	3.160000e+01	6.099331e-05	6.721623e-08	6.721623e-08
3.160000e+01	3.700000e+01	7.643739e-05	7.524644e-08	7.524644e-08
3.700000e+01	4.240000e+01	9.439813e-05	8.362088e-08	8.362088e-08
4.240000e+01	4.780000e+01	1.167268e-04	9.298622e-08	9.298622e-08
4.780000e+01	5.320000e+01	1.462094e-04	1.040689e-07	1.040689e-07
5.320000e+01	5.860000e+01	1.947465e-04	1.201069e-07	1.201069e-07
5.860000e+01	6.400000e+01	2.772081e-04	1.432967e-07	1.432967e-07
6.400000e+01	6.940000e+01	3.861417e-04	1.691244e-07	1.691244e-07
6.940000e+01	7.480000e+01	6.015915e-04	2.110980e-07	2.110980e-07
7.480000e+01	8.020000e+01	1.115271e-03	2.874242e-07	2.874242e-07
8.020000e+01	8.560000e+01	3.606896e-03	5.168923e-07	5.168923e-07
8.560000e+01	9.100000e+01	4.574531e-02	1.840800e-06	1.840800e-06
9.100000e+01	9.640000e+01	5.564096e-02	2.030161e-06	2.030161e-06
9.640000e+01	1.018000e+02	4.443491e-03	5.737138e-07	5.737138e-07
1.018000e+02	1.072000e+02	1.672660e-03	3.519955e-07	3.519955e-07
1.072000e+02	1.126000e+02	9.928037e-04	2.711845e-07	2.711845e-07
1.126000e+02	1.180000e+02	7.311309e-04	2.327184e-07	2.327184e-07
1.180000e+02	1.234000e+02	6.117948e-04	2.128807e-07	2.128807e-07
1.234000e+02	1.288000e+02	5.168367e-04	1.956635e-07	1.956635e-07
1.288000e+02	1.342000e+02	4.367806e-04	1.798726e-07	1.798726e-07
1.342000e+02	1.396000e+02	3.529365e-04	1.616894e-07	1.616894e-07
1.396000e+02	1.450000e+02	2.960885e-04	1.480963e-07	1.480963e-07
1.450000e+02	1.504000e+02	2.286633e-04	1.301462e-07	1.301462e-07
1.504000e+02	1.558000e+02	2.153924e-04	1.263133e-07	1.263133e-07
1.558000e+02	1.612000e+02	1.906578e-04	1.188394e-07	1.188394e-07
1.612000e+02	1.666000e+02	1.811742e-04	1.158461e-07	1.158461e-07
1.666000e+02	1.720000e+02	1.531594e-04	1.065136e-07	1.065136e-07
1.720000e+02	1.774000e+02	1.451649e-04	1.036966e-07	1.036966e-07
1.774000e+02	1.828000e+02	1.435874e-04	1.031317e-07	1.031317e-07
1.828000e+02	1.882000e+02	1.359231e-04	1.003415e-07	1.003415e-07
1.882000e+02	1.936000e+02	1.343697e-04	9.976639e-08	9.976639e-08
1.936000e+02	1.990000e+02	1.172994e-04	9.321395e-08	9.321395e-08
1.990000e+02	2.044000e+02	1.073834e-04	8.918715e-08	8.918715e-08
2.044000e+02	2.098000e+02	1.078607e-04	8.938538e-08	8.938538e-08
2.098000e+02	2.152000e+02	1.083074e-04	8.957011e-08	8.957011e-08
2.152000e+02	2.206000e+02	1.049612e-04	8.817557e-08	8.817557e-08
2.206000e+02	2.260000e+02	1.059034e-04	8.857042e-08	8.857042e-08
2.260000e+02	2.314000e+02	1.031518e-04	8.741225e-08	8.741225e-08
2.314000e+02	2.368000e+02	8.940976e-05	8.138167e-08	8.138167e-08
2.368000e+02	2.422000e+02	8.978146e-05	8.155052e-08	8.155052e-08
2.422000e+02	2.476000e+02	9.103250e-05	8.211680e-08	8.211680e-08
2.476000e+02	2.530000e+02	9.139094e-05	8.227818e-08	8.227818e-08
2.530000e+02	2.584000e+02	9.133909e-05	8.225496e-08	8.225496e-08
2.584000e+02	2.638000e+02	9.274406e-05	8.288503e-08	8.288503e-08
2.638000e+02	2.692000e+02	9.240739e-05	8.273452e-08	8.273452e-08
2.692000e+02	2.746000e+02	8.687065e-05	8.021758e-08	8.021758e-08
2.746000e+02	2.800000e+02	8.369643e-05	7.873845e-08	7.873845e-08
2.800000e+02	2.854000e+02	8.410102e-05	7.892868e-08	7.892868e-08
2.854000e+02	2.908000e+02	8.253724e-05	7.819129e-08	7.819129e-08
2.908000e+02	2.962000e+02	8.349791e-05	7.864495e-08	7.864495e-08
2.962000e+02	3.016000e+02	8.431257e-05	7.902774e-08	7.902774e-08
3.016000e+02	3.070000e+02	8.298465e-05	7.840287e-08	7.840287e-08
3.070000e+02	3.124000e+02	8.378843e-05	7.878173e-08	7.878173e-08
3.124000e+02	3.178000e+02	8.373620e-05	7.875708e-08	7.875708e-08
3.178000e+02	3.232000e+02	8.323628e-05	7.852164e-08	7.852164e-08
3.232000e+02	3.286000e+02	8.367835e-05	7.872995e-08	7.872995e-08
3.286000e+02	3.340000e+02	8.489643e-05	7.930083e-08	7.930083e-08
3.340000e+02	3.394000e+02	8.631946e-05	7.996276e-08	7.996276e-08
3.394000e+02	3.448000e+02	8.763272e-05	8.056873e-08	8.056873e-08
3.448000e+02	3.502000e+02	8.876169e-05	8.108606e-08	8.108606e-08
3.502000e+02	3.556000e+02	9.027791e-05	8.177561e-08	8.177561e-08
3.556000e+02	3.610000e+02	9.103872e-05	8.211947e-08	8.211947e-08
3.610000e+02	3.664000e+02	9.207028e-05	8.258348e-08	8.258348e-08
3.664000e+02	3.718000e+02	9.334576e-05	8.315353e-08	8.315353e-08
3.718000e+02	3.772000e+02	9.694717e-05	8.474243e-08	8.474243e-08
3.772000e+02	3.826000e+02	1.005572e-04	8.630575e-08	8.630575e-08
3.826000e+02	3.880000e+02	1.019338e-04	8.689445e-08	8.689445e-08
3.880000e+02	3.934000e+02	1.051114e-04	8.823859e-08	8.823859e-08
3.934000e+02	3.988000e+02	1.083743e-04	8.959771e-08	8.959771e-08
3.988000e+02	4.042000e+02	1.099174e-04	9.023324e-08	9.023324e-08
4.042000e+02	4.096000e+02	1.211752e-04	9.474144e-08	9.474144e-08
4.096000e+02	4.150000e+02	1.267704e-04	9.690419e-08	9.690419e-08
4.150000e+02	4.204000e+02	1.296955e-04	9.801584e-08	9.801584e-08
4.204000e+02	4.258000e+02	1.341923e-04	9.970037e-08	9.970037e-08
4.258000e+02	4.312000e+02	1.391321e-04	1.015189e-07	1.015189e-07
4.312000e+02	4.366000e+02	1.590191e-04	1.085320e-07	1.085320e-07
4.366000e+02	4.420000e+02	1.654640e-04	1.107096e-07	1.107096e-07
4.420000e+02	4.474000e+02	1.716014e-04	1.127443e-07	1.127443e-07
4.474000e+02	4.528000e+02	1.881681e-04	1.180609e-07	1.180609e-07
4.528000e+02	4.582000e+02	2.211456e-04	1.279890e-07	1.279890e-07
4.582000e+02	4.636000e+02	2.356600e-04	1.321223e-07	1.321223e-07
4.636000e+02	4.690000e+02	2.663243e-04	1.404556e-07	1.404556e-07
4.690000e+02	4.744000e+02	3.123841e-04	1.521172e-07	1.521172e-07
4.744000e+02	4.798000e+02	3.785354e-04	1.674505e-07	1.674505e-07
4.798000e+02	4.852000e+02	4.825337e-04	1.890588e-07	1.890588e-07
4.852000e+02	4.906000e+02	6.907561e-04	2.262016e-07	2.262016e-07
4.906000e+02	4.960000e+02	1.290852e-03	3.092229e-07	3.092229e-07
4.960000e+02	5.014000e+02	9.835294e-03	8.535464e-07	8.535464e-07
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__MEWeight]
Path=MCATNLOS[EXTRA__MEWeight]
ScaledBy=3.99999895428651881e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.783107e-11	7.459132e-14	7.459132e-14
1.540000e+01	2.080000e+01	2.199967e-10	3.460303e-13	3.460303e-13
2.080000e+01	2.620000e+01	8.596015e-10	1.148852e-12	1.148852e-12
2.620000e+01	3.160000e+01	2.667859e-09	3.121600e-12	3.121600e-12
3.160000e+01	3.700000e+01	7.229050e-09	7.513746e-12	7.513746e-12
3.700000e+01	4.240000e+01	1.788899e-08	1.667411e-11	1.667411e-11
4.240000e+01	4.780000e+01	4.231948e-08	3.540347e-11	3.540347e-11
4.780000e+01	5.320000e+01	9.879687e-08	7.378018e-11	7.378018e-11
5.320000e+01	5.860000e+01	2.458937e-07	1.590792e-10	1.590792e-10
5.860000e+01	6.400000e+01	6.547709e-07	3.553789e-10	3.553789e-10
6.400000e+01	6.940000e+01	1.786087e-06	8.236312e-10	8.236312e-10
6.940000e+01	7.480000e+01	5.979407e-06	2.221104e-09	2.221104e-09
7.480000e+01	8.020000e+01	2.801265e-05	7.742907e-09	7.742907e-09
8.020000e+01	8.560000e+01	3.691122e-04	5.861894e-08	5.861894e-08
8.560000e+01	9.100000e+01	9.916104e-02	4.830210e-06	4.830210e-06
9.100000e+01	9.640000e+01	1.618422e-01	6.776644e-06	6.776644e-06
9.640000e+01	1.018000e+02	7.746030e-04	1.088959e-07	1.088959e-07
1.018000e+02	1.072000e+02	1.039826e-04	2.298842e-08	2.298842e-08
1.072000e+02	1.126000e+02	3.485411e-05	9.902694e-09	9.902694e-09
1.126000e+02	1.180000e+02	1.751944e-05	5.778352e-09	5.778352e-09
1.180000e+02	1.234000e+02	1.108271e-05	3.988988e-09	3.988988e-09
1.234000e+02	1.288000e+02	7.552165e-06	2.954956e-09	2.954956e-09
1.288000e+02	1.342000e+02	5.387096e-06	2.291910e-09	2.291910e-09
1.342000e+02	1.396000e+02	3.775002e-06	1.786286e-09	1.786286e-09
1.396000e+02	1.450000e+02	2.817785e-06	1.455724e-09	1.455724e-09
1.450000e+02	1.504000e+02	1.970506e-06	1.158682e-09	1.158682e-09
1.504000e+02	1.558000e+02	1.706146e-06	1.034128e-09	1.034128e-09
1.558000e+02	1.612000e+02	1.403059e-06	9.046898e-10	9.046898e-10
1.612000e+02	1.666000e+02	1.250163e-06	8.274028e-10	8.274028e-10
1.666000e+02	1.720000e+02	9.981948e-07	7.180822e-10	7.180822e-10
1.720000e+02	1.774000e+02	8.990641e-07	6.638733e-10	6.638733e-10
1.774000e+02	1.828000e+02	8.500480e-07	6.307901e-10	6.307901e-10
1.828000e+02	1.882000e+02	7.724326e-07	5.888062e-10	5.888062e-10
1.882000e+02	1.936000e+02	7.359946e-07	5.638699e-10	5.638699e-10
1.936000e+02	1.990000e+02	6.214165e-07	5.091601e-10	5.091601e-10
1.990000e+02	2.044000e+02	5.513770e-07	4.718404e-10	4.718404e-10
2.044000e+02	2.098000e+02	5.385454e-07	4.595789e-10	4.595789e-10
2.098000e+02	2.152000e+02	5.270620e-07	4.486009e-10	4.486009e-10
2.152000e+02	2.206000e+02	4.987676e-07	4.309885e-10	4.309885e-10
2.206000e+02	2.260000e+02	4.923339e-07	4.233421e-10	4.233421e-10
2.260000e+02	2.314000e+02	4.701652e-07	4.094942e-10	4.094942e-10
2.314000e+02	2.368000e+02	4.000183e-07	3.740588e-10	3.740588e-10
2.368000e+02	2.422000e+02	3.948470e-07	3.683346e-10	3.683346e-10
2.422000e+02	2.476000e+02	3.939800e-07	3.648851e-10	3.648851e-10
2.476000e+02	2.530000e+02	3.897194e-07	3.601264e-10	3.601264e-10
2.530000e+02	2.584000e+02	3.838915e-07	3.547265e-10	3.547265e-10
2.584000e+02	2.638000e+02	3.847193e-07	3.527122e-10	3.527122e-10
2.638000e+02	2.692000e+02	3.786869e-07	3.477311e-10	3.477311e-10
2.692000e+02	2.746000e+02	3.520420e-07	3.333208e-10	3.333208e-10
2.746000e+02	2.800000e+02	3.352230e-07	3.232752e-10	3.232752e-10
2.800000e+02	2.854000e+02	3.333463e-07	3.206290e-10	3.206290e-10
2.854000e+02	2.908000e+02	3.240846e-07	3.146023e-10	3.146023e-10
2.908000e+02	2.962000e+02	3.246854e-07	3.132929e-10	3.132929e-10
2.962000e+02	3.016000e+02	3.249898e-07	3.120105e-10	3.120105e-10
3.016000e+02	3.070000e+02	3.170880e-07	3.067999e-10	3.067999e-10
3.070000e+02	3.124000e+02	3.176876e-07	3.058443e-10	3.058443e-10
3.124000e+02	3.178000e+02	3.150394e-07	3.033378e-10	3.033378e-10
3.178000e+02	3.232000e+02	3.109937e-07	3.002924e-10	3.002924e-10
3.232000e+02	3.286000e+02	3.103170e-07	2.987851e-10	2.987851e-10
3.286000e+02	3.340000e+02	3.127041e-07	2.988728e-10	2.988728e-10
3.340000e+02	3.394000e+02	3.159172e-07	2.994024e-10	2.994024e-10
3.394000e+02	3.448000e+02	3.188526e-07	2.998670e-10	2.998670e-10
3.448000e+02	3.502000e+02	3.208587e-07	2.997740e-10	2.997740e-10
3.502000e+02	3.556000e+02	3.244378e-07	3.005158e-10	3.005158e-10
3.556000e+02	3.610000e+02	3.252519e-07	2.999797e-10	2.999797e-10
3.610000e+02	3.664000e+02	3.274563e-07	3.002862e-10	3.002862e-10
3.664000e+02	3.718000e+02	3.302180e-07	3.007008e-10	3.007008e-10
3.718000e+02	3.772000e+02	3.413630e-07	3.049915e-10	3.049915e-10
3.772000e+02	3.826000e+02	3.524709e-07	3.091721e-10	3.091721e-10
3.826000e+02	3.880000e+02	3.555411e-07	3.097155e-10	3.097155e-10
3.880000e+02	3.934000e+02	3.650667e-07	3.131290e-10	3.131290e-10
3.934000e+02	3.988000e+02	3.748381e-07	3.166076e-10	3.166076e-10
3.988000e+02	4.042000e+02	3.787135e-07	3.175948e-10	3.175948e-10
4.042000e+02	4.096000e+02	4.157180e-07	3.320048e-10	3.320048e-10
4.096000e+02	4.150000e+02	4.333124e-07	3.382920e-10	3.382920e-10
4.150000e+02	4.204000e+02	4.416441e-07	3.408636e-10	3.408636e-10
4.204000e+02	4.258000e+02	4.554341e-07	3.455409e-10	3.455409e-10
4.258000e+02	4.312000e+02	4.705622e-07	3.505897e-10	3.505897e-10
4.312000e+02	4.366000e+02	5.358569e-07	3.734047e-10	3.734047e-10
4.366000e+02	4.420000e+02	5.557452e-07	3.796145e-10	3.796145e-10
4.420000e+02	4.474000e+02	5.745798e-07	3.853562e-10	3.853562e-10
4.474000e+02	4.528000e+02	6.281278e-07	4.022602e-10	4.022602e-10
4.528000e+02	4.582000e+02	7.360863e-07	4.347942e-10	4.347942e-10
4.582000e+02	4.636000e+02	7.820691e-07	4.474637e-10	4.474637e-10
4.636000e+02	4.690000e+02	8.812989e-07	4.742877e-10	4.742877e-10
4.690000e+02	4.744000e+02	1.030784e-06	5.121757e-10	5.121757e-10
4.744000e+02	4.798000e+02	1.245659e-06	5.622243e-10	5.622243e-10
4.798000e+02	4.852000e+02	1.583302e-06	6.328745e-10	6.328745e-10
4.852000e+02	4.906000e+02	2.260970e-06	7.552988e-10	7.552988e-10
4.906000e+02	4.960000e+02	4.213626e-06	1.029607e-09	1.029607e-09
4.960000e+02	5.014000e+02	3.201963e-05	2.834252e-09	2.834252e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS
Path=MCATNLOS
ScaledBy=3.99999887606262237e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	2.079850e-07	8.797099e-09	8.797099e-09
1.540000e+01	2.080000e+01	6.797731e-07	1.492384e-08	1.492384e-08
2.080000e+01	2.620000e+01	1.280848e-06	2.425020e-07	2.425020e-07
2.620000e+01	3.160000e+01	3.292352e-06	8.958422e-08	8.958422e-08
3.160000e+01	3.700000e+01	6.386672e-06	1.712683e-07	1.712683e-07
3.700000e+01	4.240000e+01	1.141369e-05	1.912463e-07	1.912463e-07
4.240000e+01	4.780000e+01	2.004754e-05	4.229078e-07	4.229078e-07
4.780000e+01	5.320000e+01	3.488172e-05	2.176554e-07	2.176554e-07
5.320000e+01	5.860000e+01	5.975835e-05	2.865296e-07	2.865296e-07
5.860000e+01	6.400000e+01	1.047371e-04	3.994904e-07	3.994904e-07
6.400000e+01	6.940000e+01	1.911393e-04	5.583084e-07	5.583084e-07
6.940000e+01	7.480000e+01	3.791815e-04	9.804633e-07	9.804633e-07
7.480000e+01	8.020000e+01	8.951122e-04	1.244114e-06	1.244114e-06
8.020000e+01	8.560000e+01	3.017644e-03	2.205184e-06	2.205184e-06
8.560000e+01	9.100000e+01	3.986181e-02	7.368979e-06	7.368979e-06
9.100000e+01	9.640000e+01	5.328209e-02	8.562906e-06	8.562906e-06
9.640000e+01	1.018000e+02	4.866298e-03	2.600030e-06	2.600030e-06
1.018000e+02	1.072000e+02	1.832843e-03	1.461921e-06	1.461921e-06
1.072000e+02	1.126000e+02	1.020352e-03	1.084372e-06	1.084372e-06
1.126000e+02	1.180000e+02	6.793328e-04	7.919152e-07	7.919152e-07
1.180000e+02	1.234000e+02	4.994496e-04	6.362708e-07	6.362708e-07
1.234000e+02	1.288000e+02	3.917469e-04	5.690617e-07	5.690617e-07
1.288000e+02	1.342000e+02	3.217239e-04	3.791402e-07	3.791402e-07
1.342000e+02	1.396000e+02	2.720831e-04	3.780626e-07	3.780626e-07
1.396000e+02	1.450000e+02	2.362978e-04	3.704791e-07	3.704791e-07
1.450000e+02	1.504000e+02	2.093957e-04	3.397588e-07	3.397588e-07
1.504000e+02	1.558000e+02	1.884444e-04	2.846619e-07	2.846619e-07
1.558000e+02	1.612000e+02	1.715471e-04	2.506626e-07	2.506626e-07
1.612000e+02	1.666000e+02	1.576354e-04	2.406648e-07	2.406648e-07
1.666000e+02	1.720000e+02	1.466167e-04	2.293263e-07	2.293263e-07
1.720000e+02	1.774000e+02	1.371446e-04	2.491438e-07	2.491438e-07
1.774000e+02	1.828000e+02	1.289425e-04	2.224845e-07	2.224845e-07
1.828000e+02	1.882000e+02	1.224330e-04	2.594369e-07	2.594369e-07
1.882000e+02	1.936000e+02	1.165399e-04	2.305982e-07	2.305982e-07
1.936000e+02	1.990000e+02	1.117406e-04	1.759020e-07	1.759020e-07
1.990000e+02	2.044000e+02	1.070756e-04	1.710096e-07	1.710096e-07
2.044000e+02	2.098000e+02	1.035095e-04	1.786783e-07	1.786783e-07
2.098000e+02	2.152000e+02	1.000848e-04	1.565712e-07	1.565712e-07
2.152000e+02	2.206000e+02	9.725615e-05	1.313762e-07	1.313762e-07
2.206000e+02	2.260000e+02	9.484369e-05	1.314275e-07	1.314275e-07
2.260000e+02	2.314000e+02	9.245289e-05	1.459486e-07	1.459486e-07
2.314000e+02	2.368000e+02	9.071087e-05	1.215586e-07	1.215586e-07
2.368000e+02	2.422000e+02	8.892461e-05	1.228153e-07	1.228153e-07
2.422000e+02	2.476000e+02	8.754887e-05	1.155373e-07	1.155373e-07
2.476000e+02	2.530000e+02	8.626578e-05	1.134770e-07	1.134770e-07
2.530000e+02	2.584000e+02	8.545274e-05	1.090454e-07	1.090454e-07
2.584000e+02	2.638000e+02	8.447257e-05	1.104474e-07	1.104474e-07
2.638000e+02	2.692000e+02	8.382581e-05	9.833258e-08	9.833258e-08
2.692000e+02	2.746000e+02	8.335950e-05	1.095140e-07	1.095140e-07
2.746000e+02	2.800000e+02	8.292983e-05	1.071490e-07	1.071490e-07
2.800000e+02	2.854000e+02	8.285559e-05	9.755362e-08	9.755362e-08
2.854000e+02	2.908000e+02	8.283017e-05	1.099754e-07	1.099754e-07
2.908000e+02	2.962000e+02	8.298117e-05	1.000892e-07	1.000892e-07
2.962000e+02	3.016000e+02	8.326885e-05	9.619587e-08	9.619587e-08
3.016000e+02	3.070000e+02	8.335980e-05	9.861110e-08	9.861110e-08
3.070000e+02	3.124000e+02	8.397200e-05	9.090226e-08	9.090226e-08
3.124000e+02	3.178000e+02	8.428991e-05	9.099096e-08	9.099096e-08
3.178000e+02	3.232000e+02	8.466556e-05	9.155611e-08	9.155611e-08
3.232000e+02	3.286000e+02	8.533059e-05	9.240390e-08	9.240390e-08
3.286000e+02	3.340000e+02	8.611863e-05	9.267729e-08	9.267729e-08
3.340000e+02	3.394000e+02	8.723022e-05	9.315152e-08	9.315152e-08
3.394000e+02	3.448000e+02	8.838661e-05	9.373547e-08	9.373547e-08
3.448000e+02	3.502000e+02	8.956083e-05	9.444401e-08	9.444401e-08
3.502000e+02	3.556000e+02	9.131241e-05	9.551799e-08	9.551799e-08
3.556000e+02	3.610000e+02	9.294196e-05	9.700464e-08	9.700464e-08
3.610000e+02	3.664000e+02	9.506907e-05	9.885139e-08	9.885139e-08
3.664000e+02	3.718000e+02	9.729581e-05	1.005195e-07	1.005195e-07
3.718000e+02	3.772000e+02	9.975774e-05	1.013535e-07	1.013535e-07
3.772000e+02	3.826000e+02	1.026691e-04	1.020587e-07	1.020587e-07
3.826000e+02	3.880000e+02	1.058360e-04	1.045229e-07	1.045229e-07
3.880000e+02	3.934000e+02	1.094853e-04	1.064322e-07	1.064322e-07
3.934000e+02	3.988000e+02	1.137155e-04	1.085963e-07	1.085963e-07
3.988000e+02	4.042000e+02	1.183738e-04	1.122704e-07	1.122704e-07
4.042000e+02	4.096000e+02	1.233803e-04	1.112211e-07	1.112211e-07
4.096000e+02	4.150000e+02	1.293998e-04	1.140016e-07	1.140016e-07
4.150000e+02	4.204000e+02	1.359472e-04	1.181760e-07	1.181760e-07
4.204000e+02	4.258000e+02	1.439008e-04	1.230448e-07	1.230448e-07
4.258000e+02	4.312000e+02	1.529793e-04	1.276668e-07	1.276668e-07
4.312000e+02	4.366000e+02	1.634170e-04	1.288126e-07	1.288126e-07
4.366000e+02	4.420000e+02	1.756870e-04	1.357161e-07	1.357161e-07
4.420000e+02	4.474000e+02	1.901269e-04	1.446057e-07	1.446057e-07
4.474000e+02	4.528000e+02	2.078450e-04	1.486328e-07	1.486328e-07
4.528000e+02	4.582000e+02	2.299474e-04	1.546006e-07	1.546006e-07
4.582000e+02	4.636000e+02	2.574513e-04	1.665017e-07	1.665017e-07
4.636000e+02	4.690000e+02	2.940687e-04	1.784714e-07	1.784714e-07
4.690000e+02	4.744000e+02	3.437696e-04	1.940402e-07	1.940402e-07
4.744000e+02	4.798000e+02	4.159452e-04	2.132136e-07	2.132136e-07
4.798000e+02	4.852000e+02	5.290924e-04	2.405086e-07	2.405086e-07
4.852000e+02	4.906000e+02	7.406431e-04	2.806445e-07	2.806445e-07
4.906000e+02	4.960000e+02	1.293064e-03	3.604367e-07	3.604367e-07
4.960000e+02	5.014000e+02	1.171296e-02	2.443106e-06	2.443106e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__WeightNormalisation]
Path=MCATNLOH[EXTRA__WeightNormalisation]
ScaledBy=3.99999988205051387e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	1.191871e-04	1.630793e-07	1.630793e-07
1.540000e+01	2.080000e+01	1.427589e-04	1.784785e-07	1.784785e-07
2.080000e+01	2.620000e+01	1.598384e-04	1.888534e-07	1.888534e-07
2.620000e+01	3.160000e+01	1.743301e-04	1.972288e-07	1.972288e-07
3.160000e+01	3.700000e+01	1.888298e-04	2.052672e-07	2.052672e-07
3.700000e+01	4.240000e+01	2.042050e-04	2.134604e-07	2.134604e-07
4.240000e+01	4.780000e+01	2.233954e-04	2.232654e-07	2.232654e-07
4.780000e+01	5.320000e+01	2.491169e-04	2.357685e-07	2.357685e-07
5.320000e+01	5.860000e+01	2.872057e-04	2.531517e-07	2.531517e-07
5.860000e+01	6.400000e+01	3.475189e-04	2.784668e-07	2.784668e-07
6.400000e+01	6.940000e+01	4.539220e-04	3.182548e-07	3.182548e-07
6.940000e+01	7.480000e+01	6.643161e-04	3.850097e-07	3.850097e-07
7.480000e+01	8.020000e+01	1.285796e-03	5.356366e-07	5.356366e-07
8.020000e+01	8.560000e+01	4.866074e-03	1.042014e-06	1.042014e-06
8.560000e+01	9.100000e+01	5.468898e-02	3.493286e-06	3.493286e-06
9.100000e+01	9.640000e+01	6.562693e-02	3.826708e-06	3.826708e-06
9.640000e+01	1.018000e+02	4.274798e-03	9.766569e-07	9.766569e-07
1.018000e+02	1.072000e+02	1.641519e-03	6.052114e-07	6.052114e-07
1.072000e+02	1.126000e+02	1.185764e-03	5.143791e-07	5.143791e-07
1.126000e+02	1.180000e+02	7.721315e-04	4.150782e-07	4.150782e-07
1.180000e+02	1.234000e+02	5.745969e-04	3.580683e-07	3.580683e-07
1.234000e+02	1.288000e+02	4.067537e-04	3.012659e-07	3.012659e-07
1.288000e+02	1.342000e+02	3.029543e-04	2.599997e-07	2.599997e-07
1.342000e+02	1.396000e+02	2.428333e-04	2.327761e-07	2.327761e-07
1.396000e+02	1.450000e+02	1.977528e-04	2.100611e-07	2.100611e-07
1.450000e+02	1.504000e+02	1.600303e-04	1.889667e-07	1.889667e-07
1.504000e+02	1.558000e+02	1.315626e-04	1.713368e-07	1.713368e-07
1.558000e+02	1.612000e+02	1.104045e-04	1.569559e-07	1.569559e-07
1.612000e+02	1.666000e+02	9.344285e-05	1.443967e-07	1.443967e-07
1.666000e+02	1.720000e+02	7.981531e-05	1.334527e-07	1.334527e-07
1.720000e+02	1.774000e+02	6.899570e-05	1.240781e-07	1.240781e-07
1.774000e+02	1.828000e+02	5.990159e-05	1.156121e-07	1.156121e-07
1.828000e+02	1.882000e+02	5.266889e-05	1.084080e-07	1.084080e-07
1.882000e+02	1.936000e+02	4.664289e-05	1.020180e-07	1.020180e-07
1.936000e+02	1.990000e+02	4.123967e-05	9.592721e-08	9.592721e-08
1.990000e+02	2.044000e+02	3.691263e-05	9.075523e-08	9.075523e-08
2.044000e+02	2.098000e+02	3.315948e-05	8.601775e-08	8.601775e-08
2.098000e+02	2.152000e+02	2.994343e-05	8.174008e-08	8.174008e-08
2.152000e+02	2.206000e+02	2.708485e-05	7.774051e-08	7.774051e-08
2.206000e+02	2.260000e+02	2.471670e-05	7.426420e-08	7.426420e-08
2.260000e+02	2.314000e+02	2.250567e-05	7.086474e-08	7.086474e-08
2.314000e+02	2.368000e+02	2.044211e-05	6.753783e-08	6.753783e-08
2.368000e+02	2.422000e+02	1.876480e-05	6.470772e-08	6.470772e-08
2.422000e+02	2.476000e+02	1.724033e-05	6.202360e-08	6.202360e-08
2.476000e+02	2.530000e+02	1.591357e-05	5.958927e-08	5.958927e-08
2.530000e+02	2.584000e+02	1.460711e-05	5.709084e-08	5.709084e-08
2.584000e+02	2.638000e+02	1.353740e-05	5.496065e-08	5.496065e-08
2.638000e+02	2.692000e+02	1.259265e-05	5.300816e-08	5.300816e-08
2.692000e+02	2.746000e+02	1.170613e-05	5.110824e-08	5.110824e-08
2.746000e+02	2.800000e+02	1.092806e-05	4.938052e-08	4.938052e-08
2.800000e+02	2.854000e+02	1.017074e-05	4.763875e-08	4.763875e-08
2.854000e+02	2.908000e+02	9.542385e-06	4.614373e-08	4.614373e-08
2.908000e+02	2.962000e+02	8.810948e-06	4.433999e-08	4.433999e-08
2.962000e+02	3.016000e+02	8.361107e-06	4.319328e-08	4.319328e-08
3.016000e+02	3.070000e+02	7.798135e-06	4.171379e-08	4.171379e-08
3.070000e+02	3.124000e+02	7.358783e-06	4.052166e-08	4.052166e-08
3.124000e+02	3.178000e+02	6.938619e-06	3.934783e-08	3.934783e-08
3.178000e+02	3.232000e+02	6.553487e-06	3.824023e-08	3.824023e-08
3.232000e+02	3.286000e+02	6.137785e-06	3.700753e-08	3.700753e-08
3.286000e+02	3.340000e+02	5.794604e-06	3.595805e-08	3.595805e-08
3.340000e+02	3.394000e+02	5.485561e-06	3.498604e-08	3.498604e-08
3.394000e+02	3.448000e+02	5.163576e-06	3.394373e-08	3.394373e-08
3.448000e+02	3.502000e+02	4.930176e-06	3.316771e-08	3.316771e-08
3.502000e+02	3.556000e+02	4.570930e-06	3.193643e-08	3.193643e-08
3.556000e+02	3.610000e+02	4.402907e-06	3.134397e-08	3.134397e-08
3.610000e+02	3.664000e+02	4.133807e-06	3.037101e-08	3.037101e-08
3.664000e+02	3.718000e+02	3.969580e-06	2.976161e-08	2.976161e-08
3.718000e+02	3.772000e+02	3.715204e-06	2.879225e-08	2.879225e-08
3.772000e+02	3.826000e+02	3.563472e-06	2.819817e-08	2.819817e-08
3.826000e+02	3.880000e+02	3.362650e-06	2.739209e-08	2.739209e-08
3.880000e+02	3.934000e+02	3.196861e-06	2.670829e-08	2.670829e-08
3.934000e+02	3.988000e+02	3.051376e-06	2.609349e-08	2.609349e-08
3.988000e+02	4.042000e+02	2.929322e-06	2.556630e-08	2.556630e-08
4.042000e+02	4.096000e+02	2.801019e-06	2.500013e-08	2.500013e-08
4.096000e+02	4.150000e+02	2.606669e-06	2.411721e-08	2.411721e-08
4.150000e+02	4.204000e+02	2.505365e-06	2.364393e-08	2.364393e-08
4.204000e+02	4.258000e+02	2.411870e-06	2.319857e-08	2.319857e-08
4.258000e+02	4.312000e+02	2.329980e-06	2.280134e-08	2.280134e-08
4.312000e+02	4.366000e+02	2.183157e-06	2.207124e-08	2.207124e-08
4.366000e+02	4.420000e+02	2.068911e-06	2.148598e-08	2.148598e-08
4.420000e+02	4.474000e+02	1.987467e-06	2.105883e-08	2.105883e-08
4.474000e+02	4.528000e+02	1.943956e-06	2.082704e-08	2.082704e-08
4.528000e+02	4.582000e+02	1.794901e-06	2.001264e-08	2.001264e-08
4.582000e+02	4.636000e+02	1.735324e-06	1.967771e-08	1.967771e-08
4.636000e+02	4.690000e+02	1.641607e-06	1.913899e-08	1.913899e-08
4.690000e+02	4.744000e+02	1.540973e-06	1.854308e-08	1.854308e-08
4.744000e+02	4.798000e+02	1.435876e-06	1.789958e-08	1.789958e-08
4.798000e+02	4.852000e+02	1.382547e-06	1.756403e-08	1.756403e-08
4.852000e+02	4.906000e+02	1.270979e-06	1.684044e-08	1.684044e-08
4.906000e+02	4.960000e+02	1.146470e-06	1.599431e-08	1.599431e-08
4.960000e+02	5.014000e+02	6.839100e-07	1.235332e-08	1.235332e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__NTrials]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__NTrials]
Path=MCATNLOH[EXTRA__NTrials]
ScaledBy=3.99999969078168403e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.956644e-05	5.413730e-08	5.413730e-08
1.540000e+01	2.080000e+01	4.739156e-05	5.924933e-08	5.924933e-08
2.080000e+01	2.620000e+01	5.306148e-05	6.269362e-08	6.269362e-08
2.620000e+01	3.160000e+01	5.787222e-05	6.547390e-08	6.547390e-08
3.160000e+01	3.700000e+01	6.268570e-05	6.814239e-08	6.814239e-08
3.700000e+01	4.240000e+01	6.778978e-05	7.086229e-08	7.086229e-08
4.240000e+01	4.780000e+01	7.416037e-05	7.411721e-08	7.411721e-08
4.780000e+01	5.320000e+01	8.269919e-05	7.826797e-08	7.826797e-08
5.320000e+01	5.860000e+01	9.534348e-05	8.403856e-08	8.403856e-08
5.860000e+01	6.400000e+01	1.153656e-04	9.244240e-08	9.244240e-08
6.400000e+01	6.940000e+01	1.506881e-04	1.056508e-07	1.056508e-07
6.940000e+01	7.480000e+01	2.205324e-04	1.278113e-07	1.278113e-07
7.480000e+01	8.020000e+01	4.268448e-04	1.778150e-07	1.778150e-07
8.020000e+01	8.560000e+01	1.615387e-03	3.459166e-07	3.459166e-07
8.560000e+01	9.100000e+01	1.815506e-02	1.159663e-06	1.159663e-06
9.100000e+01	9.640000e+01	2.178613e-02	1.270349e-06	1.270349e-06
9.640000e+01	1.018000e+02	1.419101e-03	3.242201e-07	3.242201e-07
1.018000e+02	1.072000e+02	5.449335e-04	2.009115e-07	2.009115e-07
1.072000e+02	1.126000e+02	3.936370e-04	1.707580e-07	1.707580e-07
1.126000e+02	1.180000e+02	2.563239e-04	1.377932e-07	1.377932e-07
1.180000e+02	1.234000e+02	1.907485e-04	1.188676e-07	1.188676e-07
1.234000e+02	1.288000e+02	1.350297e-04	1.000110e-07	1.000110e-07
1.288000e+02	1.342000e+02	1.005715e-04	8.631187e-08	8.631187e-08
1.342000e+02	1.396000e+02	8.061319e-05	7.727450e-08	7.727450e-08
1.396000e+02	1.450000e+02	6.564785e-05	6.973379e-08	6.973379e-08
1.450000e+02	1.504000e+02	5.312511e-05	6.273111e-08	6.273111e-08
1.504000e+02	1.558000e+02	4.367474e-05	5.687852e-08	5.687852e-08
1.558000e+02	1.612000e+02	3.665089e-05	5.210451e-08	5.210451e-08
1.612000e+02	1.666000e+02	3.102015e-05	4.793525e-08	4.793525e-08
1.666000e+02	1.720000e+02	2.649622e-05	4.430218e-08	4.430218e-08
1.720000e+02	1.774000e+02	2.290444e-05	4.119011e-08	4.119011e-08
1.774000e+02	1.828000e+02	1.988548e-05	3.837966e-08	3.837966e-08
1.828000e+02	1.882000e+02	1.748444e-05	3.598810e-08	3.598810e-08
1.882000e+02	1.936000e+02	1.548407e-05	3.386708e-08	3.386708e-08
1.936000e+02	1.990000e+02	1.369029e-05	3.184487e-08	3.184487e-08
1.990000e+02	2.044000e+02	1.225385e-05	3.012794e-08	3.012794e-08
2.044000e+02	2.098000e+02	1.100800e-05	2.855553e-08	2.855553e-08
2.098000e+02	2.152000e+02	9.940296e-06	2.713518e-08	2.713518e-08
2.152000e+02	2.206000e+02	8.991333e-06	2.580745e-08	2.580745e-08
2.206000e+02	2.260000e+02	8.205185e-06	2.465343e-08	2.465343e-08
2.260000e+02	2.314000e+02	7.471185e-06	2.352490e-08	2.352490e-08
2.314000e+02	2.368000e+02	6.786148e-06	2.242047e-08	2.242047e-08
2.368000e+02	2.422000e+02	6.229333e-06	2.148097e-08	2.148097e-08
2.422000e+02	2.476000e+02	5.723259e-06	2.058993e-08	2.058993e-08
2.476000e+02	2.530000e+02	5.282815e-06	1.978180e-08	1.978180e-08
2.530000e+02	2.584000e+02	4.849259e-06	1.895327e-08	1.895327e-08
2.584000e+02	2.638000e+02	4.494000e-06	1.824524e-08	1.824524e-08
2.638000e+02	2.692000e+02	4.180370e-06	1.759707e-08	1.759707e-08
2.692000e+02	2.746000e+02	3.886074e-06	1.696636e-08	1.696636e-08
2.746000e+02	2.800000e+02	3.627778e-06	1.639281e-08	1.639281e-08
2.800000e+02	2.854000e+02	3.376444e-06	1.581512e-08	1.581512e-08
2.854000e+02	2.908000e+02	3.167778e-06	1.531830e-08	1.531830e-08
2.908000e+02	2.962000e+02	2.924963e-06	1.471951e-08	1.471951e-08
2.962000e+02	3.016000e+02	2.775630e-06	1.433883e-08	1.433883e-08
3.016000e+02	3.070000e+02	2.588741e-06	1.384769e-08	1.384769e-08
3.070000e+02	3.124000e+02	2.442889e-06	1.345194e-08	1.345194e-08
3.124000e+02	3.178000e+02	2.303407e-06	1.306226e-08	1.306226e-08
3.178000e+02	3.232000e+02	2.175556e-06	1.269457e-08	1.269457e-08
3.232000e+02	3.286000e+02	2.037556e-06	1.228536e-08	1.228536e-08
3.286000e+02	3.340000e+02	1.923630e-06	1.193696e-08	1.193696e-08
3.340000e+02	3.394000e+02	1.821037e-06	1.161428e-08	1.161428e-08
3.394000e+02	3.448000e+02	1.714148e-06	1.126827e-08	1.126827e-08
3.448000e+02	3.502000e+02	1.636666e-06	1.101066e-08	1.101066e-08
3.502000e+02	3.556000e+02	1.517407e-06	1.060191e-08	1.060191e-08
3.556000e+02	3.610000e+02	1.461629e-06	1.040523e-08	1.040523e-08
3.610000e+02	3.664000e+02	1.372296e-06	1.008224e-08	1.008224e-08
3.664000e+02	3.718000e+02	1.317778e-06	9.879938e-09	9.879938e-09
3.718000e+02	3.772000e+02	1.233333e-06	9.558139e-09	9.558139e-09
3.772000e+02	3.826000e+02	1.182963e-06	9.360923e-09	9.360923e-09
3.826000e+02	3.880000e+02	1.116296e-06	9.093328e-09	9.093328e-09
3.880000e+02	3.934000e+02	1.061259e-06	8.866329e-09	8.866329e-09
3.934000e+02	3.988000e+02	1.012963e-06	8.662234e-09	8.662234e-09
3.988000e+02	4.042000e+02	9.724444e-07	8.487221e-09	8.487221e-09
4.042000e+02	4.096000e+02	9.298519e-07	8.299272e-09	8.299272e-09
4.096000e+02	4.150000e+02	8.654074e-07	8.007198e-09	8.007198e-09
4.150000e+02	4.204000e+02	8.317037e-07	7.849056e-09	7.849056e-09
4.204000e+02	4.258000e+02	8.007407e-07	7.702279e-09	7.702279e-09
4.258000e+02	4.312000e+02	7.734815e-07	7.569341e-09	7.569341e-09
4.312000e+02	4.366000e+02	7.247407e-07	7.326971e-09	7.326971e-09
4.366000e+02	4.420000e+02	6.868148e-07	7.132683e-09	7.132683e-09
4.420000e+02	4.474000e+02	6.597778e-07	6.990882e-09	6.990882e-09
4.474000e+02	4.528000e+02	6.453333e-07	6.913933e-09	6.913933e-09
4.528000e+02	4.582000e+02	5.958519e-07	6.643581e-09	6.643581e-09
4.582000e+02	4.636000e+02	5.760741e-07	6.532393e-09	6.532393e-09
4.636000e+02	4.690000e+02	5.449630e-07	6.353552e-09	6.353552e-09
4.690000e+02	4.744000e+02	5.115556e-07	6.155729e-09	6.155729e-09
4.744000e+02	4.798000e+02	4.766667e-07	5.942108e-09	5.942108e-09
4.798000e+02	4.852000e+02	4.589630e-07	5.830716e-09	5.830716e-09
4.852000e+02	4.906000e+02	4.219259e-07	5.590507e-09	5.590507e-09
4.906000e+02	4.960000e+02	3.806667e-07	5.311168e-09	5.311168e-09
4.960000e+02	5.014000e+02	2.271111e-07	4.102928e-09	4.102928e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__MEWeight]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__MEWeight]
Path=MCATNLOH[EXTRA__MEWeight]
ScaledBy=4.00904485977619593e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	1.094282e-09	9.520790e-10	9.520790e-10
1.540000e+01	2.080000e+01	-4.284126e-08	3.247462e-08	3.247462e-08
2.080000e+01	2.620000e+01	-7.758974e-06	7.759177e-06	7.759177e-06
2.620000e+01	3.160000e+01	-1.078249e-11	5.538021e-11	5.538021e-11
3.160000e+01	3.700000e+01	-1.709061e-09	1.530361e-09	1.530361e-09
3.700000e+01	4.240000e+01	-1.577933e-08	1.548445e-08	1.548445e-08
4.240000e+01	4.780000e+01	-3.974596e-08	4.029250e-08	4.029250e-08
4.780000e+01	5.320000e+01	3.112056e-08	2.566809e-08	2.566809e-08
5.320000e+01	5.860000e+01	2.426226e-08	3.849759e-08	3.849759e-08
5.860000e+01	6.400000e+01	6.262719e-08	5.852327e-08	5.852327e-08
6.400000e+01	6.940000e+01	-6.825848e-08	7.719930e-08	7.719930e-08
6.940000e+01	7.480000e+01	1.050282e-07	1.084303e-07	1.084303e-07
7.480000e+01	8.020000e+01	-2.146020e-06	2.178147e-06	2.178147e-06
8.020000e+01	8.560000e+01	1.390230e-05	2.992311e-05	2.992311e-05
8.560000e+01	9.100000e+01	-1.769156e-03	2.725812e-03	2.725812e-03
9.100000e+01	9.640000e+01	2.538765e-03	3.525030e-03	3.525030e-03
9.640000e+01	1.018000e+02	-3.899667e-06	3.952513e-06	3.952513e-06
1.018000e+02	1.072000e+02	-6.012519e-10	2.139351e-09	2.139351e-09
1.072000e+02	1.126000e+02	-1.589970e-09	8.624991e-10	8.624991e-10
1.126000e+02	1.180000e+02	-3.853098e-10	7.022285e-11	7.022285e-11
1.180000e+02	1.234000e+02	3.416969e-06	3.417696e-06	3.417696e-06
1.234000e+02	1.288000e+02	-2.190280e-10	7.571332e-11	7.571332e-11
1.288000e+02	1.342000e+02	-6.852917e-11	3.730868e-12	3.730868e-12
1.342000e+02	1.396000e+02	-4.348472e-10	3.971441e-10	3.971441e-10
1.396000e+02	1.450000e+02	-3.226583e-11	1.472132e-12	1.472132e-12
1.450000e+02	1.504000e+02	-2.125600e-11	1.548850e-12	1.548850e-12
1.504000e+02	1.558000e+02	-1.774135e-11	2.485697e-12	2.485697e-12
1.558000e+02	1.612000e+02	5.207335e-13	1.303982e-11	1.303982e-11
1.612000e+02	1.666000e+02	-2.990907e-12	5.104604e-12	5.104604e-12
1.666000e+02	1.720000e+02	-6.480500e-12	5.150160e-13	5.150160e-13
1.720000e+02	1.774000e+02	-1.465819e-09	1.460662e-09	1.460662e-09
1.774000e+02	1.828000e+02	-4.644589e-12	7.009860e-13	7.009860e-13
1.828000e+02	1.882000e+02	-1.564754e-11	9.344741e-12	9.344741e-12
1.882000e+02	1.936000e+02	-3.140850e-12	6.653405e-13	6.653405e-13
1.936000e+02	1.990000e+02	-5.121717e-13	1.267472e-12	1.267472e-12
1.990000e+02	2.044000e+02	-2.399781e-12	5.074838e-13	5.074838e-13
2.044000e+02	2.098000e+02	-1.823139e-12	4.696612e-13	4.696612e-13
2.098000e+02	2.152000e+02	-5.737952e-12	4.516729e-12	4.516729e-12
2.152000e+02	2.206000e+02	-1.364777e-12	2.970757e-13	2.970757e-13
2.206000e+02	2.260000e+02	-1.101898e-12	1.399308e-13	1.399308e-13
2.260000e+02	2.314000e+02	-7.518665e-13	6.590189e-14	6.590189e-14
2.314000e+02	2.368000e+02	-2.929219e-14	6.867562e-13	6.867562e-13
2.368000e+02	2.422000e+02	-6.786189e-13	5.164571e-14	5.164571e-14
2.422000e+02	2.476000e+02	-5.172933e-13	3.698241e-14	3.698241e-14
2.476000e+02	2.530000e+02	-4.527896e-13	3.638454e-14	3.638454e-14
2.530000e+02	2.584000e+02	-6.251511e-13	9.891765e-14	9.891765e-14
2.584000e+02	2.638000e+02	-4.759778e-13	6.988939e-14	6.988939e-14
2.638000e+02	2.692000e+02	-3.843111e-13	3.181356e-14	3.181356e-14
2.692000e+02	2.746000e+02	-3.012315e-13	3.179967e-14	3.179967e-14
2.746000e+02	2.800000e+02	-2.812748e-13	1.660101e-14	1.660101e-14
2.800000e+02	2.854000e+02	-2.570781e-13	3.199331e-14	3.199331e-14
2.854000e+02	2.908000e+02	-3.015083e-13	4.245312e-14	4.245312e-14
2.908000e+02	2.962000e+02	-2.512809e-13	2.566794e-14	2.566794e-14
2.962000e+02	3.016000e+02	-2.166161e-13	2.824971e-14	2.824971e-14
3.016000e+02	3.070000e+02	-4.185998e-13	2.139730e-13	2.139730e-13
3.070000e+02	3.124000e+02	-1.535284e-13	1.762093e-14	1.762093e-14
3.124000e+02	3.178000e+02	-1.797255e-13	2.093951e-14	2.093951e-14
3.178000e+02	3.232000e+02	2.099454e-14	1.605648e-13	1.605648e-13
3.232000e+02	3.286000e+02	-1.335163e-13	8.376927e-15	8.376927e-15
3.286000e+02	3.340000e+02	-1.708963e-13	2.418233e-14	2.418233e-14
3.340000e+02	3.394000e+02	-1.302111e-13	1.123850e-14	1.123850e-14
3.394000e+02	3.448000e+02	-1.080704e-13	1.530212e-14	1.530212e-14
3.448000e+02	3.502000e+02	-9.908707e-14	9.123394e-15	9.123394e-15
3.502000e+02	3.556000e+02	-1.065240e-13	1.130962e-14	1.130962e-14
3.556000e+02	3.610000e+02	-9.385711e-14	9.399129e-15	9.399129e-15
3.610000e+02	3.664000e+02	-1.055723e-13	1.965907e-14	1.965907e-14
3.664000e+02	3.718000e+02	-1.285800e-13	2.916153e-14	2.916153e-14
3.718000e+02	3.772000e+02	-7.346280e-14	8.661254e-15	8.661254e-15
3.772000e+02	3.826000e+02	-9.632606e-14	1.243072e-14	1.243072e-14
3.826000e+02	3.880000e+02	-8.651007e-14	5.661672e-15	5.661672e-15
3.880000e+02	3.934000e+02	-7.123144e-14	5.307763e-15	5.307763e-15
3.934000e+02	3.988000e+02	-1.016119e-13	3.077783e-14	3.077783e-14
3.988000e+02	4.042000e+02	-6.524589e-14	3.858073e-15	3.858073e-15
4.042000e+02	4.096000e+02	-1.012876e-13	1.817593e-14	1.817593e-14
4.096000e+02	4.150000e+02	-5.869691e-14	5.120715e-15	5.120715e-15
4.150000e+02	4.204000e+02	-8.761519e-14	1.850065e-14	1.850065e-14
4.204000e+02	4.258000e+02	-8.745054e-14	2.499828e-14	2.499828e-14
4.258000e+02	4.312000e+02	-6.433789e-14	4.882671e-15	4.882671e-15
4.312000e+02	4.366000e+02	-1.771861e-13	8.323811e-14	8.323811e-14
4.366000e+02	4.420000e+02	-6.188572e-14	3.775032e-15	3.775032e-15
4.420000e+02	4.474000e+02	1.544885e-12	1.625098e-12	1.625098e-12
4.474000e+02	4.528000e+02	-7.046339e-14	3.383815e-15	3.383815e-15
4.528000e+02	4.582000e+02	-4.071335e-13	2.888019e-13	2.888019e-13
4.582000e+02	4.636000e+02	-7.940109e-14	4.474027e-15	4.474027e-15
4.636000e+02	4.690000e+02	-1.092454e-13	2.164010e-14	2.164010e-14
4.690000e+02	4.744000e+02	-9.520237e-14	7.966003e-15	7.966003e-15
4.744000e+02	4.798000e+02	-1.111185e-13	1.303976e-14	1.303976e-14
4.798000e+02	4.852000e+02	-1.296733e-13	8.820629e-15	8.820629e-15
4.852000e+02	4.906000e+02	-2.425515e-13	5.142750e-14	5.142750e-14
4.906000e+02	4.960000e+02	-2.054454e-13	5.587955e-14	5.587955e-14
4.960000e+02	5.014000e+02	-2.231781e-12	7.388367e-13	7.388367e-13
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH
Path=MCATNLOH
ScaledBy=3.99999804783477331e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	8.046259e-07	7.004136e-07	7.004136e-07
1.540000e+01	2.080000e+01	2.703719e-07	3.723864e-09	3.723864e-09
2.080000e+01	2.620000e+01	5.604950e-07	4.076661e-09	4.076661e-09
2.620000e+01	3.160000e+01	1.013676e-06	6.876460e-09	6.876460e-09
3.160000e+01	3.700000e+01	1.711145e-06	8.455475e-09	8.455475e-09
3.700000e+01	4.240000e+01	2.612404e-06	1.403661e-07	1.403661e-07
4.240000e+01	4.780000e+01	4.285111e-06	1.560745e-08	1.560745e-08
4.780000e+01	5.320000e+01	6.694726e-06	2.128303e-08	2.128303e-08
5.320000e+01	5.860000e+01	1.052395e-05	2.961367e-08	2.961367e-08
5.860000e+01	6.400000e+01	1.693287e-05	4.026508e-08	4.026508e-08
6.400000e+01	6.940000e+01	2.858322e-05	5.276343e-08	5.276343e-08
6.940000e+01	7.480000e+01	5.144911e-05	1.168525e-06	1.168525e-06
7.480000e+01	8.020000e+01	1.133004e-04	3.277353e-07	3.277353e-07
8.020000e+01	8.560000e+01	3.539691e-04	4.297687e-07	4.297687e-07
8.560000e+01	9.100000e+01	4.310074e-03	2.760101e-06	2.760101e-06
9.100000e+01	9.640000e+01	5.550543e-03	6.181891e-06	6.181891e-06
9.640000e+01	1.018000e+02	4.666789e-04	4.913939e-07	4.913939e-07
1.018000e+02	1.072000e+02	1.631476e-04	1.482263e-07	1.482263e-07
1.072000e+02	1.126000e+02	8.429217e-05	9.541599e-08	9.541599e-08
1.126000e+02	1.180000e+02	5.205243e-05	1.006874e-07	1.006874e-07
1.180000e+02	1.234000e+02	3.553759e-05	9.548458e-08	9.548458e-08
1.234000e+02	1.288000e+02	2.579554e-05	5.777834e-08	5.777834e-08
1.288000e+02	1.342000e+02	1.964874e-05	4.866083e-08	4.866083e-08
1.342000e+02	1.396000e+02	1.516436e-05	1.643831e-07	1.643831e-07
1.396000e+02	1.450000e+02	1.229993e-05	4.134476e-08	4.134476e-08
1.450000e+02	1.504000e+02	9.951985e-06	3.969319e-08	3.969319e-08
1.504000e+02	1.558000e+02	8.088457e-06	3.767440e-08	3.767440e-08
1.558000e+02	1.612000e+02	6.778691e-06	3.654528e-08	3.654528e-08
1.612000e+02	1.666000e+02	5.681333e-06	3.559887e-08	3.559887e-08
1.666000e+02	1.720000e+02	4.718109e-06	3.470539e-08	3.470539e-08
1.720000e+02	1.774000e+02	3.870959e-06	3.400716e-08	3.400716e-08
1.774000e+02	1.828000e+02	3.216661e-06	3.311539e-08	3.311539e-08
1.828000e+02	1.882000e+02	2.682839e-06	3.271191e-08	3.271191e-08
1.882000e+02	1.936000e+02	2.147843e-06	3.205070e-08	3.205070e-08
1.936000e+02	1.990000e+02	1.652859e-06	3.105131e-08	3.105131e-08
1.990000e+02	2.044000e+02	1.286240e-06	3.104588e-08	3.104588e-08
2.044000e+02	2.098000e+02	9.273050e-07	3.021944e-08	3.021944e-08
2.098000e+02	2.152000e+02	5.586539e-07	2.953065e-08	2.953065e-08
2.152000e+02	2.206000e+02	2.458009e-07	2.902792e-08	2.902792e-08
2.206000e+02	2.260000e+02	-6.271181e-08	2.814596e-08	2.814596e-08
2.260000e+02	2.314000e+02	-3.768380e-07	2.757340e-08	2.757340e-08
2.314000e+02	2.368000e+02	-5.298026e-07	2.688714e-08	2.688714e-08
2.368000e+02	2.422000e+02	-8.415176e-07	2.534731e-08	2.534731e-08
2.422000e+02	2.476000e+02	-1.091146e-06	2.461839e-08	2.461839e-08
2.476000e+02	2.530000e+02	-1.336758e-06	2.321795e-08	2.321795e-08
2.530000e+02	2.584000e+02	-1.535986e-06	2.193784e-08	2.193784e-08
2.584000e+02	2.638000e+02	-1.776078e-06	2.201413e-08	2.201413e-08
2.638000e+02	2.692000e+02	-1.982026e-06	2.467344e-08	2.467344e-08
2.692000e+02	2.746000e+02	-2.218807e-06	2.810095e-08	2.810095e-08
2.746000e+02	2.800000e+02	-2.444246e-06	2.961109e-08	2.961109e-08
2.800000e+02	2.854000e+02	-2.618300e-06	3.090892e-08	3.090892e-08
2.854000e+02	2.908000e+02	-2.853026e-06	3.388133e-08	3.388133e-08
2.908000e+02	2.962000e+02	-3.054978e-06	3.526010e-08	3.526010e-08
2.962000e+02	3.016000e+02	-3.293515e-06	3.645098e-08	3.645098e-08
3.016000e+02	3.070000e+02	-3.540839e-06	3.807434e-08	3.807434e-08
3.070000e+02	3.124000e+02	-3.701837e-06	3.861267e-08	3.861267e-08
3.124000e+02	3.178000e+02	-3.634961e-06	3.806933e-08	3.806933e-08
3.178000e+02	3.232000e+02	-3.568970e-06	3.875977e-08	3.875977e-08
3.232000e+02	3.286000e+02	-3.373850e-06	3.808826e-08	3.808826e-08
3.286000e+02	3.340000e+02	-3.242300e-06	3.612868e-08	3.612868e-08
3.340000e+02	3.394000e+02	-3.250665e-06	4.022718e-08	4.022718e-08
3.394000e+02	3.448000e+02	-3.199398e-06	3.898854e-08	3.898854e-08
3.448000e+02	3.502000e+02	-3.043385e-06	3.623194e-08	3.623194e-08
3.502000e+02	3.556000e+02	-2.987550e-06	4.010490e-08	4.010490e-08
3.556000e+02	3.610000e+02	-2.946780e-06	3.918136e-08	3.918136e-08
3.610000e+02	3.664000e+02	-2.833502e-06	3.883242e-08	3.883242e-08
3.664000e+02	3.718000e+02	-2.839646e-06	4.039583e-08	4.039583e-08
3.718000e+02	3.772000e+02	-2.634391e-06	3.698739e-08	3.698739e-08
3.772000e+02	3.826000e+02	-2.684543e-06	3.773632e-08	3.773632e-08
3.826000e+02	3.880000e+02	-2.599428e-06	3.740053e-08	3.740053e-08
3.880000e+02	3.934000e+02	-2.506759e-06	3.666698e-08	3.666698e-08
3.934000e+02	3.988000e+02	-2.527211e-06	3.979690e-08	3.979690e-08
3.988000e+02	4.042000e+02	-2.458559e-06	3.800813e-08	3.800813e-08
4.042000e+02	4.096000e+02	-2.414154e-06	3.891564e-08	3.891564e-08
4.096000e+02	4.150000e+02	-2.286676e-06	3.790324e-08	3.790324e-08
4.150000e+02	4.204000e+02	-2.259633e-06	3.755352e-08	3.755352e-08
4.204000e+02	4.258000e+02	-2.277531e-06	4.089854e-08	4.089854e-08
4.258000e+02	4.312000e+02	-2.198989e-06	3.753362e-08	3.753362e-08
4.312000e+02	4.366000e+02	-2.032139e-06	3.643362e-08	3.643362e-08
4.366000e+02	4.420000e+02	-2.013048e-06	3.625702e-08	3.625702e-08
4.420000e+02	4.474000e+02	-1.940820e-06	3.478420e-08	3.478420e-08
4.474000e+02	4.528000e+02	-2.006431e-06	3.730797e-08	3.730797e-08
4.528000e+02	4.582000e+02	-1.911193e-06	3.751387e-08	3.751387e-08
4.582000e+02	4.636000e+02	-1.881117e-06	3.652224e-08	3.652224e-08
4.636000e+02	4.690000e+02	-1.788597e-06	3.643013e-08	3.643013e-08
4.690000e+02	4.744000e+02	-1.741307e-06	3.629437e-08	3.629437e-08
4.744000e+02	4.798000e+02	-1.715470e-06	3.669496e-08	3.669496e-08
4.798000e+02	4.852000e+02	-1.582483e-06	3.700604e-08	3.700604e-08
4.852000e+02	4.906000e+02	-1.447001e-06	3.301720e-08	3.301720e-08
4.906000e+02	4.960000e+02	-1.391674e-06	3.562239e-08	3.562239e-08
4.960000e+02	5.014000e+02	-8.510463e-07	2.658976e-08	2.658976e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/eenunu-500/nu_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$k_T^{\nu_\mu}$ [GeV]
YLabel=d$\sigma/$d$k_T^{\nu_\mu}$ [pb/GeV]
LegendXPos=0.075
LegendYPos=0.925
LogX=1
XMin=1e-1
XMax=500
YMin=2e-5
YMax=1
DrawOnly=MCATNLO NLO LO LOSHOWER
LegendOnly=MCATNLO NLO LO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1Reference=MCATNLO
RatioPlot1YMin=0.4001
RatioPlot1YMax=1.3999
RatioPlot1YMajorTickMarks=20
RatioPlot1DrawOnly=MCATNLO NLO LO LOSHOWER
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot2=1
RatioPlot2Legend=1
RatioPlot2LegendOnly=MCATNLOS MCATNLOH
RatioPlot2LegendXPos=0.05
RatioPlot2LegendYPos=0.65
RatioPlot2YMin=-0.1999
RatioPlot2YMax=1.1999
RatioPlot2Reference=MCATNLO
RatioPlot2DrawOnly=MCATNLO MCATNLOS MCATNLOH
RatioPlot2YLabel=Decomposition
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999877304197960e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	2.734233e-05	3.946525e-06	3.946525e-06
1.211528e-02	1.467799e-02	3.103177e-05	3.819747e-06	3.819747e-06
1.467799e-02	1.778279e-02	3.958480e-05	3.919480e-06	3.919480e-06
1.778279e-02	2.154435e-02	3.843929e-05	3.509011e-06	3.509011e-06
2.154435e-02	2.610157e-02	5.499528e-05	3.813237e-06	3.813237e-06
2.610157e-02	3.162278e-02	7.310930e-05	3.994388e-06	3.994388e-06
3.162278e-02	3.831187e-02	7.997938e-05	3.795654e-06	3.795654e-06
3.831187e-02	4.641589e-02	9.158879e-05	3.690218e-06	3.690218e-06
4.641589e-02	5.623413e-02	1.153603e-04	3.762638e-06	3.762638e-06
5.623413e-02	6.812921e-02	1.405996e-04	3.773892e-06	3.773892e-06
6.812921e-02	8.254042e-02	1.734085e-04	3.807729e-06	3.807729e-06
8.254042e-02	1.000000e-01	2.027590e-04	3.740712e-06	3.740712e-06
1.000000e-01	1.211528e-01	2.450556e-04	3.736194e-06	3.736194e-06
1.211528e-01	1.467799e-01	2.875611e-04	3.677023e-06	3.677023e-06
1.467799e-01	1.778279e-01	3.471821e-04	3.670649e-06	3.670649e-06
1.778279e-01	2.154435e-01	4.290146e-04	3.707090e-06	3.707090e-06
2.154435e-01	2.610157e-01	5.109273e-04	3.675451e-06	3.675451e-06
2.610157e-01	3.162278e-01	6.167807e-04	3.668844e-06	3.668844e-06
3.162278e-01	3.831187e-01	7.365849e-04	3.642579e-06	3.642579e-06
3.831187e-01	4.641589e-01	8.947155e-04	3.647315e-06	3.647315e-06
4.641589e-01	5.623413e-01	1.075097e-03	3.632352e-06	3.632352e-06
5.623413e-01	6.812921e-01	1.280105e-03	3.600975e-06	3.600975e-06
6.812921e-01	8.254042e-01	1.542591e-03	3.591338e-06	3.591338e-06
8.254042e-01	1.000000e+00	1.852595e-03	3.575645e-06	3.575645e-06
1.000000e+00	1.211528e+00	2.218608e-03	3.554982e-06	3.554982e-06
1.211528e+00	1.467799e+00	2.665916e-03	3.540418e-06	3.540418e-06
1.467799e+00	1.778279e+00	3.200821e-03	3.524479e-06	3.524479e-06
1.778279e+00	2.154435e+00	3.846574e-03	3.510218e-06	3.510218e-06
2.154435e+00	2.610157e+00	4.622981e-03	3.496166e-06	3.496166e-06
2.610157e+00	3.162278e+00	5.563052e-03	3.484340e-06	3.484340e-06
3.162278e+00	3.831187e+00	6.702665e-03	3.474732e-06	3.474732e-06
3.831187e+00	4.641589e+00	8.072200e-03	3.464390e-06	3.464390e-06
4.641589e+00	5.623413e+00	9.748462e-03	3.458854e-06	3.458854e-06
5.623413e+00	6.812921e+00	1.181497e-02	3.459502e-06	3.459502e-06
6.812921e+00	8.254042e+00	1.440534e-02	3.470505e-06	3.470505e-06
8.254042e+00	1.000000e+01	1.757694e-02	3.482858e-06	3.482858e-06
1.000000e+01	1.211528e+01	2.102705e-02	3.460878e-06	3.460878e-06
1.211528e+01	1.467799e+01	2.485020e-02	3.418191e-06	3.418191e-06
1.467799e+01	1.778279e+01	2.916684e-02	3.364411e-06	3.364411e-06
1.778279e+01	2.154435e+01	3.321827e-02	3.262012e-06	3.262012e-06
2.154435e+01	2.610157e+01	3.972806e-02	3.241005e-06	3.241005e-06
2.610157e+01	3.162278e+01	4.992069e-02	3.300686e-06	3.300686e-06
3.162278e+01	3.831187e+01	6.386793e-02	3.391868e-06	3.391868e-06
3.831187e+01	4.641589e+01	9.273617e-02	3.713260e-06	3.713260e-06
4.641589e+01	5.623413e+01	2.091057e-02	1.601944e-06	1.601944e-06
5.623413e+01	6.812921e+01	9.479003e-03	9.798932e-07	9.798932e-07
6.812921e+01	8.254042e+01	6.320708e-03	7.269653e-07	7.269653e-07
8.254042e+01	1.000000e+02	4.738798e-03	5.718712e-07	5.718712e-07
1.000000e+02	1.211528e+02	3.926723e-03	4.729468e-07	4.729468e-07
1.211528e+02	1.467799e+02	3.302054e-03	3.940246e-07	3.940246e-07
1.467799e+02	1.778279e+02	2.940211e-03	3.377952e-07	3.377952e-07
1.778279e+02	2.154435e+02	2.592162e-03	2.881564e-07	2.881564e-07
2.154435e+02	2.610157e+02	2.391015e-03	2.514329e-07	2.514329e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999952000005777e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	9.076813e-06	1.310125e-06	1.310125e-06
1.211528e-02	1.467799e-02	1.030159e-05	1.268039e-06	1.268039e-06
1.467799e-02	1.778279e-02	1.314094e-05	1.301147e-06	1.301147e-06
1.778279e-02	2.154435e-02	1.276066e-05	1.164884e-06	1.164884e-06
2.154435e-02	2.610157e-02	1.834451e-05	1.274974e-06	1.274974e-06
2.610157e-02	3.162278e-02	2.427004e-05	1.326014e-06	1.326014e-06
3.162278e-02	3.831187e-02	2.661050e-05	1.264290e-06	1.264290e-06
3.831187e-02	4.641589e-02	3.040466e-05	1.225039e-06	1.225039e-06
4.641589e-02	5.623413e-02	3.833681e-05	1.251072e-06	1.251072e-06
5.623413e-02	6.812921e-02	4.667475e-05	1.252816e-06	1.252816e-06
6.812921e-02	8.254042e-02	5.762180e-05	1.265876e-06	1.265876e-06
8.254042e-02	1.000000e-01	6.737848e-05	1.243702e-06	1.243702e-06
1.000000e-01	1.211528e-01	8.135093e-05	1.240301e-06	1.240301e-06
1.211528e-01	1.467799e-01	9.550827e-05	1.221556e-06	1.221556e-06
1.467799e-01	1.778279e-01	1.152538e-04	1.218543e-06	1.218543e-06
1.778279e-01	2.154435e-01	1.424621e-04	1.231191e-06	1.231191e-06
2.154435e-01	2.610157e-01	1.696560e-04	1.220610e-06	1.220610e-06
2.610157e-01	3.162278e-01	2.047740e-04	1.218137e-06	1.218137e-06
3.162278e-01	3.831187e-01	2.445235e-04	1.209224e-06	1.209224e-06
3.831187e-01	4.641589e-01	2.970180e-04	1.210796e-06	1.210796e-06
4.641589e-01	5.623413e-01	3.568990e-04	1.205829e-06	1.205829e-06
5.623413e-01	6.812921e-01	4.249554e-04	1.195413e-06	1.195413e-06
6.812921e-01	8.254042e-01	5.120929e-04	1.192214e-06	1.192214e-06
8.254042e-01	1.000000e+00	6.150045e-04	1.187004e-06	1.187004e-06
1.000000e+00	1.211528e+00	7.365096e-04	1.180145e-06	1.180145e-06
1.211528e+00	1.467799e+00	8.850022e-04	1.175310e-06	1.175310e-06
1.467799e+00	1.778279e+00	1.062574e-03	1.170019e-06	1.170019e-06
1.778279e+00	2.154435e+00	1.276944e-03	1.165285e-06	1.165285e-06
2.154435e+00	2.610157e+00	1.534687e-03	1.160620e-06	1.160620e-06
2.610157e+00	3.162278e+00	1.846764e-03	1.156695e-06	1.156695e-06
3.162278e+00	3.831187e+00	2.225078e-03	1.153504e-06	1.153504e-06
3.831187e+00	4.641589e+00	2.679722e-03	1.150071e-06	1.150071e-06
4.641589e+00	5.623413e+00	3.236190e-03	1.148234e-06	1.148234e-06
5.623413e+00	6.812921e+00	3.922206e-03	1.148449e-06	1.148449e-06
6.812921e+00	8.254042e+00	4.782132e-03	1.152101e-06	1.152101e-06
8.254042e+00	1.000000e+01	5.835009e-03	1.156202e-06	1.156202e-06
1.000000e+01	1.211528e+01	6.980334e-03	1.148906e-06	1.148906e-06
1.211528e+01	1.467799e+01	8.249505e-03	1.134735e-06	1.134735e-06
1.467799e+01	1.778279e+01	9.682495e-03	1.116881e-06	1.116881e-06
1.778279e+01	2.154435e+01	1.102744e-02	1.082888e-06	1.082888e-06
2.154435e+01	2.610157e+01	1.318850e-02	1.075914e-06	1.075914e-06
2.610157e+01	3.162278e+01	1.657214e-02	1.095727e-06	1.095727e-06
3.162278e+01	3.831187e+01	2.120220e-02	1.125996e-06	1.125996e-06
3.831187e+01	4.641589e+01	3.078556e-02	1.232689e-06	1.232689e-06
4.641589e+01	5.623413e+01	6.941669e-03	5.317962e-07	5.317962e-07
5.623413e+01	6.812921e+01	3.146739e-03	3.252945e-07	3.252945e-07
6.812921e+01	8.254042e+01	2.098282e-03	2.413303e-07	2.413303e-07
8.254042e+01	1.000000e+02	1.573136e-03	1.898438e-07	1.898438e-07
1.000000e+02	1.211528e+02	1.303552e-03	1.570039e-07	1.570039e-07
1.211528e+02	1.467799e+02	1.096181e-03	1.308041e-07	1.308041e-07
1.467799e+02	1.778279e+02	9.760596e-04	1.121377e-07	1.121377e-07
1.778279e+02	2.154435e+02	8.605185e-04	9.565910e-08	9.565910e-08
2.154435e+02	2.610157e+02	7.937436e-04	8.346806e-08	8.346806e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999881354042909e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	8.760032e-06	2.409418e-06	2.409418e-06
1.211528e-02	1.467799e-02	1.677734e-05	3.450891e-06	3.450891e-06
1.467799e-02	1.778279e-02	1.917003e-05	3.412985e-06	3.412985e-06
1.778279e-02	2.154435e-02	1.968123e-05	3.193341e-06	3.193341e-06
2.154435e-02	2.610157e-02	3.089728e-05	3.601300e-06	3.601300e-06
2.610157e-02	3.162278e-02	4.161800e-05	3.719641e-06	3.719641e-06
3.162278e-02	3.831187e-02	4.944377e-05	3.759153e-06	3.759153e-06
3.831187e-02	4.641589e-02	5.568944e-05	3.623997e-06	3.623997e-06
4.641589e-02	5.623413e-02	7.522019e-05	3.929562e-06	3.929562e-06
5.623413e-02	6.812921e-02	9.130952e-05	3.879509e-06	3.879509e-06
6.812921e-02	8.254042e-02	1.088959e-04	3.806526e-06	3.806526e-06
8.254042e-02	1.000000e-01	1.296447e-04	3.827053e-06	3.827053e-06
1.000000e-01	1.211528e-01	1.572633e-04	3.830202e-06	3.830202e-06
1.211528e-01	1.467799e-01	1.780395e-04	3.665743e-06	3.665743e-06
1.467799e-01	1.778279e-01	2.202473e-04	3.704836e-06	3.704836e-06
1.778279e-01	2.154435e-01	2.746544e-04	3.768487e-06	3.768487e-06
2.154435e-01	2.610157e-01	3.231762e-04	3.711838e-06	3.711838e-06
2.610157e-01	3.162278e-01	3.992513e-04	3.742253e-06	3.742253e-06
3.162278e-01	3.831187e-01	4.815984e-04	3.737561e-06	3.737561e-06
3.831187e-01	4.641589e-01	5.921715e-04	3.766403e-06	3.766403e-06
4.641589e-01	5.623413e-01	7.219581e-04	3.785297e-06	3.785297e-06
5.623413e-01	6.812921e-01	8.606012e-04	3.755157e-06	3.755157e-06
6.812921e-01	8.254042e-01	1.045519e-03	3.770196e-06	3.770196e-06
8.254042e-01	1.000000e+00	1.265899e-03	3.755196e-06	3.755196e-06
1.000000e+00	1.211528e+00	1.532456e-03	3.752435e-06	3.752435e-06
1.211528e+00	1.467799e+00	1.855215e-03	3.748518e-06	3.748518e-06
1.467799e+00	1.778279e+00	2.252917e-03	3.754851e-06	3.754851e-06
1.778279e+00	2.154435e+00	2.733382e-03	3.759856e-06	3.759856e-06
2.154435e+00	2.610157e+00	3.307644e-03	3.756272e-06	3.756272e-06
2.610157e+00	3.162278e+00	4.038035e-03	2.452869e-05	2.452869e-05
3.162278e+00	3.831187e+00	4.850093e-03	4.630585e-06	4.630585e-06
3.831187e+00	4.641589e+00	5.866781e-03	3.759637e-06	3.759637e-06
4.641589e+00	5.623413e+00	7.104757e-03	3.740274e-06	3.740274e-06
5.623413e+00	6.812921e+00	8.600320e-03	3.736612e-06	3.736612e-06
6.812921e+00	8.254042e+00	1.044206e-02	7.986018e-05	7.986018e-05
8.254042e+00	1.000000e+01	1.236103e-02	3.839320e-06	3.839320e-06
1.000000e+01	1.211528e+01	9.195733e-03	5.500959e-03	5.500959e-03
1.211528e+01	1.467799e+01	1.657203e-02	1.438474e-04	1.438474e-04
1.467799e+01	1.778279e+01	1.922396e-02	3.443249e-03	3.443249e-03
1.778279e+01	2.154435e+01	2.326034e-02	4.400113e-06	4.400113e-06
2.154435e+01	2.610157e+01	2.768054e-02	6.431399e-05	6.431399e-05
2.610157e+01	3.162278e+01	3.311144e-02	6.359356e-04	6.359356e-04
3.162278e+01	3.831187e+01	4.426731e-02	2.563172e-03	2.563172e-03
3.831187e+01	4.641589e+01	5.437471e-02	5.522058e-04	5.522058e-04
4.641589e+01	5.623413e+01	5.904508e-03	4.322811e-05	4.322811e-05
5.623413e+01	6.812921e+01	1.893434e-03	4.458273e-07	4.458273e-07
6.812921e+01	8.254042e+01	8.219122e-04	2.639896e-07	2.639896e-07
8.254042e+01	1.000000e+02	2.706338e-04	1.329037e-07	1.329037e-07
1.000000e+02	1.211528e+02	2.172079e-05	3.152215e-08	3.152215e-08
1.211528e+02	1.467799e+02	1.551975e-06	2.197826e-09	2.197826e-09
1.467799e+02	1.778279e+02	1.538456e-06	2.846070e-10	2.846070e-10
1.778279e+02	2.154435e+02	1.647902e-06	2.392063e-10	2.392063e-10
2.154435e+02	2.610157e+02	1.741257e-06	2.025394e-10	2.025394e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999874346369713e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	-2.763470e-06	6.873390e-06	6.873390e-06
1.211528e-02	1.467799e-02	5.446246e-06	1.014835e-06	1.014835e-06
1.467799e-02	1.778279e-02	7.662996e-06	1.151078e-06	1.151078e-06
1.778279e-02	2.154435e-02	6.733079e-06	8.682692e-07	8.682692e-07
2.154435e-02	2.610157e-02	1.018208e-05	1.090395e-06	1.090395e-06
2.610157e-02	3.162278e-02	1.594074e-05	1.189649e-06	1.189649e-06
3.162278e-02	3.831187e-02	1.711124e-05	1.156589e-06	1.156589e-06
3.831187e-02	4.641589e-02	1.989284e-05	1.165298e-06	1.165298e-06
4.641589e-02	5.623413e-02	2.337535e-05	1.720862e-06	1.720862e-06
5.623413e-02	6.812921e-02	1.902118e-05	1.082019e-05	1.082019e-05
6.812921e-02	8.254042e-02	3.554475e-05	1.424297e-06	1.424297e-06
8.254042e-02	1.000000e-01	4.436493e-05	1.181462e-06	1.181462e-06
1.000000e-01	1.211528e-01	5.194877e-05	1.564475e-06	1.564475e-06
1.211528e-01	1.467799e-01	6.192460e-05	1.268263e-06	1.268263e-06
1.467799e-01	1.778279e-01	7.390109e-05	1.788911e-06	1.788911e-06
1.778279e-01	2.154435e-01	9.115508e-05	1.867360e-06	1.867360e-06
2.154435e-01	2.610157e-01	1.090269e-04	1.608815e-06	1.608815e-06
2.610157e-01	3.162278e-01	1.277993e-04	4.097920e-06	4.097920e-06
3.162278e-01	3.831187e-01	1.533650e-04	3.849553e-06	3.849553e-06
3.831187e-01	4.641589e-01	1.923592e-04	2.859304e-06	2.859304e-06
4.641589e-01	5.623413e-01	2.327059e-04	3.017540e-06	3.017540e-06
5.623413e-01	6.812921e-01	2.780940e-04	3.452439e-06	3.452439e-06
6.812921e-01	8.254042e-01	3.435027e-04	3.206202e-06	3.206202e-06
8.254042e-01	1.000000e+00	4.089452e-04	4.362660e-06	4.362660e-06
1.000000e+00	1.211528e+00	4.930591e-04	4.426950e-06	4.426950e-06
1.211528e+00	1.467799e+00	6.054083e-04	3.250604e-06	3.250604e-06
1.467799e+00	1.778279e+00	7.328285e-04	3.320132e-06	3.320132e-06
1.778279e+00	2.154435e+00	8.781301e-04	4.597487e-06	4.597487e-06
2.154435e+00	2.610157e+00	1.066343e-03	4.345682e-06	4.345682e-06
2.610157e+00	3.162278e+00	1.308516e-03	5.807829e-06	5.807829e-06
3.162278e+00	3.831187e+00	1.569287e-03	6.716019e-06	6.716019e-06
3.831187e+00	4.641589e+00	1.912315e-03	3.567078e-06	3.567078e-06
4.641589e+00	5.623413e+00	2.318637e-03	5.805434e-06	5.805434e-06
5.623413e+00	6.812921e+00	2.815962e-03	4.317433e-06	4.317433e-06
6.812921e+00	8.254042e+00	3.440626e-03	3.992818e-06	3.992818e-06
8.254042e+00	1.000000e+01	4.216495e-03	3.886854e-06	3.886854e-06
1.000000e+01	1.211528e+01	5.095798e-03	4.135569e-06	4.135569e-06
1.211528e+01	1.467799e+01	6.129000e-03	4.332751e-06	4.332751e-06
1.467799e+01	1.778279e+01	7.362506e-03	4.374521e-06	4.374521e-06
1.778279e+01	2.154435e+01	8.838166e-03	4.310012e-06	4.310012e-06
2.154435e+01	2.610157e+01	1.061533e-02	5.200142e-06	5.200142e-06
2.610157e+01	3.162278e+01	1.288997e-02	4.280262e-06	4.280262e-06
3.162278e+01	3.831187e+01	1.622512e-02	6.066559e-06	6.066559e-06
3.831187e+01	4.641589e+01	2.531529e-02	5.047101e-06	5.047101e-06
4.641589e+01	5.623413e+01	4.998179e-03	1.788680e-06	1.788680e-06
5.623413e+01	6.812921e+01	1.829899e-03	8.010500e-07	8.010500e-07
6.812921e+01	8.254042e+01	1.226139e-03	5.053942e-07	5.053942e-07
8.254042e+01	1.000000e+02	9.546885e-04	3.125023e-07	3.125023e-07
1.000000e+02	1.211528e+02	8.054716e-04	2.071230e-07	2.071230e-07
1.211528e+02	1.467799e+02	7.148242e-04	1.811375e-07	1.811375e-07
1.467799e+02	1.778279e+02	6.778211e-04	1.668864e-07	1.668864e-07
1.778279e+02	2.154435e+02	7.033491e-04	1.674192e-07	1.674192e-07
2.154435e+02	2.610157e+02	8.195501e-04	1.964485e-07	1.964485e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=2.11460857386231136e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.482499e-06	7.828729e-07	7.828729e-07
1.211528e-02	1.467799e-02	7.213984e-06	8.220343e-07	8.220343e-07
1.467799e-02	1.778279e-02	8.478424e-06	8.073088e-07	8.073088e-07
1.778279e-02	2.154435e-02	1.087634e-05	8.341308e-07	8.341308e-07
2.154435e-02	2.610157e-02	1.895936e-05	9.828825e-07	9.828825e-07
2.610157e-02	3.162278e-02	4.116547e-05	1.345390e-06	1.345390e-06
3.162278e-02	3.831187e-02	3.126587e-05	1.058602e-06	1.058602e-06
3.831187e-02	4.641589e-02	3.693141e-05	1.045570e-06	1.045570e-06
4.641589e-02	5.623413e-02	4.420135e-05	1.039763e-06	1.039763e-06
5.623413e-02	6.812921e-02	5.450791e-05	1.048887e-06	1.048887e-06
6.812921e-02	8.254042e-02	6.621885e-05	1.050185e-06	1.050185e-06
8.254042e-02	1.000000e-01	8.128810e-05	1.057961e-06	1.057961e-06
1.000000e-01	1.211528e-01	9.640766e-05	1.045691e-06	1.045691e-06
1.211528e-01	1.467799e-01	1.204153e-04	1.061760e-06	1.061760e-06
1.467799e-01	1.778279e-01	1.448688e-04	1.059020e-06	1.059020e-06
1.778279e-01	2.154435e-01	1.744727e-04	1.055291e-06	1.055291e-06
2.154435e-01	2.610157e-01	2.100042e-04	1.051575e-06	1.051575e-06
2.610157e-01	3.162278e-01	2.533724e-04	1.049869e-06	1.049869e-06
3.162278e-01	3.831187e-01	3.064231e-04	1.048670e-06	1.048670e-06
3.831187e-01	4.641589e-01	3.700118e-04	1.047005e-06	1.047005e-06
4.641589e-01	5.623413e-01	4.444978e-04	1.042917e-06	1.042917e-06
5.623413e-01	6.812921e-01	5.346064e-04	1.038950e-06	1.038950e-06
6.812921e-01	8.254042e-01	6.466717e-04	1.038026e-06	1.038026e-06
8.254042e-01	1.000000e+00	7.792736e-04	1.035278e-06	1.035278e-06
1.000000e+00	1.211528e+00	9.387755e-04	1.032378e-06	1.032378e-06
1.211528e+00	1.467799e+00	1.130567e-03	1.029337e-06	1.029337e-06
1.467799e+00	1.778279e+00	1.361182e-03	1.026112e-06	1.026112e-06
1.778279e+00	2.154435e+00	1.638889e-03	1.022899e-06	1.022899e-06
2.154435e+00	2.610157e+00	1.975333e-03	1.020271e-06	1.020271e-06
2.610157e+00	3.162278e+00	2.380208e-03	1.017498e-06	1.017498e-06
3.162278e+00	3.831187e+00	2.870627e-03	1.015189e-06	1.015189e-06
3.831187e+00	4.641589e+00	3.461022e-03	1.012726e-06	1.012726e-06
4.641589e+00	5.623413e+00	4.175901e-03	1.010656e-06	1.010656e-06
5.623413e+00	6.812921e+00	5.043519e-03	1.009075e-06	1.009075e-06
6.812921e+00	8.254042e+00	6.079592e-03	1.006774e-06	1.006774e-06
8.254042e+00	1.000000e+01	7.265467e-03	9.998359e-07	9.998359e-07
1.000000e+01	1.211528e+01	8.815571e-03	1.000321e-06	1.000321e-06
1.211528e+01	1.467799e+01	1.056352e-02	9.949001e-07	9.949001e-07
1.467799e+01	1.778279e+01	1.278648e-02	9.946022e-07	9.946022e-07
1.778279e+01	2.154435e+01	1.506325e-02	9.807389e-07	9.807389e-07
2.154435e+01	2.610157e+01	1.834824e-02	9.832785e-07	9.832785e-07
2.610157e+01	3.162278e+01	2.632461e-02	1.072177e-06	1.072177e-06
3.162278e+01	3.831187e+01	3.017357e-02	1.042679e-06	1.042679e-06
3.831187e+01	4.641589e+01	4.856529e-02	1.205969e-06	1.205969e-06
4.641589e+01	5.623413e+01	5.292974e-03	3.617783e-07	3.617783e-07
5.623413e+01	6.812921e+01	1.513163e-03	1.747383e-07	1.747383e-07
6.812921e+01	8.254042e+01	1.085865e-03	1.340009e-07	1.340009e-07
8.254042e+01	1.000000e+02	9.646744e-04	1.144291e-07	1.144291e-07
1.000000e+02	1.211528e+02	9.335426e-04	1.020581e-07	1.020581e-07
1.211528e+02	1.467799e+02	9.959894e-04	9.564133e-08	9.564133e-08
1.467799e+02	1.778279e+02	1.225386e-03	9.662698e-08	9.662698e-08
1.778279e+02	2.154435e+02	1.243940e-03	8.833829e-08	8.833829e-08
2.154435e+02	2.610157e+02	1.531685e-03	8.975046e-08	8.975046e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=3.84615207100673662e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.502813e-05	5.674581e-06	5.674581e-06
1.211528e-02	1.467799e-02	6.321429e-05	5.423803e-06	5.423803e-06
1.467799e-02	1.778279e-02	7.382115e-05	5.368632e-06	5.368632e-06
1.778279e-02	2.154435e-02	9.240842e-05	5.392961e-06	5.392961e-06
2.154435e-02	2.610157e-02	1.456150e-04	6.489846e-06	6.489846e-06
2.610157e-02	3.162278e-02	1.551471e-04	5.542735e-06	5.542735e-06
3.162278e-02	3.831187e-02	1.785892e-04	5.648776e-06	5.648776e-06
3.831187e-02	4.641589e-02	2.154238e-04	5.629810e-06	5.629810e-06
4.641589e-02	5.623413e-02	2.489040e-04	5.484440e-06	5.484440e-06
5.623413e-02	6.812921e-02	2.971983e-04	5.446591e-06	5.446591e-06
6.812921e-02	8.254042e-02	3.683798e-04	5.513005e-06	5.513005e-06
8.254042e-02	1.000000e-01	4.332863e-04	5.410423e-06	5.410423e-06
1.000000e-01	1.211528e-01	5.156575e-04	5.388194e-06	5.388194e-06
1.211528e-01	1.467799e-01	6.317215e-04	5.417658e-06	5.417658e-06
1.467799e-01	1.778279e-01	7.432166e-04	5.314358e-06	5.314358e-06
1.778279e-01	2.154435e-01	8.907312e-04	5.299918e-06	5.299918e-06
2.154435e-01	2.610157e-01	1.054643e-03	5.245905e-06	5.245905e-06
2.610157e-01	3.162278e-01	1.247690e-03	5.171476e-06	5.171476e-06
3.162278e-01	3.831187e-01	1.492265e-03	5.144643e-06	5.144643e-06
3.831187e-01	4.641589e-01	1.771265e-03	5.089910e-06	5.089910e-06
4.641589e-01	5.623413e-01	2.100170e-03	5.026261e-06	5.026261e-06
5.623413e-01	6.812921e-01	2.501781e-03	4.987956e-06	4.987956e-06
6.812921e-01	8.254042e-01	2.981890e-03	4.949639e-06	4.949639e-06
8.254042e-01	1.000000e+00	3.553458e-03	4.907770e-06	4.907770e-06
1.000000e+00	1.211528e+00	4.225302e-03	4.860822e-06	4.860822e-06
1.211528e+00	1.467799e+00	5.027276e-03	4.815542e-06	4.815542e-06
1.467799e+00	1.778279e+00	5.988698e-03	4.775012e-06	4.775012e-06
1.778279e+00	2.154435e+00	7.140282e-03	4.737334e-06	4.737334e-06
2.154435e+00	2.610157e+00	8.508492e-03	4.697621e-06	4.697621e-06
2.610157e+00	3.162278e+00	1.014930e-02	4.661044e-06	4.661044e-06
3.162278e+00	3.831187e+00	1.213231e-02	4.629623e-06	4.629623e-06
3.831187e+00	4.641589e+00	1.451704e-02	4.600791e-06	4.600791e-06
4.641589e+00	5.623413e+00	1.741601e-02	4.577777e-06	4.577777e-06
5.623413e+00	6.812921e+00	2.097566e-02	4.564464e-06	4.564464e-06
6.812921e+00	8.254042e+00	2.539979e-02	4.556833e-06	4.556833e-06
8.254042e+00	1.000000e+01	3.075133e-02	4.557758e-06	4.557758e-06
1.000000e+01	1.211528e+01	3.612515e-02	4.494120e-06	4.494120e-06
1.211528e+01	1.467799e+01	4.165871e-02	4.381576e-06	4.381576e-06
1.467799e+01	1.778279e+01	4.838592e-02	4.284338e-06	4.284338e-06
1.778279e+01	2.154435e+01	5.603173e-02	4.188797e-06	4.188797e-06
2.154435e+01	2.610157e+01	6.519734e-02	4.106548e-06	4.106548e-06
2.610157e+01	3.162278e+01	8.170229e-02	4.101897e-06	4.101897e-06
3.162278e+01	3.831187e+01	1.056535e-01	4.257106e-06	4.257106e-06
3.831187e+01	4.641589e+01	1.899287e-01	5.077041e-06	5.077041e-06
4.641589e+01	5.623413e+01	2.551568e-02	1.703228e-06	1.703228e-06
5.623413e+01	6.812921e+01	1.022145e-02	1.011590e-06	1.011590e-06
6.812921e+01	8.254042e+01	8.008294e-03	8.235468e-07	8.235468e-07
8.254042e+01	1.000000e+02	6.956616e-03	7.039407e-07	7.039407e-07
1.000000e+02	1.211528e+02	6.008410e-03	6.000940e-07	6.000940e-07
1.211528e+02	1.467799e+02	4.971979e-03	5.028822e-07	5.028822e-07
1.467799e+02	1.778279e+02	4.378356e-03	4.286059e-07	4.286059e-07
1.778279e+02	2.154435e+02	4.076529e-03	3.802822e-07	3.802822e-07
2.154435e+02	2.610157e+02	3.038760e-03	2.818635e-07	2.818635e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=2.01522517937847392e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	9.711097e-06	2.125736e-06	2.125736e-06
1.211528e-02	1.467799e-02	1.461364e-05	2.365196e-06	2.365196e-06
1.467799e-02	1.778279e-02	1.544585e-05	2.299516e-06	2.299516e-06
1.778279e-02	2.154435e-02	1.749963e-05	2.156599e-06	2.156599e-06
2.154435e-02	2.610157e-02	2.674262e-05	2.596131e-06	2.596131e-06
2.610157e-02	3.162278e-02	1.003233e-04	4.277288e-06	4.277288e-06
3.162278e-02	3.831187e-02	5.887805e-05	3.007035e-06	3.007035e-06
3.831187e-02	4.641589e-02	7.589510e-05	3.145393e-06	3.145393e-06
4.641589e-02	5.623413e-02	9.160249e-05	3.109828e-06	3.109828e-06
5.623413e-02	6.812921e-02	1.153152e-04	3.184325e-06	3.184325e-06
6.812921e-02	8.254042e-02	1.331488e-04	3.097712e-06	3.097712e-06
8.254042e-02	1.000000e-01	1.672929e-04	3.143039e-06	3.143039e-06
1.000000e-01	1.211528e-01	1.945059e-04	3.088727e-06	3.088727e-06
1.211528e-01	1.467799e-01	2.415105e-04	3.141024e-06	3.141024e-06
1.467799e-01	1.778279e-01	2.953139e-04	3.146982e-06	3.146982e-06
1.778279e-01	2.154435e-01	3.522185e-04	3.116547e-06	3.116547e-06
2.154435e-01	2.610157e-01	4.289740e-04	3.127889e-06	3.127889e-06
2.610157e-01	3.162278e-01	5.145510e-04	3.107562e-06	3.107562e-06
3.162278e-01	3.831187e-01	6.288204e-04	3.130855e-06	3.130855e-06
3.831187e-01	4.641589e-01	7.620847e-04	3.125125e-06	3.125125e-06
4.641589e-01	5.623413e-01	9.206700e-04	3.118682e-06	3.118682e-06
5.623413e-01	6.812921e-01	1.116368e-03	3.121398e-06	3.121398e-06
6.812921e-01	8.254042e-01	1.355242e-03	3.125045e-06	3.125045e-06
8.254042e-01	1.000000e+00	1.642842e-03	3.126473e-06	3.126473e-06
1.000000e+00	1.211528e+00	1.986738e-03	3.122152e-06	3.122152e-06
1.211528e+00	1.467799e+00	2.408277e-03	3.123338e-06	3.123338e-06
1.467799e+00	1.778279e+00	2.912598e-03	3.120342e-06	3.120342e-06
1.778279e+00	2.154435e+00	3.530224e-03	3.119566e-06	3.119566e-06
2.154435e+00	2.610157e+00	4.277757e-03	3.119409e-06	3.119409e-06
2.610157e+00	3.162278e+00	5.184065e-03	3.119159e-06	3.119159e-06
3.162278e+00	3.831187e+00	6.278196e-03	3.116697e-06	3.116697e-06
3.831187e+00	4.641589e+00	7.606593e-03	3.114934e-06	3.114934e-06
4.641589e+00	5.623413e+00	9.214893e-03	3.111464e-06	3.111464e-06
5.623413e+00	6.812921e+00	1.117208e-02	3.108035e-06	3.108035e-06
6.812921e+00	8.254042e+00	1.351215e-02	3.097283e-06	3.097283e-06
8.254042e+00	1.000000e+01	1.609528e-02	3.061246e-06	3.061246e-06
1.000000e+01	1.211528e+01	1.948438e-02	3.047031e-06	3.047031e-06
1.211528e+01	1.467799e+01	2.312699e-02	2.993453e-06	2.993453e-06
1.467799e+01	1.778279e+01	2.764070e-02	2.940385e-06	2.940385e-06
1.778279e+01	2.154435e+01	3.152918e-02	2.806681e-06	2.806681e-06
2.154435e+01	2.610157e+01	3.661162e-02	2.679391e-06	2.679391e-06
2.610157e+01	3.162278e+01	5.085063e-02	2.744390e-06	2.744390e-06
3.162278e+01	3.831187e+01	5.086154e-02	2.335283e-06	2.335283e-06
3.831187e+01	4.641589e+01	7.354815e-02	2.230630e-06	2.230630e-06
4.641589e+01	5.623413e+01	8.247378e-04	9.538417e-08	9.538417e-08
5.623413e+01	6.812921e+01	9.475329e-06	1.358904e-09	1.358904e-09
6.812921e+01	8.254042e+01	3.903619e-06	6.766231e-10	6.766231e-10
8.254042e+01	1.000000e+02	2.765731e-06	5.299464e-10	5.299464e-10
1.000000e+02	1.211528e+02	2.383111e-06	4.577223e-10	4.577223e-10
1.211528e+02	1.467799e+02	2.345887e-06	4.103286e-10	4.103286e-10
1.467799e+02	1.778279e+02	2.840555e-06	3.704974e-10	3.704974e-10
1.778279e+02	2.154435e+02	2.558316e-06	2.896334e-10	2.896334e-10
2.154435e+02	2.610157e+02	2.978888e-06	2.137248e-10	2.137248e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=1.91240688591552024e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	-2.643585e-07	2.845172e-06	2.845172e-06
1.211528e-02	1.467799e-02	-1.738668e-06	1.132857e-05	1.132857e-05
1.467799e-02	1.778279e-02	6.143436e-06	6.945264e-06	6.945264e-06
1.778279e-02	2.154435e-02	-1.260073e-06	5.004767e-06	5.004767e-06
2.154435e-02	2.610157e-02	2.604662e-06	1.601316e-05	1.601316e-05
2.610157e-02	3.162278e-02	2.477247e-05	6.024133e-06	6.024133e-06
3.162278e-02	3.831187e-02	1.576763e-05	7.814140e-06	7.814140e-06
3.831187e-02	4.641589e-02	1.953544e-05	8.702894e-06	8.702894e-06
4.641589e-02	5.623413e-02	1.833531e-05	9.052560e-06	9.052560e-06
5.623413e-02	6.812921e-02	9.609040e-07	3.029763e-05	3.029763e-05
6.812921e-02	8.254042e-02	6.333585e-05	3.180536e-05	3.180536e-05
8.254042e-02	1.000000e-01	4.020411e-05	1.736175e-05	1.736175e-05
1.000000e-01	1.211528e-01	4.926766e-05	2.068595e-05	2.068595e-05
1.211528e-01	1.467799e-01	4.966957e-05	2.313710e-05	2.313710e-05
1.467799e-01	1.778279e-01	4.857981e-05	5.993670e-05	5.993670e-05
1.778279e-01	2.154435e-01	9.354603e-05	3.990951e-05	3.990951e-05
2.154435e-01	2.610157e-01	1.079877e-04	2.352343e-05	2.352343e-05
2.610157e-01	3.162278e-01	1.464523e-04	2.002882e-05	2.002882e-05
3.162278e-01	3.831187e-01	1.960543e-04	4.768294e-05	4.768294e-05
3.831187e-01	4.641589e-01	1.724086e-04	3.268594e-05	3.268594e-05
4.641589e-01	5.623413e-01	2.098601e-04	2.734131e-05	2.734131e-05
5.623413e-01	6.812921e-01	2.714724e-04	3.140473e-05	3.140473e-05
6.812921e-01	8.254042e-01	3.531671e-04	3.429531e-05	3.429531e-05
8.254042e-01	1.000000e+00	4.233719e-04	1.800518e-05	1.800518e-05
1.000000e+00	1.211528e+00	4.906878e-04	2.323675e-05	2.323675e-05
1.211528e+00	1.467799e+00	6.035954e-04	1.755635e-05	1.755635e-05
1.467799e+00	1.778279e+00	7.300119e-04	1.297942e-05	1.297942e-05
1.778279e+00	2.154435e+00	8.923534e-04	1.120040e-05	1.120040e-05
2.154435e+00	2.610157e+00	1.068043e-03	1.637389e-05	1.637389e-05
2.610157e+00	3.162278e+00	1.297314e-03	1.734296e-05	1.734296e-05
3.162278e+00	3.831187e+00	1.578940e-03	1.550434e-05	1.550434e-05
3.831187e+00	4.641589e+00	1.915700e-03	1.654062e-05	1.654062e-05
4.641589e+00	5.623413e+00	2.338368e-03	3.237337e-05	3.237337e-05
5.623413e+00	6.812921e+00	2.810338e-03	2.002230e-05	2.002230e-05
6.812921e+00	8.254042e+00	3.454987e-03	9.539836e-06	9.539836e-06
8.254042e+00	1.000000e+01	4.228602e-03	8.764873e-06	8.764873e-06
1.000000e+01	1.211528e+01	5.102516e-03	7.383322e-06	7.383322e-06
1.211528e+01	1.467799e+01	6.159097e-03	9.884398e-06	9.884398e-06
1.467799e+01	1.778279e+01	7.390032e-03	1.030200e-05	1.030200e-05
1.778279e+01	2.154435e+01	8.876081e-03	7.353177e-06	7.353177e-06
2.154435e+01	2.610157e+01	1.067972e-02	1.120349e-05	1.120349e-05
2.610157e+01	3.162278e+01	1.287870e-02	4.274780e-05	4.274780e-05
3.162278e+01	3.831187e+01	1.618924e-02	4.988320e-06	4.988320e-06
3.831187e+01	4.641589e+01	2.428069e-02	4.485074e-06	4.485074e-06
4.641589e+01	5.623413e+01	5.609654e-03	2.093475e-06	2.093475e-06
5.623413e+01	6.812921e+01	2.066632e-03	8.388168e-07	8.388168e-07
6.812921e+01	8.254042e+01	1.338315e-03	7.512022e-07	7.512022e-07
8.254042e+01	1.000000e+02	1.003999e-03	7.332975e-07	7.332975e-07
1.000000e+02	1.211528e+02	8.227601e-04	5.100528e-07	5.100528e-07
1.211528e+02	1.467799e+02	7.252959e-04	4.238549e-07	4.238549e-07
1.467799e+02	1.778279e+02	6.845207e-04	3.897162e-07	3.897162e-07
1.778279e+02	2.154435e+02	7.080382e-04	3.206274e-07	3.206274e-07
2.154435e+02	2.610157e+02	8.209437e-04	2.233679e-07	2.233679e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.99999902472057024e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.886114e-06	7.539435e-07	7.539435e-07
1.211528e-02	1.467799e-02	6.721724e-06	8.033994e-07	8.033994e-07
1.467799e-02	1.778279e-02	7.767380e-06	7.846236e-07	7.846236e-07
1.778279e-02	2.154435e-02	1.020560e-05	8.171020e-07	8.171020e-07
2.154435e-02	2.610157e-02	1.598357e-05	9.290258e-07	9.290258e-07
2.610157e-02	3.162278e-02	3.962320e-05	1.328919e-06	1.328919e-06
3.162278e-02	3.831187e-02	2.902631e-05	1.033364e-06	1.033364e-06
3.831187e-02	4.641589e-02	3.434346e-05	1.021205e-06	1.021205e-06
4.641589e-02	5.623413e-02	4.123008e-05	1.016556e-06	1.016556e-06
5.623413e-02	6.812921e-02	5.080927e-05	1.025247e-06	1.025247e-06
6.812921e-02	8.254042e-02	6.167785e-05	1.026255e-06	1.026255e-06
8.254042e-02	1.000000e-01	7.606775e-05	1.035439e-06	1.035439e-06
1.000000e-01	1.211528e-01	8.968340e-05	1.021441e-06	1.021441e-06
1.211528e-01	1.467799e-01	1.120223e-04	1.037155e-06	1.037155e-06
1.467799e-01	1.778279e-01	1.354932e-04	1.036294e-06	1.036294e-06
1.778279e-01	2.154435e-01	1.626550e-04	1.031551e-06	1.031551e-06
2.154435e-01	2.610157e-01	1.954747e-04	1.027392e-06	1.027392e-06
2.610157e-01	3.162278e-01	2.364645e-04	1.026613e-06	1.026613e-06
3.162278e-01	3.831187e-01	2.855505e-04	1.024941e-06	1.024941e-06
3.831187e-01	4.641589e-01	3.449437e-04	1.023446e-06	1.023446e-06
4.641589e-01	5.623413e-01	4.151657e-04	1.020081e-06	1.020081e-06
5.623413e-01	6.812921e-01	4.988556e-04	1.015885e-06	1.015885e-06
6.812921e-01	8.254042e-01	6.030649e-04	1.014782e-06	1.014782e-06
8.254042e-01	1.000000e+00	7.268480e-04	1.012152e-06	1.012152e-06
1.000000e+00	1.211528e+00	8.757682e-04	1.009373e-06	1.009373e-06
1.211528e+00	1.467799e+00	1.054932e-03	1.006476e-06	1.006476e-06
1.467799e+00	1.778279e+00	1.270025e-03	1.003299e-06	1.003299e-06
1.778279e+00	2.154435e+00	1.528894e-03	1.000105e-06	1.000105e-06
2.154435e+00	2.610157e+00	1.842848e-03	9.975523e-07	9.975523e-07
2.610157e+00	3.162278e+00	2.220497e-03	9.948300e-07	9.948300e-07
3.162278e+00	3.831187e+00	2.677977e-03	9.925693e-07	9.925693e-07
3.831187e+00	4.641589e+00	3.228666e-03	9.901528e-07	9.901528e-07
4.641589e+00	5.623413e+00	3.895789e-03	9.881477e-07	9.881477e-07
5.623413e+00	6.812921e+00	4.704912e-03	9.865816e-07	9.865816e-07
6.812921e+00	8.254042e+00	5.679396e-03	9.847858e-07	9.847858e-07
8.254042e+00	1.000000e+01	6.784379e-03	9.778656e-07	9.778656e-07
1.000000e+01	1.211528e+01	8.219077e-03	9.778417e-07	9.778417e-07
1.211528e+01	1.467799e+01	9.852305e-03	9.726581e-07	9.726581e-07
1.467799e+01	1.778279e+01	1.193612e-02	9.726483e-07	9.726483e-07
1.778279e+01	2.154435e+01	1.405910e-02	9.590378e-07	9.590378e-07
2.154435e+01	2.610157e+01	1.711392e-02	9.613149e-07	9.613149e-07
2.610157e+01	3.162278e+01	2.484189e-02	1.052243e-06	1.052243e-06
3.162278e+01	3.831187e+01	2.844308e-02	1.022929e-06	1.022929e-06
3.831187e+01	4.641589e+01	4.669945e-02	1.190821e-06	1.190821e-06
4.641589e+01	5.623413e+01	5.095377e-03	3.573652e-07	3.573652e-07
5.623413e+01	6.812921e+01	1.409465e-03	1.707594e-07	1.707594e-07
6.812921e+01	8.254042e+01	9.903589e-04	1.300430e-07	1.300430e-07
8.254042e+01	1.000000e+02	8.654097e-04	1.104422e-07	1.104422e-07
1.000000e+02	1.211528e+02	8.271463e-04	9.809530e-08	9.809530e-08
1.211528e+02	1.467799e+02	8.751833e-04	9.167284e-08	9.167284e-08
1.467799e+02	1.778279e+02	1.093489e-03	9.309608e-08	9.309608e-08
1.778279e+02	2.154435e+02	1.101693e-03	8.489603e-08	8.489603e-08
2.154435e+02	2.610157e+02	1.420463e-03	8.758018e-08	8.758018e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.99999929200025053e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	3.971104e-06	6.127547e-07	6.127547e-07
1.211528e-02	1.467799e-02	5.462967e-06	6.529492e-07	6.529492e-07
1.467799e-02	1.778279e-02	6.312803e-06	6.376895e-07	6.376895e-07
1.778279e-02	2.154435e-02	8.294428e-06	6.640858e-07	6.640858e-07
2.154435e-02	2.610157e-02	1.299037e-05	7.550499e-07	7.550499e-07
2.610157e-02	3.162278e-02	3.220307e-05	1.080056e-06	1.080056e-06
3.162278e-02	3.831187e-02	2.359064e-05	8.398492e-07	8.398492e-07
3.831187e-02	4.641589e-02	2.791206e-05	8.299667e-07	8.299667e-07
4.641589e-02	5.623413e-02	3.350905e-05	8.261885e-07	8.261885e-07
5.623413e-02	6.812921e-02	4.129437e-05	8.332526e-07	8.332526e-07
6.812921e-02	8.254042e-02	5.012762e-05	8.340715e-07	8.340715e-07
8.254042e-02	1.000000e-01	6.182279e-05	8.415351e-07	8.415351e-07
1.000000e-01	1.211528e-01	7.289810e-05	8.303200e-07	8.303200e-07
1.211528e-01	1.467799e-01	9.104421e-05	8.429297e-07	8.429297e-07
1.467799e-01	1.778279e-01	1.101198e-04	8.422301e-07	8.422301e-07
1.778279e-01	2.154435e-01	1.321951e-04	8.383756e-07	8.383756e-07
2.154435e-01	2.610157e-01	1.588687e-04	8.349955e-07	8.349955e-07
2.610157e-01	3.162278e-01	1.921825e-04	8.343621e-07	8.343621e-07
3.162278e-01	3.831187e-01	2.320763e-04	8.330035e-07	8.330035e-07
3.831187e-01	4.641589e-01	2.803472e-04	8.317882e-07	8.317882e-07
4.641589e-01	5.623413e-01	3.374188e-04	8.290538e-07	8.290538e-07
5.623413e-01	6.812921e-01	4.054364e-04	8.256436e-07	8.256436e-07
6.812921e-01	8.254042e-01	4.901307e-04	8.247469e-07	8.247469e-07
8.254042e-01	1.000000e+00	5.907336e-04	8.226097e-07	8.226097e-07
1.000000e+00	1.211528e+00	7.117653e-04	8.203506e-07	8.203506e-07
1.211528e+00	1.467799e+00	8.573779e-04	8.179964e-07	8.179964e-07
1.467799e+00	1.778279e+00	1.032191e-03	8.154140e-07	8.154140e-07
1.778279e+00	2.154435e+00	1.242584e-03	8.128196e-07	8.128196e-07
2.154435e+00	2.610157e+00	1.497744e-03	8.107442e-07	8.107442e-07
2.610157e+00	3.162278e+00	1.804671e-03	8.085315e-07	8.085315e-07
3.162278e+00	3.831187e+00	2.176480e-03	8.066940e-07	8.066940e-07
3.831187e+00	4.641589e+00	2.624043e-03	8.047302e-07	8.047302e-07
4.641589e+00	5.623413e+00	3.166238e-03	8.031005e-07	8.031005e-07
5.623413e+00	6.812921e+00	3.823838e-03	8.018278e-07	8.018278e-07
6.812921e+00	8.254042e+00	4.615834e-03	8.003683e-07	8.003683e-07
8.254042e+00	1.000000e+01	5.513892e-03	7.947440e-07	7.947440e-07
1.000000e+01	1.211528e+01	6.679915e-03	7.947244e-07	7.947244e-07
1.211528e+01	1.467799e+01	8.007297e-03	7.905116e-07	7.905116e-07
1.467799e+01	1.778279e+01	9.700886e-03	7.905036e-07	7.905036e-07
1.778279e+01	2.154435e+01	1.142629e-02	7.794419e-07	7.794419e-07
2.154435e+01	2.610157e+01	1.390905e-02	7.812926e-07	7.812926e-07
2.610157e+01	3.162278e+01	2.018983e-02	8.551930e-07	8.551930e-07
3.162278e+01	3.831187e+01	2.311663e-02	8.313688e-07	8.313688e-07
3.831187e+01	4.641589e+01	3.795419e-02	9.678201e-07	9.678201e-07
4.641589e+01	5.623413e+01	4.141182e-03	2.904427e-07	2.904427e-07
5.623413e+01	6.812921e+01	1.145520e-03	1.387819e-07	1.387819e-07
6.812921e+01	8.254042e+01	8.048977e-04	1.056904e-07	1.056904e-07
8.254042e+01	1.000000e+02	7.033480e-04	8.976015e-08	8.976015e-08
1.000000e+02	1.211528e+02	6.722495e-04	7.972539e-08	7.972539e-08
1.211528e+02	1.467799e+02	7.112908e-04	7.450564e-08	7.450564e-08
1.467799e+02	1.778279e+02	8.887155e-04	7.566237e-08	7.566237e-08
1.778279e+02	2.154435e+02	8.953836e-04	6.899791e-08	6.899791e-08
2.154435e+02	2.610157e+02	1.154458e-03	7.117943e-08	7.117943e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=1.99999937237524515e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	8.529329e-06	2.020914e-06	2.020914e-06
1.211528e-02	1.467799e-02	1.426092e-05	2.313762e-06	2.313762e-06
1.467799e-02	1.778279e-02	1.458963e-05	2.185395e-06	2.185395e-06
1.778279e-02	2.154435e-02	1.743759e-05	2.121817e-06	2.121817e-06
2.154435e-02	2.610157e-02	2.515922e-05	2.352842e-06	2.352842e-06
2.610157e-02	3.162278e-02	9.856664e-05	4.228239e-06	4.228239e-06
3.162278e-02	3.831187e-02	5.869011e-05	2.929332e-06	2.929332e-06
3.831187e-02	4.641589e-02	7.573160e-05	3.063443e-06	3.063443e-06
4.641589e-02	5.623413e-02	9.009262e-05	3.017157e-06	3.017157e-06
5.623413e-02	6.812921e-02	1.140227e-04	3.116330e-06	3.116330e-06
6.812921e-02	8.254042e-02	1.316638e-04	3.016866e-06	3.016866e-06
8.254042e-02	1.000000e-01	1.646029e-04	3.066264e-06	3.066264e-06
1.000000e-01	1.211528e-01	1.924747e-04	3.014526e-06	3.014526e-06
1.211528e-01	1.467799e-01	2.394418e-04	3.063062e-06	3.063062e-06
1.467799e-01	1.778279e-01	2.928958e-04	3.074716e-06	3.074716e-06
1.778279e-01	2.154435e-01	3.493620e-04	3.039320e-06	3.039320e-06
2.154435e-01	2.610157e-01	4.244432e-04	3.051759e-06	3.051759e-06
2.610157e-01	3.162278e-01	5.078548e-04	3.028798e-06	3.028798e-06
3.162278e-01	3.831187e-01	6.224622e-04	3.053014e-06	3.053014e-06
3.831187e-01	4.641589e-01	7.535994e-04	3.047839e-06	3.047839e-06
4.641589e-01	5.623413e-01	9.099993e-04	3.043414e-06	3.043414e-06
5.623413e-01	6.812921e-01	1.104188e-03	3.045053e-06	3.045053e-06
6.812921e-01	8.254042e-01	1.340963e-03	3.048430e-06	3.048430e-06
8.254042e-01	1.000000e+00	1.625493e-03	3.049858e-06	3.049858e-06
1.000000e+00	1.211528e+00	1.965113e-03	3.044975e-06	3.044975e-06
1.211528e+00	1.467799e+00	2.382666e-03	3.046723e-06	3.046723e-06
1.467799e+00	1.778279e+00	2.880829e-03	3.043342e-06	3.043342e-06
1.778279e+00	2.154435e+00	3.491546e-03	3.042779e-06	3.042779e-06
2.154435e+00	2.610157e+00	4.230781e-03	3.042590e-06	3.042590e-06
2.610157e+00	3.162278e+00	5.127383e-03	3.042336e-06	3.042336e-06
3.162278e+00	3.831187e+00	6.209954e-03	3.040010e-06	3.040010e-06
3.831187e+00	4.641589e+00	7.523715e-03	3.038138e-06	3.038138e-06
4.641589e+00	5.623413e+00	9.115811e-03	3.035047e-06	3.035047e-06
5.623413e+00	6.812921e+00	1.105048e-02	3.031592e-06	3.031592e-06
6.812921e+00	8.254042e+00	1.336922e-02	3.022947e-06	3.022947e-06
8.254042e+00	1.000000e+01	1.592490e-02	2.987196e-06	2.987196e-06
1.000000e+01	1.211528e+01	1.927220e-02	2.971484e-06	2.971484e-06
1.211528e+01	1.467799e+01	2.287518e-02	2.919757e-06	2.919757e-06
1.467799e+01	1.778279e+01	2.734575e-02	2.869225e-06	2.869225e-06
1.778279e+01	2.154435e+01	3.119174e-02	2.738837e-06	2.738837e-06
2.154435e+01	2.610157e+01	3.621181e-02	2.614312e-06	2.614312e-06
2.610157e+01	3.162278e+01	5.040281e-02	2.692263e-06	2.692263e-06
3.162278e+01	3.831187e+01	5.039686e-02	2.294625e-06	2.294625e-06
3.831187e+01	4.641589e+01	7.312442e-02	2.216642e-06	2.216642e-06
4.641589e+01	5.623413e+01	8.230050e-04	9.534993e-08	9.534993e-08
5.623413e+01	6.812921e+01	9.869021e-06	1.305548e-09	1.305548e-09
6.812921e+01	8.254042e+01	4.356391e-06	5.850902e-10	5.850902e-10
8.254042e+01	1.000000e+02	3.263737e-06	4.245741e-10	4.245741e-10
1.000000e+02	1.211528e+02	2.911842e-06	3.534192e-10	3.534192e-10
1.211528e+02	1.467799e+02	2.913722e-06	3.128495e-10	3.128495e-10
1.467799e+02	1.778279e+02	3.384910e-06	2.950319e-10	2.950319e-10
1.778279e+02	2.154435e+02	3.010150e-06	2.366011e-10	2.366011e-10
2.154435e+02	2.610157e+02	3.196438e-06	1.988285e-10	1.988285e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.99999931450232184e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	2.350192e-06	4.427830e-07	4.427830e-07
1.211528e-02	1.467799e-02	3.610595e-06	5.027035e-07	5.027035e-07
1.467799e-02	1.778279e-02	3.735709e-06	4.519883e-07	4.519883e-07
1.778279e-02	2.154435e-02	5.191546e-06	4.969871e-07	4.969871e-07
2.154435e-02	2.610157e-02	9.134459e-06	6.096999e-07	6.096999e-07
2.610157e-02	3.162278e-02	2.733394e-05	9.868361e-07	9.868361e-07
3.162278e-02	3.831187e-02	1.776159e-05	7.103147e-07	7.103147e-07
3.831187e-02	4.641589e-02	2.113803e-05	6.996357e-07	6.996357e-07
4.641589e-02	5.623413e-02	2.567111e-05	7.058095e-07	7.058095e-07
5.623413e-02	6.812921e-02	3.223599e-05	7.245445e-07	7.245445e-07
6.812921e-02	8.254042e-02	3.868409e-05	7.284637e-07	7.284637e-07
8.254042e-02	1.000000e-01	4.751865e-05	7.233586e-07	7.233586e-07
1.000000e-01	1.211528e-01	5.584216e-05	7.107630e-07	7.107630e-07
1.211528e-01	1.467799e-01	7.006879e-05	7.239246e-07	7.239246e-07
1.467799e-01	1.778279e-01	8.462101e-05	7.241774e-07	7.241774e-07
1.778279e-01	2.154435e-01	1.011665e-04	7.171175e-07	7.171175e-07
2.154435e-01	2.610157e-01	1.220618e-04	7.177504e-07	7.177504e-07
2.610157e-01	3.162278e-01	1.478113e-04	7.164309e-07	7.164309e-07
3.162278e-01	3.831187e-01	1.792126e-04	7.176611e-07	7.176611e-07
3.831187e-01	4.641589e-01	2.177754e-04	7.185581e-07	7.185581e-07
4.641589e-01	5.623413e-01	2.634654e-04	7.183121e-07	7.183121e-07
5.623413e-01	6.812921e-01	3.191800e-04	7.184043e-07	7.184043e-07
6.812921e-01	8.254042e-01	3.875109e-04	7.194787e-07	7.194787e-07
8.254042e-01	1.000000e+00	4.698816e-04	7.190219e-07	7.190219e-07
1.000000e+00	1.211528e+00	5.689516e-04	7.186569e-07	7.186569e-07
1.211528e+00	1.467799e+00	6.893570e-04	7.192742e-07	7.192742e-07
1.467799e+00	1.778279e+00	8.343384e-04	7.189927e-07	7.189927e-07
1.778279e+00	2.154435e+00	1.010073e-03	7.183295e-07	7.183295e-07
2.154435e+00	2.610157e+00	1.223902e-03	7.184571e-07	7.184571e-07
2.610157e+00	3.162278e+00	1.482802e-03	7.183803e-07	7.183803e-07
3.162278e+00	3.831187e+00	1.796928e-03	7.180103e-07	7.180103e-07
3.831187e+00	4.641589e+00	2.176528e-03	7.173467e-07	7.173467e-07
4.641589e+00	5.623413e+00	2.637147e-03	7.166158e-07	7.166158e-07
5.623413e+00	6.812921e+00	3.195713e-03	7.158402e-07	7.158402e-07
6.812921e+00	8.254042e+00	3.870141e-03	7.145102e-07	7.145102e-07
8.254042e+00	1.000000e+01	4.690127e-03	7.176699e-07	7.176699e-07
1.000000e+01	1.211528e+01	5.683489e-03	7.154821e-07	7.154821e-07
1.211528e+01	1.467799e+01	6.888657e-03	7.181192e-07	7.181192e-07
1.467799e+01	1.778279e+01	8.356129e-03	7.170709e-07	7.170709e-07
1.778279e+01	2.154435e+01	1.015469e-02	7.272240e-07	7.272240e-07
2.154435e+01	2.610157e+01	1.239549e-02	7.292796e-07	7.292796e-07
2.610157e+01	3.162278e+01	1.533118e-02	6.801391e-07	6.801391e-07
3.162278e+01	3.831187e+01	1.990573e-02	7.434261e-07	7.434261e-07
3.831187e+01	4.641589e+01	3.516024e-02	9.128764e-07	9.128764e-07
4.641589e+01	5.623413e+01	3.412706e-03	2.532010e-07	2.532010e-07
5.623413e+01	6.812921e+01	7.631649e-04	1.108465e-07	1.108465e-07
6.812921e+01	8.254042e+01	5.353378e-04	8.981226e-08	8.981226e-08
8.254042e+01	1.000000e+02	4.727824e-04	8.023336e-08	8.023336e-08
1.000000e+02	1.211528e+02	4.650217e-04	7.609447e-08	7.609447e-08
1.211528e+02	1.467799e+02	4.875561e-04	7.232482e-08	7.232482e-08
1.467799e+02	1.778279e+02	5.361456e-04	6.525139e-08	6.525139e-08
1.778279e+02	2.154435e+02	6.311238e-04	7.094430e-08	7.094430e-08
2.154435e+02	2.610157e+02	8.193682e-04	7.742587e-08	7.742587e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.99999939498358462e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	9.112822e-06	1.059344e-06	1.059344e-06
1.211528e-02	1.467799e-02	9.757998e-06	9.959216e-07	9.959216e-07
1.467799e-02	1.778279e-02	1.166192e-05	9.891514e-07	9.891514e-07
1.778279e-02	2.154435e-02	1.398854e-05	9.842303e-07	9.842303e-07
2.154435e-02	2.610157e-02	2.114904e-05	1.099486e-06	1.099486e-06
2.610157e-02	3.162278e-02	2.392008e-05	1.062328e-06	1.062328e-06
3.162278e-02	3.831187e-02	2.823318e-05	1.048554e-06	1.048554e-06
3.831187e-02	4.641589e-02	3.561461e-05	1.069937e-06	1.069937e-06
4.641589e-02	5.623413e-02	4.183955e-05	1.053589e-06	1.053589e-06
5.623413e-02	6.812921e-02	5.047688e-05	1.051373e-06	1.051373e-06
6.812921e-02	8.254042e-02	5.852822e-05	1.028554e-06	1.028554e-06
8.254042e-02	1.000000e-01	7.234481e-05	1.038918e-06	1.038918e-06
1.000000e-01	1.211528e-01	8.793871e-05	1.040640e-06	1.040640e-06
1.211528e-01	1.467799e-01	1.072058e-04	1.043888e-06	1.043888e-06
1.467799e-01	1.778279e-01	1.285664e-04	1.038584e-06	1.038584e-06
1.778279e-01	2.154435e-01	1.554875e-04	1.037667e-06	1.037667e-06
2.154435e-01	2.610157e-01	1.885408e-04	1.038119e-06	1.038119e-06
2.610157e-01	3.162278e-01	2.273069e-04	1.035580e-06	1.035580e-06
3.162278e-01	3.831187e-01	2.713423e-04	1.027945e-06	1.027945e-06
3.831187e-01	4.641589e-01	3.290784e-04	1.028475e-06	1.028475e-06
4.641589e-01	5.623413e-01	3.953931e-04	1.024217e-06	1.024217e-06
5.623413e-01	6.812921e-01	4.755360e-04	1.020475e-06	1.020475e-06
6.812921e-01	8.254042e-01	5.738134e-04	1.018426e-06	1.018426e-06
8.254042e-01	1.000000e+00	6.869369e-04	1.012362e-06	1.012362e-06
1.000000e+00	1.211528e+00	8.269922e-04	1.009163e-06	1.009163e-06
1.211528e+00	1.467799e+00	9.949347e-04	1.005639e-06	1.005639e-06
1.467799e+00	1.778279e+00	1.198245e-03	1.002653e-06	1.002653e-06
1.778279e+00	2.154435e+00	1.440420e-03	9.987460e-07	9.987460e-07
2.154435e+00	2.610157e+00	1.734693e-03	9.957626e-07	9.957626e-07
2.610157e+00	3.162278e+00	2.087100e-03	9.923136e-07	9.923136e-07
3.162278e+00	3.831187e+00	2.509811e-03	9.886248e-07	9.886248e-07
3.831187e+00	4.641589e+00	3.021955e-03	9.855716e-07	9.855716e-07
4.641589e+00	5.623413e+00	3.637011e-03	9.823132e-07	9.823132e-07
5.623413e+00	6.812921e+00	4.381176e-03	9.795037e-07	9.795037e-07
6.812921e+00	8.254042e+00	5.265942e-03	9.756235e-07	9.756235e-07
8.254042e+00	1.000000e+01	6.232573e-03	9.642978e-07	9.642978e-07
1.000000e+01	1.211528e+01	7.598275e-03	9.673152e-07	9.673152e-07
1.211528e+01	1.467799e+01	9.599174e-03	9.877834e-07	9.877834e-07
1.467799e+01	1.778279e+01	1.164391e-02	9.883869e-07	9.883869e-07
1.778279e+01	2.154435e+01	1.394827e-02	9.828125e-07	9.828125e-07
2.154435e+01	2.610157e+01	1.679263e-02	9.797243e-07	9.797243e-07
2.610157e+01	3.162278e+01	2.036372e-02	9.801802e-07	9.801802e-07
3.162278e+01	3.831187e+01	2.559897e-02	9.984405e-07	9.984405e-07
3.831187e+01	4.641589e+01	3.895366e-02	1.118970e-06	1.118970e-06
4.641589e+01	5.623413e+01	8.461025e-03	4.737936e-07	4.737936e-07
5.623413e+01	6.812921e+01	3.217606e-03	2.654466e-07	2.654466e-07
6.812921e+01	8.254042e+01	2.066120e-03	1.932511e-07	1.932511e-07
8.254042e+01	1.000000e+02	1.547034e-03	1.519244e-07	1.519244e-07
1.000000e+02	1.211528e+02	1.345939e-03	1.287429e-07	1.287429e-07
1.211528e+02	1.467799e+02	1.370084e-03	1.180099e-07	1.180099e-07
1.467799e+02	1.778279e+02	1.531998e-03	1.133722e-07	1.133722e-07
1.778279e+02	2.154435e+02	1.760630e-03	1.104192e-07	1.104192e-07
2.154435e+02	2.610157e+02	2.341796e-03	1.156962e-07	1.156962e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.99999953600010760e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	6.996710e-06	8.133508e-07	8.133508e-07
1.211528e-02	1.467799e-02	7.492069e-06	7.646559e-07	7.646559e-07
1.467799e-02	1.778279e-02	8.953875e-06	7.594578e-07	7.594578e-07
1.778279e-02	2.154435e-02	1.074022e-05	7.556794e-07	7.556794e-07
2.154435e-02	2.610157e-02	1.623797e-05	8.441716e-07	8.441716e-07
2.610157e-02	3.162278e-02	1.836554e-05	8.156420e-07	8.156420e-07
3.162278e-02	3.831187e-02	2.167709e-05	8.050667e-07	8.050667e-07
3.831187e-02	4.641589e-02	2.734444e-05	8.214843e-07	8.214843e-07
4.641589e-02	5.623413e-02	3.212387e-05	8.089321e-07	8.089321e-07
5.623413e-02	6.812921e-02	3.875551e-05	8.072313e-07	8.072313e-07
6.812921e-02	8.254042e-02	4.493723e-05	7.897103e-07	7.897103e-07
8.254042e-02	1.000000e-01	5.554543e-05	7.976680e-07	7.976680e-07
1.000000e-01	1.211528e-01	6.751825e-05	7.989904e-07	7.989904e-07
1.211528e-01	1.467799e-01	8.231130e-05	8.014841e-07	8.014841e-07
1.467799e-01	1.778279e-01	9.871164e-05	7.974112e-07	7.974112e-07
1.778279e-01	2.154435e-01	1.193813e-04	7.967078e-07	7.967078e-07
2.154435e-01	2.610157e-01	1.447593e-04	7.970546e-07	7.970546e-07
2.610157e-01	3.162278e-01	1.745233e-04	7.951050e-07	7.951050e-07
3.162278e-01	3.831187e-01	2.083333e-04	7.892430e-07	7.892430e-07
3.831187e-01	4.641589e-01	2.526623e-04	7.896503e-07	7.896503e-07
4.641589e-01	5.623413e-01	3.035777e-04	7.863811e-07	7.863811e-07
5.623413e-01	6.812921e-01	3.651105e-04	7.835080e-07	7.835080e-07
6.812921e-01	8.254042e-01	4.405667e-04	7.819347e-07	7.819347e-07
8.254042e-01	1.000000e+00	5.274215e-04	7.772790e-07	7.772790e-07
1.000000e+00	1.211528e+00	6.349542e-04	7.748225e-07	7.748225e-07
1.211528e+00	1.467799e+00	7.638984e-04	7.721167e-07	7.721167e-07
1.467799e+00	1.778279e+00	9.199977e-04	7.698247e-07	7.698247e-07
1.778279e+00	2.154435e+00	1.105937e-03	7.668247e-07	7.668247e-07
2.154435e+00	2.610157e+00	1.331876e-03	7.645344e-07	7.645344e-07
2.610157e+00	3.162278e+00	1.602449e-03	7.618861e-07	7.618861e-07
3.162278e+00	3.831187e+00	1.927002e-03	7.590535e-07	7.590535e-07
3.831187e+00	4.641589e+00	2.320219e-03	7.567097e-07	7.567097e-07
4.641589e+00	5.623413e+00	2.792452e-03	7.542078e-07	7.542078e-07
5.623413e+00	6.812921e+00	3.363812e-03	7.520508e-07	7.520508e-07
6.812921e+00	8.254042e+00	4.043124e-03	7.490715e-07	7.490715e-07
8.254042e+00	1.000000e+01	4.785290e-03	7.403760e-07	7.403760e-07
1.000000e+01	1.211528e+01	5.833861e-03	7.426926e-07	7.426926e-07
1.211528e+01	1.467799e+01	7.370128e-03	7.584079e-07	7.584079e-07
1.467799e+01	1.778279e+01	8.940044e-03	7.588713e-07	7.588713e-07
1.778279e+01	2.154435e+01	1.070930e-02	7.545911e-07	7.545911e-07
2.154435e+01	2.610157e+01	1.289317e-02	7.522202e-07	7.522202e-07
2.610157e+01	3.162278e+01	1.563501e-02	7.525702e-07	7.525702e-07
3.162278e+01	3.831187e+01	1.965457e-02	7.665902e-07	7.665902e-07
3.831187e+01	4.641589e+01	2.990813e-02	8.591311e-07	8.591311e-07
4.641589e+01	5.623413e+01	6.496269e-03	3.637728e-07	3.637728e-07
5.623413e+01	6.812921e+01	2.470438e-03	2.038067e-07	2.038067e-07
6.812921e+01	8.254042e+01	1.586342e-03	1.483759e-07	1.483759e-07
8.254042e+01	1.000000e+02	1.187794e-03	1.166458e-07	1.166458e-07
1.000000e+02	1.211528e+02	1.033396e-03	9.884727e-08	9.884727e-08
1.211528e+02	1.467799e+02	1.051934e-03	9.060664e-08	9.060664e-08
1.467799e+02	1.778279e+02	1.176250e-03	8.704591e-08	8.704591e-08
1.778279e+02	2.154435e+02	1.351791e-03	8.477861e-08	8.477861e-08
2.154435e+02	2.610157e+02	1.798003e-03	8.883019e-08	8.883019e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.99999919036239577e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.817269e-05	3.018076e-06	3.018076e-06
1.211528e-02	1.467799e-02	1.575424e-05	2.279257e-06	2.279257e-06
1.467799e-02	1.778279e-02	1.900785e-05	2.355496e-06	2.355496e-06
1.778279e-02	2.154435e-02	2.409610e-05	2.518309e-06	2.518309e-06
2.154435e-02	2.610157e-02	4.465977e-05	3.174101e-06	3.174101e-06
2.610157e-02	3.162278e-02	4.238812e-05	2.720170e-06	2.720170e-06
3.162278e-02	3.831187e-02	5.214092e-05	2.767543e-06	2.767543e-06
3.831187e-02	4.641589e-02	6.468897e-05	2.778008e-06	2.778008e-06
4.641589e-02	5.623413e-02	8.209692e-05	2.898012e-06	2.898012e-06
5.623413e-02	6.812921e-02	9.557271e-05	2.823540e-06	2.823540e-06
6.812921e-02	8.254042e-02	1.048620e-04	2.665955e-06	2.665955e-06
8.254042e-02	1.000000e-01	1.335209e-04	2.753245e-06	2.753245e-06
1.000000e-01	1.211528e-01	1.624460e-04	2.753369e-06	2.753369e-06
1.211528e-01	1.467799e-01	1.940591e-04	2.715667e-06	2.715667e-06
1.467799e-01	1.778279e-01	2.345105e-04	2.721147e-06	2.721147e-06
1.778279e-01	2.154435e-01	2.885013e-04	2.742874e-06	2.742874e-06
2.154435e-01	2.610157e-01	3.505457e-04	2.755642e-06	2.755642e-06
2.610157e-01	3.162278e-01	4.218666e-04	2.746068e-06	2.746068e-06
3.162278e-01	3.831187e-01	5.052487e-04	2.726717e-06	2.726717e-06
3.831187e-01	4.641589e-01	6.208978e-04	2.744559e-06	2.744559e-06
4.641589e-01	5.623413e-01	7.500122e-04	2.742243e-06	2.742243e-06
5.623413e-01	6.812921e-01	9.046614e-04	2.734959e-06	2.734959e-06
6.812921e-01	8.254042e-01	1.100503e-03	2.740783e-06	2.740783e-06
8.254042e-01	1.000000e+00	1.328160e-03	2.734919e-06	2.734919e-06
1.000000e+00	1.211528e+00	1.611902e-03	2.739002e-06	2.739002e-06
1.211528e+00	1.467799e+00	1.951349e-03	2.737266e-06	2.737266e-06
1.467799e+00	1.778279e+00	2.364142e-03	2.735607e-06	2.735607e-06
1.778279e+00	2.154435e+00	2.861188e-03	2.733523e-06	2.733523e-06
2.154435e+00	2.610157e+00	3.473289e-03	2.736273e-06	2.736273e-06
2.610157e+00	3.162278e+00	4.205527e-03	2.734664e-06	2.734664e-06
3.162278e+00	3.831187e+00	5.087734e-03	2.730981e-06	2.730981e-06
3.831187e+00	4.641589e+00	6.166510e-03	2.730076e-06	2.730076e-06
4.641589e+00	5.623413e+00	7.468860e-03	2.727275e-06	2.727275e-06
5.623413e+00	6.812921e+00	9.043109e-03	2.722381e-06	2.722381e-06
6.812921e+00	8.254042e+00	1.091754e-02	2.711877e-06	2.711877e-06
8.254042e+00	1.000000e+01	1.284949e-02	2.663262e-06	2.663262e-06
1.000000e+01	1.211528e+01	1.565103e-02	2.657539e-06	2.657539e-06
1.211528e+01	1.467799e+01	1.988698e-02	2.703896e-06	2.703896e-06
1.467799e+01	1.778279e+01	2.377942e-02	2.657488e-06	2.657488e-06
1.778279e+01	2.154435e+01	2.768309e-02	2.561405e-06	2.561405e-06
2.154435e+01	2.610157e+01	3.198309e-02	2.440668e-06	2.440668e-06
2.610157e+01	3.162278e+01	3.619506e-02	2.270419e-06	2.270419e-06
3.162278e+01	3.831187e+01	4.122982e-02	2.074378e-06	2.074378e-06
3.831187e+01	4.641589e+01	5.642491e-02	1.971464e-06	1.971464e-06
4.641589e+01	5.623413e+01	6.330465e-03	5.968167e-07	5.968167e-07
5.623413e+01	6.812921e+01	1.973432e-03	3.219908e-07	3.219908e-07
6.812921e+01	8.254042e+01	8.527459e-04	1.895756e-07	1.895756e-07
8.254042e+01	1.000000e+02	2.851413e-04	9.547569e-08	9.547569e-08
1.000000e+02	1.211528e+02	2.599865e-05	2.264757e-08	2.264757e-08
1.211528e+02	1.467799e+02	4.490204e-06	1.572434e-09	1.572434e-09
1.467799e+02	1.778279e+02	4.485175e-06	3.439725e-10	3.439725e-10
1.778279e+02	2.154435e+02	4.551170e-06	2.911514e-10	2.911514e-10
2.154435e+02	2.610157e+02	4.970063e-06	2.477079e-10	2.477079e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.99999917645416699e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.195090e-06	7.309298e-07	7.309298e-07
1.211528e-02	1.467799e-02	6.356478e-06	7.468280e-07	7.468280e-07
1.467799e-02	1.778279e-02	6.877335e-06	6.823797e-07	6.823797e-07
1.778279e-02	2.154435e-02	8.131573e-06	6.784680e-07	6.784680e-07
2.154435e-02	2.610157e-02	1.410319e-05	8.338457e-07	8.338457e-07
2.610157e-02	3.162278e-02	1.511671e-05	7.798370e-07	7.798370e-07
3.162278e-02	3.831187e-02	1.802297e-05	7.720952e-07	7.720952e-07
3.831187e-02	4.641589e-02	2.280928e-05	7.843760e-07	7.843760e-07
4.641589e-02	5.623413e-02	2.741437e-05	7.893438e-07	7.893438e-07
5.623413e-02	6.812921e-02	3.259783e-05	7.817219e-07	7.817219e-07
6.812921e-02	8.254042e-02	3.683390e-05	7.504144e-07	7.504144e-07
8.254042e-02	1.000000e-01	4.645423e-05	7.677929e-07	7.677929e-07
1.000000e-01	1.211528e-01	5.602975e-05	7.668265e-07	7.668265e-07
1.211528e-01	1.467799e-01	6.881750e-05	7.711389e-07	7.711389e-07
1.467799e-01	1.778279e-01	8.215038e-05	7.657605e-07	7.657605e-07
1.778279e-01	2.154435e-01	9.988149e-05	7.674824e-07	7.674824e-07
2.154435e-01	2.610157e-01	1.216435e-04	7.699341e-07	7.699341e-07
2.610157e-01	3.162278e-01	1.465151e-04	7.680098e-07	7.680098e-07
3.162278e-01	3.831187e-01	1.756367e-04	7.632737e-07	7.632737e-07
3.831187e-01	4.641589e-01	2.153829e-04	7.679917e-07	7.679917e-07
4.641589e-01	5.623413e-01	2.597931e-04	7.660626e-07	7.660626e-07
5.623413e-01	6.812921e-01	3.142421e-04	7.653007e-07	7.653007e-07
6.812921e-01	8.254042e-01	3.819704e-04	7.668305e-07	7.668305e-07
8.254042e-01	1.000000e+00	4.608370e-04	7.650399e-07	7.650399e-07
1.000000e+00	1.211528e+00	5.590253e-04	7.656535e-07	7.656535e-07
1.211528e+00	1.467799e+00	6.767321e-04	7.650879e-07	7.650879e-07
1.467799e+00	1.778279e+00	8.206912e-04	7.653147e-07	7.653147e-07
1.778279e+00	2.154435e+00	9.936726e-04	7.650832e-07	7.650832e-07
2.154435e+00	2.610157e+00	1.205522e-03	7.655552e-07	7.655552e-07
2.610157e+00	3.162278e+00	1.460375e-03	7.653083e-07	7.653083e-07
3.162278e+00	3.831187e+00	1.768116e-03	7.647812e-07	7.647812e-07
3.831187e+00	4.641589e+00	2.143210e-03	7.646092e-07	7.646092e-07
4.641589e+00	5.623413e+00	2.595649e-03	7.638859e-07	7.638859e-07
5.623413e+00	6.812921e+00	3.146603e-03	7.634285e-07	7.634285e-07
6.812921e+00	8.254042e+00	3.813335e-03	7.637667e-07	7.637667e-07
8.254042e+00	1.000000e+01	4.618805e-03	7.709409e-07	7.709409e-07
1.000000e+01	1.211528e+01	5.601419e-03	7.658377e-07	7.658377e-07
1.211528e+01	1.467799e+01	6.797898e-03	7.456014e-07	7.456014e-07
1.467799e+01	1.778279e+01	8.264342e-03	7.443944e-07	7.443944e-07
1.778279e+01	2.154435e+01	1.010258e-02	7.527255e-07	7.527255e-07
2.154435e+01	2.610157e+01	1.236097e-02	7.599220e-07	7.599220e-07
2.610157e+01	3.162278e+01	1.519588e-02	7.681490e-07	7.681490e-07
3.162278e+01	3.831187e+01	1.934384e-02	7.862677e-07	7.862677e-07
3.831187e+01	4.641589e+01	3.044198e-02	8.947830e-07	8.947830e-07
4.641589e+01	5.623413e+01	5.660484e-03	3.340347e-07	3.340347e-07
5.623413e+01	6.812921e+01	1.756675e-03	1.613239e-07	1.613239e-07
6.812921e+01	8.254042e+01	9.874376e-04	1.062585e-07	1.062585e-07
8.254042e+01	1.000000e+02	6.374025e-04	7.382760e-08	7.382760e-08
1.000000e+02	1.211528e+02	4.862023e-04	5.590354e-08	5.590354e-08
1.211528e+02	1.467799e+02	4.905428e-04	5.161172e-08	5.161172e-08
1.467799e+02	1.778279e+02	5.386006e-04	4.929991e-08	4.929991e-08
1.778279e+02	2.154435e+02	6.344245e-04	4.963331e-08	4.963331e-08
2.154435e+02	2.610157e+02	8.234171e-04	5.219422e-08	5.219422e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__WeightNormalisation]
Path=MCATNLOS[EXTRA__WeightNormalisation]
ScaledBy=3.99999887353517046e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.538006e-05	2.959894e-06	2.959894e-06
1.211528e-02	1.467799e-02	1.974749e-05	3.047104e-06	3.047104e-06
1.467799e-02	1.778279e-02	2.289710e-05	2.980949e-06	2.980949e-06
1.778279e-02	2.154435e-02	2.242292e-05	2.680052e-06	2.680052e-06
2.154435e-02	2.610157e-02	3.305006e-05	2.956087e-06	2.956087e-06
2.610157e-02	3.162278e-02	4.997622e-05	3.302521e-06	3.302521e-06
3.162278e-02	3.831187e-02	5.241892e-05	3.072852e-06	3.072852e-06
3.831187e-02	4.641589e-02	6.006798e-05	2.988493e-06	2.988493e-06
4.641589e-02	5.623413e-02	7.670232e-05	3.068093e-06	3.068093e-06
5.623413e-02	6.812921e-02	9.613042e-05	3.120527e-06	3.120527e-06
6.812921e-02	8.254042e-02	1.190616e-04	3.155126e-06	3.155126e-06
8.254042e-02	1.000000e-01	1.378181e-04	3.084021e-06	3.084021e-06
1.000000e-01	1.211528e-01	1.672439e-04	3.086543e-06	3.086543e-06
1.211528e-01	1.467799e-01	1.966286e-04	3.040568e-06	3.040568e-06
1.467799e-01	1.778279e-01	2.395658e-04	3.049135e-06	3.049135e-06
1.778279e-01	2.154435e-01	2.977765e-04	3.088462e-06	3.088462e-06
2.154435e-01	2.610157e-01	3.517849e-04	3.049788e-06	3.049788e-06
2.610157e-01	3.162278e-01	4.322179e-04	3.071251e-06	3.071251e-06
3.162278e-01	3.831187e-01	5.185871e-04	3.056387e-06	3.056387e-06
3.831187e-01	4.641589e-01	6.322898e-04	3.066118e-06	3.066118e-06
4.641589e-01	5.623413e-01	7.648142e-04	3.063672e-06	3.063672e-06
5.623413e-01	6.812921e-01	9.112137e-04	3.038137e-06	3.038137e-06
6.812921e-01	8.254042e-01	1.106796e-03	3.042039e-06	3.042039e-06
8.254042e-01	1.000000e+00	1.334234e-03	3.034452e-06	3.034452e-06
1.000000e+00	1.211528e+00	1.603109e-03	3.021890e-06	3.021890e-06
1.211528e+00	1.467799e+00	1.938818e-03	3.019256e-06	3.019256e-06
1.467799e+00	1.778279e+00	2.338943e-03	3.012826e-06	3.012826e-06
1.778279e+00	2.154435e+00	2.821901e-03	3.006547e-06	3.006547e-06
2.154435e+00	2.610157e+00	3.403977e-03	3.000021e-06	3.000021e-06
2.610157e+00	3.162278e+00	4.112296e-03	2.995754e-06	2.995754e-06
3.162278e+00	3.831187e+00	4.962932e-03	2.989969e-06	2.989969e-06
3.831187e+00	4.641589e+00	5.985036e-03	2.983075e-06	2.983075e-06
4.641589e+00	5.623413e+00	7.224863e-03	2.977687e-06	2.977687e-06
5.623413e+00	6.812921e+00	8.726902e-03	2.973224e-06	2.973224e-06
6.812921e+00	8.254042e+00	1.050981e-02	2.964342e-06	2.964342e-06
8.254042e+00	1.000000e+01	1.258746e-02	2.947360e-06	2.947360e-06
1.000000e+01	1.211528e+01	1.505540e-02	2.928487e-06	2.928487e-06
1.211528e+01	1.467799e+01	1.741599e-02	2.861577e-06	2.861577e-06
1.467799e+01	1.778279e+01	2.088443e-02	2.846922e-06	2.846922e-06
1.778279e+01	2.154435e+01	2.543114e-02	2.854171e-06	2.854171e-06
2.154435e+01	2.610157e+01	3.165888e-02	2.893203e-06	2.893203e-06
2.610157e+01	3.162278e+01	4.143289e-02	3.007022e-06	3.007022e-06
3.162278e+01	3.831187e+01	5.483152e-02	3.142771e-06	3.142771e-06
3.831187e+01	4.641589e+01	8.376991e-02	3.529188e-06	3.529188e-06
4.641589e+01	5.623413e+01	1.486608e-02	1.350711e-06	1.350711e-06
5.623413e+01	6.812921e+01	4.965836e-03	7.092406e-07	7.092406e-07
6.812921e+01	8.254042e+01	2.685368e-03	4.738411e-07	4.738411e-07
8.254042e+01	1.000000e+02	1.659142e-03	3.383810e-07	3.383810e-07
1.000000e+02	1.211528e+02	1.214516e-03	2.630260e-07	2.630260e-07
1.211528e+02	1.467799e+02	1.213296e-03	2.388443e-07	2.388443e-07
1.467799e+02	1.778279e+02	1.396032e-03	2.327620e-07	2.327620e-07
1.778279e+02	2.154435e+02	1.645133e-03	2.295607e-07	2.295607e-07
2.154435e+02	2.610157e+02	2.022120e-03	2.312248e-07	2.312248e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__NTrials]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__NTrials]
Path=MCATNLOS[EXTRA__NTrials]
ScaledBy=3.99999894755056530e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.105707e-06	9.825936e-07	9.825936e-07
1.211528e-02	1.467799e-02	6.555560e-06	1.011545e-06	1.011545e-06
1.467799e-02	1.778279e-02	7.601131e-06	9.895831e-07	9.895831e-07
1.778279e-02	2.154435e-02	7.443718e-06	8.896943e-07	8.896943e-07
2.154435e-02	2.610157e-02	1.097160e-05	9.813296e-07	9.813296e-07
2.610157e-02	3.162278e-02	1.659056e-05	1.096335e-06	1.096335e-06
3.162278e-02	3.831187e-02	1.740147e-05	1.020092e-06	1.020092e-06
3.831187e-02	4.641589e-02	1.994072e-05	9.920877e-07	9.920877e-07
4.641589e-02	5.623413e-02	2.546280e-05	1.018512e-06	1.018512e-06
5.623413e-02	6.812921e-02	3.191235e-05	1.035918e-06	1.035918e-06
6.812921e-02	8.254042e-02	3.952478e-05	1.047405e-06	1.047405e-06
8.254042e-02	1.000000e-01	4.575138e-05	1.023800e-06	1.023800e-06
1.000000e-01	1.211528e-01	5.551984e-05	1.024637e-06	1.024637e-06
1.211528e-01	1.467799e-01	6.527465e-05	1.009375e-06	1.009375e-06
1.467799e-01	1.778279e-01	7.952844e-05	1.012219e-06	1.012219e-06
1.778279e-01	2.154435e-01	9.885258e-05	1.025274e-06	1.025274e-06
2.154435e-01	2.610157e-01	1.167817e-04	1.012435e-06	1.012435e-06
2.610157e-01	3.162278e-01	1.434902e-04	1.019638e-06	1.019638e-06
3.162278e-01	3.831187e-01	1.721550e-04	1.014626e-06	1.014626e-06
3.831187e-01	4.641589e-01	2.099008e-04	1.017857e-06	1.017857e-06
4.641589e-01	5.623413e-01	2.538947e-04	1.017045e-06	1.017045e-06
5.623413e-01	6.812921e-01	3.024947e-04	1.008568e-06	1.008568e-06
6.812921e-01	8.254042e-01	3.674222e-04	1.009863e-06	1.009863e-06
8.254042e-01	1.000000e+00	4.429246e-04	1.007344e-06	1.007344e-06
1.000000e+00	1.211528e+00	5.321830e-04	1.003174e-06	1.003174e-06
1.211528e+00	1.467799e+00	6.436280e-04	1.002300e-06	1.002300e-06
1.467799e+00	1.778279e+00	7.764568e-04	1.000165e-06	1.000165e-06
1.778279e+00	2.154435e+00	9.367845e-04	9.980810e-07	9.980810e-07
2.154435e+00	2.610157e+00	1.130015e-03	9.959144e-07	9.959144e-07
2.610157e+00	3.162278e+00	1.365155e-03	9.944978e-07	9.944978e-07
3.162278e+00	3.831187e+00	1.647541e-03	9.925775e-07	9.925775e-07
3.831187e+00	4.641589e+00	1.986847e-03	9.902890e-07	9.902890e-07
4.641589e+00	5.623413e+00	2.398432e-03	9.885005e-07	9.885005e-07
5.623413e+00	6.812921e+00	2.897064e-03	9.870189e-07	9.870189e-07
6.812921e+00	8.254042e+00	3.488934e-03	9.840705e-07	9.840705e-07
8.254042e+00	1.000000e+01	4.178649e-03	9.784332e-07	9.784332e-07
1.000000e+01	1.211528e+01	4.997929e-03	9.721680e-07	9.721680e-07
1.211528e+01	1.467799e+01	5.781571e-03	9.499556e-07	9.499556e-07
1.467799e+01	1.778279e+01	6.932991e-03	9.450908e-07	9.450908e-07
1.778279e+01	2.154435e+01	8.442356e-03	9.474969e-07	9.474969e-07
2.154435e+01	2.610157e+01	1.050978e-02	9.604545e-07	9.604545e-07
2.610157e+01	3.162278e+01	1.375445e-02	9.982388e-07	9.982388e-07
3.162278e+01	3.831187e+01	1.820239e-02	1.043303e-06	1.043303e-06
3.831187e+01	4.641589e+01	2.780904e-02	1.171582e-06	1.171582e-06
4.641589e+01	5.623413e+01	4.935078e-03	4.483945e-07	4.483945e-07
5.623413e+01	6.812921e+01	1.648505e-03	2.354462e-07	2.354462e-07
6.812921e+01	8.254042e+01	8.914595e-04	1.573008e-07	1.573008e-07
8.254042e+01	1.000000e+02	5.507844e-04	1.123322e-07	1.123322e-07
1.000000e+02	1.211528e+02	4.031822e-04	8.731666e-08	8.731666e-08
1.211528e+02	1.467799e+02	4.027775e-04	7.928905e-08	7.928905e-08
1.467799e+02	1.778279e+02	4.634402e-04	7.726987e-08	7.726987e-08
1.778279e+02	2.154435e+02	5.461338e-04	7.620718e-08	7.620718e-08
2.154435e+02	2.610157e+02	6.712821e-04	7.675960e-08	7.675960e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__MEWeight]
Path=MCATNLOS[EXTRA__MEWeight]
ScaledBy=3.99999895428651881e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	8.761006e-06	2.409417e-06	2.409417e-06
1.211528e-02	1.467799e-02	1.677881e-05	3.450891e-06	3.450891e-06
1.467799e-02	1.778279e-02	1.917021e-05	3.412985e-06	3.412985e-06
1.778279e-02	2.154435e-02	1.968214e-05	3.193341e-06	3.193341e-06
2.154435e-02	2.610157e-02	3.089827e-05	3.601301e-06	3.601301e-06
2.610157e-02	3.162278e-02	4.161921e-05	3.719641e-06	3.719641e-06
3.162278e-02	3.831187e-02	4.944581e-05	3.759153e-06	3.759153e-06
3.831187e-02	4.641589e-02	5.569164e-05	3.623997e-06	3.623997e-06
4.641589e-02	5.623413e-02	7.522264e-05	3.929562e-06	3.929562e-06
5.623413e-02	6.812921e-02	9.131246e-05	3.879509e-06	3.879509e-06
6.812921e-02	8.254042e-02	1.088997e-04	3.806526e-06	3.806526e-06
8.254042e-02	1.000000e-01	1.296512e-04	3.827053e-06	3.827053e-06
1.000000e-01	1.211528e-01	1.572734e-04	3.830200e-06	3.830200e-06
1.211528e-01	1.467799e-01	1.780447e-04	3.665743e-06	3.665743e-06
1.467799e-01	1.778279e-01	2.202544e-04	3.704836e-06	3.704836e-06
1.778279e-01	2.154435e-01	2.746642e-04	3.768487e-06	3.768487e-06
2.154435e-01	2.610157e-01	3.231872e-04	3.711838e-06	3.711838e-06
2.610157e-01	3.162278e-01	3.992694e-04	3.742250e-06	3.742250e-06
3.162278e-01	3.831187e-01	4.816148e-04	3.737561e-06	3.737561e-06
3.831187e-01	4.641589e-01	5.921970e-04	3.766400e-06	3.766400e-06
4.641589e-01	5.623413e-01	7.219924e-04	3.785289e-06	3.785289e-06
5.623413e-01	6.812921e-01	8.606373e-04	3.755156e-06	3.755156e-06
6.812921e-01	8.254042e-01	1.045909e-03	3.754272e-06	3.754272e-06
8.254042e-01	1.000000e+00	1.265980e-03	3.755075e-06	3.755075e-06
1.000000e+00	1.211528e+00	1.532521e-03	3.752433e-06	3.752433e-06
1.211528e+00	1.467799e+00	1.855261e-03	3.748359e-06	3.748359e-06
1.467799e+00	1.778279e+00	2.253005e-03	3.754850e-06	3.754850e-06
1.778279e+00	2.154435e+00	2.733589e-03	3.758382e-06	3.758382e-06
2.154435e+00	2.610157e+00	3.307780e-03	3.756207e-06	3.756207e-06
2.610157e+00	3.162278e+00	4.012494e-03	3.756392e-06	3.756392e-06
3.162278e+00	3.831187e+00	4.852171e-03	3.750027e-06	3.750027e-06
3.831187e+00	4.641589e+00	5.867154e-03	3.743586e-06	3.743586e-06
4.641589e+00	5.623413e+00	7.105103e-03	3.739963e-06	3.739963e-06
5.623413e+00	6.812921e+00	8.600682e-03	3.732640e-06	3.732640e-06
6.812921e+00	8.254042e+00	1.036311e-02	3.713927e-06	3.713927e-06
8.254042e+00	1.000000e+01	1.236076e-02	3.671243e-06	3.671243e-06
1.000000e+01	1.211528e+01	1.472510e-02	3.622682e-06	3.622682e-06
1.211528e+01	1.467799e+01	1.672732e-02	3.480448e-06	3.480448e-06
1.467799e+01	1.778279e+01	1.968899e-02	3.392294e-06	3.392294e-06
1.778279e+01	2.154435e+01	2.325966e-02	3.294223e-06	3.294223e-06
2.154435e+01	2.610157e+01	2.769844e-02	3.186447e-06	3.186447e-06
2.610157e+01	3.162278e+01	3.402008e-02	3.091014e-06	3.091014e-06
3.162278e+01	3.831187e+01	4.056909e-02	2.890924e-06	2.890924e-06
3.831187e+01	4.641589e+01	5.457155e-02	2.746188e-06	2.746188e-06
4.641589e+01	5.623413e+01	5.950283e-03	8.239843e-07	8.239843e-07
5.623413e+01	6.812921e+01	1.893673e-03	4.458273e-07	4.458273e-07
6.812921e+01	8.254042e+01	8.221038e-04	2.639896e-07	2.639896e-07
8.254042e+01	1.000000e+02	2.707846e-04	1.329036e-07	1.329036e-07
1.000000e+02	1.211528e+02	2.182517e-05	3.152212e-08	3.152212e-08
1.211528e+02	1.467799e+02	1.647838e-06	2.197627e-09	2.197627e-09
1.467799e+02	1.778279e+02	1.621017e-06	2.839054e-10	2.839054e-10
1.778279e+02	2.154435e+02	1.704533e-06	2.388127e-10	2.388127e-10
2.154435e+02	2.610157e+02	1.765742e-06	2.023756e-10	2.023756e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS
Path=MCATNLOS
ScaledBy=3.99999887606262237e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	-2.915602e-06	6.872268e-06	6.872268e-06
1.211528e-02	1.467799e-02	5.273539e-06	9.513535e-07	9.513535e-07
1.467799e-02	1.778279e-02	6.499021e-06	1.090461e-06	1.090461e-06
1.778279e-02	2.154435e-02	5.780251e-06	8.192517e-07	8.192517e-07
2.154435e-02	2.610157e-02	9.630498e-06	1.029695e-06	1.029695e-06
2.610157e-02	3.162278e-02	1.518448e-05	1.170693e-06	1.170693e-06
3.162278e-02	3.831187e-02	1.581329e-05	1.121705e-06	1.121705e-06
3.831187e-02	4.641589e-02	1.804866e-05	1.114331e-06	1.114331e-06
4.641589e-02	5.623413e-02	2.197750e-05	1.689637e-06	1.689637e-06
5.623413e-02	6.812921e-02	1.707626e-05	1.081463e-05	1.081463e-05
6.812921e-02	8.254042e-02	3.346607e-05	1.390591e-06	1.390591e-06
8.254042e-02	1.000000e-01	4.081227e-05	1.139128e-06	1.139128e-06
1.000000e-01	1.211528e-01	4.809973e-05	1.531549e-06	1.531549e-06
1.211528e-01	1.467799e-01	5.720776e-05	1.225671e-06	1.225671e-06
1.467799e-01	1.778279e-01	6.935603e-05	1.763102e-06	1.763102e-06
1.778279e-01	2.154435e-01	8.501353e-05	1.838035e-06	1.838035e-06
2.154435e-01	2.610157e-01	1.014257e-04	1.573374e-06	1.573374e-06
2.610157e-01	3.162278e-01	1.182643e-04	4.083360e-06	4.083360e-06
3.162278e-01	3.831187e-01	1.424132e-04	3.836259e-06	3.836259e-06
3.831187e-01	4.641589e-01	1.780590e-04	2.839751e-06	2.839751e-06
4.641589e-01	5.623413e-01	2.165084e-04	2.998020e-06	2.998020e-06
5.623413e-01	6.812921e-01	2.579653e-04	3.434962e-06	3.434962e-06
6.812921e-01	8.254042e-01	3.190975e-04	3.185650e-06	3.185650e-06
8.254042e-01	1.000000e+00	3.797650e-04	4.348746e-06	4.348746e-06
1.000000e+00	1.211528e+00	4.574867e-04	4.413134e-06	4.413134e-06
1.211528e+00	1.467799e+00	5.620207e-04	3.232991e-06	3.232991e-06
1.467799e+00	1.778279e+00	6.804258e-04	3.302063e-06	3.302063e-06
1.778279e+00	2.154435e+00	8.141502e-04	4.584905e-06	4.584905e-06
2.154435e+00	2.610157e+00	9.890308e-04	4.331913e-06	4.331913e-06
2.610157e+00	3.162278e+00	1.210003e-03	3.329911e-06	3.329911e-06
3.162278e+00	3.831187e+00	1.458549e-03	3.898404e-06	3.898404e-06
3.831187e+00	4.641589e+00	1.769152e-03	3.540990e-06	3.540990e-06
4.641589e+00	5.623413e+00	2.136680e-03	4.329090e-06	4.329090e-06
5.623413e+00	6.812921e+00	2.589848e-03	4.281986e-06	4.281986e-06
6.812921e+00	8.254042e+00	3.140062e-03	3.975544e-06	3.975544e-06
8.254042e+00	1.000000e+01	3.808670e-03	3.868542e-06	3.868542e-06
1.000000e+01	1.211528e+01	4.618078e-03	4.087252e-06	4.087252e-06
1.211528e+01	1.467799e+01	5.597785e-03	4.313768e-06	4.313768e-06
1.467799e+01	1.778279e+01	6.806107e-03	4.353358e-06	4.353358e-06
1.778279e+01	2.154435e+01	8.328372e-03	4.205566e-06	4.205566e-06
2.154435e+01	2.610157e+01	1.018555e-02	4.227010e-06	4.227010e-06
2.610157e+01	3.162278e+01	1.252800e-02	4.063463e-06	4.063463e-06
3.162278e+01	3.831187e+01	1.593877e-02	4.168071e-06	4.168071e-06
3.831187e+01	4.641589e+01	2.509265e-02	4.720729e-06	4.720729e-06
4.641589e+01	5.623413e+01	4.715920e-03	1.742045e-06	1.742045e-06
5.623413e+01	6.812921e+01	1.487899e-03	7.885764e-07	7.885764e-07
6.812921e+01	8.254042e+01	8.491216e-04	4.914089e-07	4.914089e-07
8.254042e+01	1.000000e+02	5.624240e-04	2.964754e-07	2.964754e-07
1.000000e+02	1.211528e+02	4.413732e-04	1.907959e-07	1.907959e-07
1.211528e+02	1.467799e+02	4.499760e-04	1.705756e-07	1.705756e-07
1.467799e+02	1.778279e+02	4.967686e-04	1.605960e-07	1.605960e-07
1.778279e+02	2.154435e+02	5.903838e-04	1.640586e-07	1.640586e-07
2.154435e+02	2.610157e+02	7.823594e-04	1.957351e-07	1.957351e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__WeightNormalisation]
Path=MCATNLOH[EXTRA__WeightNormalisation]
ScaledBy=3.99999988205051387e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.196227e-05	2.610382e-06	2.610382e-06
1.211528e-02	1.467799e-02	1.128428e-05	2.303395e-06	2.303395e-06
1.467799e-02	1.778279e-02	1.668772e-05	2.544854e-06	2.544854e-06
1.778279e-02	2.154435e-02	1.601638e-05	2.265058e-06	2.265058e-06
2.154435e-02	2.610157e-02	2.194524e-05	2.408803e-06	2.408803e-06
2.610157e-02	3.162278e-02	2.313310e-05	2.246886e-06	2.246886e-06
3.162278e-02	3.831187e-02	2.756048e-05	2.228132e-06	2.228132e-06
3.831187e-02	4.641589e-02	3.152083e-05	2.164859e-06	2.164859e-06
4.641589e-02	5.623413e-02	3.865798e-05	2.178130e-06	2.178130e-06
5.623413e-02	6.812921e-02	4.446921e-05	2.122400e-06	2.122400e-06
6.812921e-02	8.254042e-02	5.434694e-05	2.131663e-06	2.131663e-06
8.254042e-02	1.000000e-01	6.494085e-05	2.117011e-06	2.117011e-06
1.000000e-01	1.211528e-01	7.781173e-05	2.105328e-06	2.105328e-06
1.211528e-01	1.467799e-01	9.093253e-05	2.067716e-06	2.067716e-06
1.467799e-01	1.778279e-01	1.076164e-04	2.043636e-06	2.043636e-06
1.778279e-01	2.154435e-01	1.312382e-04	2.050346e-06	2.050346e-06
2.154435e-01	2.610157e-01	1.591427e-04	2.051277e-06	2.051277e-06
2.610157e-01	3.162278e-01	1.845628e-04	2.006948e-06	2.006948e-06
3.162278e-01	3.831187e-01	2.179980e-04	1.981636e-06	1.981636e-06
3.831187e-01	4.641589e-01	2.624258e-04	1.975305e-06	1.975305e-06
4.641589e-01	5.623413e-01	3.102824e-04	1.951385e-06	1.951385e-06
5.623413e-01	6.812921e-01	3.688918e-04	1.933067e-06	1.933067e-06
6.812921e-01	8.254042e-01	4.357956e-04	1.908852e-06	1.908852e-06
8.254042e-01	1.000000e+00	5.183606e-04	1.891386e-06	1.891386e-06
1.000000e+00	1.211528e+00	6.154987e-04	1.872452e-06	1.872452e-06
1.211528e+00	1.467799e+00	7.270983e-04	1.848962e-06	1.848962e-06
1.467799e+00	1.778279e+00	8.618781e-04	1.828889e-06	1.828889e-06
1.778279e+00	2.154435e+00	1.024673e-03	1.811715e-06	1.811715e-06
2.154435e+00	2.610157e+00	1.219005e-03	1.795287e-06	1.795287e-06
2.610157e+00	3.162278e+00	1.450758e-03	1.779350e-06	1.779350e-06
3.162278e+00	3.831187e+00	1.739734e-03	1.770268e-06	1.770268e-06
3.831187e+00	4.641589e+00	2.087165e-03	1.761608e-06	1.761608e-06
4.641589e+00	5.623413e+00	2.523600e-03	1.759846e-06	1.759846e-06
5.623413e+00	6.812921e+00	3.088060e-03	1.768643e-06	1.768643e-06
6.812921e+00	8.254042e+00	3.895533e-03	1.804739e-06	1.804739e-06
8.254042e+00	1.000000e+01	4.989485e-03	1.855633e-06	1.855633e-06
1.000000e+01	1.211528e+01	5.971649e-03	1.844355e-06	1.844355e-06
1.211528e+01	1.467799e+01	7.434220e-03	1.869601e-06	1.869601e-06
1.467799e+01	1.778279e+01	8.282414e-03	1.792845e-06	1.792845e-06
1.778279e+01	2.154435e+01	7.787123e-03	1.579376e-06	1.579376e-06
2.154435e+01	2.610157e+01	8.069174e-03	1.460648e-06	1.460648e-06
2.610157e+01	3.162278e+01	8.487802e-03	1.361011e-06	1.361011e-06
3.162278e+01	3.831187e+01	9.036404e-03	1.275838e-06	1.275838e-06
3.831187e+01	4.641589e+01	8.966271e-03	1.154614e-06	1.154614e-06
4.641589e+01	5.623413e+01	6.044504e-03	8.612806e-07	8.612806e-07
5.623413e+01	6.812921e+01	4.513170e-03	6.761426e-07	6.761426e-07
6.812921e+01	8.254042e+01	3.635342e-03	5.513197e-07	5.513197e-07
8.254042e+01	1.000000e+02	3.079657e-03	4.610153e-07	4.610153e-07
1.000000e+02	1.211528e+02	2.712207e-03	3.930598e-07	3.930598e-07
1.211528e+02	1.467799e+02	2.088758e-03	3.133830e-07	3.133830e-07
1.467799e+02	1.778279e+02	1.544179e-03	2.448009e-07	2.448009e-07
1.778279e+02	2.154435e+02	9.470297e-04	1.741722e-07	1.741722e-07
2.154435e+02	2.610157e+02	3.688940e-04	9.876018e-08	9.876018e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__NTrials]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__NTrials]
Path=MCATNLOH[EXTRA__NTrials]
ScaledBy=3.99999969078168403e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	3.971105e-06	8.665661e-07	8.665661e-07
1.211528e-02	1.467799e-02	3.746034e-06	7.646560e-07	7.646560e-07
1.467799e-02	1.778279e-02	5.539809e-06	8.448129e-07	8.448129e-07
1.778279e-02	2.154435e-02	5.316943e-06	7.519292e-07	7.519292e-07
2.154435e-02	2.610157e-02	7.372916e-06	8.139715e-07	8.139715e-07
2.610157e-02	3.162278e-02	7.679476e-06	7.458967e-07	7.458967e-07
3.162278e-02	3.831187e-02	9.209025e-06	7.468876e-07	7.468876e-07
3.831187e-02	4.641589e-02	1.046394e-05	7.186664e-07	7.186664e-07
4.641589e-02	5.623413e-02	1.287400e-05	7.265071e-07	7.265071e-07
5.623413e-02	6.812921e-02	1.476241e-05	7.045711e-07	7.045711e-07
6.812921e-02	8.254042e-02	1.809702e-05	7.109048e-07	7.109048e-07
8.254042e-02	1.000000e-01	2.162710e-05	7.061354e-07	7.061354e-07
1.000000e-01	1.211528e-01	2.583110e-05	6.989039e-07	6.989039e-07
1.211528e-01	1.467799e-01	3.023362e-05	6.880134e-07	6.880134e-07
1.467799e-01	1.778279e-01	3.572533e-05	6.784241e-07	6.784241e-07
1.778279e-01	2.154435e-01	4.360957e-05	6.816478e-07	6.816478e-07
2.154435e-01	2.610157e-01	5.287434e-05	6.818088e-07	6.818088e-07
2.610157e-01	3.162278e-01	6.128367e-05	6.664812e-07	6.664812e-07
3.162278e-01	3.831187e-01	7.236859e-05	6.578419e-07	6.578419e-07
3.831187e-01	4.641589e-01	8.711725e-05	6.557403e-07	6.557403e-07
4.641589e-01	5.623413e-01	1.030042e-04	6.477995e-07	6.477995e-07
5.623413e-01	6.812921e-01	1.224607e-04	6.417187e-07	6.417187e-07
6.812921e-01	8.254042e-01	1.446707e-04	6.336801e-07	6.336801e-07
8.254042e-01	1.000000e+00	1.720797e-04	6.278819e-07	6.278819e-07
1.000000e+00	1.211528e+00	2.043266e-04	6.215965e-07	6.215965e-07
1.211528e+00	1.467799e+00	2.413742e-04	6.137983e-07	6.137983e-07
1.467799e+00	1.778279e+00	2.861169e-04	6.071345e-07	6.071345e-07
1.778279e+00	2.154435e+00	3.401599e-04	6.014334e-07	6.014334e-07
2.154435e+00	2.610157e+00	4.046721e-04	5.959799e-07	5.959799e-07
2.610157e+00	3.162278e+00	4.816082e-04	5.906919e-07	5.906919e-07
3.162278e+00	3.831187e+00	5.775381e-04	5.876743e-07	5.876743e-07
3.831187e+00	4.641589e+00	6.928744e-04	5.847995e-07	5.847995e-07
4.641589e+00	5.623413e+00	8.377574e-04	5.842144e-07	5.842144e-07
5.623413e+00	6.812921e+00	1.025141e-03	5.871351e-07	5.871351e-07
6.812921e+00	8.254042e+00	1.293197e-03	5.991180e-07	5.991180e-07
8.254042e+00	1.000000e+01	1.656356e-03	6.160133e-07	6.160133e-07
1.000000e+01	1.211528e+01	1.982404e-03	6.122690e-07	6.122690e-07
1.211528e+01	1.467799e+01	2.467932e-03	6.206502e-07	6.206502e-07
1.467799e+01	1.778279e+01	2.749506e-03	5.951693e-07	5.951693e-07
1.778279e+01	2.154435e+01	2.585084e-03	5.243042e-07	5.243042e-07
2.154435e+01	2.610157e+01	2.678716e-03	4.848902e-07	4.848902e-07
2.610157e+01	3.162278e+01	2.817689e-03	4.518137e-07	4.518137e-07
3.162278e+01	3.831187e+01	2.999809e-03	4.235389e-07	4.235389e-07
3.831187e+01	4.641589e+01	2.976525e-03	3.832963e-07	3.832963e-07
4.641589e+01	5.623413e+01	2.006589e-03	2.859186e-07	2.859186e-07
5.623413e+01	6.812921e+01	1.498234e-03	2.244585e-07	2.244585e-07
6.812921e+01	8.254042e+01	1.206822e-03	1.830213e-07	1.830213e-07
8.254042e+01	1.000000e+02	1.022351e-03	1.530429e-07	1.530429e-07
1.000000e+02	1.211528e+02	9.003692e-04	1.304838e-07	1.304838e-07
1.211528e+02	1.467799e+02	6.934031e-04	1.040335e-07	1.040335e-07
1.467799e+02	1.778279e+02	5.126198e-04	8.126637e-08	8.126637e-08
1.778279e+02	2.154435e+02	3.143847e-04	5.781983e-08	5.781983e-08
2.154435e+02	2.610157e+02	1.224614e-04	3.278534e-08	3.278534e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__MEWeight]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__MEWeight]
Path=MCATNLOH[EXTRA__MEWeight]
ScaledBy=4.00904485977619593e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	-9.743897e-10	1.092467e-09	1.092467e-09
1.211528e-02	1.467799e-02	-1.479362e-09	9.883149e-10	9.883149e-10
1.467799e-02	1.778279e-02	-1.785926e-10	2.973393e-10	2.973393e-10
1.778279e-02	2.154435e-02	-9.083646e-10	6.826696e-10	6.826696e-10
2.154435e-02	2.610157e-02	-9.844445e-10	4.476823e-10	4.476823e-10
2.610157e-02	3.162278e-02	-1.208606e-09	5.504453e-10	5.504453e-10
3.162278e-02	3.831187e-02	-2.038210e-09	5.758263e-10	5.758263e-10
3.831187e-02	4.641589e-02	-2.213920e-09	6.473537e-10	6.473537e-10
4.641589e-02	5.623413e-02	-2.448164e-09	6.470696e-10	6.470696e-10
5.623413e-02	6.812921e-02	-2.979265e-09	5.862420e-10	5.862420e-10
6.812921e-02	8.254042e-02	-3.867604e-09	6.688906e-10	6.688906e-10
8.254042e-02	1.000000e-01	-6.528897e-09	1.823004e-09	1.823004e-09
1.000000e-01	1.211528e-01	-1.004283e-08	3.862614e-09	3.862614e-09
1.211528e-01	1.467799e-01	-5.234092e-09	5.757706e-10	5.757706e-10
1.467799e-01	1.778279e-01	-7.135403e-09	6.023172e-10	6.023172e-10
1.778279e-01	2.154435e-01	-9.861855e-09	7.283597e-10	7.283597e-10
2.154435e-01	2.610157e-01	-1.102662e-08	9.789785e-10	9.789785e-10
2.610157e-01	3.162278e-01	-1.824030e-08	4.947630e-09	4.947630e-09
3.162278e-01	3.831187e-01	-1.648399e-08	1.338810e-09	1.338810e-09
3.831187e-01	4.641589e-01	-2.554715e-08	5.031489e-09	5.031489e-09
4.641589e-01	5.623413e-01	-3.440307e-08	7.650548e-09	7.650548e-09
5.623413e-01	6.812921e-01	-3.638409e-08	3.067136e-09	3.067136e-09
6.812921e-01	8.254042e-01	-3.908472e-07	3.469324e-07	3.469324e-07
8.254042e-01	1.000000e+00	-8.133729e-08	3.028135e-08	3.028135e-08
1.000000e+00	1.211528e+00	-6.490091e-08	4.145221e-09	4.145221e-09
1.211528e+00	1.467799e+00	-4.652774e-08	3.458185e-08	3.458185e-08
1.467799e+00	1.778279e+00	-8.776520e-08	2.857005e-09	2.857005e-09
1.778279e+00	2.154435e+00	-2.065901e-07	1.054959e-07	1.054959e-07
2.154435e+00	2.610157e+00	-1.364443e-07	2.217579e-08	2.217579e-08
2.610157e+00	3.162278e+00	2.560019e-05	2.429416e-05	2.429416e-05
3.162278e+00	3.831187e+00	-2.082022e-06	2.722688e-06	2.722688e-06
3.831187e+00	4.641589e+00	-3.735937e-07	3.478176e-07	3.478176e-07
4.641589e+00	5.623413e+00	-3.476132e-07	4.835399e-08	4.835399e-08
5.623413e+00	6.812921e+00	-3.635544e-07	1.726341e-07	1.726341e-07
6.812921e+00	8.254042e+00	7.911994e-05	7.995421e-05	7.995421e-05
8.254042e+00	1.000000e+01	2.802107e-07	1.126087e-06	1.126087e-06
1.000000e+01	1.211528e+01	-5.541867e-03	5.513398e-03	5.513398e-03
1.211528e+01	1.467799e+01	-1.556393e-04	1.441305e-04	1.441305e-04
1.467799e+01	1.778279e+01	-4.660844e-04	3.451035e-03	3.451035e-03
1.778279e+01	2.154435e+01	6.813989e-07	2.923632e-06	2.923632e-06
2.154435e+01	2.610157e+01	-1.793118e-05	6.438028e-05	6.438028e-05
2.610157e+01	3.162278e+01	-9.106920e-04	6.373662e-04	6.373662e-04
3.162278e+01	3.831187e+01	3.706580e-03	2.568968e-03	2.568968e-03
3.831187e+01	4.641589e+01	-1.972909e-04	5.534478e-04	5.534478e-04
4.641589e+01	5.623413e+01	-4.587869e-05	4.331801e-05	4.331801e-05
5.623413e+01	6.812921e+01	-2.392229e-07	1.777892e-10	1.777892e-10
6.812921e+01	8.254042e+01	-1.921261e-07	1.002969e-10	1.002969e-10
8.254042e+01	1.000000e+02	-1.511718e-07	6.401668e-11	6.401668e-11
1.000000e+02	1.211528e+02	-1.046178e-07	4.763356e-11	4.763356e-11
1.211528e+02	1.467799e+02	-9.607977e-08	2.962485e-11	2.962485e-11
1.467799e+02	1.778279e+02	-8.274739e-08	2.001784e-11	2.001784e-11
1.778279e+02	2.154435e+02	-5.675908e-08	1.374764e-11	1.374764e-11
2.154435e+02	2.610157e+02	-2.453974e-08	8.162880e-12	8.162880e-12
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH
Path=MCATNLOH
ScaledBy=3.99999804783477331e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.521322e-07	1.242333e-07	1.242333e-07
1.211528e-02	1.467799e-02	1.727097e-07	3.532946e-07	3.532946e-07
1.467799e-02	1.778279e-02	1.163976e-06	3.686142e-07	3.686142e-07
1.778279e-02	2.154435e-02	9.528299e-07	2.876077e-07	2.876077e-07
2.154435e-02	2.610157e-02	5.515882e-07	3.587319e-07	3.587319e-07
2.610157e-02	3.162278e-02	7.562572e-07	2.115238e-07	2.115238e-07
3.162278e-02	3.831187e-02	1.297948e-06	2.819159e-07	2.819159e-07
3.831187e-02	4.641589e-02	1.844181e-06	3.408599e-07	3.408599e-07
4.641589e-02	5.623413e-02	1.397841e-06	3.263343e-07	3.263343e-07
5.623413e-02	6.812921e-02	1.944922e-06	3.469987e-07	3.469987e-07
6.812921e-02	8.254042e-02	2.078680e-06	3.080254e-07	3.080254e-07
8.254042e-02	1.000000e-01	3.552660e-06	3.134320e-07	3.134320e-07
1.000000e-01	1.211528e-01	3.849063e-06	3.192838e-07	3.192838e-07
1.211528e-01	1.467799e-01	4.716819e-06	3.259146e-07	3.259146e-07
1.467799e-01	1.778279e-01	4.545079e-06	3.027788e-07	3.027788e-07
1.778279e-01	2.154435e-01	6.141553e-06	3.296340e-07	3.296340e-07
2.154435e-01	2.610157e-01	7.601248e-06	3.358283e-07	3.358283e-07
2.610157e-01	3.162278e-01	9.534923e-06	3.451399e-07	3.451399e-07
3.162278e-01	3.831187e-01	1.095179e-05	3.196583e-07	3.196583e-07
3.831187e-01	4.641589e-01	1.430025e-05	3.338140e-07	3.338140e-07
4.641589e-01	5.623413e-01	1.619745e-05	3.426735e-07	3.426735e-07
5.623413e-01	6.812921e-01	2.012868e-05	3.469506e-07	3.469506e-07
6.812921e-01	8.254042e-01	2.440516e-05	3.624408e-07	3.624408e-07
8.254042e-01	1.000000e+00	2.918017e-05	3.481543e-07	3.481543e-07
1.000000e+00	1.211528e+00	3.557227e-05	3.494859e-07	3.494859e-07
1.211528e+00	1.467799e+00	4.338743e-05	3.379265e-07	3.379265e-07
1.467799e+00	1.778279e+00	5.240296e-05	3.459220e-07	3.459220e-07
1.778279e+00	2.154435e+00	6.397976e-05	3.398954e-07	3.398954e-07
2.154435e+00	2.610157e+00	7.731242e-05	3.456626e-07	3.456626e-07
2.610157e+00	3.162278e+00	9.851321e-05	4.758422e-06	4.758422e-06
3.162278e+00	3.831187e+00	1.107376e-04	5.468761e-06	5.468761e-06
3.831187e+00	4.641589e+00	1.431643e-04	4.306183e-07	4.306183e-07
4.641589e+00	5.623413e+00	1.819567e-04	3.868081e-06	3.868081e-06
5.623413e+00	6.812921e+00	2.261137e-04	5.521155e-07	5.521155e-07
6.812921e+00	8.254042e+00	3.005630e-04	3.710111e-07	3.710111e-07
8.254042e+00	1.000000e+01	4.078246e-04	3.768551e-07	3.768551e-07
1.000000e+01	1.211528e+01	4.777202e-04	6.303201e-07	6.303201e-07
1.211528e+01	1.467799e+01	5.312142e-04	4.051603e-07	4.051603e-07
1.467799e+01	1.778279e+01	5.564001e-04	4.297907e-07	4.297907e-07
1.778279e+01	2.154435e+01	5.097949e-04	9.430895e-07	9.430895e-07
2.154435e+01	2.610157e+01	4.297809e-04	3.028838e-06	3.028838e-06
2.610157e+01	3.162278e+01	3.619703e-04	1.344961e-06	1.344961e-06
3.162278e+01	3.831187e+01	2.863392e-04	4.407984e-06	4.407984e-06
3.831187e+01	4.641589e+01	2.226399e-04	1.785484e-06	1.785484e-06
4.641589e+01	5.623413e+01	2.822595e-04	4.057789e-07	4.057789e-07
5.623413e+01	6.812921e+01	3.419992e-04	1.408131e-07	1.408131e-07
6.812921e+01	8.254042e+01	3.770170e-04	1.180700e-07	1.180700e-07
8.254042e+01	1.000000e+02	3.922645e-04	9.879284e-08	9.879284e-08
1.000000e+02	1.211528e+02	3.640982e-04	8.060310e-08	8.060310e-08
1.211528e+02	1.467799e+02	2.648483e-04	6.094872e-08	6.094872e-08
1.467799e+02	1.778279e+02	1.810527e-04	4.538717e-08	4.538717e-08
1.778279e+02	2.154435e+02	1.129654e-04	3.337597e-08	3.337597e-08
2.154435e+02	2.610157e+02	3.719072e-05	1.672731e-08	1.672731e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/eenunu-500/photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$k_T^\gamma$ [GeV]
YLabel=d$\sigma/$d$k_T^\gamma$ [pb/GeV]
LegendXPos=0.55
LegendYPos=0.925
LogX=1
XMin=1e-1
XMax=5e2
YMin=2e-5
YMax=8
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1YMin=0.9001
RatioPlot1YMax=1.5999
RatioPlot1YMajorTickMarks=20
RatioPlot1Reference=MCATNLO
RatioPlot1DrawOnly=MCATNLO NLO LOSHOWER
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot2=1
RatioPlot2Legend=1
RatioPlot2LegendOnly=MCATNLOS MCATNLOH
RatioPlot2LegendXPos=0.05
RatioPlot2LegendYPos=0.65
RatioPlot2YMin=-0.1999
RatioPlot2YMax=1.1999
RatioPlot2Reference=MCATNLO
RatioPlot2DrawOnly=MCATNLO MCATNLOS MCATNLOH
RatioPlot2YLabel=Decomposition
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999877304197960e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.502725e+01	2.925748e-03	2.925748e-03
1.211528e-02	1.467799e-02	1.269982e+01	2.443600e-03	2.443600e-03
1.467799e-02	1.778279e-02	1.080144e+01	2.047412e-03	2.047412e-03
1.778279e-02	2.154435e-02	9.191617e+00	1.715904e-03	1.715904e-03
2.154435e-02	2.610157e-02	7.810501e+00	1.437046e-03	1.437046e-03
2.610157e-02	3.162278e-02	6.596389e+00	1.199823e-03	1.199823e-03
3.162278e-02	3.831187e-02	5.549329e+00	9.998106e-04	9.998106e-04
3.831187e-02	4.641589e-02	4.656847e+00	8.321024e-04	8.321024e-04
4.641589e-02	5.623413e-02	3.899550e+00	6.917856e-04	6.917856e-04
5.623413e-02	6.812921e-02	3.261771e+00	5.748098e-04	5.748098e-04
6.812921e-02	8.254042e-02	2.726044e+00	4.774163e-04	4.774163e-04
8.254042e-02	1.000000e-01	2.272977e+00	3.960606e-04	3.960606e-04
1.000000e-01	1.211528e-01	1.899397e+00	3.289311e-04	3.289311e-04
1.211528e-01	1.467799e-01	1.585158e+00	2.730031e-04	2.730031e-04
1.467799e-01	1.778279e-01	1.321191e+00	2.264369e-04	2.264369e-04
1.778279e-01	2.154435e-01	1.102895e+00	1.879595e-04	1.879595e-04
2.154435e-01	2.610157e-01	9.207526e-01	1.560280e-04	1.560280e-04
2.610157e-01	3.162278e-01	7.675667e-01	1.294261e-04	1.294261e-04
3.162278e-01	3.831187e-01	6.379810e-01	1.072016e-04	1.072016e-04
3.831187e-01	4.641589e-01	5.302735e-01	8.879342e-05	8.879342e-05
4.641589e-01	5.623413e-01	4.399988e-01	7.348353e-05	7.348353e-05
5.623413e-01	6.812921e-01	3.649656e-01	6.080277e-05	6.080277e-05
6.812921e-01	8.254042e-01	3.020599e-01	5.025477e-05	5.025477e-05
8.254042e-01	1.000000e+00	2.501096e-01	4.154601e-05	4.154601e-05
1.000000e+00	1.211528e+00	2.073119e-01	3.436444e-05	3.436444e-05
1.211528e+00	1.467799e+00	1.718086e-01	2.842195e-05	2.842195e-05
1.467799e+00	1.778279e+00	1.424276e-01	2.351047e-05	2.351047e-05
1.778279e+00	2.154435e+00	1.181780e-01	1.945653e-05	1.945653e-05
2.154435e+00	2.610157e+00	9.790030e-02	1.608878e-05	1.608878e-05
2.610157e+00	3.162278e+00	8.108485e-02	1.330252e-05	1.330252e-05
3.162278e+00	3.831187e+00	6.738214e-02	1.101717e-05	1.101717e-05
3.831187e+00	4.641589e+00	5.624625e-02	9.144871e-06	9.144871e-06
4.641589e+00	5.623413e+00	4.679158e-02	7.577887e-06	7.577887e-06
5.623413e+00	6.812921e+00	3.903264e-02	6.287983e-06	6.287983e-06
6.812921e+00	8.254042e+00	3.282593e-02	5.238890e-06	5.238890e-06
8.254042e+00	1.000000e+01	2.766692e-02	4.369629e-06	4.369629e-06
1.000000e+01	1.211528e+01	2.283156e-02	3.606325e-06	3.606325e-06
1.211528e+01	1.467799e+01	1.864666e-02	2.960955e-06	2.960955e-06
1.467799e+01	1.778279e+01	1.569942e-02	2.468347e-06	2.468347e-06
1.778279e+01	2.154435e+01	1.319163e-02	2.055636e-06	2.055636e-06
2.154435e+01	2.610157e+01	1.127184e-02	1.726348e-06	1.726348e-06
2.610157e+01	3.162278e+01	9.683535e-03	1.453720e-06	1.453720e-06
3.162278e+01	3.831187e+01	8.409207e-03	1.230765e-06	1.230765e-06
3.831187e+01	4.641589e+01	7.450417e-03	1.052498e-06	1.052498e-06
4.641589e+01	5.623413e+01	6.459784e-03	8.903756e-07	8.903756e-07
5.623413e+01	6.812921e+01	5.487525e-03	7.455652e-07	7.455652e-07
6.812921e+01	8.254042e+01	4.874454e-03	6.384014e-07	6.384014e-07
8.254042e+01	1.000000e+02	4.328121e-03	5.465298e-07	5.465298e-07
1.000000e+02	1.211528e+02	4.363463e-03	4.985547e-07	4.985547e-07
1.211528e+02	1.467799e+02	3.329496e-03	3.956585e-07	3.956585e-07
1.467799e+02	1.778279e+02	2.773691e-03	3.280902e-07	3.280902e-07
1.778279e+02	2.154435e+02	2.543516e-03	2.854396e-07	2.854396e-07
2.154435e+02	2.610157e+02	2.643827e-03	2.643915e-07	2.643915e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999952000005777e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.988588e+00	9.712589e-04	9.712589e-04
1.211528e-02	1.467799e-02	4.215951e+00	8.112008e-04	8.112008e-04
1.467799e-02	1.778279e-02	3.585748e+00	6.796777e-04	6.796777e-04
1.778279e-02	2.154435e-02	3.051335e+00	5.696278e-04	5.696278e-04
2.154435e-02	2.610157e-02	2.592848e+00	4.770552e-04	4.770552e-04
2.610157e-02	3.162278e-02	2.189799e+00	3.983046e-04	3.983046e-04
3.162278e-02	3.831187e-02	1.842207e+00	3.319066e-04	3.319066e-04
3.831187e-02	4.641589e-02	1.545930e+00	2.762326e-04	2.762326e-04
4.641589e-02	5.623413e-02	1.294531e+00	2.296517e-04	2.296517e-04
5.623413e-02	6.812921e-02	1.082808e+00	1.908193e-04	1.908193e-04
6.812921e-02	8.254042e-02	9.049629e-01	1.584876e-04	1.584876e-04
8.254042e-02	1.000000e-01	7.545588e-01	1.314800e-04	1.314800e-04
1.000000e-01	1.211528e-01	6.305416e-01	1.091951e-04	1.091951e-04
1.211528e-01	1.467799e-01	5.262238e-01	9.062867e-05	9.062867e-05
1.467799e-01	1.778279e-01	4.385951e-01	7.517011e-05	7.517011e-05
1.778279e-01	2.154435e-01	3.661274e-01	6.239680e-05	6.239680e-05
2.154435e-01	2.610157e-01	3.056616e-01	5.179652e-05	5.179652e-05
2.610157e-01	3.162278e-01	2.548086e-01	4.296552e-05	4.296552e-05
3.162278e-01	3.831187e-01	2.117901e-01	3.558766e-05	3.558766e-05
3.831187e-01	4.641589e-01	1.760345e-01	2.947669e-05	2.947669e-05
4.641589e-01	5.623413e-01	1.460661e-01	2.439428e-05	2.439428e-05
5.623413e-01	6.812921e-01	1.211574e-01	2.018466e-05	2.018466e-05
6.812921e-01	8.254042e-01	1.002746e-01	1.668305e-05	1.668305e-05
8.254042e-01	1.000000e+00	8.302869e-02	1.379200e-05	1.379200e-05
1.000000e+00	1.211528e+00	6.882120e-02	1.140794e-05	1.140794e-05
1.211528e+00	1.467799e+00	5.703521e-02	9.435219e-06	9.435219e-06
1.467799e+00	1.778279e+00	4.728156e-02	7.804754e-06	7.804754e-06
1.778279e+00	2.154435e+00	3.923146e-02	6.458972e-06	6.458972e-06
2.154435e+00	2.610157e+00	3.249990e-02	5.340984e-06	5.340984e-06
2.610157e+00	3.162278e+00	2.691769e-02	4.416028e-06	4.416028e-06
3.162278e+00	3.831187e+00	2.236880e-02	3.657362e-06	3.657362e-06
3.831187e+00	4.641589e+00	1.867203e-02	3.035817e-06	3.035817e-06
4.641589e+00	5.623413e+00	1.553336e-02	2.515626e-06	2.515626e-06
5.623413e+00	6.812921e+00	1.295763e-02	2.087418e-06	2.087418e-06
6.812921e+00	8.254042e+00	1.089720e-02	1.739151e-06	1.739151e-06
8.254042e+00	1.000000e+01	9.184568e-03	1.450583e-06	1.450583e-06
1.000000e+01	1.211528e+01	7.579375e-03	1.197189e-06	1.197189e-06
1.211528e+01	1.467799e+01	6.190115e-03	9.829462e-07	9.829462e-07
1.467799e+01	1.778279e+01	5.211727e-03	8.194153e-07	8.194153e-07
1.778279e+01	2.154435e+01	4.379218e-03	6.824082e-07	6.824082e-07
2.154435e+01	2.610157e+01	3.741904e-03	5.730947e-07	5.730947e-07
2.610157e+01	3.162278e+01	3.214636e-03	4.825907e-07	4.825907e-07
3.162278e+01	3.831187e+01	2.791598e-03	4.085761e-07	4.085761e-07
3.831187e+01	4.641589e+01	2.473310e-03	3.493969e-07	3.493969e-07
4.641589e+01	5.623413e+01	2.144450e-03	2.955774e-07	2.955774e-07
5.623413e+01	6.812921e+01	1.821690e-03	2.475048e-07	2.475048e-07
6.812921e+01	8.254042e+01	1.618169e-03	2.119297e-07	2.119297e-07
8.254042e+01	1.000000e+02	1.436803e-03	1.814312e-07	1.814312e-07
1.000000e+02	1.211528e+02	1.448536e-03	1.655049e-07	1.655049e-07
1.211528e+02	1.467799e+02	1.105290e-03	1.313465e-07	1.313465e-07
1.467799e+02	1.778279e+02	9.207801e-04	1.089159e-07	1.089159e-07
1.778279e+02	2.154435e+02	8.443694e-04	9.475722e-08	9.475722e-08
2.154435e+02	2.610157e+02	8.776693e-04	8.776987e-08	8.776987e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999881354042909e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	8.912858e+00	2.453318e-03	2.453318e-03
1.211528e-02	1.467799e-02	7.519914e+00	2.045859e-03	2.045859e-03
1.467799e-02	1.778279e-02	6.394753e+00	1.713748e-03	1.713748e-03
1.778279e-02	2.154435e-02	5.436032e+00	1.435507e-03	1.435507e-03
2.154435e-02	2.610157e-02	4.615897e+00	1.201636e-03	1.201636e-03
2.610157e-02	3.162278e-02	3.912209e+00	1.005071e-03	1.005071e-03
3.162278e-02	3.831187e-02	3.311265e+00	8.400689e-04	8.400689e-04
3.831187e-02	4.641589e-02	2.800245e+00	7.018711e-04	7.018711e-04
4.641589e-02	5.623413e-02	2.362514e+00	5.857215e-04	5.857215e-04
5.623413e-02	6.812921e-02	1.991953e+00	4.886079e-04	4.886079e-04
6.812921e-02	8.254042e-02	1.679343e+00	4.075866e-04	4.075866e-04
8.254042e-02	1.000000e-01	1.411932e+00	3.395208e-04	3.395208e-04
1.000000e-01	1.211528e-01	1.185924e+00	2.827241e-04	2.827241e-04
1.211528e-01	1.467799e-01	9.950564e-01	2.352718e-04	2.352718e-04
1.467799e-01	1.778279e-01	8.344000e-01	1.957420e-04	1.957420e-04
1.778279e-01	2.154435e-01	6.988484e-01	1.627375e-04	1.627375e-04
2.154435e-01	2.610157e-01	5.852687e-01	1.352875e-04	1.352875e-04
2.610157e-01	3.162278e-01	4.900458e-01	1.124819e-04	1.124819e-04
3.162278e-01	3.831187e-01	4.082424e-01	9.327024e-05	9.327024e-05
3.831187e-01	4.641589e-01	3.400849e-01	7.733946e-05	7.733946e-05
4.641589e-01	5.623413e-01	2.826403e-01	6.405692e-05	6.405692e-05
5.623413e-01	6.812921e-01	2.346136e-01	5.302352e-05	5.302352e-05
6.812921e-01	8.254042e-01	1.943247e-01	4.384093e-05	4.384093e-05
8.254042e-01	1.000000e+00	1.608472e-01	3.623251e-05	3.623251e-05
1.000000e+00	1.211528e+00	1.334262e-01	2.998062e-05	2.998062e-05
1.211528e+00	1.467799e+00	1.106743e-01	2.480714e-05	2.480714e-05
1.467799e+00	1.778279e+00	9.165521e-02	2.051010e-05	2.051010e-05
1.778279e+00	2.154435e+00	7.585175e-02	1.695271e-05	1.695271e-05
2.154435e+00	2.610157e+00	6.270654e-02	1.400224e-05	1.400224e-05
2.610157e+00	3.162278e+00	5.179289e-02	1.156107e-05	1.156107e-05
3.162278e+00	3.831187e+00	4.279119e-02	9.547744e-06	9.547744e-06
3.831187e+00	4.641589e+00	3.527167e-02	7.874693e-06	7.874693e-06
4.641589e+00	5.623413e+00	2.909731e-02	6.498331e-06	6.498331e-06
5.623413e+00	6.812921e+00	2.398409e-02	5.359944e-06	5.359944e-06
6.812921e+00	8.254042e+00	1.972525e-02	4.416190e-06	4.416190e-06
8.254042e+00	1.000000e+01	1.618327e-02	3.634406e-06	3.634406e-06
1.000000e+01	1.211528e+01	1.328870e-02	2.992518e-06	2.992518e-06
1.211528e+01	1.467799e+01	1.090139e-02	2.462328e-06	2.462328e-06
1.467799e+01	1.778279e+01	8.951704e-03	2.027240e-06	2.027240e-06
1.778279e+01	2.154435e+01	7.348459e-03	1.668504e-06	1.668504e-06
2.154435e+01	2.610157e+01	6.042636e-03	1.374600e-06	1.374600e-06
2.610157e+01	3.162278e+01	4.964343e-03	1.131993e-06	1.131993e-06
3.162278e+01	3.831187e+01	4.073273e-03	9.315844e-07	9.315844e-07
3.831187e+01	4.641589e+01	3.334395e-03	7.657594e-07	7.657594e-07
4.641589e+01	5.623413e+01	2.723415e-03	6.287629e-07	6.287629e-07
5.623413e+01	6.812921e+01	2.205521e-03	5.140555e-07	5.140555e-07
6.812921e+01	8.254042e+01	1.743595e-03	4.153282e-07	4.153282e-07
8.254042e+01	1.000000e+02	5.678828e-04	2.154242e-07	2.154242e-07
1.000000e+02	1.211528e+02	4.335311e-06	1.671951e-08	1.671951e-08
1.211528e+02	1.467799e+02	-4.100128e-10	1.808437e-09	1.808437e-09
1.467799e+02	1.778279e+02	-1.084446e-07	6.483922e-11	6.483922e-11
1.778279e+02	2.154435e+02	-1.532269e-07	2.821037e-11	2.821037e-11
2.154435e+02	2.610157e+02	-1.724203e-07	2.151573e-11	2.151573e-11
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999874346369713e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.556049e+00	3.872630e-03	3.872630e-03
1.211528e-02	1.467799e-02	3.849620e+00	3.013494e-03	3.013494e-03
1.467799e-02	1.778279e-02	3.263115e+00	2.614987e-03	2.614987e-03
1.778279e-02	2.154435e-02	2.767482e+00	2.228338e-03	2.228338e-03
2.154435e-02	2.610157e-02	2.343782e+00	1.864754e-03	1.864754e-03
2.610157e-02	3.162278e-02	1.981383e+00	1.502757e-03	1.502757e-03
3.162278e-02	3.831187e-02	1.663838e+00	1.308389e-03	1.308389e-03
3.831187e-02	4.641589e-02	1.398998e+00	9.967498e-04	9.967498e-04
4.641589e-02	5.623413e-02	1.172663e+00	8.427533e-04	8.427533e-04
5.623413e-02	6.812921e-02	9.830930e-01	7.147635e-04	7.147635e-04
6.812921e-02	8.254042e-02	8.212163e-01	6.113148e-04	6.113148e-04
8.254042e-02	1.000000e-01	6.867313e-01	5.433708e-04	5.433708e-04
1.000000e-01	1.211528e-01	5.733700e-01	4.472394e-04	4.472394e-04
1.211528e-01	1.467799e-01	4.790085e-01	3.375004e-04	3.375004e-04
1.467799e-01	1.778279e-01	3.990415e-01	2.922331e-04	2.922331e-04
1.778279e-01	2.154435e-01	3.325963e-01	2.291399e-04	2.291399e-04
2.154435e-01	2.610157e-01	2.764468e-01	2.031931e-04	2.031931e-04
2.610157e-01	3.162278e-01	2.299003e-01	1.631766e-04	1.631766e-04
3.162278e-01	3.831187e-01	1.905534e-01	1.444748e-04	1.444748e-04
3.831187e-01	4.641589e-01	1.586205e-01	1.127136e-04	1.127136e-04
4.641589e-01	5.623413e-01	1.312891e-01	9.498811e-05	9.498811e-05
5.623413e-01	6.812921e-01	1.089314e-01	7.607956e-05	7.607956e-05
6.812921e-01	8.254042e-01	9.012553e-02	6.334591e-05	6.334591e-05
8.254042e-01	1.000000e+00	7.458982e-02	5.134153e-05	5.134153e-05
1.000000e+00	1.211528e+00	6.153583e-02	4.333928e-05	4.333928e-05
1.211528e+00	1.467799e+00	5.083162e-02	3.498093e-05	3.498093e-05
1.467799e+00	1.778279e+00	4.189168e-02	2.953252e-05	2.953252e-05
1.778279e+00	2.154435e+00	3.447963e-02	2.522200e-05	2.522200e-05
2.154435e+00	2.610157e+00	2.841664e-02	1.979885e-05	1.979885e-05
2.610157e+00	3.162278e+00	2.335303e-02	1.630005e-05	1.630005e-05
3.162278e+00	3.831187e+00	1.921048e-02	1.347543e-05	1.347543e-05
3.831187e+00	4.641589e+00	1.574635e-02	1.128829e-05	1.128829e-05
4.641589e+00	5.623413e+00	1.292702e-02	9.469539e-06	9.469539e-06
5.623413e+00	6.812921e+00	1.060393e-02	7.562542e-06	7.562542e-06
6.812921e+00	8.254042e+00	8.670778e-03	6.281874e-06	6.281874e-06
8.254042e+00	1.000000e+01	7.085508e-03	5.271104e-06	5.271104e-06
1.000000e+01	1.211528e+01	5.791030e-03	4.315595e-06	4.315595e-06
1.211528e+01	1.467799e+01	4.724944e-03	3.599953e-06	3.599953e-06
1.467799e+01	1.778279e+01	3.854535e-03	2.943442e-06	2.943442e-06
1.778279e+01	2.154435e+01	3.136720e-03	2.290661e-06	2.290661e-06
2.154435e+01	2.610157e+01	2.553546e-03	1.946074e-06	1.946074e-06
2.610157e+01	3.162278e+01	2.073152e-03	1.714866e-06	1.714866e-06
3.162278e+01	3.831187e+01	1.687542e-03	1.260413e-06	1.260413e-06
3.831187e+01	4.641589e+01	1.365810e-03	1.097453e-06	1.097453e-06
4.641589e+01	5.623413e+01	1.110216e-03	8.855492e-07	8.855492e-07
5.623413e+01	6.812921e+01	9.000015e-04	7.033428e-07	7.033428e-07
6.812921e+01	8.254042e+01	7.337975e-04	6.068142e-07	6.068142e-07
8.254042e+01	1.000000e+02	6.616247e-04	3.418674e-07	3.418674e-07
1.000000e+02	1.211528e+02	5.773122e-04	1.234836e-07	1.234836e-07
1.211528e+02	1.467799e+02	4.721767e-04	8.478025e-08	8.478025e-08
1.467799e+02	1.778279e+02	3.914127e-04	6.759298e-08	6.759298e-08
1.778279e+02	2.154435e+02	3.469499e-04	5.497360e-08	5.497360e-08
2.154435e+02	2.610157e+02	2.768868e-04	3.951569e-08	3.951569e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=2.11460857386231136e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-02	1.467799e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.154435e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-02	2.610157e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.831187e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-02	4.641589e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-02	5.623413e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-02	6.812921e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-02	8.254042e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.211528e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-01	1.467799e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-01	1.778279e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-01	2.154435e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-01	2.610157e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.831187e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-01	4.641589e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-01	5.623413e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-01	6.812921e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-01	8.254042e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.211528e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+00	1.467799e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+00	1.778279e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+00	2.154435e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+00	2.610157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.831187e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+00	4.641589e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+00	5.623413e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+00	6.812921e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+00	8.254042e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.211528e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+01	1.467799e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+01	1.778279e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+01	2.154435e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+01	2.610157e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.831187e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+01	4.641589e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+01	5.623413e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+01	6.812921e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+01	8.254042e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.211528e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+02	1.467799e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+02	1.778279e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+02	2.154435e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=3.84615207100673662e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.670549e-02	9.735554e-05	9.735554e-05
1.211528e-02	1.467799e-02	1.620752e-02	8.712211e-05	8.712211e-05
1.467799e-02	1.778279e-02	1.580326e-02	7.815581e-05	7.815581e-05
1.778279e-02	2.154435e-02	1.534129e-02	6.996140e-05	6.996140e-05
2.154435e-02	2.610157e-02	1.499554e-02	6.284045e-05	6.284045e-05
2.610157e-02	3.162278e-02	1.465265e-02	5.643306e-05	5.643306e-05
3.162278e-02	3.831187e-02	1.429079e-02	5.063401e-05	5.063401e-05
3.831187e-02	4.641589e-02	1.394334e-02	4.543896e-05	4.543896e-05
4.641589e-02	5.623413e-02	1.368851e-02	4.090293e-05	4.090293e-05
5.623413e-02	6.812921e-02	1.339202e-02	3.675632e-05	3.675632e-05
6.812921e-02	8.254042e-02	1.325015e-02	3.321633e-05	3.321633e-05
8.254042e-02	1.000000e-01	1.310528e-02	3.001223e-05	3.001223e-05
1.000000e-01	1.211528e-01	1.296165e-02	2.711669e-05	2.711669e-05
1.211528e-01	1.467799e-01	1.285836e-02	2.453772e-05	2.453772e-05
1.467799e-01	1.778279e-01	1.276710e-02	2.221369e-05	2.221369e-05
1.778279e-01	2.154435e-01	1.268427e-02	2.011591e-05	2.011591e-05
2.154435e-01	2.610157e-01	1.247699e-02	1.812576e-05	1.812576e-05
2.610157e-01	3.162278e-01	1.222194e-02	1.629837e-05	1.629837e-05
3.162278e-01	3.831187e-01	1.187544e-02	1.459594e-05	1.459594e-05
3.831187e-01	4.641589e-01	1.136414e-02	1.297207e-05	1.297207e-05
4.641589e-01	5.623413e-01	1.075057e-02	1.146277e-05	1.146277e-05
5.623413e-01	6.812921e-01	1.013755e-02	1.011285e-05	1.011285e-05
6.812921e-01	8.254042e-01	9.461981e-03	8.876294e-06	8.876294e-06
8.254042e-01	1.000000e+00	8.745583e-03	7.752973e-06	7.752973e-06
1.000000e+00	1.211528e+00	8.111801e-03	6.783685e-06	6.783685e-06
1.211528e+00	1.467799e+00	7.957057e-03	6.104038e-06	6.104038e-06
1.467799e+00	1.778279e+00	7.247642e-03	5.292638e-06	5.292638e-06
1.778279e+00	2.154435e+00	6.609766e-03	4.591978e-06	4.591978e-06
2.154435e+00	2.610157e+00	6.159437e-03	4.027276e-06	4.027276e-06
2.610157e+00	3.162278e+00	5.896260e-03	3.579824e-06	3.579824e-06
3.162278e+00	3.831187e+00	5.397621e-03	3.111778e-06	3.111778e-06
3.831187e+00	4.641589e+00	5.237773e-03	2.784926e-06	2.784926e-06
4.641589e+00	5.623413e+00	4.950179e-03	2.459713e-06	2.459713e-06
5.623413e+00	6.812921e+00	5.212970e-03	2.293240e-06	2.293240e-06
6.812921e+00	8.254042e+00	5.149275e-03	2.070682e-06	2.070682e-06
8.254042e+00	1.000000e+01	5.054121e-03	1.863788e-06	1.863788e-06
1.000000e+01	1.211528e+01	5.035593e-03	1.690176e-06	1.690176e-06
1.211528e+01	1.467799e+01	4.717931e-03	1.486335e-06	1.486335e-06
1.467799e+01	1.778279e+01	4.657543e-03	1.341690e-06	1.341690e-06
1.778279e+01	2.154435e+01	4.034377e-03	1.134475e-06	1.134475e-06
2.154435e+01	2.610157e+01	4.186550e-03	1.049950e-06	1.049950e-06
2.610157e+01	3.162278e+01	3.672881e-03	8.934638e-07	8.934638e-07
3.162278e+01	3.831187e+01	3.500241e-03	7.924214e-07	7.924214e-07
3.831187e+01	4.641589e+01	3.716464e-03	7.418316e-07	7.418316e-07
4.641589e+01	5.623413e+01	3.721617e-03	6.744343e-07	6.744343e-07
5.623413e+01	6.812921e+01	3.957651e-03	6.318672e-07	6.318672e-07
6.812921e+01	8.254042e+01	2.873972e-03	4.891947e-07	4.891947e-07
8.254042e+01	1.000000e+02	2.681351e-03	4.292897e-07	4.292897e-07
1.000000e+02	1.211528e+02	2.911188e-03	4.063889e-07	4.063889e-07
1.211528e+02	1.467799e+02	3.005092e-03	3.751197e-07	3.751197e-07
1.467799e+02	1.778279e+02	3.374955e-03	3.611667e-07	3.611667e-07
1.778279e+02	2.154435e+02	4.124387e-03	3.627324e-07	3.627324e-07
2.154435e+02	2.610157e+02	4.906807e-03	3.594514e-07	3.594514e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=2.01522517937847392e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-02	1.467799e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.154435e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-02	2.610157e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.831187e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-02	4.641589e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-02	5.623413e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-02	6.812921e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-02	8.254042e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.211528e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-01	1.467799e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-01	1.778279e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-01	2.154435e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-01	2.610157e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.831187e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-01	4.641589e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-01	5.623413e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-01	6.812921e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-01	8.254042e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.211528e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+00	1.467799e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+00	1.778279e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+00	2.154435e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+00	2.610157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.831187e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+00	4.641589e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+00	5.623413e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+00	6.812921e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+00	8.254042e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.211528e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+01	1.467799e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+01	1.778279e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+01	2.154435e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+01	2.610157e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.831187e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+01	4.641589e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+01	5.623413e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+01	6.812921e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+01	8.254042e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.211528e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+02	1.467799e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+02	1.778279e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+02	2.154435e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=1.91240688591552024e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.286805e+01	4.789319e-01	4.789319e-01
1.211528e-02	1.467799e-02	1.022402e+01	3.105498e-01	3.105498e-01
1.467799e-02	1.778279e-02	8.577061e+00	2.416895e-01	2.416895e-01
1.778279e-02	2.154435e-02	6.867260e+00	1.908621e-01	1.908621e-01
2.154435e-02	2.610157e-02	5.653872e+00	1.252039e-01	1.252039e-01
2.610157e-02	3.162278e-02	4.697557e+00	1.040683e-01	1.040683e-01
3.162278e-02	3.831187e-02	3.778873e+00	6.298649e-02	6.298649e-02
3.831187e-02	4.641589e-02	3.098455e+00	4.572980e-02	4.572980e-02
4.641589e-02	5.623413e-02	2.477096e+00	2.906154e-02	2.906154e-02
5.623413e-02	6.812921e-02	2.023271e+00	2.224100e-02	2.224100e-02
6.812921e-02	8.254042e-02	1.650170e+00	1.767442e-02	1.767442e-02
8.254042e-02	1.000000e-01	1.357625e+00	1.706961e-02	1.706961e-02
1.000000e-01	1.211528e-01	1.099436e+00	8.437036e-03	8.437036e-03
1.211528e-01	1.467799e-01	8.965037e-01	5.881045e-03	5.881045e-03
1.467799e-01	1.778279e-01	7.310059e-01	4.978181e-03	4.978181e-03
1.778279e-01	2.154435e-01	5.950446e-01	3.511850e-03	3.511850e-03
2.154435e-01	2.610157e-01	4.855331e-01	2.578492e-03	2.578492e-03
2.610157e-01	3.162278e-01	3.968603e-01	1.999031e-03	1.999031e-03
3.162278e-01	3.831187e-01	3.230389e-01	1.571735e-03	1.571735e-03
3.831187e-01	4.641589e-01	2.626587e-01	1.129910e-03	1.129910e-03
4.641589e-01	5.623413e-01	2.138031e-01	8.246999e-04	8.246999e-04
5.623413e-01	6.812921e-01	1.735360e-01	6.005696e-04	6.005696e-04
6.812921e-01	8.254042e-01	1.414274e-01	4.793653e-04	4.793653e-04
8.254042e-01	1.000000e+00	1.149801e-01	3.529009e-04	3.529009e-04
1.000000e+00	1.211528e+00	9.340730e-02	2.462557e-04	2.462557e-04
1.211528e+00	1.467799e+00	7.588658e-02	1.889440e-04	1.889440e-04
1.467799e+00	1.778279e+00	6.153913e-02	1.378126e-04	1.378126e-04
1.778279e+00	2.154435e+00	5.020016e-02	1.037495e-04	1.037495e-04
2.154435e+00	2.610157e+00	4.074563e-02	7.870011e-05	7.870011e-05
2.610157e+00	3.162278e+00	3.305745e-02	5.833118e-05	5.833118e-05
3.162278e+00	3.831187e+00	2.684826e-02	4.431738e-05	4.431738e-05
3.831187e+00	4.641589e+00	2.180418e-02	3.287349e-05	3.287349e-05
4.641589e+00	5.623413e+00	1.770599e-02	2.481619e-05	2.481619e-05
5.623413e+00	6.812921e+00	1.436334e-02	1.686705e-05	1.686705e-05
6.812921e+00	8.254042e+00	1.164317e-02	1.213349e-05	1.213349e-05
8.254042e+00	1.000000e+01	9.451779e-03	9.057955e-06	9.057955e-06
1.000000e+01	1.211528e+01	7.654415e-03	6.175363e-06	6.175363e-06
1.211528e+01	1.467799e+01	6.199273e-03	4.674755e-06	4.674755e-06
1.467799e+01	1.778279e+01	5.022861e-03	3.353278e-06	3.353278e-06
1.778279e+01	2.154435e+01	4.068602e-03	2.590455e-06	2.590455e-06
2.154435e+01	2.610157e+01	3.293201e-03	1.830864e-06	1.830864e-06
2.610157e+01	3.162278e+01	2.662670e-03	1.376532e-06	1.376532e-06
3.162278e+01	3.831187e+01	2.155106e-03	1.012997e-06	1.012997e-06
3.831187e+01	4.641589e+01	1.742960e-03	7.167634e-07	7.167634e-07
4.641589e+01	5.623413e+01	1.408312e-03	5.086342e-07	5.086342e-07
5.623413e+01	6.812921e+01	1.138090e-03	3.547785e-07	3.547785e-07
6.812921e+01	8.254042e+01	9.199221e-04	2.895923e-07	2.895923e-07
8.254042e+01	1.000000e+02	7.439274e-04	2.116491e-07	2.116491e-07
1.000000e+02	1.211528e+02	6.028015e-04	1.445820e-07	1.445820e-07
1.211528e+02	1.467799e+02	4.909350e-04	1.042267e-07	1.042267e-07
1.467799e+02	1.778279e+02	4.066842e-04	7.168808e-08	7.168808e-08
1.778279e+02	2.154435e+02	3.599499e-04	5.189257e-08	5.189257e-08
2.154435e+02	2.610157e+02	2.866805e-04	3.333893e-08	3.333893e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.99999902472057024e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-02	1.467799e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.154435e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-02	2.610157e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.831187e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-02	4.641589e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-02	5.623413e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-02	6.812921e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-02	8.254042e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.211528e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-01	1.467799e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-01	1.778279e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-01	2.154435e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-01	2.610157e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.831187e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-01	4.641589e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-01	5.623413e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-01	6.812921e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-01	8.254042e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.211528e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+00	1.467799e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+00	1.778279e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+00	2.154435e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+00	2.610157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.831187e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+00	4.641589e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+00	5.623413e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+00	6.812921e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+00	8.254042e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.211528e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+01	1.467799e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+01	1.778279e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+01	2.154435e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+01	2.610157e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.831187e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+01	4.641589e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+01	5.623413e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+01	6.812921e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+01	8.254042e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.211528e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+02	1.467799e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+02	1.778279e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+02	2.154435e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.99999929200025053e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-02	1.467799e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.154435e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-02	2.610157e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.831187e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-02	4.641589e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-02	5.623413e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-02	6.812921e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-02	8.254042e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.211528e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-01	1.467799e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-01	1.778279e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-01	2.154435e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-01	2.610157e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.831187e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-01	4.641589e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-01	5.623413e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-01	6.812921e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-01	8.254042e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.211528e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+00	1.467799e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+00	1.778279e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+00	2.154435e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+00	2.610157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.831187e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+00	4.641589e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+00	5.623413e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+00	6.812921e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+00	8.254042e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.211528e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+01	1.467799e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+01	1.778279e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+01	2.154435e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+01	2.610157e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.831187e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+01	4.641589e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+01	5.623413e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+01	6.812921e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+01	8.254042e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.211528e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+02	1.467799e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+02	1.778279e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+02	2.154435e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=1.99999937237524515e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-02	1.467799e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.154435e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-02	2.610157e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.831187e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-02	4.641589e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-02	5.623413e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-02	6.812921e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-02	8.254042e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.211528e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-01	1.467799e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-01	1.778279e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-01	2.154435e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-01	2.610157e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.831187e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-01	4.641589e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-01	5.623413e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-01	6.812921e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-01	8.254042e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.211528e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+00	1.467799e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+00	1.778279e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+00	2.154435e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+00	2.610157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.831187e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+00	4.641589e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+00	5.623413e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+00	6.812921e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+00	8.254042e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.211528e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+01	1.467799e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+01	1.778279e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+01	2.154435e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+01	2.610157e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.831187e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+01	4.641589e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+01	5.623413e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+01	6.812921e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+01	8.254042e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.211528e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+02	1.467799e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+02	1.778279e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+02	2.154435e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.99999931450232184e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-02	1.467799e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-02	1.778279e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-02	2.154435e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-02	2.610157e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-02	3.162278e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-02	3.831187e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-02	4.641589e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-02	5.623413e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-02	6.812921e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-02	8.254042e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.211528e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e-01	1.467799e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e-01	1.778279e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e-01	2.154435e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e-01	2.610157e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e-01	3.162278e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-01	3.831187e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e-01	4.641589e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e-01	5.623413e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e-01	6.812921e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e-01	8.254042e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	1.211528e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+00	1.467799e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+00	1.778279e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+00	2.154435e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+00	2.610157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+00	3.162278e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+00	3.831187e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+00	4.641589e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+00	5.623413e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+00	6.812921e+00	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+00	8.254042e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.211528e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+01	1.467799e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+01	1.778279e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+01	2.154435e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+01	2.610157e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.831187e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+01	4.641589e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+01	5.623413e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+01	6.812921e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+01	8.254042e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.211528e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.211528e+02	1.467799e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.467799e+02	1.778279e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.778279e+02	2.154435e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.99999939498358462e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.704994e-03	2.650563e-05	2.650563e-05
1.211528e-02	1.467799e-02	6.971277e-03	2.661956e-05	2.661956e-05
1.467799e-02	1.778279e-02	8.440966e-03	2.661177e-05	2.661177e-05
1.778279e-02	2.154435e-02	1.027548e-02	2.667544e-05	2.667544e-05
2.154435e-02	2.610157e-02	1.264364e-02	2.688317e-05	2.688317e-05
2.610157e-02	3.162278e-02	1.546766e-02	2.701405e-05	2.701405e-05
3.162278e-02	3.831187e-02	1.917373e-02	2.732525e-05	2.732525e-05
3.831187e-02	4.641589e-02	2.392221e-02	2.772968e-05	2.772968e-05
4.641589e-02	5.623413e-02	3.048010e-02	2.843713e-05	2.843713e-05
5.623413e-02	6.812921e-02	3.949154e-02	2.940782e-05	2.940782e-05
6.812921e-02	8.254042e-02	5.443922e-02	3.136896e-05	3.136896e-05
8.254042e-02	1.000000e-01	1.078788e-01	4.011858e-05	4.011858e-05
1.000000e-01	1.211528e-01	1.068985e+00	1.147351e-04	1.147351e-04
1.211528e-01	1.467799e-01	8.833126e-01	9.475496e-05	9.475496e-05
1.467799e-01	1.778279e-01	7.324749e-01	7.839241e-05	7.839241e-05
1.778279e-01	2.154435e-01	6.074028e-01	6.485580e-05	6.485580e-05
2.154435e-01	2.610157e-01	5.024818e-01	5.359257e-05	5.359257e-05
2.610157e-01	3.162278e-01	4.157734e-01	4.429000e-05	4.429000e-05
3.162278e-01	3.831187e-01	3.443909e-01	3.662156e-05	3.662156e-05
3.831187e-01	4.641589e-01	2.850274e-01	3.026826e-05	3.026826e-05
4.641589e-01	5.623413e-01	2.355979e-01	2.500135e-05	2.500135e-05
5.623413e-01	6.812921e-01	1.945834e-01	2.064257e-05	2.064257e-05
6.812921e-01	8.254042e-01	1.606449e-01	1.704032e-05	1.704032e-05
8.254042e-01	1.000000e+00	1.324607e-01	1.405793e-05	1.405793e-05
1.000000e+00	1.211528e+00	1.092557e-01	1.159932e-05	1.159932e-05
1.211528e+00	1.467799e+00	9.000468e-02	9.564831e-06	9.564831e-06
1.467799e+00	1.778279e+00	7.416961e-02	7.888431e-06	7.888431e-06
1.778279e+00	2.154435e+00	6.103811e-02	6.501461e-06	6.501461e-06
2.154435e+00	2.610157e+00	5.020017e-02	5.356697e-06	5.356697e-06
2.610157e+00	3.162278e+00	4.123448e-02	4.410701e-06	4.410701e-06
3.162278e+00	3.831187e+00	3.384215e-02	3.630278e-06	3.630278e-06
3.831187e+00	4.641589e+00	2.772137e-02	2.985049e-06	2.985049e-06
4.641589e+00	5.623413e+00	2.271820e-02	2.455074e-06	2.455074e-06
5.623413e+00	6.812921e+00	1.859586e-02	2.017990e-06	2.017990e-06
6.812921e+00	8.254042e+00	1.519824e-02	1.657452e-06	1.657452e-06
8.254042e+00	1.000000e+01	1.242967e-02	1.361781e-06	1.361781e-06
1.000000e+01	1.211528e+01	1.017224e-02	1.119228e-06	1.119228e-06
1.211528e+01	1.467799e+01	8.319377e-03	9.195814e-07	9.195814e-07
1.467799e+01	1.778279e+01	6.793030e-03	7.549348e-07	7.549348e-07
1.778279e+01	2.154435e+01	5.549745e-03	6.199363e-07	6.199363e-07
2.154435e+01	2.610157e+01	4.537128e-03	5.092547e-07	5.092547e-07
2.610157e+01	3.162278e+01	3.705619e-03	4.181265e-07	4.181265e-07
3.162278e+01	3.831187e+01	3.023181e-03	3.431176e-07	3.431176e-07
3.831187e+01	4.641589e+01	2.461295e-03	2.812717e-07	2.812717e-07
4.641589e+01	5.623413e+01	1.996510e-03	2.301512e-07	2.301512e-07
5.623413e+01	6.812921e+01	1.604535e-03	1.874500e-07	1.874500e-07
6.812921e+01	8.254042e+01	1.251145e-03	1.503828e-07	1.503828e-07
8.254042e+01	1.000000e+02	5.150120e-04	8.765693e-08	8.765693e-08
1.000000e+02	1.211528e+02	1.122435e-04	3.717844e-08	3.717844e-08
1.211528e+02	1.467799e+02	6.244526e-05	2.519385e-08	2.519385e-08
1.467799e+02	1.778279e+02	3.184903e-05	1.634654e-08	1.634654e-08
1.778279e+02	2.154435e+02	2.725978e-06	4.344818e-09	4.344818e-09
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.99999953600010760e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.380223e-03	2.035069e-05	2.035069e-05
1.211528e-02	1.467799e-02	5.352459e-03	2.043816e-05	2.043816e-05
1.467799e-02	1.778279e-02	6.480868e-03	2.043218e-05	2.043218e-05
1.778279e-02	2.154435e-02	7.889384e-03	2.048106e-05	2.048106e-05
2.154435e-02	2.610157e-02	9.707627e-03	2.064056e-05	2.064056e-05
2.610157e-02	3.162278e-02	1.187591e-02	2.074113e-05	2.074113e-05
3.162278e-02	3.831187e-02	1.472134e-02	2.097998e-05	2.097998e-05
3.831187e-02	4.641589e-02	1.836721e-02	2.129055e-05	2.129055e-05
4.641589e-02	5.623413e-02	2.340223e-02	2.183367e-05	2.183367e-05
5.623413e-02	6.812921e-02	3.032110e-02	2.257895e-05	2.257895e-05
6.812921e-02	8.254042e-02	4.179777e-02	2.408472e-05	2.408472e-05
8.254042e-02	1.000000e-01	8.282799e-02	3.080256e-05	3.080256e-05
1.000000e-01	1.211528e-01	8.207538e-01	8.809222e-05	8.809222e-05
1.211528e-01	1.467799e-01	6.781965e-01	7.275170e-05	7.275170e-05
1.467799e-01	1.778279e-01	5.623850e-01	6.018873e-05	6.018873e-05
1.778279e-01	2.154435e-01	4.663562e-01	4.979549e-05	4.979549e-05
2.154435e-01	2.610157e-01	3.857992e-01	4.114773e-05	4.114773e-05
2.610157e-01	3.162278e-01	3.192257e-01	3.400532e-05	3.400532e-05
3.162278e-01	3.831187e-01	2.644191e-01	2.811758e-05	2.811758e-05
3.831187e-01	4.641589e-01	2.188405e-01	2.323960e-05	2.323960e-05
4.641589e-01	5.623413e-01	1.808891e-01	1.919573e-05	1.919573e-05
5.623413e-01	6.812921e-01	1.493987e-01	1.584911e-05	1.584911e-05
6.812921e-01	8.254042e-01	1.233411e-01	1.308335e-05	1.308335e-05
8.254042e-01	1.000000e+00	1.017018e-01	1.079350e-05	1.079350e-05
1.000000e+00	1.211528e+00	8.388516e-02	8.905816e-06	8.905816e-06
1.211528e+00	1.467799e+00	6.910450e-02	7.343760e-06	7.343760e-06
1.467799e+00	1.778279e+00	5.694650e-02	6.056641e-06	6.056641e-06
1.778279e+00	2.154435e+00	4.686431e-02	4.991743e-06	4.991743e-06
2.154435e+00	2.610157e+00	3.854306e-02	4.112806e-06	4.112806e-06
2.610157e+00	3.162278e+00	3.165933e-02	3.386482e-06	3.386482e-06
3.162278e+00	3.831187e+00	2.598358e-02	2.787283e-06	2.787283e-06
3.831187e+00	4.641589e+00	2.128412e-02	2.291884e-06	2.291884e-06
4.641589e+00	5.623413e+00	1.744275e-02	1.884976e-06	1.884976e-06
5.623413e+00	6.812921e+00	1.427768e-02	1.549388e-06	1.549388e-06
6.812921e+00	8.254042e+00	1.166902e-02	1.272571e-06	1.272571e-06
8.254042e+00	1.000000e+01	9.543345e-03	1.045559e-06	1.045559e-06
1.000000e+01	1.211528e+01	7.810115e-03	8.593297e-07	8.593297e-07
1.211528e+01	1.467799e+01	6.387516e-03	7.060433e-07	7.060433e-07
1.467799e+01	1.778279e+01	5.215605e-03	5.796297e-07	5.796297e-07
1.778279e+01	2.154435e+01	4.261027e-03	4.759794e-07	4.759794e-07
2.154435e+01	2.610157e+01	3.483551e-03	3.909994e-07	3.909994e-07
2.610157e+01	3.162278e+01	2.845128e-03	3.210323e-07	3.210323e-07
3.162278e+01	3.831187e+01	2.321160e-03	2.634415e-07	2.634415e-07
3.831187e+01	4.641589e+01	1.889752e-03	2.159569e-07	2.159569e-07
4.641589e+01	5.623413e+01	1.532895e-03	1.767073e-07	1.767073e-07
5.623413e+01	6.812921e+01	1.231942e-03	1.439218e-07	1.439218e-07
6.812921e+01	8.254042e+01	9.606133e-04	1.154620e-07	1.154620e-07
8.254042e+01	1.000000e+02	3.954198e-04	6.730190e-08	6.730190e-08
1.000000e+02	1.211528e+02	8.617913e-05	2.854514e-08	2.854514e-08
1.211528e+02	1.467799e+02	4.794471e-05	1.934354e-08	1.934354e-08
1.467799e+02	1.778279e+02	2.445330e-05	1.255068e-08	1.255068e-08
1.778279e+02	2.154435e+02	2.092977e-06	3.335909e-09	3.335909e-09
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.99999919036239577e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	3.673083e-03	3.547182e-05	3.547182e-05
1.211528e-02	1.467799e-02	4.516988e-03	3.573525e-05	3.573525e-05
1.467799e-02	1.778279e-02	5.432785e-03	3.554280e-05	3.554280e-05
1.778279e-02	2.154435e-02	6.596338e-03	3.557273e-05	3.557273e-05
2.154435e-02	2.610157e-02	8.199332e-03	3.613204e-05	3.613204e-05
2.610157e-02	3.162278e-02	9.986691e-03	3.616544e-05	3.616544e-05
3.162278e-02	3.831187e-02	1.227594e-02	3.636991e-05	3.636991e-05
3.831187e-02	4.641589e-02	1.539118e-02	3.703713e-05	3.703713e-05
4.641589e-02	5.623413e-02	1.975174e-02	3.813753e-05	3.813753e-05
5.623413e-02	6.812921e-02	2.596672e-02	3.971765e-05	3.971765e-05
6.812921e-02	8.254042e-02	3.687280e-02	4.303833e-05	4.303833e-05
8.254042e-02	1.000000e-01	7.330153e-02	5.509873e-05	5.509873e-05
1.000000e-01	1.211528e-01	1.276521e+00	2.090722e-04	2.090722e-04
1.211528e-01	1.467799e-01	1.062517e+00	1.733025e-04	1.733025e-04
1.467799e-01	1.778279e-01	8.883580e-01	1.439700e-04	1.439700e-04
1.778279e-01	2.154435e-01	7.429893e-01	1.196164e-04	1.196164e-04
2.154435e-01	2.610157e-01	6.208445e-01	9.934650e-05	9.934650e-05
2.610157e-01	3.162278e-01	5.180815e-01	8.244537e-05	8.244537e-05
3.162278e-01	3.831187e-01	4.320497e-01	6.840284e-05	6.840284e-05
3.831187e-01	4.641589e-01	3.598294e-01	5.671483e-05	5.671483e-05
4.641589e-01	5.623413e-01	2.993509e-01	4.700248e-05	4.700248e-05
5.623413e-01	6.812921e-01	2.487201e-01	3.891783e-05	3.891783e-05
6.812921e-01	8.254042e-01	2.065169e-01	3.221993e-05	3.221993e-05
8.254042e-01	1.000000e+00	1.712235e-01	2.665208e-05	2.665208e-05
1.000000e+00	1.211528e+00	1.419367e-01	2.204728e-05	2.204728e-05
1.211528e+00	1.467799e+00	1.174635e-01	1.822140e-05	1.822140e-05
1.467799e+00	1.778279e+00	9.721605e-02	1.505975e-05	1.505975e-05
1.778279e+00	2.154435e+00	8.035366e-02	1.243910e-05	1.243910e-05
2.154435e+00	2.610157e+00	6.640954e-02	1.027417e-05	1.027417e-05
2.610157e+00	3.162278e+00	5.479417e-02	8.477838e-06	8.477838e-06
3.162278e+00	3.831187e+00	4.518477e-02	6.994597e-06	6.994597e-06
3.831187e+00	4.641589e+00	3.719702e-02	5.765982e-06	5.765982e-06
4.641589e+00	5.623413e+00	3.064371e-02	4.754390e-06	4.754390e-06
5.623413e+00	6.812921e+00	2.524119e-02	3.920261e-06	3.920261e-06
6.812921e+00	8.254042e+00	2.075929e-02	3.230121e-06	3.230121e-06
8.254042e+00	1.000000e+01	1.707778e-02	2.661732e-06	2.661732e-06
1.000000e+01	1.211528e+01	1.404710e-02	2.193248e-06	2.193248e-06
1.211528e+01	1.467799e+01	1.154435e-02	1.806342e-06	1.806342e-06
1.467799e+01	1.778279e+01	9.469760e-03	1.486282e-06	1.486282e-06
1.778279e+01	2.154435e+01	7.775963e-03	1.223714e-06	1.223714e-06
2.154435e+01	2.610157e+01	6.391776e-03	1.007981e-06	1.007981e-06
2.610157e+01	3.162278e+01	5.252753e-03	8.301464e-07	8.301464e-07
3.162278e+01	3.831187e+01	4.311011e-03	6.832913e-07	6.832913e-07
3.831187e+01	4.641589e+01	3.532451e-03	5.618965e-07	5.618965e-07
4.641589e+01	5.623413e+01	2.885613e-03	4.614032e-07	4.614032e-07
5.623413e+01	6.812921e+01	2.343125e-03	3.777811e-07	3.777811e-07
6.812921e+01	8.254042e+01	1.860141e-03	3.058222e-07	3.058222e-07
8.254042e+01	1.000000e+02	6.154736e-04	1.593955e-07	1.593955e-07
1.000000e+02	1.211528e+02	4.965986e-06	1.199998e-08	1.199998e-08
1.211528e+02	1.467799e+02	3.104845e-07	1.226606e-09	1.226606e-09
1.467799e+02	1.778279e+02	1.135056e-07	6.139964e-11	6.139964e-11
1.778279e+02	2.154435e+02	9.521127e-09	1.583567e-11	1.583567e-11
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.99999917645416699e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	2.582581e-03	1.433510e-05	1.433510e-05
1.211528e-02	1.467799e-02	3.145332e-03	1.434982e-05	1.434982e-05
1.467799e-02	1.778279e-02	3.813515e-03	1.436344e-05	1.436344e-05
1.778279e-02	2.154435e-02	4.642662e-03	1.439615e-05	1.439615e-05
2.154435e-02	2.610157e-02	5.730757e-03	1.454574e-05	1.454574e-05
2.610157e-02	3.162278e-02	6.999667e-03	1.459789e-05	1.459789e-05
3.162278e-02	3.831187e-02	8.667065e-03	1.474923e-05	1.474923e-05
3.831187e-02	4.641589e-02	1.081827e-02	1.497432e-05	1.497432e-05
4.641589e-02	5.623413e-02	1.385344e-02	1.541013e-05	1.541013e-05
5.623413e-02	6.812921e-02	1.824047e-02	1.610241e-05	1.610241e-05
6.812921e-02	8.254042e-02	2.589898e-02	1.749076e-05	1.749076e-05
8.254042e-02	1.000000e-01	5.097702e-02	2.225225e-05	2.225225e-05
1.000000e-01	1.211528e-01	6.874976e-01	8.016142e-05	8.016142e-05
1.211528e-01	1.467799e-01	5.705889e-01	6.640024e-05	6.640024e-05
1.467799e-01	1.778279e-01	4.755611e-01	5.513437e-05	5.513437e-05
1.778279e-01	2.154435e-01	3.964751e-01	4.578695e-05	4.578695e-05
2.154435e-01	2.610157e-01	3.302796e-01	3.801697e-05	3.801697e-05
2.610157e-01	3.162278e-01	2.748258e-01	3.154107e-05	3.154107e-05
3.162278e-01	3.831187e-01	2.284176e-01	2.614514e-05	2.614514e-05
3.831187e-01	4.641589e-01	1.896682e-01	2.166115e-05	2.166115e-05
4.641589e-01	5.623413e-01	1.573396e-01	1.793957e-05	1.793957e-05
5.623413e-01	6.812921e-01	1.304000e-01	1.484947e-05	1.484947e-05
6.812921e-01	8.254042e-01	1.079714e-01	1.228480e-05	1.228480e-05
8.254042e-01	1.000000e+00	8.930730e-02	1.015912e-05	1.015912e-05
1.000000e+00	1.211528e+00	7.385226e-02	8.399435e-06	8.399435e-06
1.211528e+00	1.467799e+00	6.098400e-02	6.939368e-06	6.939368e-06
1.467799e+00	1.778279e+00	5.033551e-02	5.730223e-06	5.730223e-06
1.778279e+00	2.154435e+00	4.149039e-02	4.728390e-06	4.728390e-06
2.154435e+00	2.610157e+00	3.419714e-02	3.902015e-06	3.902015e-06
2.610157e+00	3.162278e+00	2.815453e-02	3.218586e-06	3.218586e-06
3.162278e+00	3.831187e+00	2.316198e-02	2.654152e-06	2.654152e-06
3.831187e+00	4.641589e+00	1.903796e-02	2.188523e-06	2.188523e-06
4.641589e+00	5.623413e+00	1.563621e-02	1.802441e-06	1.802441e-06
5.623413e+00	6.812921e+00	1.284117e-02	1.484692e-06	1.484692e-06
6.812921e+00	8.254042e+00	1.053137e-02	1.222369e-06	1.222369e-06
8.254042e+00	1.000000e+01	8.637917e-03	1.006201e-06	1.006201e-06
1.000000e+01	1.211528e+01	7.080174e-03	8.276862e-07	8.276862e-07
1.211528e+01	1.467799e+01	5.800477e-03	6.808005e-07	6.808005e-07
1.467799e+01	1.778279e+01	4.749198e-03	5.601533e-07	5.601533e-07
1.778279e+01	2.154435e+01	3.887786e-03	4.605799e-07	4.605799e-07
2.154435e+01	2.610157e+01	3.181639e-03	3.783681e-07	3.783681e-07
2.610157e+01	3.162278e+01	2.603121e-03	3.108806e-07	3.108806e-07
3.162278e+01	3.831187e+01	2.128577e-03	2.554171e-07	2.554171e-07
3.831187e+01	4.641589e+01	1.738877e-03	2.098340e-07	2.098340e-07
4.641589e+01	5.623413e+01	1.417539e-03	1.723017e-07	1.723017e-07
5.623413e+01	6.812921e+01	1.148036e-03	1.410979e-07	1.410979e-07
6.812921e+01	8.254042e+01	9.056630e-04	1.142301e-07	1.142301e-07
8.254042e+01	1.000000e+02	3.436702e-04	6.258378e-08	6.258378e-08
1.000000e+02	1.211528e+02	4.414051e-05	1.599378e-08	1.599378e-08
1.211528e+02	1.467799e+02	2.337185e-05	1.023164e-08	1.023164e-08
1.467799e+02	1.778279e+02	1.211663e-05	6.740632e-09	6.740632e-09
1.778279e+02	2.154435e+02	1.059873e-06	1.830158e-09	1.830158e-09
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__WeightNormalisation]
Path=MCATNLOS[EXTRA__WeightNormalisation]
ScaledBy=3.99999887353517046e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.501653e+01	2.924704e-03	2.924704e-03
1.211528e-02	1.467799e-02	1.268941e+01	2.442599e-03	2.442599e-03
1.467799e-02	1.778279e-02	1.079137e+01	2.046457e-03	2.046457e-03
1.778279e-02	2.154435e-02	9.181808e+00	1.714988e-03	1.714988e-03
2.154435e-02	2.610157e-02	7.800980e+00	1.436169e-03	1.436169e-03
2.610157e-02	3.162278e-02	6.587163e+00	1.198983e-03	1.198983e-03
3.162278e-02	3.831187e-02	5.540374e+00	9.990037e-04	9.990037e-04
3.831187e-02	4.641589e-02	4.648167e+00	8.313266e-04	8.313266e-04
4.641589e-02	5.623413e-02	3.891057e+00	6.910318e-04	6.910318e-04
5.623413e-02	6.812921e-02	3.253439e+00	5.740751e-04	5.740751e-04
6.812921e-02	8.254042e-02	2.717821e+00	4.766958e-04	4.766958e-04
8.254042e-02	1.000000e-01	2.264816e+00	3.953490e-04	3.953490e-04
1.000000e-01	1.211528e-01	1.891278e+00	3.282274e-04	3.282274e-04
1.211528e-01	1.467799e-01	1.577045e+00	2.723036e-04	2.723036e-04
1.467799e-01	1.778279e-01	1.313148e+00	2.257466e-04	2.257466e-04
1.778279e-01	2.154435e-01	1.094865e+00	1.872739e-04	1.872739e-04
2.154435e-01	2.610157e-01	9.128188e-01	1.553543e-04	1.553543e-04
2.610157e-01	3.162278e-01	7.597353e-01	1.287642e-04	1.287642e-04
3.162278e-01	3.831187e-01	6.303690e-01	1.065602e-04	1.065602e-04
3.831187e-01	4.641589e-01	5.229358e-01	8.817693e-05	8.817693e-05
4.641589e-01	5.623413e-01	4.329956e-01	7.289639e-05	7.289639e-05
5.623413e-01	6.812921e-01	3.583885e-01	6.025241e-05	6.025241e-05
6.812921e-01	8.254042e-01	2.959114e-01	4.974068e-05	4.974068e-05
8.254042e-01	1.000000e+00	2.443923e-01	4.106842e-05	4.106842e-05
1.000000e+00	1.211528e+00	2.020323e-01	3.392403e-05	3.392403e-05
1.211528e+00	1.467799e+00	1.669693e-01	2.801881e-05	2.801881e-05
1.467799e+00	1.778279e+00	1.378350e-01	2.312831e-05	2.312831e-05
1.778279e+00	2.154435e+00	1.137005e-01	1.908439e-05	1.908439e-05
2.154435e+00	2.610157e+00	9.380653e-02	1.574880e-05	1.574880e-05
2.610157e+00	3.162278e+00	7.730324e-02	1.298861e-05	1.298861e-05
3.162278e+00	3.831187e+00	6.368209e-02	1.071041e-05	1.071041e-05
3.831187e+00	4.641589e+00	5.236890e-02	8.824042e-06	8.824042e-06
4.641589e+00	5.623413e+00	4.307196e-02	7.270454e-06	7.270454e-06
5.623413e+00	6.812921e+00	3.540543e-02	5.988696e-06	5.988696e-06
6.812921e+00	8.254042e+00	2.903529e-02	4.927128e-06	4.927128e-06
8.254042e+00	1.000000e+01	2.375910e-02	4.049292e-06	4.049292e-06
1.000000e+01	1.211528e+01	1.945745e-02	3.329202e-06	3.329202e-06
1.211528e+01	1.467799e+01	1.592450e-02	2.736303e-06	2.736303e-06
1.467799e+01	1.778279e+01	1.304490e-02	2.250011e-06	2.250011e-06
1.778279e+01	2.154435e+01	1.068409e-02	1.849975e-06	1.849975e-06
2.154435e+01	2.610157e+01	8.760902e-03	1.521968e-06	1.521968e-06
2.610157e+01	3.162278e+01	7.177179e-03	1.251529e-06	1.251529e-06
3.162278e+01	3.831187e+01	5.871038e-03	1.028383e-06	1.028383e-06
3.831187e+01	4.641589e+01	4.791352e-03	8.440339e-07	8.440339e-07
4.641589e+01	5.623413e+01	3.897604e-03	6.916129e-07	6.916129e-07
5.623413e+01	6.812921e+01	3.141317e-03	5.640963e-07	5.640963e-07
6.812921e+01	8.254042e+01	2.454774e-03	4.530400e-07	4.530400e-07
8.254042e+01	1.000000e+02	9.071398e-04	2.502080e-07	2.502080e-07
1.000000e+02	1.211528e+02	1.292391e-04	8.580135e-08	8.580135e-08
1.211528e+02	1.467799e+02	6.822746e-05	5.663838e-08	5.663838e-08
1.467799e+02	1.778279e+02	3.514130e-05	3.692949e-08	3.692949e-08
1.778279e+02	2.154435e+02	3.103877e-06	9.971242e-09	9.971242e-09
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__NTrials]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__NTrials]
Path=MCATNLOS[EXTRA__NTrials]
ScaledBy=3.99999894755056530e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.985028e+00	9.709121e-04	9.709121e-04
1.211528e-02	1.467799e-02	4.212498e+00	8.108680e-04	8.108680e-04
1.467799e-02	1.778279e-02	3.582401e+00	6.793606e-04	6.793606e-04
1.778279e-02	2.154435e-02	3.048078e+00	5.693236e-04	5.693236e-04
2.154435e-02	2.610157e-02	2.589686e+00	4.767643e-04	4.767643e-04
2.610157e-02	3.162278e-02	2.186736e+00	3.980258e-04	3.980258e-04
3.162278e-02	3.831187e-02	1.839234e+00	3.316386e-04	3.316386e-04
3.831187e-02	4.641589e-02	1.543049e+00	2.759750e-04	2.759750e-04
4.641589e-02	5.623413e-02	1.291711e+00	2.294014e-04	2.294014e-04
5.623413e-02	6.812921e-02	1.080042e+00	1.905754e-04	1.905754e-04
6.812921e-02	8.254042e-02	9.022331e-01	1.582484e-04	1.582484e-04
8.254042e-02	1.000000e-01	7.518491e-01	1.312437e-04	1.312437e-04
1.000000e-01	1.211528e-01	6.278464e-01	1.089615e-04	1.089615e-04
1.211528e-01	1.467799e-01	5.235306e-01	9.039644e-05	9.039644e-05
1.467799e-01	1.778279e-01	4.359250e-01	7.494093e-05	7.494093e-05
1.778279e-01	2.154435e-01	3.634614e-01	6.216921e-05	6.216921e-05
2.154435e-01	2.610157e-01	3.030277e-01	5.157287e-05	5.157287e-05
2.610157e-01	3.162278e-01	2.522088e-01	4.274576e-05	4.274576e-05
3.162278e-01	3.831187e-01	2.092631e-01	3.537471e-05	3.537471e-05
3.831187e-01	4.641589e-01	1.735985e-01	2.927203e-05	2.927203e-05
4.641589e-01	5.623413e-01	1.437412e-01	2.419936e-05	2.419936e-05
5.623413e-01	6.812921e-01	1.189740e-01	2.000195e-05	2.000195e-05
6.812921e-01	8.254042e-01	9.823353e-02	1.651238e-05	1.651238e-05
8.254042e-01	1.000000e+00	8.113076e-02	1.363345e-05	1.363345e-05
1.000000e+00	1.211528e+00	6.706847e-02	1.126174e-05	1.126174e-05
1.211528e+00	1.467799e+00	5.542867e-02	9.301387e-06	9.301387e-06
1.467799e+00	1.778279e+00	4.575696e-02	7.677890e-06	7.677890e-06
1.778279e+00	2.154435e+00	3.774508e-02	6.335433e-06	6.335433e-06
2.154435e+00	2.610157e+00	3.114089e-02	5.228123e-06	5.228123e-06
2.610157e+00	3.162278e+00	2.566229e-02	4.311821e-06	4.311821e-06
3.162278e+00	3.831187e+00	2.114050e-02	3.555528e-06	3.555528e-06
3.831187e+00	4.641589e+00	1.738487e-02	2.929312e-06	2.929312e-06
4.641589e+00	5.623413e+00	1.429856e-02	2.413567e-06	2.413567e-06
5.623413e+00	6.812921e+00	1.175351e-02	1.988063e-06	1.988063e-06
6.812921e+00	8.254042e+00	9.638823e-03	1.635655e-06	1.635655e-06
8.254042e+00	1.000000e+01	7.887292e-03	1.344241e-06	1.344241e-06
1.000000e+01	1.211528e+01	6.459277e-03	1.105193e-06	1.105193e-06
1.211528e+01	1.467799e+01	5.286443e-03	9.083687e-07	9.083687e-07
1.467799e+01	1.778279e+01	4.330504e-03	7.469343e-07	7.469343e-07
1.778279e+01	2.154435e+01	3.546792e-03	6.141350e-07	6.141350e-07
2.154435e+01	2.610157e+01	2.908350e-03	5.052467e-07	5.052467e-07
2.610157e+01	3.162278e+01	2.382603e-03	4.154692e-07	4.154692e-07
3.162278e+01	3.831187e+01	1.949004e-03	3.413916e-07	3.413916e-07
3.831187e+01	4.641589e+01	1.590581e-03	2.801933e-07	2.801933e-07
4.641589e+01	5.623413e+01	1.293885e-03	2.295942e-07	2.295942e-07
5.623413e+01	6.812921e+01	1.042821e-03	1.872627e-07	1.872627e-07
6.812921e+01	8.254042e+01	8.149094e-04	1.503954e-07	1.503954e-07
8.254042e+01	1.000000e+02	3.011426e-04	8.306142e-08	8.306142e-08
1.000000e+02	1.211528e+02	4.290342e-05	2.848342e-08	2.848342e-08
1.211528e+02	1.467799e+02	2.264942e-05	1.880222e-08	1.880222e-08
1.467799e+02	1.778279e+02	1.166584e-05	1.225947e-08	1.225947e-08
1.778279e+02	2.154435e+02	1.030391e-06	3.310145e-09	3.310145e-09
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__MEWeight]
Path=MCATNLOS[EXTRA__MEWeight]
ScaledBy=3.99999895428651881e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	8.913142e+00	2.450984e-03	2.450984e-03
1.211528e-02	1.467799e-02	7.520067e+00	2.045176e-03	2.045176e-03
1.467799e-02	1.778279e-02	6.394885e+00	1.713498e-03	1.713498e-03
1.778279e-02	2.154435e-02	5.436170e+00	1.435421e-03	1.435421e-03
2.154435e-02	2.610157e-02	4.616012e+00	1.201582e-03	1.201582e-03
2.610157e-02	3.162278e-02	3.912287e+00	1.005032e-03	1.005032e-03
3.162278e-02	3.831187e-02	3.311344e+00	8.400397e-04	8.400397e-04
3.831187e-02	4.641589e-02	2.800294e+00	7.018482e-04	7.018482e-04
4.641589e-02	5.623413e-02	2.362546e+00	5.857038e-04	5.857038e-04
5.623413e-02	6.812921e-02	1.991984e+00	4.885935e-04	4.885935e-04
6.812921e-02	8.254042e-02	1.679370e+00	4.075751e-04	4.075751e-04
8.254042e-02	1.000000e-01	1.411951e+00	3.395112e-04	3.395112e-04
1.000000e-01	1.211528e-01	1.185943e+00	2.827167e-04	2.827167e-04
1.211528e-01	1.467799e-01	9.950728e-01	2.352659e-04	2.352659e-04
1.467799e-01	1.778279e-01	8.344109e-01	1.957375e-04	1.957375e-04
1.778279e-01	2.154435e-01	6.988590e-01	1.627341e-04	1.627341e-04
2.154435e-01	2.610157e-01	5.852781e-01	1.352850e-04	1.352850e-04
2.610157e-01	3.162278e-01	4.900529e-01	1.124801e-04	1.124801e-04
3.162278e-01	3.831187e-01	4.082488e-01	9.326898e-05	9.326898e-05
3.831187e-01	4.641589e-01	3.400899e-01	7.733861e-05	7.733861e-05
4.641589e-01	5.623413e-01	2.826443e-01	6.405636e-05	6.405636e-05
5.623413e-01	6.812921e-01	2.346167e-01	5.302317e-05	5.302317e-05
6.812921e-01	8.254042e-01	1.943270e-01	4.384072e-05	4.384072e-05
8.254042e-01	1.000000e+00	1.608490e-01	3.623237e-05	3.623237e-05
1.000000e+00	1.211528e+00	1.334278e-01	2.998054e-05	2.998054e-05
1.211528e+00	1.467799e+00	1.106755e-01	2.480709e-05	2.480709e-05
1.467799e+00	1.778279e+00	9.165624e-02	2.051007e-05	2.051007e-05
1.778279e+00	2.154435e+00	7.585255e-02	1.695269e-05	1.695269e-05
2.154435e+00	2.610157e+00	6.270715e-02	1.400223e-05	1.400223e-05
2.610157e+00	3.162278e+00	5.179341e-02	1.156106e-05	1.156106e-05
3.162278e+00	3.831187e+00	4.279162e-02	9.547738e-06	9.547738e-06
3.831187e+00	4.641589e+00	3.527207e-02	7.874688e-06	7.874688e-06
4.641589e+00	5.623413e+00	2.909767e-02	6.498328e-06	6.498328e-06
5.623413e+00	6.812921e+00	2.398440e-02	5.359942e-06	5.359942e-06
6.812921e+00	8.254042e+00	1.972554e-02	4.416188e-06	4.416188e-06
8.254042e+00	1.000000e+01	1.618354e-02	3.634405e-06	3.634405e-06
1.000000e+01	1.211528e+01	1.328893e-02	2.992517e-06	2.992517e-06
1.211528e+01	1.467799e+01	1.090158e-02	2.462328e-06	2.462328e-06
1.467799e+01	1.778279e+01	8.951881e-03	2.027240e-06	2.027240e-06
1.778279e+01	2.154435e+01	7.348619e-03	1.668504e-06	1.668504e-06
2.154435e+01	2.610157e+01	6.042785e-03	1.374600e-06	1.374600e-06
2.610157e+01	3.162278e+01	4.964481e-03	1.131993e-06	1.131993e-06
3.162278e+01	3.831187e+01	4.073406e-03	9.315844e-07	9.315844e-07
3.831187e+01	4.641589e+01	3.334525e-03	7.657594e-07	7.657594e-07
4.641589e+01	5.623413e+01	2.723538e-03	6.287628e-07	6.287628e-07
5.623413e+01	6.812921e+01	2.205635e-03	5.140555e-07	5.140555e-07
6.812921e+01	8.254042e+01	1.743713e-03	4.153282e-07	4.153282e-07
8.254042e+01	1.000000e+02	5.680479e-04	2.154242e-07	2.154242e-07
1.000000e+02	1.211528e+02	4.549330e-06	1.671936e-08	1.671936e-08
1.211528e+02	1.467799e+02	1.779102e-07	1.807892e-09	1.807892e-09
1.467799e+02	1.778279e+02	5.231023e-08	5.724434e-11	5.724434e-11
1.778279e+02	2.154435e+02	4.518857e-09	1.492803e-11	1.492803e-11
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS
Path=MCATNLOS
ScaledBy=3.99999887606262237e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.556175e+00	3.871063e-03	3.871063e-03
1.211528e-02	1.467799e-02	3.849670e+00	3.013066e-03	3.013066e-03
1.467799e-02	1.778279e-02	3.263186e+00	2.614859e-03	2.614859e-03
1.778279e-02	2.154435e-02	2.767572e+00	2.228271e-03	2.228271e-03
2.154435e-02	2.610157e-02	2.343900e+00	1.864725e-03	1.864725e-03
2.610157e-02	3.162278e-02	1.981493e+00	1.502736e-03	1.502736e-03
3.162278e-02	3.831187e-02	1.663969e+00	1.308371e-03	1.308371e-03
3.831187e-02	4.641589e-02	1.399114e+00	9.967338e-04	9.967338e-04
4.641589e-02	5.623413e-02	1.172778e+00	8.427286e-04	8.427286e-04
5.623413e-02	6.812921e-02	9.832115e-01	7.147481e-04	7.147481e-04
6.812921e-02	8.254042e-02	8.213335e-01	6.113052e-04	6.113052e-04
8.254042e-02	1.000000e-01	6.868458e-01	5.433624e-04	5.433624e-04
1.000000e-01	1.211528e-01	5.734829e-01	4.472322e-04	4.472322e-04
1.211528e-01	1.467799e-01	4.791303e-01	3.374917e-04	3.374917e-04
1.467799e-01	1.778279e-01	3.991549e-01	2.922255e-04	2.922255e-04
1.778279e-01	2.154435e-01	3.327133e-01	2.291337e-04	2.291337e-04
2.154435e-01	2.610157e-01	2.765616e-01	2.031873e-04	2.031873e-04
2.610157e-01	3.162278e-01	2.300175e-01	1.631708e-04	1.631708e-04
3.162278e-01	3.831187e-01	1.906696e-01	1.444692e-04	1.444692e-04
3.831187e-01	4.641589e-01	1.587376e-01	1.127076e-04	1.127076e-04
4.641589e-01	5.623413e-01	1.314076e-01	9.498181e-05	9.498181e-05
5.623413e-01	6.812921e-01	1.090490e-01	7.607273e-05	7.607273e-05
6.812921e-01	8.254042e-01	9.024260e-02	6.333903e-05	6.333903e-05
8.254042e-01	1.000000e+00	7.470638e-02	5.133371e-05	5.133371e-05
1.000000e+00	1.211528e+00	6.165141e-02	4.333157e-05	4.333157e-05
1.211528e+00	1.467799e+00	5.094728e-02	3.497217e-05	3.497217e-05
1.467799e+00	1.778279e+00	4.200767e-02	2.952346e-05	2.952346e-05
1.778279e+00	2.154435e+00	3.459519e-02	2.521319e-05	2.521319e-05
2.154435e+00	2.610157e+00	2.853180e-02	1.978877e-05	1.978877e-05
2.610157e+00	3.162278e+00	2.346864e-02	1.628914e-05	1.628914e-05
3.162278e+00	3.831187e+00	1.932435e-02	1.346439e-05	1.346439e-05
3.831187e+00	4.641589e+00	1.586075e-02	1.127859e-05	1.127859e-05
4.641589e+00	5.623413e+00	1.304089e-02	9.459716e-06	9.459716e-06
5.623413e+00	6.812921e+00	1.071578e-02	7.552096e-06	7.552096e-06
6.812921e+00	8.254042e+00	8.782607e-03	6.272206e-06	6.272206e-06
8.254042e+00	1.000000e+01	7.195076e-03	5.262055e-06	5.262055e-06
1.000000e+01	1.211528e+01	5.899106e-03	4.306317e-06	4.306317e-06
1.211528e+01	1.467799e+01	4.831030e-03	3.590302e-06	3.590302e-06
1.467799e+01	1.778279e+01	3.958294e-03	2.934276e-06	2.934276e-06
1.778279e+01	2.154435e+01	3.237048e-03	2.281032e-06	2.281032e-06
2.154435e+01	2.610157e+01	2.650249e-03	1.937214e-06	1.937214e-06
2.610157e+01	3.162278e+01	2.165009e-03	1.707016e-06	1.707016e-06
3.162278e+01	3.831187e+01	1.773452e-03	1.252314e-06	1.252314e-06
3.831187e+01	4.641589e+01	1.444693e-03	1.090354e-06	1.090354e-06
4.641589e+01	5.623413e+01	1.179092e-03	8.788709e-07	8.788709e-07
5.623413e+01	6.812921e+01	9.537683e-04	6.965420e-07	6.965420e-07
6.812921e+01	8.254042e+01	7.528160e-04	5.999949e-07	5.999949e-07
8.254042e+01	1.000000e+02	2.877338e-04	3.236296e-07	3.236296e-07
1.000000e+02	1.211528e+02	3.959618e-05	7.825910e-08	7.825910e-08
1.211528e+02	1.467799e+02	2.151278e-05	2.948011e-08	2.948011e-08
1.467799e+02	1.778279e+02	1.117269e-05	1.894261e-08	1.894261e-08
1.778279e+02	2.154435e+02	9.751077e-07	4.834964e-09	4.834964e-09
2.154435e+02	2.610157e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__WeightNormalisation]
Path=MCATNLOH[EXTRA__WeightNormalisation]
ScaledBy=3.99999988205051387e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.072503e-02	7.816214e-05	7.816214e-05
1.211528e-02	1.467799e-02	1.040928e-02	6.995871e-05	6.995871e-05
1.467799e-02	1.778279e-02	1.007240e-02	6.252170e-05	6.252170e-05
1.778279e-02	2.154435e-02	9.810350e-03	5.605823e-05	5.605823e-05
2.154435e-02	2.610157e-02	9.521061e-03	5.017343e-05	5.017343e-05
2.610157e-02	3.162278e-02	9.226179e-03	4.487195e-05	4.487195e-05
3.162278e-02	3.831187e-02	8.954091e-03	4.016135e-05	4.016135e-05
3.831187e-02	4.641589e-02	8.679379e-03	3.592321e-05	3.592321e-05
4.641589e-02	5.623413e-02	8.493833e-03	3.228614e-05	3.228614e-05
5.623413e-02	6.812921e-02	8.331950e-03	2.905165e-05	2.905165e-05
6.812921e-02	8.254042e-02	8.223112e-03	2.622098e-05	2.622098e-05
8.254042e-02	1.000000e-01	8.161433e-03	2.373272e-05	2.373272e-05
1.000000e-01	1.211528e-01	8.118169e-03	2.150435e-05	2.150435e-05
1.211528e-01	1.467799e-01	8.112506e-03	1.953030e-05	1.953030e-05
1.467799e-01	1.778279e-01	8.043172e-03	1.766762e-05	1.766762e-05
1.778279e-01	2.154435e-01	8.030578e-03	1.603875e-05	1.603875e-05
2.154435e-01	2.610157e-01	7.933734e-03	1.448338e-05	1.448338e-05
2.610157e-01	3.162278e-01	7.831407e-03	1.307326e-05	1.307326e-05
3.162278e-01	3.831187e-01	7.611986e-03	1.170972e-05	1.170972e-05
3.831187e-01	4.641589e-01	7.337751e-03	1.044509e-05	1.044509e-05
4.641589e-01	5.623413e-01	7.003194e-03	9.270697e-06	9.270697e-06
5.623413e-01	6.812921e-01	6.577128e-03	8.162357e-06	8.162357e-06
6.812921e-01	8.254042e-01	6.148396e-03	7.169878e-06	7.169878e-06
8.254042e-01	1.000000e+00	5.717225e-03	6.281407e-06	6.281407e-06
1.000000e+00	1.211528e+00	5.279660e-03	5.484036e-06	5.484036e-06
1.211528e+00	1.467799e+00	4.839373e-03	4.770083e-06	4.770083e-06
1.467799e+00	1.778279e+00	4.592589e-03	4.221756e-06	4.221756e-06
1.778279e+00	2.154435e+00	4.477477e-03	3.787161e-06	3.787161e-06
2.154435e+00	2.610157e+00	4.093779e-03	3.289981e-06	3.289981e-06
2.610157e+00	3.162278e+00	3.781617e-03	2.872782e-06	2.872782e-06
3.162278e+00	3.831187e+00	3.700049e-03	2.581674e-06	2.581674e-06
3.831187e+00	4.641589e+00	3.877341e-03	2.401032e-06	2.401032e-06
4.641589e+00	5.623413e+00	3.719630e-03	2.136556e-06	2.136556e-06
5.623413e+00	6.812921e+00	3.627216e-03	1.916832e-06	1.916832e-06
6.812921e+00	8.254042e+00	3.790641e-03	1.780276e-06	1.780276e-06
8.254042e+00	1.000000e+01	3.907820e-03	1.642221e-06	1.642221e-06
1.000000e+01	1.211528e+01	3.374107e-03	1.386362e-06	1.386362e-06
1.211528e+01	1.467799e+01	2.722154e-03	1.131326e-06	1.131326e-06
1.467799e+01	1.778279e+01	2.654530e-03	1.014981e-06	1.014981e-06
1.778279e+01	2.154435e+01	2.507538e-03	8.962330e-07	8.962330e-07
2.154435e+01	2.610157e+01	2.510934e-03	8.147960e-07	8.147960e-07
2.610157e+01	3.162278e+01	2.506356e-03	7.395806e-07	7.395806e-07
3.162278e+01	3.831187e+01	2.538169e-03	6.761731e-07	6.761731e-07
3.831187e+01	4.641589e+01	2.659067e-03	6.287753e-07	6.287753e-07
4.641589e+01	5.623413e+01	2.562181e-03	5.607499e-07	5.607499e-07
5.623413e+01	6.812921e+01	2.346209e-03	4.875069e-07	4.875069e-07
6.812921e+01	8.254042e+01	2.419680e-03	4.497901e-07	4.497901e-07
8.254042e+01	1.000000e+02	3.420982e-03	4.858919e-07	4.858919e-07
1.000000e+02	1.211528e+02	4.234226e-03	4.911160e-07	4.911160e-07
1.211528e+02	1.467799e+02	3.261269e-03	3.915838e-07	3.915838e-07
1.467799e+02	1.778279e+02	2.738551e-03	3.260053e-07	3.260053e-07
1.778279e+02	2.154435e+02	2.540413e-03	2.852655e-07	2.852655e-07
2.154435e+02	2.610157e+02	2.643827e-03	2.643916e-07	2.643916e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__NTrials]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__NTrials]
Path=MCATNLOH[EXTRA__NTrials]
ScaledBy=3.99999969078168403e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	3.560379e-03	2.594742e-05	2.594742e-05
1.211528e-02	1.467799e-02	3.456029e-03	2.322885e-05	2.322885e-05
1.467799e-02	1.778279e-02	3.343726e-03	2.075527e-05	2.075527e-05
1.778279e-02	2.154435e-02	3.256734e-03	1.860960e-05	1.860960e-05
2.154435e-02	2.610157e-02	3.160787e-03	1.665672e-05	1.665672e-05
2.610157e-02	3.162278e-02	3.063024e-03	1.489769e-05	1.489769e-05
3.162278e-02	3.831187e-02	2.972482e-03	1.333233e-05	1.333233e-05
3.831187e-02	4.641589e-02	2.881286e-03	1.192540e-05	1.192540e-05
4.641589e-02	5.623413e-02	2.819731e-03	1.071824e-05	1.071824e-05
5.623413e-02	6.812921e-02	2.766051e-03	9.644778e-06	9.644778e-06
6.812921e-02	8.254042e-02	2.729819e-03	8.704558e-06	8.704558e-06
8.254042e-02	1.000000e-01	2.709344e-03	7.878529e-06	7.878529e-06
1.000000e-01	1.211528e-01	2.695038e-03	7.139004e-06	7.139004e-06
1.211528e-01	1.467799e-01	2.693133e-03	6.483570e-06	6.483570e-06
1.467799e-01	1.778279e-01	2.670110e-03	5.865188e-06	5.865188e-06
1.778279e-01	2.154435e-01	2.665915e-03	5.324402e-06	5.324402e-06
2.154435e-01	2.610157e-01	2.633764e-03	4.808059e-06	4.808059e-06
2.610157e-01	3.162278e-01	2.599792e-03	4.339936e-06	4.339936e-06
3.162278e-01	3.831187e-01	2.526945e-03	3.887266e-06	3.887266e-06
3.831187e-01	4.641589e-01	2.435912e-03	3.467460e-06	3.467460e-06
4.641589e-01	5.623413e-01	2.324844e-03	3.077585e-06	3.077585e-06
5.623413e-01	6.812921e-01	2.183407e-03	2.709657e-06	2.709657e-06
6.812921e-01	8.254042e-01	2.041078e-03	2.380179e-06	2.380179e-06
8.254042e-01	1.000000e+00	1.897945e-03	2.085237e-06	2.085237e-06
1.000000e+00	1.211528e+00	1.752685e-03	1.820531e-06	1.820531e-06
1.211528e+00	1.467799e+00	1.606523e-03	1.583521e-06	1.583521e-06
1.467799e+00	1.778279e+00	1.524598e-03	1.401493e-06	1.401493e-06
1.778279e+00	2.154435e+00	1.486384e-03	1.257221e-06	1.257221e-06
2.154435e+00	2.610157e+00	1.359008e-03	1.092172e-06	1.092172e-06
2.610157e+00	3.162278e+00	1.255380e-03	9.536750e-07	9.536750e-07
3.162278e+00	3.831187e+00	1.228303e-03	8.570366e-07	8.570366e-07
3.831187e+00	4.641589e+00	1.287157e-03	7.970684e-07	7.970684e-07
4.641589e+00	5.623413e+00	1.234803e-03	7.092708e-07	7.092708e-07
5.623413e+00	6.812921e+00	1.204124e-03	6.363294e-07	6.363294e-07
6.812921e+00	8.254042e+00	1.258376e-03	5.909966e-07	5.909966e-07
8.254042e+00	1.000000e+01	1.297276e-03	5.451668e-07	5.451668e-07
1.000000e+01	1.211528e+01	1.120099e-03	4.602294e-07	4.602294e-07
1.211528e+01	1.467799e+01	9.036715e-04	3.755654e-07	3.755654e-07
1.467799e+01	1.778279e+01	8.812223e-04	3.369427e-07	3.369427e-07
1.778279e+01	2.154435e+01	8.324251e-04	2.975217e-07	2.975217e-07
2.154435e+01	2.610157e+01	8.335531e-04	2.704872e-07	2.704872e-07
2.610157e+01	3.162278e+01	8.320334e-04	2.455180e-07	2.455180e-07
3.162278e+01	3.831187e+01	8.425935e-04	2.244686e-07	2.244686e-07
3.831187e+01	4.641589e+01	8.827282e-04	2.087340e-07	2.087340e-07
4.641589e+01	5.623413e+01	8.505653e-04	1.861517e-07	1.861517e-07
5.623413e+01	6.812921e+01	7.788691e-04	1.618373e-07	1.618373e-07
6.812921e+01	8.254042e+01	8.032594e-04	1.493165e-07	1.493165e-07
8.254042e+01	1.000000e+02	1.135661e-03	1.613012e-07	1.613012e-07
1.000000e+02	1.211528e+02	1.405633e-03	1.630354e-07	1.630354e-07
1.211528e+02	1.467799e+02	1.082641e-03	1.299938e-07	1.299938e-07
1.467799e+02	1.778279e+02	9.091146e-04	1.082237e-07	1.082237e-07
1.778279e+02	2.154435e+02	8.433389e-04	9.469940e-08	9.469940e-08
2.154435e+02	2.610157e+02	8.776693e-04	8.776987e-08	8.776987e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__MEWeight]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__MEWeight]
Path=MCATNLOH[EXTRA__MEWeight]
ScaledBy=4.00904485977619593e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	-2.854478e-04	1.072338e-04	1.072338e-04
1.211528e-02	1.467799e-02	-1.501938e-04	5.300602e-05	5.300602e-05
1.467799e-02	1.778279e-02	-1.321401e-04	2.932341e-05	2.932341e-05
1.778279e-02	2.154435e-02	-1.361575e-04	1.575893e-05	1.575893e-05
2.154435e-02	2.610157e-02	-1.137955e-04	1.140270e-05	1.140270e-05
2.610157e-02	3.162278e-02	-7.672168e-05	8.873609e-06	8.873609e-06
3.162278e-02	3.831187e-02	-8.026226e-05	7.007251e-06	7.007251e-06
3.831187e-02	4.641589e-02	-4.852431e-05	5.683212e-06	5.683212e-06
4.641589e-02	5.623413e-02	-3.230304e-05	4.566065e-06	4.566065e-06
5.623413e-02	6.812921e-02	-3.083874e-05	3.765617e-06	3.765617e-06
6.812921e-02	8.254042e-02	-2.664798e-05	3.076593e-06	3.076593e-06
8.254042e-02	1.000000e-01	-1.959324e-05	2.554244e-06	2.554244e-06
1.000000e-01	1.211528e-01	-1.842063e-05	2.054552e-06	2.054552e-06
1.211528e-01	1.467799e-01	-1.608645e-05	1.669050e-06	1.669050e-06
1.467799e-01	1.778279e-01	-1.109042e-05	1.328568e-06	1.328568e-06
1.778279e-01	2.154435e-01	-1.074143e-05	1.056280e-06	1.056280e-06
2.154435e-01	2.610157e-01	-9.376517e-06	8.277190e-07	8.277190e-07
2.610157e-01	3.162278e-01	-7.020128e-06	6.383862e-07	6.383862e-07
3.162278e-01	3.831187e-01	-6.391240e-06	4.860263e-07	4.860263e-07
3.831187e-01	4.641589e-01	-4.914523e-06	3.640496e-07	3.640496e-07
4.641589e-01	5.623413e-01	-4.065843e-06	2.692072e-07	2.692072e-07
5.623413e-01	6.812921e-01	-3.183488e-06	1.952063e-07	1.952063e-07
6.812921e-01	8.254042e-01	-2.248715e-06	1.402553e-07	1.402553e-07
8.254042e-01	1.000000e+00	-1.834426e-06	1.003825e-07	1.003825e-07
1.000000e+00	1.211528e+00	-1.578598e-06	7.092188e-08	7.092188e-08
1.211528e+00	1.467799e+00	-1.175485e-06	4.954419e-08	4.954419e-08
1.467799e+00	1.778279e+00	-1.030963e-06	3.613200e-08	3.613200e-08
1.778279e+00	2.154435e+00	-7.906818e-07	2.780187e-08	2.780187e-08
2.154435e+00	2.610157e+00	-6.250025e-07	1.958383e-08	1.958383e-08
2.610157e+00	3.162278e+00	-5.240444e-07	1.380687e-08	1.380687e-08
3.162278e+00	3.831187e+00	-4.433050e-07	1.048467e-08	1.048467e-08
3.831187e+00	4.641589e+00	-4.143109e-07	8.810901e-09	8.810901e-09
4.641589e+00	5.623413e+00	-3.558718e-07	6.518144e-09	6.518144e-09
5.623413e+00	6.812921e+00	-3.089292e-07	4.943383e-09	4.943383e-09
6.812921e+00	8.254042e+00	-2.882316e-07	4.005942e-09	4.005942e-09
8.254042e+00	1.000000e+01	-2.722948e-07	3.225946e-09	3.225946e-09
1.000000e+01	1.211528e+01	-2.252654e-07	2.221011e-09	2.221011e-09
1.211528e+01	1.467799e+01	-1.884097e-07	1.409538e-09	1.409538e-09
1.467799e+01	1.778279e+01	-1.773859e-07	1.062338e-09	1.062338e-09
1.778279e+01	2.154435e+01	-1.580297e-07	7.705219e-10	7.705219e-10
2.154435e+01	2.610157e+01	-1.492774e-07	5.884772e-10	5.884772e-10
2.610157e+01	3.162278e+01	-1.394677e-07	4.445856e-10	4.445856e-10
3.162278e+01	3.831187e+01	-1.332549e-07	3.384945e-10	3.384945e-10
3.831187e+01	4.641589e+01	-1.310690e-07	2.620628e-10	2.620628e-10
4.641589e+01	5.623413e+01	-1.232416e-07	1.917334e-10	1.917334e-10
5.623413e+01	6.812921e+01	-1.143637e-07	1.300754e-10	1.300754e-10
6.812921e+01	8.254042e+01	-1.175643e-07	9.649170e-11	9.649170e-11
8.254042e+01	1.000000e+02	-1.653843e-07	8.571095e-11	8.571095e-11
1.000000e+02	1.211528e+02	-2.145035e-07	7.131672e-11	7.131672e-11
1.211528e+02	1.467799e+02	-1.787235e-07	4.448346e-11	4.448346e-11
1.467799e+02	1.778279e+02	-1.611184e-07	3.051900e-11	3.051900e-11
1.778279e+02	2.154435e+02	-1.581024e-07	2.399110e-11	2.399110e-11
2.154435e+02	2.610157e+02	-1.728102e-07	2.156439e-11	2.156439e-11
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH
Path=MCATNLOH
ScaledBy=3.99999804783477331e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	-1.258609e-04	1.101739e-04	1.101739e-04
1.211528e-02	1.467799e-02	-5.016209e-05	5.077614e-05	5.077614e-05
1.467799e-02	1.778279e-02	-7.053627e-05	2.585473e-05	2.585473e-05
1.778279e-02	2.154435e-02	-9.120179e-05	1.732315e-05	1.732315e-05
2.154435e-02	2.610157e-02	-1.178911e-04	1.037646e-05	1.037646e-05
2.610157e-02	3.162278e-02	-1.103466e-04	7.949204e-06	7.949204e-06
3.162278e-02	3.831187e-02	-1.312269e-04	6.906162e-06	6.906162e-06
3.831187e-02	4.641589e-02	-1.157403e-04	5.656222e-06	5.656222e-06
4.641589e-02	5.623413e-02	-1.144663e-04	6.454703e-06	6.454703e-06
5.623413e-02	6.812921e-02	-1.191767e-04	4.695408e-06	4.695408e-06
6.812921e-02	8.254042e-02	-1.178287e-04	3.442454e-06	3.442454e-06
8.254042e-02	1.000000e-01	-1.148324e-04	3.021183e-06	3.021183e-06
1.000000e-01	1.211528e-01	-1.131968e-04	2.535253e-06	2.535253e-06
1.211528e-01	1.467799e-01	-1.214739e-04	2.436081e-06	2.436081e-06
1.467799e-01	1.778279e-01	-1.133143e-04	2.102604e-06	2.102604e-06
1.778279e-01	2.154435e-01	-1.169018e-04	1.689504e-06	1.689504e-06
2.154435e-01	2.610157e-01	-1.147688e-04	1.530994e-06	1.530994e-06
2.610157e-01	3.162278e-01	-1.171714e-04	1.372235e-06	1.372235e-06
3.162278e-01	3.831187e-01	-1.162394e-04	1.275179e-06	1.275179e-06
3.831187e-01	4.641589e-01	-1.171627e-04	1.168236e-06	1.168236e-06
4.641589e-01	5.623413e-01	-1.183587e-04	1.094727e-06	1.094727e-06
5.623413e-01	6.812921e-01	-1.175962e-04	1.020228e-06	1.020228e-06
6.812921e-01	8.254042e-01	-1.170490e-04	9.337729e-07	9.337729e-07
8.254042e-01	1.000000e+00	-1.165411e-04	8.963796e-07	8.963796e-07
1.000000e+00	1.211528e+00	-1.156094e-04	8.174128e-07	8.174128e-07
1.211528e+00	1.467799e+00	-1.156472e-04	7.828762e-07	7.828762e-07
1.467799e+00	1.778279e+00	-1.159957e-04	7.314482e-07	7.314482e-07
1.778279e+00	2.154435e+00	-1.155441e-04	6.668037e-07	6.668037e-07
2.154435e+00	2.610157e+00	-1.151591e-04	6.318327e-07	6.318327e-07
2.610157e+00	3.162278e+00	-1.156049e-04	5.964913e-07	5.964913e-07
3.162278e+00	3.831187e+00	-1.138603e-04	5.452000e-07	5.452000e-07
3.831187e+00	4.641589e+00	-1.144043e-04	4.676988e-07	4.676988e-07
4.641589e+00	5.623413e+00	-1.138755e-04	4.312284e-07	4.312284e-07
5.623413e+00	6.812921e+00	-1.118537e-04	3.973555e-07	3.973555e-07
6.812921e+00	8.254042e+00	-1.118318e-04	3.483758e-07	3.483758e-07
8.254042e+00	1.000000e+01	-1.095644e-04	3.087275e-07	3.087275e-07
1.000000e+01	1.211528e+01	-1.080784e-04	2.828366e-07	2.828366e-07
1.211528e+01	1.467799e+01	-1.060875e-04	2.634220e-07	2.634220e-07
1.467799e+01	1.778279e+01	-1.037562e-04	2.321040e-07	2.321040e-07
1.778279e+01	2.154435e+01	-1.003299e-04	2.098167e-07	2.098167e-07
2.154435e+01	2.610157e+01	-9.670213e-05	1.854844e-07	1.854844e-07
2.610157e+01	3.162278e+01	-9.185519e-05	1.638895e-07	1.638895e-07
3.162278e+01	3.831187e+01	-8.591053e-05	1.426513e-07	1.426513e-07
3.831187e+01	4.641589e+01	-7.888305e-05	1.246236e-07	1.246236e-07
4.641589e+01	5.623413e+01	-6.887671e-05	1.085520e-07	1.085520e-07
5.623413e+01	6.812921e+01	-5.376631e-05	9.757198e-08	9.757198e-08
6.812921e+01	8.254042e+01	-1.901825e-05	9.071776e-08	9.071776e-08
8.254042e+01	1.000000e+02	3.738910e-04	1.101692e-07	1.101692e-07
1.000000e+02	1.211528e+02	5.377160e-04	9.551812e-08	9.551812e-08
1.211528e+02	1.467799e+02	4.506636e-04	7.948969e-08	7.948969e-08
1.467799e+02	1.778279e+02	3.802400e-04	6.488442e-08	6.488442e-08
1.778279e+02	2.154435e+02	3.459748e-04	5.476056e-08	5.476056e-08
2.154435e+02	2.610157e+02	2.768868e-04	3.951569e-08	3.951569e-08
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/eenunu-500/photon_multiplicity.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$N_\gamma$, $E_\gamma>0.5$ GeV
YLabel=$d\sigma/dN_\gamma$ [pb]
LegendXPos=0.55
LegendYPos=0.925
YMin=1.1e-4
YMax=6
DrawOnly=MCATNLO NLO LOSHOWER
LegendOnly=MCATNLO NLO LOSHOWER
RatioPlot=0
RatioPlot1=1
RatioPlot1Reference=MCATNLO
RatioPlot1YLabel=Ratio to MC@NLO
RatioPlot1YMin=0.5001
RatioPlot1YMax=1.6999
RatioPlot1DrawOnly=MCATNLO NLO LOSHOWER 
RatioPlot2=1
RatioPlot2Legend=1
RatioPlot2LegendOnly=MCATNLOS MCATNLOH
RatioPlot2LegendXPos=0.05
RatioPlot2LegendYPos=0.65
RatioPlot2YMin=-0.1999
RatioPlot2YMax=1.1999
RatioPlot2Reference=MCATNLO
RatioPlot2DrawOnly=MCATNLO MCATNLOS MCATNLOH
RatioPlot2YLabel=Decomposition
# END PLOT

# BEGIN HISTO1D /MCATNLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__WeightNormalisation]
Path=MCATNLO[EXTRA__WeightNormalisation]
ScaledBy=3.99999877304197960e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.140330e+00	3.706776e-05	3.706776e-05
5.000000e-01	1.500000e+00	1.515637e+00	4.273451e-05	4.273451e-05
1.500000e+00	2.500000e+00	3.201947e-01	1.964211e-05	1.964211e-05
2.500000e+00	3.500000e+00	3.399246e-02	6.399887e-06	6.399887e-06
3.500000e+00	4.500000e+00	2.081481e-03	1.583679e-06	1.583679e-06
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__NTrials]
Path=MCATNLO[EXTRA__NTrials]
ScaledBy=3.99999952000005777e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.785547e-01	1.230536e-05	1.230536e-05
5.000000e-01	1.500000e+00	5.031451e-01	1.418655e-05	1.418655e-05
1.500000e+00	2.500000e+00	1.062948e-01	6.520578e-06	6.520578e-06
2.500000e+00	3.500000e+00	1.128445e-02	2.124566e-06	2.124566e-06
3.500000e+00	4.500000e+00	6.909875e-04	5.257328e-07	5.257328e-07
# END HISTO1D


# BEGIN HISTO1D /MCATNLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO[EXTRA__MEWeight]
Path=MCATNLO[EXTRA__MEWeight]
ScaledBy=3.99999881354042909e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.698360e-01	2.400869e-02	2.400869e-02
5.000000e-01	1.500000e+00	6.227449e-01	2.979424e-05	2.979424e-05
1.500000e+00	2.500000e+00	1.174218e-01	1.293041e-05	1.293041e-05
2.500000e+00	3.500000e+00	1.072523e-02	3.906209e-06	3.906209e-06
3.500000e+00	4.500000e+00	6.171105e-04	9.369548e-07	9.369548e-07
# END HISTO1D


# BEGIN HISTO1D /MCATNLO
ErrorBars=1
LineColor=lilac
LineStyle=solid
Name=MCATNLO
Path=MCATNLO
ScaledBy=3.99999874346369713e-10
Title=MC@NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.640532e-01	6.099726e-05	6.099726e-05
5.000000e-01	1.500000e+00	3.356968e-01	4.368416e-05	4.368416e-05
1.500000e+00	2.500000e+00	5.889350e-02	1.693674e-05	1.693674e-05
2.500000e+00	3.500000e+00	5.073416e-03	5.175678e-06	5.175678e-06
3.500000e+00	4.500000e+00	2.764540e-04	1.153062e-06	1.153062e-06
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__WeightNormalisation]
Path=NLO[EXTRA__WeightNormalisation]
ScaledBy=2.11460857386231136e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.309261e+00	1.775437e-05	1.775437e-05
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__NTrials]
Path=NLO[EXTRA__NTrials]
ScaledBy=3.84615207100673662e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.006275e+00	6.787880e-05	6.787880e-05
5.000000e-01	1.500000e+00	9.937247e-01	3.453216e-05	3.453216e-05
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO[EXTRA__MEWeight]
Path=NLO[EXTRA__MEWeight]
ScaledBy=2.01522517937847392e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.786758e+00	3.656613e-05	3.656613e-05
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /NLO
ErrorBars=1
LineColor=black!70!white
LineStyle=solid
Name=NLO
Path=NLO
ScaledBy=1.91240688591552024e-10
Title=NLO EW
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	2.376682e-01	2.694132e-04	2.694132e-04
5.000000e-01	1.500000e+00	5.307054e-01	1.795161e-04	1.795161e-04
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__WeightNormalisation]
Path=LO[EXTRA__WeightNormalisation]
ScaledBy=1.99999902472057024e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.230416e+00	1.740071e-05	1.740071e-05
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__NTrials]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__NTrials]
Path=LO[EXTRA__NTrials]
ScaledBy=1.99999929200025053e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.000000e+00	1.414214e-05	1.414214e-05
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO[EXTRA__MEWeight]
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO[EXTRA__MEWeight]
Path=LO[EXTRA__MEWeight]
ScaledBy=1.99999937237524515e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.771759e+00	3.591898e-05	3.591898e-05
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LO
ErrorBars=1
LineColor=black!70!white
LineStyle=dotted
Name=LO
Path=LO
ScaledBy=1.99999931450232184e-10
Title=LO
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	8.373476e-01	1.299594e-05	1.299594e-05
5.000000e-01	1.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+00	2.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__WeightNormalisation]
Path=LOSHOWER[EXTRA__WeightNormalisation]
ScaledBy=1.99999939498358462e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.110237e-01	1.360932e-05	1.360932e-05
5.000000e-01	1.500000e+00	4.969304e-01	1.137738e-05	1.137738e-05
1.500000e+00	2.500000e+00	8.648525e-02	4.746412e-06	4.746412e-06
2.500000e+00	3.500000e+00	7.563059e-03	1.403600e-06	1.403600e-06
3.500000e+00	4.500000e+00	4.237922e-04	3.322546e-07	3.322546e-07
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__NTrials]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__NTrials]
Path=LOSHOWER[EXTRA__NTrials]
ScaledBy=1.99999953600010760e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	5.459153e-01	1.044907e-05	1.044907e-05
5.000000e-01	1.500000e+00	3.815370e-01	8.735412e-06	8.735412e-06
1.500000e+00	2.500000e+00	6.640230e-02	3.644238e-06	3.644238e-06
2.500000e+00	3.500000e+00	5.806823e-03	1.077666e-06	1.077666e-06
3.500000e+00	4.500000e+00	3.253823e-04	2.551009e-07	2.551009e-07
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER[EXTRA__MEWeight]
Path=LOSHOWER[EXTRA__MEWeight]
ScaledBy=1.99999919036239577e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	7.207796e-01	2.284948e-05	2.284948e-05
5.000000e-01	1.500000e+00	6.668874e-01	2.198093e-05	2.198093e-05
1.500000e+00	2.500000e+00	1.180411e-01	9.239660e-06	9.239660e-06
2.500000e+00	3.500000e+00	1.040778e-02	2.741991e-06	2.741991e-06
3.500000e+00	4.500000e+00	5.872868e-04	6.512328e-07	6.512328e-07
# END HISTO1D


# BEGIN HISTO1D /LOSHOWER
ErrorBars=1
LineColor=orange
LineStyle=solid
Name=LOSHOWER
Path=LOSHOWER
ScaledBy=1.99999917645416699e-10
Title=LO+PS QED
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.308139e-01	9.266325e-06	9.266325e-06
5.000000e-01	1.500000e+00	3.419091e-01	8.337993e-06	8.337993e-06
1.500000e+00	2.500000e+00	5.918171e-02	3.472345e-06	3.472345e-06
2.500000e+00	3.500000e+00	5.150678e-03	1.023800e-06	1.023800e-06
3.500000e+00	4.500000e+00	2.872621e-04	2.414806e-07	2.414806e-07
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__WeightNormalisation]
Path=MCATNLOS[EXTRA__WeightNormalisation]
ScaledBy=3.99999887353517046e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.136335e+00	3.700278e-05	3.700278e-05
5.000000e-01	1.500000e+00	9.292914e-01	3.346240e-05	3.346240e-05
1.500000e+00	2.500000e+00	1.705525e-01	1.433541e-05	1.433541e-05
2.500000e+00	3.500000e+00	1.537742e-02	4.304501e-06	4.304501e-06
3.500000e+00	4.500000e+00	8.771535e-04	1.028061e-06	1.028061e-06
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__NTrials]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__NTrials]
Path=MCATNLOS[EXTRA__NTrials]
ScaledBy=3.99999894755056530e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.772284e-01	1.228379e-05	1.228379e-05
5.000000e-01	1.500000e+00	3.084962e-01	1.110849e-05	1.110849e-05
1.500000e+00	2.500000e+00	5.661818e-02	4.758916e-06	4.758916e-06
2.500000e+00	3.500000e+00	5.104830e-03	1.428962e-06	1.428962e-06
3.500000e+00	4.500000e+00	2.911879e-04	3.412845e-07	3.412845e-07
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS[EXTRA__MEWeight]
Path=MCATNLOS[EXTRA__MEWeight]
ScaledBy=3.99999895428651881e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	6.656239e-01	3.080338e-05	3.080338e-05
5.000000e-01	1.500000e+00	6.227799e-01	2.979419e-05	2.979419e-05
1.500000e+00	2.500000e+00	1.174314e-01	1.293041e-05	1.293041e-05
2.500000e+00	3.500000e+00	1.072646e-02	3.906208e-06	3.906208e-06
3.500000e+00	4.500000e+00	6.171939e-04	9.369547e-07	9.369547e-07
# END HISTO1D


# BEGIN HISTO1D /MCATNLOS
ErrorBars=1
LineColor=blue
LineStyle=solid
Name=MCATNLOS
Path=MCATNLOS
ScaledBy=3.99999887606262237e-10
Title=$\mathbb{S}$-events
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.640990e-01	4.841152e-05	4.841152e-05
5.000000e-01	1.500000e+00	2.849716e-01	4.335193e-05	4.335193e-05
1.500000e+00	2.500000e+00	4.954912e-02	1.677812e-05	1.677812e-05
2.500000e+00	3.500000e+00	4.317530e-03	5.131051e-06	5.131051e-06
3.500000e+00	4.500000e+00	2.400298e-04	1.141870e-06	1.141870e-06
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__WeightNormalisation]
Path=MCATNLOH[EXTRA__WeightNormalisation]
ScaledBy=3.99999988205051387e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	3.994928e-03	2.193995e-06	2.193995e-06
5.000000e-01	1.500000e+00	5.863462e-01	2.658020e-05	2.658020e-05
1.500000e+00	2.500000e+00	1.496423e-01	1.342791e-05	1.342791e-05
2.500000e+00	3.500000e+00	1.861505e-02	4.736016e-06	4.736016e-06
3.500000e+00	4.500000e+00	1.204328e-03	1.204629e-06	1.204629e-06
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__NTrials]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__NTrials]
Path=MCATNLOH[EXTRA__NTrials]
ScaledBy=3.99999969078168403e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	1.326203e-03	7.283474e-07	7.283474e-07
5.000000e-01	1.500000e+00	1.946489e-01	8.823808e-06	8.823808e-06
1.500000e+00	2.500000e+00	4.967663e-02	4.457652e-06	4.457652e-06
2.500000e+00	3.500000e+00	6.179622e-03	1.572212e-06	1.572212e-06
3.500000e+00	4.500000e+00	3.997996e-04	3.998997e-07	3.998997e-07
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH[EXTRA__MEWeight]
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH[EXTRA__MEWeight]
Path=MCATNLOH[EXTRA__MEWeight]
ScaledBy=4.00904485977619593e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	4.221632e-03	2.406297e-02	2.406297e-02
5.000000e-01	1.500000e+00	-3.503638e-05	5.114734e-08	5.114734e-08
1.500000e+00	2.500000e+00	-9.597478e-06	1.155505e-08	1.155505e-08
2.500000e+00	3.500000e+00	-1.238239e-06	2.548310e-09	2.548310e-09
3.500000e+00	4.500000e+00	-8.359105e-08	4.403560e-10	4.403560e-10
# END HISTO1D


# BEGIN HISTO1D /MCATNLOH
ErrorBars=1
LineColor=red
LineStyle=dashed
Name=MCATNLOH
Path=MCATNLOH
ScaledBy=3.99999804783477331e-10
Title=$\mathbb{H}$-events
# xlow	 xhigh	 val	 errminus	 errplus
-5.000000e-01	5.000000e-01	-4.584649e-05	3.710783e-05	3.710783e-05
5.000000e-01	1.500000e+00	5.072521e-02	5.377387e-06	5.377387e-06
1.500000e+00	2.500000e+00	9.344377e-03	2.312533e-06	2.312533e-06
2.500000e+00	3.500000e+00	7.558865e-04	6.782051e-07	6.782051e-07
3.500000e+00	4.500000e+00	3.642418e-05	1.602660e-07	1.602660e-07
# END HISTO1D



==> plots/validation/500GeV/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendTitle=\textbf{Single emission shower}
LegendXPos=0.55
LegendYPos=0.925
LogX=1
YMin=2e-5
XMax=1e4
DrawOnly=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
LegendOnly=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
RatioPlotYLabel=Ratio to LO+PS
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=4.99999831086787627e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.288899e+02	1.101336e-01	1.101336e-01
1.230269e-04	1.513561e-04	3.547135e+02	9.029969e-02	9.029969e-02
1.513561e-04	1.862087e-04	2.932705e+02	7.402547e-02	7.402547e-02
1.862087e-04	2.290868e-04	2.423337e+02	6.066715e-02	6.066715e-02
2.290868e-04	2.818383e-04	2.004068e+02	4.973972e-02	4.973972e-02
2.818383e-04	3.467369e-04	1.657013e+02	4.077647e-02	4.077647e-02
3.467369e-04	4.265795e-04	1.370672e+02	3.343596e-02	3.343596e-02
4.265795e-04	5.248075e-04	1.135311e+02	2.743495e-02	2.743495e-02
5.248075e-04	6.456542e-04	9.445670e+01	2.256127e-02	2.256127e-02
6.456542e-04	7.943282e-04	7.790387e+01	1.847253e-02	1.847253e-02
7.943282e-04	9.772372e-04	6.367429e+01	1.505667e-02	1.505667e-02
9.772372e-04	1.202264e-03	5.199461e+01	1.226667e-02	1.226667e-02
1.202264e-03	1.479108e-03	4.239369e+01	9.986136e-03	9.986136e-03
1.479108e-03	1.819701e-03	3.454678e+01	8.127375e-03	8.127375e-03
1.819701e-03	2.238721e-03	2.815040e+01	6.614383e-03	6.614383e-03
2.238721e-03	2.754229e-03	2.292969e+01	5.382027e-03	5.382027e-03
2.754229e-03	3.388442e-03	1.871181e+01	4.383335e-03	4.383335e-03
3.388442e-03	4.168694e-03	1.524769e+01	3.567378e-03	3.567378e-03
4.168694e-03	5.128614e-03	1.241927e+01	2.902652e-03	2.902652e-03
5.128614e-03	6.309573e-03	1.014126e+01	2.364792e-03	2.364792e-03
6.309573e-03	7.762471e-03	8.288675e+00	1.927478e-03	1.927478e-03
7.762471e-03	9.549926e-03	6.764142e+00	1.569832e-03	1.569832e-03
9.549926e-03	1.174898e-02	5.523530e+00	1.278954e-03	1.278954e-03
1.174898e-02	1.445440e-02	4.509126e+00	1.041822e-03	1.041822e-03
1.445440e-02	1.778279e-02	3.675741e+00	8.480466e-04	8.480466e-04
1.778279e-02	2.187762e-02	2.996772e+00	6.903564e-04	6.903564e-04
2.187762e-02	2.691535e-02	2.440323e+00	5.616563e-04	5.616563e-04
2.691535e-02	3.311311e-02	1.989280e+00	4.571882e-04	4.571882e-04
3.311311e-02	4.073803e-02	1.619541e+00	3.719143e-04	3.719143e-04
4.073803e-02	5.011872e-02	1.318908e+00	3.025898e-04	3.025898e-04
5.011872e-02	6.165950e-02	1.072778e+00	2.460379e-04	2.460379e-04
6.165950e-02	7.585776e-02	8.728119e-01	2.000816e-04	2.000816e-04
7.585776e-02	9.332543e-02	7.102292e-01	1.627220e-04	1.627220e-04
9.332543e-02	1.148154e-01	5.781162e-01	1.323592e-04	1.323592e-04
1.148154e-01	1.412538e-01	4.710750e-01	1.077189e-04	1.077189e-04
1.412538e-01	1.737801e-01	3.835259e-01	8.762833e-05	8.762833e-05
1.737801e-01	2.137962e-01	3.119822e-01	7.125445e-05	7.125445e-05
2.137962e-01	2.630268e-01	2.538117e-01	5.794322e-05	5.794322e-05
2.630268e-01	3.235937e-01	2.062546e-01	4.709217e-05	4.709217e-05
3.235937e-01	3.981072e-01	1.677786e-01	3.829264e-05	3.829264e-05
3.981072e-01	4.897788e-01	1.364073e-01	3.112906e-05	3.112906e-05
4.897788e-01	6.025596e-01	1.108748e-01	2.530249e-05	2.530249e-05
6.025596e-01	7.413102e-01	9.008444e-02	2.056231e-05	2.056231e-05
7.413102e-01	9.120108e-01	7.316125e-02	1.670658e-05	1.670658e-05
9.120108e-01	1.122018e+00	5.941825e-02	1.357398e-05	1.357398e-05
1.122018e+00	1.380384e+00	4.824574e-02	1.102748e-05	1.102748e-05
1.380384e+00	1.698244e+00	3.922859e-02	8.964951e-06	8.964951e-06
1.698244e+00	2.089296e+00	3.183531e-02	7.281179e-06	7.281179e-06
2.089296e+00	2.570396e+00	2.587107e-02	5.917713e-06	5.917713e-06
2.570396e+00	3.162278e+00	2.097922e-02	4.804427e-06	4.804427e-06
3.162278e+00	3.890451e+00	1.702958e-02	3.902556e-06	3.902556e-06
3.890451e+00	4.786301e+00	1.383369e-02	3.171143e-06	3.171143e-06
4.786301e+00	5.888437e+00	1.120965e-02	2.573611e-06	2.573611e-06
5.888437e+00	7.244360e+00	9.098260e-03	2.090384e-06	2.090384e-06
7.244360e+00	8.912509e+00	7.371824e-03	1.696425e-06	1.696425e-06
8.912509e+00	1.096478e+01	5.971166e-03	1.376501e-06	1.376501e-06
1.096478e+01	1.348963e+01	4.840565e-03	1.117364e-06	1.117364e-06
1.348963e+01	1.659587e+01	3.915889e-03	9.060706e-07	9.060706e-07
1.659587e+01	2.041738e+01	3.173936e-03	7.354379e-07	7.354379e-07
2.041738e+01	2.511886e+01	2.568421e-03	5.964585e-07	5.964585e-07
2.511886e+01	3.090295e+01	2.078178e-03	4.837136e-07	4.837136e-07
3.090295e+01	3.801894e+01	1.683017e-03	3.924560e-07	3.924560e-07
3.801894e+01	4.677351e+01	1.359718e-03	3.180326e-07	3.180326e-07
4.677351e+01	5.754399e+01	1.099690e-03	2.578588e-07	2.578588e-07
5.754399e+01	7.079458e+01	8.901619e-04	2.091613e-07	2.091613e-07
7.079458e+01	8.709636e+01	7.196975e-04	1.695594e-07	1.695594e-07
8.709636e+01	1.071519e+02	5.823668e-04	1.375136e-07	1.375136e-07
1.071519e+02	1.318257e+02	4.707589e-04	1.114668e-07	1.114668e-07
1.318257e+02	1.621810e+02	3.808597e-04	9.039195e-08	9.039195e-08
1.621810e+02	1.995262e+02	3.077665e-04	7.325846e-08	7.325846e-08
1.995262e+02	2.454709e+02	2.490150e-04	5.940999e-08	5.940999e-08
2.454709e+02	3.019952e+02	2.010617e-04	4.812951e-08	4.812951e-08
3.019952e+02	3.715352e+02	1.624731e-04	3.900658e-08	3.900658e-08
3.715352e+02	4.570882e+02	1.315711e-04	3.164660e-08	3.164660e-08
4.570882e+02	5.623413e+02	1.064078e-04	2.565865e-08	2.565865e-08
5.623413e+02	6.918310e+02	8.597464e-05	2.079371e-08	2.079371e-08
6.918310e+02	8.511380e+02	6.948044e-05	1.685304e-08	1.685304e-08
8.511380e+02	1.047129e+03	5.614156e-05	1.365805e-08	1.365805e-08
1.047129e+03	1.288250e+03	4.533790e-05	1.106567e-08	1.106567e-08
1.288250e+03	1.584893e+03	3.657605e-05	8.960781e-09	8.960781e-09
1.584893e+03	1.949845e+03	2.946692e-05	7.251267e-09	7.251267e-09
1.949845e+03	2.398833e+03	2.374745e-05	5.868884e-09	5.868884e-09
2.398833e+03	2.951209e+03	1.910222e-05	4.745578e-09	4.745578e-09
2.951209e+03	3.630781e+03	1.534398e-05	3.834562e-09	3.834562e-09
3.630781e+03	4.466836e+03	1.225999e-05	3.090240e-09	3.090240e-09
4.466836e+03	5.495409e+03	9.736762e-06	2.482871e-09	2.482871e-09
5.495409e+03	6.760830e+03	7.593009e-06	1.976760e-09	1.976760e-09
6.760830e+03	8.317638e+03	4.798768e-06	1.416811e-09	1.416811e-09
8.317638e+03	1.023293e+04	9.970485e-07	5.822442e-10	5.822442e-10
1.023293e+04	1.258925e+04	5.633632e-07	3.945859e-10	3.945859e-10
1.258925e+04	1.548817e+04	3.703300e-07	2.884303e-10	2.884303e-10
1.548817e+04	1.905461e+04	2.485511e-07	2.130369e-10	2.130369e-10
1.905461e+04	2.344229e+04	1.636221e-07	1.558361e-10	1.558361e-10
2.344229e+04	2.884032e+04	1.001385e-07	1.099126e-10	1.099126e-10
2.884032e+04	3.548134e+04	4.082456e-08	6.327145e-11	6.327145e-11
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=4.99999792500086116e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.292963e+02	8.455918e-02	8.455918e-02
1.230269e-04	1.513561e-04	2.723447e+02	6.933099e-02	6.933099e-02
1.513561e-04	1.862087e-04	2.251696e+02	5.683586e-02	5.683586e-02
1.862087e-04	2.290868e-04	1.860608e+02	4.657949e-02	4.657949e-02
2.290868e-04	2.818383e-04	1.538699e+02	3.818954e-02	3.818954e-02
2.818383e-04	3.467369e-04	1.272233e+02	3.130767e-02	3.130767e-02
3.467369e-04	4.265795e-04	1.052385e+02	2.567173e-02	2.567173e-02
4.265795e-04	5.248075e-04	8.716770e+01	2.106421e-02	2.106421e-02
5.248075e-04	6.456542e-04	7.252271e+01	1.732227e-02	1.732227e-02
6.456542e-04	7.943282e-04	5.981361e+01	1.418298e-02	1.418298e-02
7.943282e-04	9.772372e-04	4.888836e+01	1.156034e-02	1.156034e-02
9.772372e-04	1.202264e-03	3.992082e+01	9.418195e-03	9.418195e-03
1.202264e-03	1.479108e-03	3.254934e+01	7.667233e-03	7.667233e-03
1.479108e-03	1.819701e-03	2.652457e+01	6.240098e-03	6.240098e-03
1.819701e-03	2.238721e-03	2.161353e+01	5.078444e-03	5.078444e-03
2.238721e-03	2.754229e-03	1.760514e+01	4.132255e-03	4.132255e-03
2.754229e-03	3.388442e-03	1.436668e+01	3.365469e-03	3.365469e-03
3.388442e-03	4.168694e-03	1.170699e+01	2.738989e-03	2.738989e-03
4.168694e-03	5.128614e-03	9.535359e+00	2.228620e-03	2.228620e-03
5.128614e-03	6.309573e-03	7.786332e+00	1.815658e-03	1.815658e-03
6.309573e-03	7.762471e-03	6.363943e+00	1.479894e-03	1.479894e-03
7.762471e-03	9.549926e-03	5.193424e+00	1.205298e-03	1.205298e-03
9.549926e-03	1.174898e-02	4.240897e+00	9.819650e-04	9.819650e-04
1.174898e-02	1.445440e-02	3.462051e+00	7.998978e-04	7.998978e-04
1.445440e-02	1.778279e-02	2.822186e+00	6.511195e-04	6.511195e-04
1.778279e-02	2.187762e-02	2.300884e+00	5.300470e-04	5.300470e-04
2.187762e-02	2.691535e-02	1.873649e+00	4.312327e-04	4.312327e-04
2.691535e-02	3.311311e-02	1.527344e+00	3.510235e-04	3.510235e-04
3.311311e-02	4.073803e-02	1.243464e+00	2.855512e-04	2.855512e-04
4.073803e-02	5.011872e-02	1.012641e+00	2.323248e-04	2.323248e-04
5.011872e-02	6.165950e-02	8.236662e-01	1.889048e-04	1.889048e-04
6.165950e-02	7.585776e-02	6.701339e-01	1.536202e-04	1.536202e-04
7.585776e-02	9.332543e-02	5.453050e-01	1.249359e-04	1.249359e-04
9.332543e-02	1.148154e-01	4.438703e-01	1.016237e-04	1.016237e-04
1.148154e-01	1.412538e-01	3.616855e-01	8.270525e-05	8.270525e-05
1.412538e-01	1.737801e-01	2.944664e-01	6.727994e-05	6.727994e-05
1.737801e-01	2.137962e-01	2.395361e-01	5.470829e-05	5.470829e-05
2.137962e-01	2.630268e-01	1.948734e-01	4.448808e-05	4.448808e-05
2.630268e-01	3.235937e-01	1.583597e-01	3.615678e-05	3.615678e-05
3.235937e-01	3.981072e-01	1.288183e-01	2.940061e-05	2.940061e-05
3.981072e-01	4.897788e-01	1.047319e-01	2.390051e-05	2.390051e-05
4.897788e-01	6.025596e-01	8.512828e-02	1.942694e-05	1.942694e-05
6.025596e-01	7.413102e-01	6.916570e-02	1.578749e-05	1.578749e-05
7.413102e-01	9.120108e-01	5.617227e-02	1.282710e-05	1.282710e-05
9.120108e-01	1.122018e+00	4.562057e-02	1.042193e-05	1.042193e-05
1.122018e+00	1.380384e+00	3.704247e-02	8.466760e-06	8.466760e-06
1.380384e+00	1.698244e+00	3.011923e-02	6.883177e-06	6.883177e-06
1.698244e+00	2.089296e+00	2.444274e-02	5.590399e-06	5.590399e-06
2.089296e+00	2.570396e+00	1.986347e-02	4.543544e-06	4.543544e-06
2.570396e+00	3.162278e+00	1.610759e-02	3.688780e-06	3.688780e-06
3.162278e+00	3.890451e+00	1.307510e-02	2.996335e-06	2.996335e-06
3.890451e+00	4.786301e+00	1.062134e-02	2.434765e-06	2.434765e-06
4.786301e+00	5.888437e+00	8.606630e-03	1.975987e-06	1.975987e-06
5.888437e+00	7.244360e+00	6.985531e-03	1.604971e-06	1.604971e-06
7.244360e+00	8.912509e+00	5.659997e-03	1.302494e-06	1.302494e-06
8.912509e+00	1.096478e+01	4.584585e-03	1.056860e-06	1.056860e-06
1.096478e+01	1.348963e+01	3.716527e-03	8.578985e-07	8.578985e-07
1.348963e+01	1.659587e+01	3.006569e-03	6.956698e-07	6.956698e-07
1.659587e+01	2.041738e+01	2.436907e-03	5.646599e-07	5.646599e-07
2.041738e+01	2.511886e+01	1.972001e-03	4.579533e-07	4.579533e-07
2.511886e+01	3.090295e+01	1.595598e-03	3.713892e-07	3.713892e-07
3.090295e+01	3.801894e+01	1.292199e-03	3.013229e-07	3.013229e-07
3.801894e+01	4.677351e+01	1.043975e-03	2.441814e-07	2.441814e-07
4.677351e+01	5.754399e+01	8.443281e-04	1.979808e-07	1.979808e-07
5.754399e+01	7.079458e+01	6.834548e-04	1.605914e-07	1.605914e-07
7.079458e+01	8.709636e+01	5.525746e-04	1.301856e-07	1.301856e-07
8.709636e+01	1.071519e+02	4.471339e-04	1.055812e-07	1.055812e-07
1.071519e+02	1.318257e+02	3.614426e-04	8.558282e-08	8.558282e-08
1.318257e+02	1.621810e+02	2.924193e-04	6.940181e-08	6.940181e-08
1.621810e+02	1.995262e+02	2.362993e-04	5.624693e-08	5.624693e-08
1.995262e+02	2.454709e+02	1.911905e-04	4.561425e-08	4.561425e-08
2.454709e+02	3.019952e+02	1.543726e-04	3.695323e-08	3.695323e-08
3.019952e+02	3.715352e+02	1.247448e-04	2.994877e-08	2.994877e-08
3.715352e+02	4.570882e+02	1.010186e-04	2.429786e-08	2.429786e-08
4.570882e+02	5.623413e+02	8.169857e-05	1.970039e-08	1.970039e-08
5.623413e+02	6.918310e+02	6.601023e-05	1.596515e-08	1.596515e-08
6.918310e+02	8.511380e+02	5.334622e-05	1.293956e-08	1.293956e-08
8.511380e+02	1.047129e+03	4.310477e-05	1.048648e-08	1.048648e-08
1.047129e+03	1.288250e+03	3.480988e-05	8.496086e-09	8.496086e-09
1.288250e+03	1.584893e+03	2.808264e-05	6.879978e-09	6.879978e-09
1.584893e+03	1.949845e+03	2.262433e-05	5.567433e-09	5.567433e-09
1.949845e+03	2.398833e+03	1.823299e-05	4.506056e-09	4.506056e-09
2.398833e+03	2.951209e+03	1.466645e-05	3.643595e-09	3.643595e-09
2.951209e+03	3.630781e+03	1.178092e-05	2.944129e-09	2.944129e-09
3.630781e+03	4.466836e+03	9.413072e-06	2.372648e-09	2.372648e-09
4.466836e+03	5.495409e+03	7.475764e-06	1.906318e-09	1.906318e-09
5.495409e+03	6.760830e+03	5.829816e-06	1.517731e-09	1.517731e-09
6.760830e+03	8.317638e+03	3.684433e-06	1.087809e-09	1.087809e-09
8.317638e+03	1.023293e+04	7.655209e-07	4.470396e-10	4.470396e-10
1.023293e+04	1.258925e+04	4.325440e-07	3.029587e-10	3.029587e-10
1.258925e+04	1.548817e+04	2.843348e-07	2.214531e-10	2.214531e-10
1.548817e+04	1.905461e+04	1.908345e-07	1.635672e-10	1.635672e-10
1.905461e+04	2.344229e+04	1.256271e-07	1.196491e-10	1.196491e-10
2.344229e+04	2.884032e+04	7.688505e-08	8.438946e-11	8.438946e-11
2.884032e+04	3.548134e+04	3.134457e-08	4.857901e-11	4.857901e-11
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=4.99999807152132761e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.778407e+02	1.938940e-01	1.938940e-01
1.230269e-04	1.513561e-04	3.950962e+02	1.589623e-01	1.589623e-01
1.513561e-04	1.862087e-04	3.261077e+02	1.301617e-01	1.301617e-01
1.862087e-04	2.290868e-04	2.692288e+02	1.066344e-01	1.066344e-01
2.290868e-04	2.818383e-04	2.225834e+02	8.743507e-02	8.743507e-02
2.818383e-04	3.467369e-04	1.833964e+02	7.154170e-02	7.154170e-02
3.467369e-04	4.265795e-04	1.513651e+02	5.859620e-02	5.859620e-02
4.265795e-04	5.248075e-04	1.246653e+02	4.793990e-02	4.793990e-02
5.248075e-04	6.456542e-04	1.028092e+02	3.926080e-02	3.926080e-02
6.456542e-04	7.943282e-04	8.464419e+01	3.211123e-02	3.211123e-02
7.943282e-04	9.772372e-04	6.970893e+01	2.627747e-02	2.627747e-02
9.772372e-04	1.202264e-03	5.735144e+01	2.148720e-02	2.148720e-02
1.202264e-03	1.479108e-03	4.715883e+01	1.756375e-02	1.756375e-02
1.479108e-03	1.819701e-03	3.880400e+01	1.436710e-02	1.436710e-02
1.819701e-03	2.238721e-03	3.188542e+01	1.173953e-02	1.173953e-02
2.238721e-03	2.754229e-03	2.621641e+01	9.595862e-03	9.595862e-03
2.754229e-03	3.388442e-03	2.154864e+01	7.844830e-03	7.844830e-03
3.388442e-03	4.168694e-03	1.766278e+01	6.402070e-03	6.402070e-03
4.168694e-03	5.128614e-03	1.450211e+01	5.231045e-03	5.231045e-03
5.128614e-03	6.309573e-03	1.191893e+01	4.275060e-03	4.275060e-03
6.309573e-03	7.762471e-03	9.778663e+00	3.491372e-03	3.491372e-03
7.762471e-03	9.549926e-03	8.008392e+00	2.848148e-03	2.848148e-03
9.549926e-03	1.174898e-02	6.572099e+00	2.326493e-03	2.326493e-03
1.174898e-02	1.445440e-02	5.389455e+00	1.899528e-03	1.899528e-03
1.445440e-02	1.778279e-02	4.415847e+00	1.549753e-03	1.549753e-03
1.778279e-02	2.187762e-02	3.615508e+00	1.264675e-03	1.264675e-03
2.187762e-02	2.691535e-02	2.955913e+00	1.030756e-03	1.030756e-03
2.691535e-02	3.311311e-02	2.422348e+00	8.413248e-04	8.413248e-04
3.311311e-02	4.073803e-02	1.978548e+00	6.855079e-04	6.855079e-04
4.073803e-02	5.011872e-02	1.620163e+00	5.592641e-04	5.592641e-04
5.011872e-02	6.165950e-02	1.325693e+00	4.561420e-04	4.561420e-04
6.165950e-02	7.585776e-02	1.083502e+00	3.717225e-04	3.717225e-04
7.585776e-02	9.332543e-02	8.857552e-01	3.030996e-04	3.030996e-04
9.332543e-02	1.148154e-01	7.237832e-01	2.470109e-04	2.470109e-04
1.148154e-01	1.412538e-01	5.916848e-01	2.013184e-04	2.013184e-04
1.412538e-01	1.737801e-01	4.830808e-01	1.640001e-04	1.640001e-04
1.737801e-01	2.137962e-01	3.945734e-01	1.336399e-04	1.336399e-04
2.137962e-01	2.630268e-01	3.220343e-01	1.088531e-04	1.088531e-04
2.630268e-01	3.235937e-01	2.622606e-01	8.855781e-05	8.855781e-05
3.235937e-01	3.981072e-01	2.142209e-01	7.215317e-05	7.215317e-05
3.981072e-01	4.897788e-01	1.747149e-01	5.874671e-05	5.874671e-05
4.897788e-01	6.025596e-01	1.424868e-01	4.783330e-05	4.783330e-05
6.025596e-01	7.413102e-01	1.161127e-01	3.892852e-05	3.892852e-05
7.413102e-01	9.120108e-01	9.458420e-02	3.167807e-05	3.167807e-05
9.120108e-01	1.122018e+00	7.698588e-02	2.576449e-05	2.576449e-05
1.122018e+00	1.380384e+00	6.267942e-02	2.096198e-05	2.096198e-05
1.380384e+00	1.698244e+00	5.112134e-02	1.706795e-05	1.706795e-05
1.698244e+00	2.089296e+00	4.157733e-02	1.387523e-05	1.387523e-05
2.089296e+00	2.570396e+00	3.385051e-02	1.128737e-05	1.128737e-05
2.570396e+00	3.162278e+00	2.751799e-02	9.175686e-06	9.175686e-06
3.162278e+00	3.890451e+00	2.239852e-02	7.463813e-06	7.463813e-06
3.890451e+00	4.786301e+00	1.824529e-02	6.073485e-06	6.073485e-06
4.786301e+00	5.888437e+00	1.482030e-02	4.935074e-06	4.935074e-06
5.888437e+00	7.244360e+00	1.206167e-02	4.014144e-06	4.014144e-06
7.244360e+00	8.912509e+00	9.789485e-03	3.259495e-06	3.259495e-06
8.912509e+00	1.096478e+01	7.949861e-03	2.648294e-06	2.648294e-06
1.096478e+01	1.348963e+01	6.467129e-03	2.154115e-06	2.154115e-06
1.348963e+01	1.659587e+01	5.241926e-03	1.747990e-06	1.747990e-06
1.659587e+01	2.041738e+01	4.260745e-03	1.420972e-06	1.420972e-06
2.041738e+01	2.511886e+01	3.457567e-03	1.153993e-06	1.153993e-06
2.511886e+01	3.090295e+01	2.805472e-03	9.371061e-07	9.371061e-07
3.090295e+01	3.801894e+01	2.280782e-03	7.617590e-07	7.617590e-07
3.801894e+01	4.677351e+01	1.849263e-03	6.185119e-07	6.185119e-07
4.677351e+01	5.754399e+01	1.500283e-03	5.021974e-07	5.021974e-07
5.754399e+01	7.079458e+01	1.218785e-03	4.081127e-07	4.081127e-07
7.079458e+01	8.709636e+01	9.884552e-04	3.313632e-07	3.313632e-07
8.709636e+01	1.071519e+02	8.018288e-04	2.690790e-07	2.690790e-07
1.071519e+02	1.318257e+02	6.501029e-04	2.184502e-07	2.184502e-07
1.318257e+02	1.621810e+02	5.269449e-04	1.772760e-07	1.772760e-07
1.621810e+02	1.995262e+02	4.267941e-04	1.438297e-07	1.438297e-07
1.995262e+02	2.454709e+02	3.464669e-04	1.168633e-07	1.168633e-07
2.454709e+02	3.019952e+02	2.805595e-04	9.482987e-08	9.482987e-08
3.019952e+02	3.715352e+02	2.270104e-04	7.687682e-08	7.687682e-08
3.715352e+02	4.570882e+02	1.845939e-04	6.251138e-08	6.251138e-08
4.570882e+02	5.623413e+02	1.497622e-04	5.076027e-08	5.076027e-08
5.623413e+02	6.918310e+02	1.212618e-04	4.117582e-08	4.117582e-08
6.918310e+02	8.511380e+02	9.837559e-05	3.344211e-08	3.344211e-08
8.511380e+02	1.047129e+03	7.973371e-05	2.714517e-08	2.714517e-08
1.047129e+03	1.288250e+03	6.464460e-05	2.203387e-08	2.203387e-08
1.288250e+03	1.584893e+03	5.230391e-05	1.787028e-08	1.787028e-08
1.584893e+03	1.949845e+03	4.227833e-05	1.448401e-08	1.448401e-08
1.949845e+03	2.398833e+03	3.419927e-05	1.174538e-08	1.174538e-08
2.398833e+03	2.951209e+03	2.760909e-05	9.514859e-09	9.514859e-09
2.951209e+03	3.630781e+03	2.229093e-05	7.707711e-09	7.707711e-09
3.630781e+03	4.466836e+03	1.792541e-05	6.231827e-09	6.231827e-09
4.466836e+03	5.495409e+03	1.437122e-05	5.031139e-09	5.031139e-09
5.495409e+03	6.760830e+03	1.137737e-05	4.035940e-09	4.035940e-09
6.760830e+03	8.317638e+03	7.038299e-06	2.864683e-09	2.864683e-09
8.317638e+03	1.023293e+04	4.788269e-08	7.593666e-11	7.593666e-11
1.023293e+04	1.258925e+04	4.037336e-09	4.030525e-12	4.030525e-12
1.258925e+04	1.548817e+04	1.780247e-09	1.645361e-12	1.645361e-12
1.548817e+04	1.905461e+04	1.002712e-09	9.458392e-13	9.458392e-13
1.905461e+04	2.344229e+04	6.048217e-10	6.142534e-13	6.142534e-13
2.344229e+04	2.884032e+04	3.544132e-10	4.089787e-13	4.089787e-13
2.884032e+04	3.548134e+04	1.425233e-10	2.307774e-13	2.307774e-13
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=4.99999804742038442e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.639193e+02	7.472849e-02	7.472849e-02
1.230269e-04	1.513561e-04	2.181423e+02	6.125071e-02	6.125071e-02
1.513561e-04	1.862087e-04	1.802552e+02	5.020013e-02	5.020013e-02
1.862087e-04	2.290868e-04	1.488099e+02	4.112161e-02	4.112161e-02
2.290868e-04	2.818383e-04	1.229853e+02	3.370783e-02	3.370783e-02
2.818383e-04	3.467369e-04	1.014626e+02	2.759318e-02	2.759318e-02
3.467369e-04	4.265795e-04	8.373899e+01	2.259280e-02	2.259280e-02
4.265795e-04	5.248075e-04	6.909887e+01	1.849245e-02	1.849245e-02
5.248075e-04	6.456542e-04	5.710679e+01	1.514270e-02	1.514270e-02
6.456542e-04	7.943282e-04	4.704094e+01	1.238756e-02	1.238756e-02
7.943282e-04	9.772372e-04	3.863171e+01	1.012664e-02	1.012664e-02
9.772372e-04	1.202264e-03	3.171467e+01	8.278392e-03	8.278392e-03
1.202264e-03	1.479108e-03	2.602329e+01	6.767183e-03	6.767183e-03
1.479108e-03	1.819701e-03	2.135395e+01	5.531826e-03	5.531826e-03
1.819701e-03	2.238721e-03	1.751351e+01	4.520677e-03	4.520677e-03
2.238721e-03	2.754229e-03	1.436564e+01	3.694735e-03	3.694735e-03
2.754229e-03	3.388442e-03	1.177290e+01	3.017647e-03	3.017647e-03
3.388442e-03	4.168694e-03	9.636129e+00	2.463141e-03	2.463141e-03
4.168694e-03	5.128614e-03	7.894729e+00	2.011590e-03	2.011590e-03
5.128614e-03	6.309573e-03	6.470715e+00	1.643028e-03	1.643028e-03
6.309573e-03	7.762471e-03	5.297051e+00	1.340763e-03	1.340763e-03
7.762471e-03	9.549926e-03	4.333110e+00	1.093839e-03	1.093839e-03
9.549926e-03	1.174898e-02	3.546492e+00	8.925566e-04	8.925566e-04
1.174898e-02	1.445440e-02	2.900722e+00	7.279543e-04	7.279543e-04
1.445440e-02	1.778279e-02	2.372266e+00	5.938643e-04	5.938643e-04
1.778279e-02	2.187762e-02	1.939080e+00	4.843795e-04	4.843795e-04
2.187762e-02	2.691535e-02	1.583035e+00	3.947974e-04	3.947974e-04
2.691535e-02	3.311311e-02	1.294693e+00	3.221017e-04	3.221017e-04
3.311311e-02	4.073803e-02	1.056350e+00	2.624244e-04	2.624244e-04
4.073803e-02	5.011872e-02	8.632856e-01	2.140378e-04	2.140378e-04
5.011872e-02	6.165950e-02	7.050745e-01	1.745283e-04	1.745283e-04
6.165950e-02	7.585776e-02	5.756932e-01	1.422654e-04	1.422654e-04
7.585776e-02	9.332543e-02	4.695729e-01	1.159054e-04	1.159054e-04
9.332543e-02	1.148154e-01	3.830520e-01	9.442661e-05	9.442661e-05
1.148154e-01	1.412538e-01	3.126583e-01	7.694543e-05	7.694543e-05
1.412538e-01	1.737801e-01	2.548705e-01	6.264782e-05	6.264782e-05
1.737801e-01	2.137962e-01	2.078228e-01	5.103205e-05	5.103205e-05
2.137962e-01	2.630268e-01	1.693946e-01	4.155586e-05	4.155586e-05
2.630268e-01	3.235937e-01	1.378270e-01	3.380646e-05	3.380646e-05
3.235937e-01	3.981072e-01	1.123704e-01	2.753338e-05	2.753338e-05
3.981072e-01	4.897788e-01	9.151360e-02	2.241108e-05	2.241108e-05
4.897788e-01	6.025596e-01	7.450397e-02	1.823779e-05	1.823779e-05
6.025596e-01	7.413102e-01	6.064087e-02	1.484135e-05	1.484135e-05
7.413102e-01	9.120108e-01	4.933185e-02	1.207420e-05	1.207420e-05
9.120108e-01	1.122018e+00	4.011295e-02	9.819264e-06	9.819264e-06
1.122018e+00	1.380384e+00	3.260980e-02	7.985145e-06	7.985145e-06
1.380384e+00	1.698244e+00	2.656117e-02	6.500854e-06	6.500854e-06
1.698244e+00	2.089296e+00	2.157895e-02	5.284260e-06	5.284260e-06
2.089296e+00	2.570396e+00	1.754428e-02	4.296387e-06	4.296387e-06
2.570396e+00	3.162278e+00	1.424380e-02	3.491156e-06	3.491156e-06
3.162278e+00	3.890451e+00	1.157258e-02	2.837760e-06	2.837760e-06
3.890451e+00	4.786301e+00	9.409242e-03	2.307379e-06	2.307379e-06
4.786301e+00	5.888437e+00	7.633556e-03	1.874174e-06	1.874174e-06
5.888437e+00	7.244360e+00	6.202916e-03	1.523696e-06	1.523696e-06
7.244360e+00	8.912509e+00	5.031856e-03	1.237592e-06	1.237592e-06
8.912509e+00	1.096478e+01	4.080351e-03	1.005111e-06	1.005111e-06
1.096478e+01	1.348963e+01	3.313467e-03	8.170588e-07	8.170588e-07
1.348963e+01	1.659587e+01	2.685895e-03	6.636739e-07	6.636739e-07
1.659587e+01	2.041738e+01	2.180462e-03	5.393338e-07	5.393338e-07
2.041738e+01	2.511886e+01	1.766048e-03	4.376445e-07	4.376445e-07
2.511886e+01	3.090295e+01	1.431056e-03	3.552486e-07	3.552486e-07
3.090295e+01	3.801894e+01	1.160978e-03	2.885373e-07	2.885373e-07
3.801894e+01	4.677351e+01	9.398699e-04	2.341388e-07	2.341388e-07
4.677351e+01	5.754399e+01	7.616113e-04	1.900980e-07	1.900980e-07
5.754399e+01	7.079458e+01	6.176638e-04	1.544076e-07	1.544076e-07
7.079458e+01	8.709636e+01	5.001231e-04	1.252833e-07	1.252833e-07
8.709636e+01	1.071519e+02	4.049389e-04	1.016383e-07	1.016383e-07
1.071519e+02	1.318257e+02	3.276725e-04	8.243516e-08	8.243516e-08
1.318257e+02	1.621810e+02	2.652030e-04	6.685877e-08	6.685877e-08
1.621810e+02	1.995262e+02	2.145547e-04	5.422836e-08	5.422836e-08
1.995262e+02	2.454709e+02	1.738380e-04	4.402686e-08	4.402686e-08
2.454709e+02	3.019952e+02	1.406269e-04	3.572705e-08	3.572705e-08
3.019952e+02	3.715352e+02	1.137986e-04	2.898488e-08	2.898488e-08
3.715352e+02	4.570882e+02	9.219019e-05	2.351262e-08	2.351262e-08
4.570882e+02	5.623413e+02	7.459901e-05	1.906283e-08	1.906283e-08
5.623413e+02	6.918310e+02	6.029900e-05	1.544842e-08	1.544842e-08
6.918310e+02	8.511380e+02	4.878449e-05	1.252644e-08	1.252644e-08
8.511380e+02	1.047129e+03	3.945870e-05	1.015676e-08	1.015676e-08
1.047129e+03	1.288250e+03	3.191795e-05	8.236829e-09	8.236829e-09
1.288250e+03	1.584893e+03	2.578209e-05	6.674798e-09	6.674798e-09
1.584893e+03	1.949845e+03	2.081021e-05	5.407861e-09	5.407861e-09
1.949845e+03	2.398833e+03	1.681336e-05	4.384646e-09	4.384646e-09
2.398833e+03	2.951209e+03	1.356517e-05	3.553364e-09	3.553364e-09
2.951209e+03	3.630781e+03	1.093542e-05	2.878339e-09	2.878339e-09
3.630781e+03	4.466836e+03	8.781746e-06	2.327880e-09	2.327880e-09
4.466836e+03	5.495409e+03	7.020587e-06	1.879658e-09	1.879658e-09
5.495409e+03	6.760830e+03	5.519239e-06	1.506751e-09	1.506751e-09
6.760830e+03	8.317638e+03	3.425466e-06	1.066145e-09	1.066145e-09
8.317638e+03	1.023293e+04	4.655071e-07	3.008429e-10	3.008429e-10
1.023293e+04	1.258925e+04	2.180793e-07	1.659523e-10	1.659523e-10
1.258925e+04	1.548817e+04	1.387232e-07	1.172430e-10	1.172430e-10
1.548817e+04	1.905461e+04	9.283846e-08	8.633829e-11	8.633829e-11
1.905461e+04	2.344229e+04	6.163152e-08	6.363230e-11	6.363230e-11
2.344229e+04	2.884032e+04	3.820533e-08	4.542997e-11	4.542997e-11
2.884032e+04	3.548134e+04	1.576716e-08	2.648437e-11	2.648437e-11
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=4.99999920961925011e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.324917e+02	1.090029e-01	1.090029e-01
1.230269e-04	1.513561e-04	3.574619e+02	8.934385e-02	8.934385e-02
1.513561e-04	1.862087e-04	2.955748e+02	7.324584e-02	7.324584e-02
1.862087e-04	2.290868e-04	2.443721e+02	6.004472e-02	6.004472e-02
2.290868e-04	2.818383e-04	2.019656e+02	4.921395e-02	4.921395e-02
2.818383e-04	3.467369e-04	1.668745e+02	4.033148e-02	4.033148e-02
3.467369e-04	4.265795e-04	1.380088e+02	3.306761e-02	3.306761e-02
4.265795e-04	5.248075e-04	1.140093e+02	2.709689e-02	2.709689e-02
5.248075e-04	6.456542e-04	9.408681e+01	2.219289e-02	2.219289e-02
6.456542e-04	7.943282e-04	7.714207e+01	1.811737e-02	1.811737e-02
7.943282e-04	9.772372e-04	6.319738e+01	1.478423e-02	1.478423e-02
9.772372e-04	1.202264e-03	5.168687e+01	1.205424e-02	1.205424e-02
1.202264e-03	1.479108e-03	4.216291e+01	9.815550e-03	9.815550e-03
1.479108e-03	1.819701e-03	3.438606e+01	7.991717e-03	7.991717e-03
1.819701e-03	2.238721e-03	2.803398e+01	6.505667e-03	6.505667e-03
2.238721e-03	2.754229e-03	2.283008e+01	5.293013e-03	5.293013e-03
2.754229e-03	3.388442e-03	1.859577e+01	4.306816e-03	4.306816e-03
3.388442e-03	4.168694e-03	1.513196e+01	3.502651e-03	3.502651e-03
4.168694e-03	5.128614e-03	1.229228e+01	2.846202e-03	2.846202e-03
5.128614e-03	6.309573e-03	9.971447e+00	2.311152e-03	2.311152e-03
6.309573e-03	7.762471e-03	8.071317e+00	1.874655e-03	1.874655e-03
7.762471e-03	9.549926e-03	6.574280e+00	1.525363e-03	1.525363e-03
9.549926e-03	1.174898e-02	5.353238e+00	1.240958e-03	1.240958e-03
1.174898e-02	1.445440e-02	4.358107e+00	1.009482e-03	1.009482e-03
1.445440e-02	1.778279e-02	3.555133e+00	8.220110e-04	8.220110e-04
1.778279e-02	2.187762e-02	2.899603e+00	6.692958e-04	6.692958e-04
2.187762e-02	2.691535e-02	2.359980e+00	5.443817e-04	5.443817e-04
2.691535e-02	3.311311e-02	1.922775e+00	4.430102e-04	4.430102e-04
3.311311e-02	4.073803e-02	1.565151e+00	3.603523e-04	3.603523e-04
4.073803e-02	5.011872e-02	1.273050e+00	2.930031e-04	2.930031e-04
5.011872e-02	6.165950e-02	1.035182e+00	2.382088e-04	2.382088e-04
6.165950e-02	7.585776e-02	8.424680e-01	1.937430e-04	1.937430e-04
7.585776e-02	9.332543e-02	6.848796e-01	1.574913e-04	1.574913e-04
9.332543e-02	1.148154e-01	5.569943e-01	1.280485e-04	1.280485e-04
1.148154e-01	1.412538e-01	4.534745e-01	1.041659e-04	1.041659e-04
1.412538e-01	1.737801e-01	3.694158e-01	8.476318e-05	8.476318e-05
1.737801e-01	2.137962e-01	3.001279e-01	6.888150e-05	6.888150e-05
2.137962e-01	2.630268e-01	2.437819e-01	5.596932e-05	5.596932e-05
2.630268e-01	3.235937e-01	1.981807e-01	4.549669e-05	4.549669e-05
3.235937e-01	3.981072e-01	1.610743e-01	3.697963e-05	3.697963e-05
3.981072e-01	4.897788e-01	1.308851e-01	3.005346e-05	3.005346e-05
4.897788e-01	6.025596e-01	1.062801e-01	2.441605e-05	2.441605e-05
6.025596e-01	7.413102e-01	8.630853e-02	1.983701e-05	1.983701e-05
7.413102e-01	9.120108e-01	6.999524e-02	1.610584e-05	1.610584e-05
9.120108e-01	1.122018e+00	5.670129e-02	1.306911e-05	1.306911e-05
1.122018e+00	1.380384e+00	4.602579e-02	1.061573e-05	1.061573e-05
1.380384e+00	1.698244e+00	3.739555e-02	8.626983e-06	8.626983e-06
1.698244e+00	2.089296e+00	3.031934e-02	7.003410e-06	7.003410e-06
2.089296e+00	2.570396e+00	2.460087e-02	5.687539e-06	5.687539e-06
2.570396e+00	3.162278e+00	1.994850e-02	4.617473e-06	4.617473e-06
3.162278e+00	3.890451e+00	1.619125e-02	3.750505e-06	3.750505e-06
3.890451e+00	4.786301e+00	1.313730e-02	3.045806e-06	3.045806e-06
4.786301e+00	5.888437e+00	1.065532e-02	2.473047e-06	2.473047e-06
5.888437e+00	7.244360e+00	8.632304e-03	2.006840e-06	2.006840e-06
7.244360e+00	8.912509e+00	6.993050e-03	1.628481e-06	1.628481e-06
8.912509e+00	1.096478e+01	5.663180e-03	1.321234e-06	1.321234e-06
1.096478e+01	1.348963e+01	4.586958e-03	1.072041e-06	1.072041e-06
1.348963e+01	1.659587e+01	3.707988e-03	8.689976e-07	8.689976e-07
1.659587e+01	2.041738e+01	3.002507e-03	7.050036e-07	7.050036e-07
2.041738e+01	2.511886e+01	2.429503e-03	5.717528e-07	5.717528e-07
2.511886e+01	3.090295e+01	1.965526e-03	4.636484e-07	4.636484e-07
3.090295e+01	3.801894e+01	1.591083e-03	3.760932e-07	3.760932e-07
3.801894e+01	4.677351e+01	1.286818e-03	3.049355e-07	3.049355e-07
4.677351e+01	5.754399e+01	1.040811e-03	2.472493e-07	2.472493e-07
5.754399e+01	7.079458e+01	8.408652e-04	2.003607e-07	2.003607e-07
7.079458e+01	8.709636e+01	6.790449e-04	1.623299e-07	1.623299e-07
8.709636e+01	1.071519e+02	5.493375e-04	1.316344e-07	1.316344e-07
1.071519e+02	1.318257e+02	4.442895e-04	1.067289e-07	1.067289e-07
1.318257e+02	1.621810e+02	3.585097e-04	8.643708e-08	8.643708e-08
1.621810e+02	1.995262e+02	2.898008e-04	7.006470e-08	7.006470e-08
1.995262e+02	2.454709e+02	2.344475e-04	5.681617e-08	5.681617e-08
2.454709e+02	3.019952e+02	1.891533e-04	4.601043e-08	4.601043e-08
3.019952e+02	3.715352e+02	1.527289e-04	3.727435e-08	3.727435e-08
3.715352e+02	4.570882e+02	1.234168e-04	3.020900e-08	3.020900e-08
4.570882e+02	5.623413e+02	9.982347e-05	2.449434e-08	2.449434e-08
5.623413e+02	6.918310e+02	8.066132e-05	1.985098e-08	1.985098e-08
6.918310e+02	8.511380e+02	6.506525e-05	1.607400e-08	1.607400e-08
8.511380e+02	1.047129e+03	5.259563e-05	1.302938e-08	1.302938e-08
1.047129e+03	1.288250e+03	4.245959e-05	1.055449e-08	1.055449e-08
1.288250e+03	1.584893e+03	3.418493e-05	8.538215e-09	8.538215e-09
1.584893e+03	1.949845e+03	2.752455e-05	6.907313e-09	6.907313e-09
1.949845e+03	2.398833e+03	2.214549e-05	5.585887e-09	5.585887e-09
2.398833e+03	2.951209e+03	1.779724e-05	4.514668e-09	4.514668e-09
2.951209e+03	3.630781e+03	1.426927e-05	3.644601e-09	3.644601e-09
3.630781e+03	4.466836e+03	1.139064e-05	2.935780e-09	2.935780e-09
4.466836e+03	5.495409e+03	9.019184e-06	2.355228e-09	2.355228e-09
5.495409e+03	6.760830e+03	7.003407e-06	1.871130e-09	1.871130e-09
6.760830e+03	8.317638e+03	4.458118e-06	1.345938e-09	1.345938e-09
8.317638e+03	1.023293e+04	1.128398e-06	6.104928e-10	6.104928e-10
1.023293e+04	1.258925e+04	6.469151e-07	4.167478e-10	4.167478e-10
1.258925e+04	1.548817e+04	4.259986e-07	3.048968e-10	3.048968e-10
1.548817e+04	1.905461e+04	2.860250e-07	2.252430e-10	2.252430e-10
1.905461e+04	2.344229e+04	1.887605e-07	1.649700e-10	1.649700e-10
2.344229e+04	2.884032e+04	1.152802e-07	1.162322e-10	1.162322e-10
2.884032e+04	3.548134e+04	4.659736e-08	6.662392e-11	6.662392e-11
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=4.99999855000042088e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.418332e+02	8.615383e-02	8.615383e-02
1.230269e-04	1.513561e-04	2.825312e+02	7.061569e-02	7.061569e-02
1.513561e-04	1.862087e-04	2.336166e+02	5.789211e-02	5.789211e-02
1.862087e-04	2.290868e-04	1.931470e+02	4.745821e-02	4.745821e-02
2.290868e-04	2.818383e-04	1.596298e+02	3.889776e-02	3.889776e-02
2.818383e-04	3.467369e-04	1.318944e+02	3.187724e-02	3.187724e-02
3.467369e-04	4.265795e-04	1.090795e+02	2.613602e-02	2.613602e-02
4.265795e-04	5.248075e-04	9.011080e+01	2.141687e-02	2.141687e-02
5.248075e-04	6.456542e-04	7.436440e+01	1.754083e-02	1.754083e-02
6.456542e-04	7.943282e-04	6.097163e+01	1.431962e-02	1.431962e-02
7.943282e-04	9.772372e-04	4.995001e+01	1.168518e-02	1.168518e-02
9.772372e-04	1.202264e-03	4.085230e+01	9.527442e-03	9.527442e-03
1.202264e-03	1.479108e-03	3.332476e+01	7.758021e-03	7.758021e-03
1.479108e-03	1.819701e-03	2.717807e+01	6.316501e-03	6.316501e-03
1.819701e-03	2.238721e-03	2.215752e+01	5.141957e-03	5.141957e-03
2.238721e-03	2.754229e-03	1.804446e+01	4.183496e-03	4.183496e-03
2.754229e-03	3.388442e-03	1.469773e+01	3.404024e-03	3.404024e-03
3.388442e-03	4.168694e-03	1.196001e+01	2.768429e-03	2.768429e-03
4.168694e-03	5.128614e-03	9.715588e+00	2.249583e-03	2.249583e-03
5.128614e-03	6.309573e-03	7.881238e+00	1.826690e-03	1.826690e-03
6.309573e-03	7.762471e-03	6.379413e+00	1.481692e-03	1.481692e-03
7.762471e-03	9.549926e-03	5.196183e+00	1.205618e-03	1.205618e-03
9.549926e-03	1.174898e-02	4.231098e+00	9.808303e-04	9.808303e-04
1.174898e-02	1.445440e-02	3.444565e+00	7.978754e-04	7.978754e-04
1.445440e-02	1.778279e-02	2.809909e+00	6.497021e-04	6.497021e-04
1.778279e-02	2.187762e-02	2.291791e+00	5.289989e-04	5.289989e-04
2.187762e-02	2.691535e-02	1.865283e+00	4.302690e-04	4.302690e-04
2.691535e-02	3.311311e-02	1.519725e+00	3.501469e-04	3.501469e-04
3.311311e-02	4.073803e-02	1.237065e+00	2.848156e-04	2.848156e-04
4.073803e-02	5.011872e-02	1.006195e+00	2.315841e-04	2.315841e-04
5.011872e-02	6.165950e-02	8.181885e-01	1.882757e-04	1.882757e-04
6.165950e-02	7.585776e-02	6.658706e-01	1.531307e-04	1.531307e-04
7.585776e-02	9.332543e-02	5.413157e-01	1.244781e-04	1.244781e-04
9.332543e-02	1.148154e-01	4.402377e-01	1.012071e-04	1.012071e-04
1.148154e-01	1.412538e-01	3.584175e-01	8.233078e-05	8.233078e-05
1.412538e-01	1.737801e-01	2.919791e-01	6.699519e-05	6.699519e-05
1.737801e-01	2.137962e-01	2.372152e-01	5.444262e-05	5.444262e-05
2.137962e-01	2.630268e-01	1.926805e-01	4.423708e-05	4.423708e-05
2.630268e-01	3.235937e-01	1.566381e-01	3.595970e-05	3.595970e-05
3.235937e-01	3.981072e-01	1.273101e-01	2.922799e-05	2.922799e-05
3.981072e-01	4.897788e-01	1.034491e-01	2.375369e-05	2.375369e-05
4.897788e-01	6.025596e-01	8.400180e-02	1.929798e-05	1.929798e-05
6.025596e-01	7.413102e-01	6.821659e-02	1.567880e-05	1.567880e-05
7.413102e-01	9.120108e-01	5.532288e-02	1.272975e-05	1.272975e-05
9.120108e-01	1.122018e+00	4.481559e-02	1.032958e-05	1.032958e-05
1.122018e+00	1.380384e+00	3.637791e-02	8.390471e-06	8.390471e-06
1.380384e+00	1.698244e+00	2.955673e-02	6.818603e-06	6.818603e-06
1.698244e+00	2.089296e+00	2.396383e-02	5.535361e-06	5.535361e-06
2.089296e+00	2.570396e+00	1.944405e-02	4.495320e-06	4.495320e-06
2.570396e+00	3.162278e+00	1.576691e-02	3.649563e-06	3.649563e-06
3.162278e+00	3.890451e+00	1.279725e-02	2.964327e-06	2.964327e-06
3.890451e+00	4.786301e+00	1.038347e-02	2.407347e-06	2.407347e-06
4.786301e+00	5.888437e+00	8.421756e-03	1.954649e-06	1.954649e-06
5.888437e+00	7.244360e+00	6.822809e-03	1.586168e-06	1.586168e-06
7.244360e+00	8.912509e+00	5.527171e-03	1.287120e-06	1.287120e-06
8.912509e+00	1.096478e+01	4.476067e-03	1.044278e-06	1.044278e-06
1.096478e+01	1.348963e+01	3.625442e-03	8.473208e-07	8.473208e-07
1.348963e+01	1.659587e+01	2.930723e-03	6.868390e-07	6.868390e-07
1.659587e+01	2.041738e+01	2.373123e-03	5.572215e-07	5.572215e-07
2.041738e+01	2.511886e+01	1.920233e-03	4.519024e-07	4.519024e-07
2.511886e+01	3.090295e+01	1.553514e-03	3.664588e-07	3.664588e-07
3.090295e+01	3.801894e+01	1.257561e-03	2.972569e-07	2.972569e-07
3.801894e+01	4.677351e+01	1.017076e-03	2.410152e-07	2.410152e-07
4.677351e+01	5.754399e+01	8.226365e-04	1.954212e-07	1.954212e-07
5.754399e+01	7.079458e+01	6.646039e-04	1.583613e-07	1.583613e-07
7.079458e+01	8.709636e+01	5.367041e-04	1.283025e-07	1.283025e-07
8.709636e+01	1.071519e+02	4.341858e-04	1.040413e-07	1.040413e-07
1.071519e+02	1.318257e+02	3.511578e-04	8.435643e-08	8.435643e-08
1.318257e+02	1.621810e+02	2.833592e-04	6.831820e-08	6.831820e-08
1.621810e+02	1.995262e+02	2.290531e-04	5.537781e-08	5.537781e-08
1.995262e+02	2.454709e+02	1.853028e-04	4.490640e-08	4.490640e-08
2.454709e+02	3.019952e+02	1.495032e-04	3.636578e-08	3.636578e-08
3.019952e+02	3.715352e+02	1.207140e-04	2.946093e-08	2.946093e-08
3.715352e+02	4.570882e+02	9.754628e-05	2.387662e-08	2.387662e-08
4.570882e+02	5.623413e+02	7.889860e-05	1.935986e-08	1.935986e-08
5.623413e+02	6.918310e+02	6.375315e-05	1.568983e-08	1.568983e-08
6.918310e+02	8.511380e+02	5.142630e-05	1.270458e-08	1.270458e-08
8.511380e+02	1.047129e+03	4.157057e-05	1.029817e-08	1.029817e-08
1.047129e+03	1.288250e+03	3.355924e-05	8.342066e-09	8.342066e-09
1.288250e+03	1.584893e+03	2.701910e-05	6.748441e-09	6.748441e-09
1.584893e+03	1.949845e+03	2.175488e-05	5.459409e-09	5.459409e-09
1.949845e+03	2.398833e+03	1.750337e-05	4.414979e-09	4.414979e-09
2.398833e+03	2.951209e+03	1.406660e-05	3.568306e-09	3.568306e-09
2.951209e+03	3.630781e+03	1.127815e-05	2.880622e-09	2.880622e-09
3.630781e+03	4.466836e+03	9.002939e-06	2.320383e-09	2.320383e-09
4.466836e+03	5.495409e+03	7.128589e-06	1.861527e-09	1.861527e-09
5.495409e+03	6.760830e+03	5.535357e-06	1.478905e-09	1.478905e-09
6.760830e+03	8.317638e+03	3.523610e-06	1.063804e-09	1.063804e-09
8.317638e+03	1.023293e+04	8.918645e-07	4.825218e-10	4.825218e-10
1.023293e+04	1.258925e+04	5.113092e-07	3.293895e-10	3.293895e-10
1.258925e+04	1.548817e+04	3.367013e-07	2.409848e-10	2.409848e-10
1.548817e+04	1.905461e+04	2.260688e-07	1.780280e-10	1.780280e-10
1.905461e+04	2.344229e+04	1.491927e-07	1.303892e-10	1.303892e-10
2.344229e+04	2.884032e+04	9.111526e-08	9.186771e-11	9.186771e-11
2.884032e+04	3.548134e+04	3.682964e-08	5.265824e-11	5.265824e-11
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=4.99999785612526317e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.925489e+02	1.706200e-01	1.706200e-01
1.230269e-04	1.513561e-04	3.242090e+02	1.397779e-01	1.397779e-01
1.513561e-04	1.862087e-04	2.680238e+02	1.145896e-01	1.145896e-01
1.862087e-04	2.290868e-04	2.214177e+02	9.387315e-02	9.387315e-02
2.290868e-04	2.818383e-04	1.827783e+02	7.690349e-02	7.690349e-02
2.818383e-04	3.467369e-04	1.507066e+02	6.296208e-02	6.296208e-02
3.467369e-04	4.265795e-04	1.244131e+02	5.157075e-02	5.157075e-02
4.265795e-04	5.248075e-04	1.024927e+02	4.219403e-02	4.219403e-02
5.248075e-04	6.456542e-04	8.454405e+01	3.455785e-02	3.455785e-02
6.456542e-04	7.943282e-04	6.954720e+01	2.825993e-02	2.825993e-02
7.943282e-04	9.772372e-04	5.733644e+01	2.313011e-02	2.313011e-02
9.772372e-04	1.202264e-03	4.707621e+01	1.889213e-02	1.889213e-02
1.202264e-03	1.479108e-03	3.873228e+01	1.545096e-02	1.545096e-02
1.479108e-03	1.819701e-03	3.188627e+01	1.264061e-02	1.264061e-02
1.819701e-03	2.238721e-03	2.622703e+01	1.033505e-02	1.033505e-02
2.238721e-03	2.754229e-03	2.155534e+01	8.447204e-03	8.447204e-03
2.754229e-03	3.388442e-03	1.771397e+01	6.904779e-03	6.904779e-03
3.388442e-03	4.168694e-03	1.454287e+01	5.639249e-03	5.639249e-03
4.168694e-03	5.128614e-03	1.192603e+01	4.604528e-03	4.604528e-03
5.128614e-03	6.309573e-03	9.804684e+00	3.764169e-03	3.764169e-03
6.309573e-03	7.762471e-03	8.041480e+00	3.073357e-03	3.073357e-03
7.762471e-03	9.549926e-03	6.586292e+00	2.507585e-03	2.507585e-03
9.549926e-03	1.174898e-02	5.402005e+00	2.047702e-03	2.047702e-03
1.174898e-02	1.445440e-02	4.428351e+00	1.671385e-03	1.671385e-03
1.445440e-02	1.778279e-02	3.626474e+00	1.363489e-03	1.363489e-03
1.778279e-02	2.187762e-02	2.979025e+00	1.114493e-03	1.114493e-03
2.187762e-02	2.691535e-02	2.433074e+00	9.078493e-04	9.078493e-04
2.691535e-02	3.311311e-02	1.990740e+00	7.402753e-04	7.402753e-04
3.311311e-02	4.073803e-02	1.629936e+00	6.039269e-04	6.039269e-04
4.073803e-02	5.011872e-02	1.333171e+00	4.924734e-04	4.924734e-04
5.011872e-02	6.165950e-02	1.090975e+00	4.016580e-04	4.016580e-04
6.165950e-02	7.585776e-02	8.921452e-01	3.274368e-04	3.274368e-04
7.585776e-02	9.332543e-02	7.289701e-01	2.668333e-04	2.668333e-04
9.332543e-02	1.148154e-01	5.945788e-01	2.172649e-04	2.172649e-04
1.148154e-01	1.412538e-01	4.861035e-01	1.771311e-04	1.771311e-04
1.412538e-01	1.737801e-01	3.975441e-01	1.444154e-04	1.444154e-04
1.737801e-01	2.137962e-01	3.243245e-01	1.176154e-04	1.176154e-04
2.137962e-01	2.630268e-01	2.646257e-01	9.575023e-05	9.575023e-05
2.630268e-01	3.235937e-01	2.159026e-01	7.798085e-05	7.798085e-05
3.235937e-01	3.981072e-01	1.761749e-01	6.351182e-05	6.351182e-05
3.981072e-01	4.897788e-01	1.437050e-01	5.170904e-05	5.170904e-05
4.897788e-01	6.025596e-01	1.172082e-01	4.209924e-05	4.209924e-05
6.025596e-01	7.413102e-01	9.559714e-02	3.428049e-05	3.428049e-05
7.413102e-01	9.120108e-01	7.783804e-02	2.788885e-05	2.788885e-05
9.120108e-01	1.122018e+00	6.331907e-02	2.267956e-05	2.267956e-05
1.122018e+00	1.380384e+00	5.159386e-02	1.845576e-05	1.845576e-05
1.380384e+00	1.698244e+00	4.210193e-02	1.503384e-05	1.503384e-05
1.698244e+00	2.089296e+00	3.423662e-02	1.222095e-05	1.222095e-05
2.089296e+00	2.570396e+00	2.791788e-02	9.949765e-06	9.949765e-06
2.570396e+00	3.162278e+00	2.268645e-02	8.085196e-06	8.085196e-06
3.162278e+00	3.890451e+00	1.846155e-02	6.576141e-06	6.576141e-06
3.890451e+00	4.786301e+00	1.503319e-02	5.349566e-06	5.349566e-06
4.786301e+00	5.888437e+00	1.221779e-02	4.347457e-06	4.347457e-06
5.888437e+00	7.244360e+00	9.930409e-03	3.533418e-06	3.533418e-06
7.244360e+00	8.912509e+00	8.071677e-03	2.872273e-06	2.872273e-06
8.912509e+00	1.096478e+01	6.558188e-03	2.334718e-06	2.334718e-06
1.096478e+01	1.348963e+01	5.325508e-03	1.896395e-06	1.896395e-06
1.348963e+01	1.659587e+01	4.322358e-03	1.540667e-06	1.540667e-06
1.659587e+01	2.041738e+01	3.511259e-03	1.251747e-06	1.251747e-06
2.041738e+01	2.511886e+01	2.850313e-03	1.016684e-06	1.016684e-06
2.511886e+01	3.090295e+01	2.315771e-03	8.263122e-07	8.263122e-07
3.090295e+01	3.801894e+01	1.880056e-03	6.711941e-07	6.711941e-07
3.801894e+01	4.677351e+01	1.525097e-03	5.449917e-07	5.449917e-07
4.677351e+01	5.754399e+01	1.238073e-03	4.426352e-07	4.426352e-07
5.754399e+01	7.079458e+01	1.004244e-03	3.595004e-07	3.595004e-07
7.079458e+01	8.709636e+01	8.141148e-04	2.918592e-07	2.918592e-07
8.709636e+01	1.071519e+02	6.612253e-04	2.371449e-07	2.371449e-07
1.071519e+02	1.318257e+02	5.367086e-04	1.926241e-07	1.926241e-07
1.318257e+02	1.621810e+02	4.340125e-04	1.561640e-07	1.561640e-07
1.621810e+02	1.995262e+02	3.520142e-04	1.267932e-07	1.267932e-07
1.995262e+02	2.454709e+02	2.858933e-04	1.030147e-07	1.030147e-07
2.454709e+02	3.019952e+02	2.311332e-04	8.350123e-08	8.350123e-08
3.019952e+02	3.715352e+02	1.872071e-04	6.775396e-08	6.775396e-08
3.715352e+02	4.570882e+02	1.518736e-04	5.501608e-08	5.501608e-08
4.570882e+02	5.623413e+02	1.232062e-04	4.467987e-08	4.467987e-08
5.623413e+02	6.918310e+02	9.993057e-05	3.627879e-08	3.627879e-08
6.918310e+02	8.511380e+02	8.101709e-05	2.944945e-08	2.944945e-08
8.511380e+02	1.047129e+03	6.570450e-05	2.391089e-08	2.391089e-08
1.047129e+03	1.288250e+03	5.327902e-05	1.941232e-08	1.941232e-08
1.288250e+03	1.584893e+03	4.306574e-05	1.573349e-08	1.573349e-08
1.584893e+03	1.949845e+03	3.488623e-05	1.276739e-08	1.276739e-08
1.949845e+03	2.398833e+03	2.823365e-05	1.035782e-08	1.035782e-08
2.398833e+03	2.951209e+03	2.277708e-05	8.386166e-09	8.386166e-09
2.951209e+03	3.630781e+03	1.838248e-05	6.793009e-09	6.793009e-09
3.630781e+03	4.466836e+03	1.478619e-05	5.494056e-09	5.494056e-09
4.466836e+03	5.495409e+03	1.181809e-05	4.428435e-09	4.428435e-09
5.495409e+03	6.760830e+03	9.348723e-06	3.551302e-09	3.551302e-09
6.760830e+03	8.317638e+03	5.760950e-06	2.515543e-09	2.515543e-09
8.317638e+03	1.023293e+04	4.671242e-08	6.984053e-11	6.984053e-11
1.023293e+04	1.258925e+04	4.511429e-09	4.134492e-12	4.134492e-12
1.258925e+04	1.548817e+04	2.002722e-09	1.694490e-12	1.694490e-12
1.548817e+04	1.905461e+04	1.134683e-09	9.813756e-13	9.813756e-13
1.905461e+04	2.344229e+04	6.865745e-10	6.388826e-13	6.388826e-13
2.344229e+04	2.884032e+04	4.009068e-10	4.244402e-13	4.244402e-13
2.884032e+04	3.548134e+04	1.595574e-10	2.380608e-13	2.380608e-13
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=4.99999770445042752e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.663322e+02	8.015953e-02	8.015953e-02
1.230269e-04	1.513561e-04	2.199824e+02	6.567670e-02	6.567670e-02
1.513561e-04	1.862087e-04	1.817245e+02	5.382373e-02	5.382373e-02
1.862087e-04	2.290868e-04	1.500598e+02	4.408801e-02	4.408801e-02
2.290868e-04	2.818383e-04	1.238201e+02	3.610586e-02	3.610586e-02
2.818383e-04	3.467369e-04	1.021004e+02	2.955513e-02	2.955513e-02
3.467369e-04	4.265795e-04	8.425631e+01	2.420275e-02	2.420275e-02
4.265795e-04	5.248075e-04	6.941258e+01	1.979996e-02	1.979996e-02
5.248075e-04	6.456542e-04	5.720184e+01	1.620906e-02	1.620906e-02
6.456542e-04	7.943282e-04	4.701449e+01	1.325340e-02	1.325340e-02
7.943282e-04	9.772372e-04	3.864714e+01	1.083940e-02	1.083940e-02
9.772372e-04	1.202264e-03	3.170745e+01	8.854905e-03	8.854905e-03
1.202264e-03	1.479108e-03	2.600888e+01	7.235895e-03	7.235895e-03
1.479108e-03	1.819701e-03	2.135758e+01	5.917493e-03	5.917493e-03
1.819701e-03	2.238721e-03	1.752551e+01	4.836919e-03	4.836919e-03
2.238721e-03	2.754229e-03	1.436819e+01	3.952035e-03	3.952035e-03
2.754229e-03	3.388442e-03	1.177674e+01	3.228349e-03	3.228349e-03
3.388442e-03	4.168694e-03	9.647607e+00	2.636264e-03	2.636264e-03
4.168694e-03	5.128614e-03	7.898500e+00	2.152659e-03	2.152659e-03
5.128614e-03	6.309573e-03	6.476477e+00	1.759074e-03	1.759074e-03
6.309573e-03	7.762471e-03	5.300996e+00	1.436079e-03	1.436079e-03
7.762471e-03	9.549926e-03	4.334476e+00	1.171338e-03	1.171338e-03
9.549926e-03	1.174898e-02	3.545646e+00	9.558371e-04	9.558371e-04
1.174898e-02	1.445440e-02	2.900871e+00	7.799217e-04	7.799217e-04
1.445440e-02	1.778279e-02	2.372049e+00	6.361546e-04	6.361546e-04
1.778279e-02	2.187762e-02	1.942189e+00	5.193531e-04	5.193531e-04
2.187762e-02	2.691535e-02	1.584568e+00	4.230918e-04	4.230918e-04
2.691535e-02	3.311311e-02	1.294862e+00	3.450176e-04	3.450176e-04
3.311311e-02	4.073803e-02	1.057728e+00	2.813101e-04	2.813101e-04
4.073803e-02	5.011872e-02	8.636998e-01	2.293525e-04	2.293525e-04
5.011872e-02	6.165950e-02	7.056246e-01	1.870478e-04	1.870478e-04
6.165950e-02	7.585776e-02	5.761886e-01	1.524748e-04	1.524748e-04
7.585776e-02	9.332543e-02	4.700425e-01	1.242106e-04	1.242106e-04
9.332543e-02	1.148154e-01	3.829429e-01	1.011224e-04	1.011224e-04
1.148154e-01	1.412538e-01	3.124686e-01	8.239088e-05	8.239088e-05
1.412538e-01	1.737801e-01	2.550462e-01	6.713349e-05	6.713349e-05
1.737801e-01	2.137962e-01	2.077584e-01	5.466322e-05	5.466322e-05
2.137962e-01	2.630268e-01	1.692748e-01	4.450315e-05	4.450315e-05
2.630268e-01	3.235937e-01	1.378988e-01	3.623239e-05	3.623239e-05
3.235937e-01	3.981072e-01	1.123381e-01	2.949654e-05	2.949654e-05
3.981072e-01	4.897788e-01	9.151269e-02	2.401257e-05	2.401257e-05
4.897788e-01	6.025596e-01	7.451142e-02	1.954512e-05	1.954512e-05
6.025596e-01	7.413102e-01	6.068388e-02	1.591314e-05	1.591314e-05
7.413102e-01	9.120108e-01	4.934694e-02	1.294292e-05	1.294292e-05
9.120108e-01	1.122018e+00	4.010472e-02	1.052551e-05	1.052551e-05
1.122018e+00	1.380384e+00	3.261577e-02	8.560818e-06	8.560818e-06
1.380384e+00	1.698244e+00	2.656823e-02	6.970610e-06	6.970610e-06
1.698244e+00	2.089296e+00	2.157774e-02	5.664386e-06	5.664386e-06
2.089296e+00	2.570396e+00	1.756086e-02	4.609392e-06	4.609392e-06
2.570396e+00	3.162278e+00	1.425396e-02	3.744360e-06	3.744360e-06
3.162278e+00	3.890451e+00	1.157981e-02	3.043342e-06	3.043342e-06
3.890451e+00	4.786301e+00	9.410724e-03	2.474210e-06	2.474210e-06
4.786301e+00	5.888437e+00	7.639446e-03	2.010024e-06	2.010024e-06
5.888437e+00	7.244360e+00	6.197968e-03	1.632485e-06	1.632485e-06
7.244360e+00	8.912509e+00	5.031269e-03	1.326580e-06	1.326580e-06
8.912509e+00	1.096478e+01	4.080552e-03	1.077630e-06	1.077630e-06
1.096478e+01	1.348963e+01	3.312428e-03	8.757770e-07	8.757770e-07
1.348963e+01	1.659587e+01	2.684372e-03	7.112586e-07	7.112586e-07
1.659587e+01	2.041738e+01	2.178275e-03	5.779354e-07	5.779354e-07
2.041738e+01	2.511886e+01	1.767154e-03	4.696139e-07	4.696139e-07
2.511886e+01	3.090295e+01	1.432765e-03	3.813326e-07	3.813326e-07
3.090295e+01	3.801894e+01	1.160923e-03	3.094906e-07	3.094906e-07
3.801894e+01	4.677351e+01	9.406035e-04	2.512178e-07	2.512178e-07
4.677351e+01	5.754399e+01	7.621288e-04	2.038988e-07	2.038988e-07
5.754399e+01	7.079458e+01	6.176320e-04	1.656185e-07	1.656185e-07
7.079458e+01	8.709636e+01	4.997877e-04	1.343567e-07	1.343567e-07
8.709636e+01	1.071519e+02	4.051671e-04	1.091012e-07	1.091012e-07
1.071519e+02	1.318257e+02	3.281751e-04	8.853236e-08	8.853236e-08
1.318257e+02	1.621810e+02	2.651655e-04	7.175810e-08	7.175810e-08
1.621810e+02	1.995262e+02	2.146656e-04	5.822158e-08	5.822158e-08
1.995262e+02	2.454709e+02	1.739822e-04	4.727553e-08	4.727553e-08
2.454709e+02	3.019952e+02	1.406385e-04	3.833912e-08	3.833912e-08
3.019952e+02	3.715352e+02	1.138094e-04	3.111478e-08	3.111478e-08
3.715352e+02	4.570882e+02	9.210171e-05	2.523569e-08	2.523569e-08
4.570882e+02	5.623413e+02	7.452389e-05	2.046111e-08	2.046111e-08
5.623413e+02	6.918310e+02	6.028798e-05	1.658900e-08	1.658900e-08
6.918310e+02	8.511380e+02	4.874957e-05	1.344966e-08	1.344966e-08
8.511380e+02	1.047129e+03	3.945289e-05	1.090838e-08	1.090838e-08
1.047129e+03	1.288250e+03	3.191419e-05	8.846387e-09	8.846387e-09
1.288250e+03	1.584893e+03	2.576153e-05	7.166826e-09	7.166826e-09
1.584893e+03	1.949845e+03	2.082930e-05	5.813425e-09	5.813425e-09
1.949845e+03	2.398833e+03	1.683138e-05	4.715107e-09	4.715107e-09
2.398833e+03	2.951209e+03	1.357724e-05	3.820526e-09	3.820526e-09
2.951209e+03	3.630781e+03	1.094555e-05	3.095801e-09	3.095801e-09
3.630781e+03	4.466836e+03	8.792905e-06	2.505044e-09	2.505044e-09
4.466836e+03	5.495409e+03	7.017421e-06	2.021289e-09	2.021289e-09
5.495409e+03	6.760830e+03	5.513866e-06	1.621085e-09	1.621085e-09
6.760830e+03	8.317638e+03	3.419275e-06	1.146477e-09	1.146477e-09
8.317638e+03	1.023293e+04	4.658741e-07	2.926559e-10	2.926559e-10
1.023293e+04	1.258925e+04	2.180080e-07	1.562585e-10	1.562585e-10
1.258925e+04	1.548817e+04	1.387200e-07	1.098731e-10	1.098731e-10
1.548817e+04	1.905461e+04	9.276606e-08	8.066107e-11	8.066107e-11
1.905461e+04	2.344229e+04	6.177084e-08	5.948739e-11	5.948739e-11
2.344229e+04	2.884032e+04	3.822376e-08	4.235218e-11	4.235218e-11
2.884032e+04	3.548134e+04	1.572612e-08	2.470254e-11	2.470254e-11
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/validation/500GeV/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
XLabel=$m_{\nu \bar{\nu}}$ [GeV$^2$]$$
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV$^2$]
LegendTitle=\textbf{Single emission shower}
LegendXPos=0.45
LegendYPos=0.925
YMax=0.2
DrawOnly=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
LegendOnly=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
RatioPlotYLabel=Ratio to LO+PS
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=4.99999831086787627e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.358626e-05	8.756877e-08	8.756877e-08
1.540000e+01	2.080000e+01	9.136365e-05	1.049674e-07	1.049674e-07
2.080000e+01	2.620000e+01	1.203609e-04	1.204787e-07	1.204787e-07
2.620000e+01	3.160000e+01	1.507854e-04	1.348488e-07	1.348488e-07
3.160000e+01	3.700000e+01	1.833797e-04	1.487110e-07	1.487110e-07
3.700000e+01	4.240000e+01	2.193452e-04	1.626416e-07	1.626416e-07
4.240000e+01	4.780000e+01	2.597248e-04	1.769801e-07	1.769801e-07
4.780000e+01	5.320000e+01	3.187535e-04	1.960628e-07	1.960628e-07
5.320000e+01	5.860000e+01	4.331015e-04	2.285401e-07	2.285401e-07
5.860000e+01	6.400000e+01	6.550844e-04	2.810712e-07	2.810712e-07
6.400000e+01	6.940000e+01	8.598100e-04	3.220096e-07	3.220096e-07
6.940000e+01	7.480000e+01	1.362875e-03	4.054111e-07	4.054111e-07
7.480000e+01	8.020000e+01	2.394628e-03	5.373864e-07	5.373864e-07
8.020000e+01	8.560000e+01	5.468528e-03	8.120874e-07	8.120874e-07
8.560000e+01	9.100000e+01	5.977709e-02	2.684943e-06	2.684943e-06
9.100000e+01	9.640000e+01	8.072044e-02	3.120035e-06	3.120035e-06
9.640000e+01	1.018000e+02	7.927017e-03	9.777380e-07	9.777380e-07
1.018000e+02	1.072000e+02	3.626056e-03	6.612792e-07	6.612792e-07
1.072000e+02	1.126000e+02	2.427359e-03	5.410464e-07	5.410464e-07
1.126000e+02	1.180000e+02	1.772930e-03	4.623953e-07	4.623953e-07
1.180000e+02	1.234000e+02	1.407620e-03	4.120124e-07	4.120124e-07
1.234000e+02	1.288000e+02	1.107189e-03	3.654083e-07	3.654083e-07
1.288000e+02	1.342000e+02	9.530194e-04	3.390146e-07	3.390146e-07
1.342000e+02	1.396000e+02	7.959635e-04	3.098233e-07	3.098233e-07
1.396000e+02	1.450000e+02	6.906485e-04	2.885999e-07	2.885999e-07
1.450000e+02	1.504000e+02	6.594502e-04	2.820062e-07	2.820062e-07
1.504000e+02	1.558000e+02	5.345037e-04	2.538884e-07	2.538884e-07
1.558000e+02	1.612000e+02	5.098061e-04	2.479534e-07	2.479534e-07
1.612000e+02	1.666000e+02	5.076974e-04	2.474400e-07	2.474400e-07
1.666000e+02	1.720000e+02	4.288441e-04	2.274140e-07	2.274140e-07
1.720000e+02	1.774000e+02	4.017435e-04	2.201111e-07	2.201111e-07
1.774000e+02	1.828000e+02	3.796950e-04	2.139859e-07	2.139859e-07
1.828000e+02	1.882000e+02	3.601976e-04	2.084193e-07	2.084193e-07
1.882000e+02	1.936000e+02	3.455913e-04	2.041498e-07	2.041498e-07
1.936000e+02	1.990000e+02	3.486263e-04	2.050442e-07	2.050442e-07
1.990000e+02	2.044000e+02	3.560437e-04	2.072141e-07	2.072141e-07
2.044000e+02	2.098000e+02	2.953728e-04	1.887351e-07	1.887351e-07
2.098000e+02	2.152000e+02	2.751357e-04	1.821550e-07	1.821550e-07
2.152000e+02	2.206000e+02	2.805130e-04	1.839264e-07	1.839264e-07
2.206000e+02	2.260000e+02	2.854856e-04	1.855495e-07	1.855495e-07
2.260000e+02	2.314000e+02	2.853746e-04	1.855134e-07	1.855134e-07
2.314000e+02	2.368000e+02	2.677546e-04	1.796951e-07	1.796951e-07
2.368000e+02	2.422000e+02	2.729524e-04	1.814308e-07	1.814308e-07
2.422000e+02	2.476000e+02	2.635631e-04	1.782830e-07	1.782830e-07
2.476000e+02	2.530000e+02	2.527289e-04	1.745802e-07	1.745802e-07
2.530000e+02	2.584000e+02	2.511804e-04	1.740446e-07	1.740446e-07
2.584000e+02	2.638000e+02	2.362731e-04	1.688009e-07	1.688009e-07
2.638000e+02	2.692000e+02	2.392356e-04	1.698558e-07	1.698558e-07
2.692000e+02	2.746000e+02	2.415050e-04	1.706596e-07	1.706596e-07
2.746000e+02	2.800000e+02	2.458711e-04	1.721953e-07	1.721953e-07
2.800000e+02	2.854000e+02	2.504319e-04	1.737850e-07	1.737850e-07
2.854000e+02	2.908000e+02	2.388600e-04	1.697225e-07	1.697225e-07
2.908000e+02	2.962000e+02	2.333019e-04	1.677361e-07	1.677361e-07
2.962000e+02	3.016000e+02	2.373417e-04	1.691822e-07	1.691822e-07
3.016000e+02	3.070000e+02	2.411480e-04	1.705334e-07	1.705334e-07
3.070000e+02	3.124000e+02	2.455880e-04	1.720962e-07	1.720962e-07
3.124000e+02	3.178000e+02	2.468831e-04	1.725493e-07	1.725493e-07
3.178000e+02	3.232000e+02	2.483496e-04	1.730610e-07	1.730610e-07
3.232000e+02	3.286000e+02	2.525557e-04	1.745204e-07	1.745204e-07
3.286000e+02	3.340000e+02	2.555811e-04	1.755626e-07	1.755626e-07
3.340000e+02	3.394000e+02	2.584272e-04	1.765374e-07	1.765374e-07
3.394000e+02	3.448000e+02	2.623248e-04	1.778637e-07	1.778637e-07
3.448000e+02	3.502000e+02	2.658180e-04	1.790440e-07	1.790440e-07
3.502000e+02	3.556000e+02	2.704259e-04	1.805892e-07	1.805892e-07
3.556000e+02	3.610000e+02	2.749098e-04	1.820802e-07	1.820802e-07
3.610000e+02	3.664000e+02	2.790143e-04	1.834344e-07	1.834344e-07
3.664000e+02	3.718000e+02	2.867143e-04	1.859483e-07	1.859483e-07
3.718000e+02	3.772000e+02	2.953213e-04	1.887187e-07	1.887187e-07
3.772000e+02	3.826000e+02	2.997961e-04	1.901431e-07	1.901431e-07
3.826000e+02	3.880000e+02	3.045741e-04	1.916524e-07	1.916524e-07
3.880000e+02	3.934000e+02	3.215822e-04	1.969308e-07	1.969308e-07
3.934000e+02	3.988000e+02	3.358531e-04	2.012529e-07	2.012529e-07
3.988000e+02	4.042000e+02	3.470296e-04	2.045742e-07	2.045742e-07
4.042000e+02	4.096000e+02	3.634698e-04	2.093639e-07	2.093639e-07
4.096000e+02	4.150000e+02	3.817228e-04	2.145565e-07	2.145565e-07
4.150000e+02	4.204000e+02	3.965222e-04	2.186761e-07	2.186761e-07
4.204000e+02	4.258000e+02	4.024530e-04	2.203054e-07	2.203054e-07
4.258000e+02	4.312000e+02	4.407898e-04	2.305596e-07	2.305596e-07
4.312000e+02	4.366000e+02	4.751531e-04	2.393781e-07	2.393781e-07
4.366000e+02	4.420000e+02	4.906509e-04	2.432506e-07	2.432506e-07
4.420000e+02	4.474000e+02	5.358091e-04	2.541983e-07	2.541983e-07
4.474000e+02	4.528000e+02	5.716631e-04	2.625655e-07	2.625655e-07
4.528000e+02	4.582000e+02	6.568956e-04	2.814594e-07	2.814594e-07
4.582000e+02	4.636000e+02	7.238646e-04	2.954584e-07	2.954584e-07
4.636000e+02	4.690000e+02	8.438456e-04	3.190061e-07	3.190061e-07
4.690000e+02	4.744000e+02	9.850993e-04	3.446733e-07	3.446733e-07
4.744000e+02	4.798000e+02	1.216152e-03	3.829671e-07	3.829671e-07
4.798000e+02	4.852000e+02	1.573930e-03	4.356726e-07	4.356726e-07
4.852000e+02	4.906000e+02	2.211246e-03	5.163998e-07	5.163998e-07
4.906000e+02	4.960000e+02	4.228570e-03	7.141087e-07	7.141087e-07
4.960000e+02	5.014000e+02	3.608583e-02	2.086104e-06	2.086104e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=4.99999792500086116e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.882072e-05	6.723418e-08	6.723418e-08
1.540000e+01	2.080000e+01	7.014793e-05	8.059275e-08	8.059275e-08
2.080000e+01	2.620000e+01	9.241154e-05	9.250199e-08	9.250199e-08
2.620000e+01	3.160000e+01	1.157711e-04	1.035352e-07	1.035352e-07
3.160000e+01	3.700000e+01	1.407967e-04	1.141786e-07	1.141786e-07
3.700000e+01	4.240000e+01	1.684104e-04	1.248741e-07	1.248741e-07
4.240000e+01	4.780000e+01	1.994137e-04	1.358832e-07	1.358832e-07
4.780000e+01	5.320000e+01	2.447348e-04	1.505345e-07	1.505345e-07
5.320000e+01	5.860000e+01	3.325298e-04	1.754702e-07	1.754702e-07
5.860000e+01	6.400000e+01	5.029657e-04	2.158030e-07	2.158030e-07
6.400000e+01	6.940000e+01	6.601513e-04	2.472349e-07	2.472349e-07
6.940000e+01	7.480000e+01	1.046398e-03	3.112695e-07	3.112695e-07
7.480000e+01	8.020000e+01	1.838565e-03	4.125984e-07	4.125984e-07
8.020000e+01	8.560000e+01	4.198667e-03	6.235106e-07	6.235106e-07
8.560000e+01	9.100000e+01	4.589609e-02	2.061465e-06	2.061465e-06
9.100000e+01	9.640000e+01	6.197615e-02	2.395523e-06	2.395523e-06
9.640000e+01	1.018000e+02	6.086263e-03	7.506949e-07	7.506949e-07
1.018000e+02	1.072000e+02	2.784039e-03	5.077218e-07	5.077218e-07
1.072000e+02	1.126000e+02	1.863696e-03	4.154090e-07	4.154090e-07
1.126000e+02	1.180000e+02	1.361234e-03	3.550214e-07	3.550214e-07
1.180000e+02	1.234000e+02	1.080754e-03	3.163381e-07	3.163381e-07
1.234000e+02	1.288000e+02	8.500857e-04	2.805560e-07	2.805560e-07
1.288000e+02	1.342000e+02	7.317167e-04	2.602914e-07	2.602914e-07
1.342000e+02	1.396000e+02	6.111315e-04	2.378789e-07	2.378789e-07
1.396000e+02	1.450000e+02	5.302711e-04	2.215833e-07	2.215833e-07
1.450000e+02	1.504000e+02	5.063176e-04	2.165208e-07	2.165208e-07
1.504000e+02	1.558000e+02	4.103856e-04	1.949325e-07	1.949325e-07
1.558000e+02	1.612000e+02	3.914230e-04	1.903758e-07	1.903758e-07
1.612000e+02	1.666000e+02	3.898035e-04	1.899813e-07	1.899813e-07
1.666000e+02	1.720000e+02	3.292613e-04	1.746058e-07	1.746058e-07
1.720000e+02	1.774000e+02	3.084537e-04	1.689987e-07	1.689987e-07
1.774000e+02	1.828000e+02	2.915254e-04	1.642959e-07	1.642959e-07
1.828000e+02	1.882000e+02	2.765554e-04	1.600219e-07	1.600219e-07
1.882000e+02	1.936000e+02	2.653409e-04	1.567440e-07	1.567440e-07
1.936000e+02	1.990000e+02	2.676709e-04	1.574305e-07	1.574305e-07
1.990000e+02	2.044000e+02	2.733659e-04	1.590964e-07	1.590964e-07
2.044000e+02	2.098000e+02	2.267837e-04	1.449087e-07	1.449087e-07
2.098000e+02	2.152000e+02	2.112457e-04	1.398564e-07	1.398564e-07
2.152000e+02	2.206000e+02	2.153743e-04	1.412163e-07	1.412163e-07
2.206000e+02	2.260000e+02	2.191922e-04	1.424626e-07	1.424626e-07
2.260000e+02	2.314000e+02	2.191072e-04	1.424350e-07	1.424350e-07
2.314000e+02	2.368000e+02	2.055787e-04	1.379677e-07	1.379677e-07
2.368000e+02	2.422000e+02	2.095694e-04	1.393004e-07	1.393004e-07
2.422000e+02	2.476000e+02	2.023606e-04	1.368835e-07	1.368835e-07
2.476000e+02	2.530000e+02	1.940420e-04	1.340405e-07	1.340405e-07
2.530000e+02	2.584000e+02	1.928531e-04	1.336293e-07	1.336293e-07
2.584000e+02	2.638000e+02	1.814075e-04	1.296032e-07	1.296032e-07
2.638000e+02	2.692000e+02	1.836821e-04	1.304133e-07	1.304133e-07
2.692000e+02	2.746000e+02	1.854246e-04	1.310304e-07	1.310304e-07
2.746000e+02	2.800000e+02	1.887769e-04	1.322095e-07	1.322095e-07
2.800000e+02	2.854000e+02	1.922783e-04	1.334299e-07	1.334299e-07
2.854000e+02	2.908000e+02	1.833940e-04	1.303111e-07	1.303111e-07
2.908000e+02	2.962000e+02	1.791264e-04	1.287860e-07	1.287860e-07
2.962000e+02	3.016000e+02	1.822281e-04	1.298961e-07	1.298961e-07
3.016000e+02	3.070000e+02	1.851505e-04	1.309335e-07	1.309335e-07
3.070000e+02	3.124000e+02	1.885594e-04	1.321333e-07	1.321333e-07
3.124000e+02	3.178000e+02	1.895537e-04	1.324812e-07	1.324812e-07
3.178000e+02	3.232000e+02	1.906798e-04	1.328742e-07	1.328742e-07
3.232000e+02	3.286000e+02	1.939094e-04	1.339948e-07	1.339948e-07
3.286000e+02	3.340000e+02	1.962319e-04	1.347947e-07	1.347947e-07
3.340000e+02	3.394000e+02	1.984172e-04	1.355433e-07	1.355433e-07
3.394000e+02	3.448000e+02	2.014098e-04	1.365617e-07	1.365617e-07
3.448000e+02	3.502000e+02	2.040917e-04	1.374677e-07	1.374677e-07
3.502000e+02	3.556000e+02	2.076298e-04	1.386543e-07	1.386543e-07
3.556000e+02	3.610000e+02	2.110726e-04	1.397991e-07	1.397991e-07
3.610000e+02	3.664000e+02	2.142239e-04	1.408388e-07	1.408388e-07
3.664000e+02	3.718000e+02	2.201357e-04	1.427688e-07	1.427688e-07
3.718000e+02	3.772000e+02	2.267441e-04	1.448959e-07	1.448959e-07
3.772000e+02	3.826000e+02	2.301798e-04	1.459896e-07	1.459896e-07
3.826000e+02	3.880000e+02	2.338481e-04	1.471482e-07	1.471482e-07
3.880000e+02	3.934000e+02	2.469069e-04	1.512011e-07	1.512011e-07
3.934000e+02	3.988000e+02	2.578637e-04	1.545195e-07	1.545195e-07
3.988000e+02	4.042000e+02	2.664454e-04	1.570698e-07	1.570698e-07
4.042000e+02	4.096000e+02	2.790676e-04	1.607471e-07	1.607471e-07
4.096000e+02	4.150000e+02	2.930822e-04	1.647340e-07	1.647340e-07
4.150000e+02	4.204000e+02	3.044450e-04	1.678970e-07	1.678970e-07
4.204000e+02	4.258000e+02	3.089985e-04	1.691478e-07	1.691478e-07
4.258000e+02	4.312000e+02	3.384333e-04	1.770212e-07	1.770212e-07
4.312000e+02	4.366000e+02	3.648169e-04	1.837916e-07	1.837916e-07
4.366000e+02	4.420000e+02	3.767157e-04	1.867648e-07	1.867648e-07
4.420000e+02	4.474000e+02	4.113881e-04	1.951707e-07	1.951707e-07
4.474000e+02	4.528000e+02	4.389157e-04	2.015945e-07	2.015945e-07
4.528000e+02	4.582000e+02	5.043563e-04	2.161011e-07	2.161011e-07
4.582000e+02	4.636000e+02	5.557744e-04	2.268494e-07	2.268494e-07
4.636000e+02	4.690000e+02	6.478944e-04	2.449292e-07	2.449292e-07
4.690000e+02	4.744000e+02	7.563472e-04	2.646360e-07	2.646360e-07
4.744000e+02	4.798000e+02	9.337472e-04	2.940379e-07	2.940379e-07
4.798000e+02	4.852000e+02	1.208445e-03	3.345045e-07	3.345045e-07
4.852000e+02	4.906000e+02	1.697767e-03	3.964856e-07	3.964856e-07
4.906000e+02	4.960000e+02	3.246644e-03	5.482843e-07	5.482843e-07
4.960000e+02	5.014000e+02	2.770628e-02	1.601687e-06	1.601687e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=4.99999807152132761e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.380754e-11	1.164821e-13	1.164821e-13
1.540000e+01	2.080000e+01	4.257372e-10	5.389001e-13	5.389001e-13
2.080000e+01	2.620000e+01	1.638908e-09	1.774471e-12	1.774471e-12
2.620000e+01	3.160000e+01	4.989967e-09	4.779339e-12	4.779339e-12
3.160000e+01	3.700000e+01	1.311475e-08	1.132596e-11	1.132596e-11
3.700000e+01	4.240000e+01	3.147519e-08	2.477198e-11	2.477198e-11
4.240000e+01	4.780000e+01	7.133372e-08	5.149744e-11	5.149744e-11
4.780000e+01	5.320000e+01	1.645149e-07	1.071481e-10	1.071481e-10
5.320000e+01	5.860000e+01	4.131148e-07	2.308446e-10	2.308446e-10
5.860000e+01	6.400000e+01	1.169360e-06	5.319052e-10	5.319052e-10
6.400000e+01	6.940000e+01	3.040780e-06	1.210081e-09	1.210081e-09
6.940000e+01	7.480000e+01	1.034405e-05	3.286978e-09	3.286978e-09
7.480000e+01	8.020000e+01	4.561276e-05	1.108893e-08	1.108893e-08
8.020000e+01	8.560000e+01	4.026798e-04	6.731088e-08	6.731088e-08
8.560000e+01	9.100000e+01	1.051588e-01	5.690734e-06	5.690734e-06
9.100000e+01	9.640000e+01	1.736891e-01	7.859921e-06	7.859921e-06
9.640000e+01	1.018000e+02	1.041793e-03	1.416461e-07	1.416461e-07
1.018000e+02	1.072000e+02	1.720934e-04	3.330972e-08	3.330972e-08
1.072000e+02	1.126000e+02	6.537031e-05	1.531213e-08	1.531213e-08
1.126000e+02	1.180000e+02	3.267528e-05	8.921074e-09	8.921074e-09
1.180000e+02	1.234000e+02	1.968463e-05	6.020974e-09	6.020974e-09
1.234000e+02	1.288000e+02	1.250272e-05	4.308171e-09	4.308171e-09
1.288000e+02	1.342000e+02	9.099830e-06	3.377882e-09	3.377882e-09
1.342000e+02	1.396000e+02	6.585346e-06	2.674172e-09	2.674172e-09
1.396000e+02	1.450000e+02	5.100972e-06	2.223225e-09	2.223225e-09
1.450000e+02	1.504000e+02	4.408907e-06	1.966232e-09	1.966232e-09
1.504000e+02	1.558000e+02	3.290126e-06	1.629760e-09	1.629760e-09
1.558000e+02	1.612000e+02	2.914615e-06	1.478208e-09	1.478208e-09
1.612000e+02	1.666000e+02	2.725878e-06	1.385357e-09	1.385357e-09
1.666000e+02	1.720000e+02	2.177648e-06	1.203928e-09	1.203928e-09
1.720000e+02	1.774000e+02	1.943550e-06	1.110215e-09	1.110215e-09
1.774000e+02	1.828000e+02	1.756606e-06	1.032224e-09	1.032224e-09
1.828000e+02	1.882000e+02	1.603168e-06	9.671176e-10	9.671176e-10
1.882000e+02	1.936000e+02	1.483895e-06	9.138819e-10	9.138819e-10
1.936000e+02	1.990000e+02	1.450106e-06	8.891618e-10	8.891618e-10
1.990000e+02	2.044000e+02	1.439072e-06	8.731632e-10	8.731632e-10
2.044000e+02	2.098000e+02	1.163697e-06	7.752364e-10	7.752364e-10
2.098000e+02	2.152000e+02	1.057462e-06	7.298827e-10	7.298827e-10
2.152000e+02	2.206000e+02	1.054142e-06	7.205927e-10	7.205927e-10
2.206000e+02	2.260000e+02	1.051822e-06	7.126907e-10	7.126907e-10
2.260000e+02	2.314000e+02	1.032703e-06	6.999177e-10	6.999177e-10
2.314000e+02	2.368000e+02	9.519183e-07	6.659976e-10	6.659976e-10
2.368000e+02	2.422000e+02	9.547726e-07	6.616014e-10	6.616014e-10
2.422000e+02	2.476000e+02	9.089035e-07	6.409535e-10	6.409535e-10
2.476000e+02	2.530000e+02	8.594487e-07	6.189658e-10	6.189658e-10
2.530000e+02	2.584000e+02	8.435831e-07	6.093971e-10	6.093971e-10
2.584000e+02	2.638000e+02	7.840948e-07	5.839724e-10	5.839724e-10
2.638000e+02	2.692000e+02	7.852993e-07	5.812603e-10	5.812603e-10
2.692000e+02	2.746000e+02	7.842602e-07	5.777788e-10	5.777788e-10
2.746000e+02	2.800000e+02	7.907069e-07	5.773152e-10	5.773152e-10
2.800000e+02	2.854000e+02	7.981943e-07	5.774662e-10	5.774662e-10
2.854000e+02	2.908000e+02	7.546765e-07	5.590252e-10	5.590252e-10
2.908000e+02	2.962000e+02	7.312963e-07	5.481761e-10	5.481761e-10
2.962000e+02	3.016000e+02	7.381531e-07	5.485557e-10	5.485557e-10
3.016000e+02	3.070000e+02	7.448965e-07	5.491900e-10	5.491900e-10
3.070000e+02	3.124000e+02	7.531391e-07	5.502300e-10	5.502300e-10
3.124000e+02	3.178000e+02	7.525044e-07	5.483018e-10	5.483018e-10
3.178000e+02	3.232000e+02	7.521837e-07	5.464330e-10	5.464330e-10
3.232000e+02	3.286000e+02	7.603856e-07	5.478024e-10	5.478024e-10
3.286000e+02	3.340000e+02	7.657283e-07	5.483441e-10	5.483441e-10
3.340000e+02	3.394000e+02	7.698502e-07	5.482693e-10	5.482693e-10
3.394000e+02	3.448000e+02	7.778580e-07	5.498215e-10	5.498215e-10
3.448000e+02	3.502000e+02	7.841770e-07	5.506563e-10	5.506563e-10
3.502000e+02	3.556000e+02	7.944419e-07	5.530874e-10	5.530874e-10
3.556000e+02	3.610000e+02	8.041319e-07	5.552556e-10	5.552556e-10
3.610000e+02	3.664000e+02	8.126322e-07	5.569611e-10	5.569611e-10
3.664000e+02	3.718000e+02	8.318539e-07	5.624433e-10	5.624433e-10
3.718000e+02	3.772000e+02	8.537476e-07	5.687696e-10	5.687696e-10
3.772000e+02	3.826000e+02	8.635869e-07	5.709791e-10	5.709791e-10
3.826000e+02	3.880000e+02	8.743893e-07	5.735860e-10	5.735860e-10
3.880000e+02	3.934000e+02	9.199574e-07	5.872832e-10	5.872832e-10
3.934000e+02	3.988000e+02	9.582230e-07	5.986207e-10	5.986207e-10
3.988000e+02	4.042000e+02	9.868631e-07	6.064765e-10	6.064765e-10
4.042000e+02	4.096000e+02	1.030779e-06	6.189605e-10	6.189605e-10
4.096000e+02	4.150000e+02	1.079407e-06	6.324970e-10	6.324970e-10
4.150000e+02	4.204000e+02	1.118687e-06	6.431695e-10	6.431695e-10
4.204000e+02	4.258000e+02	1.132426e-06	6.462517e-10	6.462517e-10
4.258000e+02	4.312000e+02	1.237171e-06	6.746368e-10	6.746368e-10
4.312000e+02	4.366000e+02	1.330325e-06	6.987108e-10	6.987108e-10
4.366000e+02	4.420000e+02	1.370721e-06	7.084666e-10	7.084666e-10
4.420000e+02	4.474000e+02	1.493591e-06	7.387199e-10	7.387199e-10
4.474000e+02	4.528000e+02	1.590133e-06	7.613850e-10	7.613850e-10
4.528000e+02	4.582000e+02	1.823344e-06	8.144734e-10	8.144734e-10
4.582000e+02	4.636000e+02	2.005754e-06	8.534908e-10	8.534908e-10
4.636000e+02	4.690000e+02	2.333835e-06	9.198232e-10	9.198232e-10
4.690000e+02	4.744000e+02	2.718948e-06	9.918184e-10	9.918184e-10
4.744000e+02	4.798000e+02	3.351309e-06	1.100255e-09	1.100255e-09
4.798000e+02	4.852000e+02	4.329428e-06	1.249408e-09	1.249408e-09
4.852000e+02	4.906000e+02	6.072878e-06	1.478543e-09	1.478543e-09
4.906000e+02	4.960000e+02	1.159539e-05	2.041411e-09	2.041411e-09
4.960000e+02	5.014000e+02	9.877798e-05	5.953789e-09	5.953789e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-shower/500-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=4.99999804742038442e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.327496e-07	5.178781e-10	5.178781e-10
1.540000e+01	2.080000e+01	1.013282e-06	1.290084e-09	1.290084e-09
2.080000e+01	2.620000e+01	2.384437e-06	2.617829e-09	2.617829e-09
2.620000e+01	3.160000e+01	4.849191e-06	4.722194e-09	4.722194e-09
3.160000e+01	3.700000e+01	9.017100e-06	7.917144e-09	7.917144e-09
3.700000e+01	4.240000e+01	1.588487e-05	1.268474e-08	1.268474e-08
4.240000e+01	4.780000e+01	2.703902e-05	1.973768e-08	1.973768e-08
4.780000e+01	5.320000e+01	4.564687e-05	2.993096e-08	2.993096e-08
5.320000e+01	5.860000e+01	7.710222e-05	4.362341e-08	4.362341e-08
5.860000e+01	6.400000e+01	1.334429e-04	6.136935e-08	6.136935e-08
6.400000e+01	6.940000e+01	2.419402e-04	9.603899e-08	9.603899e-08
6.940000e+01	7.480000e+01	4.776100e-04	1.505088e-07	1.505088e-07
7.480000e+01	8.020000e+01	1.107315e-03	2.616749e-07	2.616749e-07
8.020000e+01	8.560000e+01	3.704406e-03	5.710803e-07	5.710803e-07
8.560000e+01	9.100000e+01	4.850483e-02	2.226269e-06	2.226269e-06
9.100000e+01	9.640000e+01	6.460246e-02	2.551280e-06	2.551280e-06
9.640000e+01	1.018000e+02	5.859033e-03	7.449515e-07	7.449515e-07
1.018000e+02	1.072000e+02	2.191309e-03	4.190158e-07	4.190158e-07
1.072000e+02	1.126000e+02	1.213767e-03	2.871223e-07	2.871223e-07
1.126000e+02	1.180000e+02	8.027370e-04	2.234451e-07	2.234451e-07
1.180000e+02	1.234000e+02	5.872139e-04	1.842922e-07	1.842922e-07
1.234000e+02	1.288000e+02	4.582250e-04	1.623470e-07	1.623470e-07
1.288000e+02	1.342000e+02	3.739302e-04	1.435535e-07	1.435535e-07
1.342000e+02	1.396000e+02	3.154969e-04	1.327079e-07	1.327079e-07
1.396000e+02	1.450000e+02	2.729331e-04	1.232225e-07	1.232225e-07
1.450000e+02	1.504000e+02	2.406767e-04	1.113548e-07	1.113548e-07
1.504000e+02	1.558000e+02	2.156744e-04	1.113691e-07	1.113691e-07
1.558000e+02	1.612000e+02	1.954257e-04	1.030250e-07	1.030250e-07
1.612000e+02	1.666000e+02	1.793869e-04	9.506687e-08	9.506687e-08
1.666000e+02	1.720000e+02	1.659268e-04	9.559296e-08	9.559296e-08
1.720000e+02	1.774000e+02	1.548602e-04	9.238686e-08	9.238686e-08
1.774000e+02	1.828000e+02	1.454913e-04	8.925156e-08	8.925156e-08
1.828000e+02	1.882000e+02	1.372097e-04	8.631744e-08	8.631744e-08
1.882000e+02	1.936000e+02	1.304526e-04	8.363191e-08	8.363191e-08
1.936000e+02	1.990000e+02	1.242901e-04	7.940209e-08	7.940209e-08
1.990000e+02	2.044000e+02	1.192086e-04	7.541336e-08	7.541336e-08
2.044000e+02	2.098000e+02	1.145434e-04	8.005483e-08	8.005483e-08
2.098000e+02	2.152000e+02	1.105833e-04	7.955638e-08	7.955638e-08
2.152000e+02	2.206000e+02	1.070978e-04	7.635035e-08	7.635035e-08
2.206000e+02	2.260000e+02	1.038323e-04	7.340335e-08	7.340335e-08
2.260000e+02	2.314000e+02	1.011346e-04	7.156007e-08	7.156007e-08
2.314000e+02	2.368000e+02	9.868843e-05	7.201275e-08	7.201275e-08
2.368000e+02	2.422000e+02	9.661259e-05	6.982975e-08	6.982975e-08
2.422000e+02	2.476000e+02	9.466028e-05	6.979025e-08	6.979025e-08
2.476000e+02	2.530000e+02	9.300865e-05	7.002087e-08	7.002087e-08
2.530000e+02	2.584000e+02	9.174713e-05	6.926679e-08	6.926679e-08
2.584000e+02	2.638000e+02	9.056937e-05	7.027428e-08	7.027428e-08
2.638000e+02	2.692000e+02	8.951661e-05	6.901743e-08	6.901743e-08
2.692000e+02	2.746000e+02	8.869611e-05	6.805680e-08	6.805680e-08
2.746000e+02	2.800000e+02	8.809428e-05	6.700012e-08	6.700012e-08
2.800000e+02	2.854000e+02	8.763917e-05	6.603658e-08	6.603658e-08
2.854000e+02	2.908000e+02	8.721876e-05	6.733765e-08	6.733765e-08
2.908000e+02	2.962000e+02	8.716591e-05	6.804453e-08	6.804453e-08
2.962000e+02	3.016000e+02	8.711976e-05	6.741504e-08	6.741504e-08
3.016000e+02	3.070000e+02	8.719570e-05	6.693744e-08	6.693744e-08
3.070000e+02	3.124000e+02	8.749293e-05	6.655533e-08	6.655533e-08
3.124000e+02	3.178000e+02	8.793948e-05	6.669223e-08	6.669223e-08
3.178000e+02	3.232000e+02	8.855676e-05	6.694996e-08	6.694996e-08
3.232000e+02	3.286000e+02	8.943004e-05	6.702299e-08	6.702299e-08
3.286000e+02	3.340000e+02	9.031896e-05	6.729287e-08	6.729287e-08
3.340000e+02	3.394000e+02	9.140648e-05	6.772397e-08	6.772397e-08
3.394000e+02	3.448000e+02	9.288704e-05	6.829787e-08	6.829787e-08
3.448000e+02	3.502000e+02	9.442465e-05	6.895728e-08	6.895728e-08
3.502000e+02	3.556000e+02	9.603561e-05	6.952593e-08	6.952593e-08
3.556000e+02	3.610000e+02	9.801478e-05	7.037683e-08	7.037683e-08
3.610000e+02	3.664000e+02	1.001989e-04	7.140067e-08	7.140067e-08
3.664000e+02	3.718000e+02	1.027557e-04	7.224105e-08	7.224105e-08
3.718000e+02	3.772000e+02	1.056576e-04	7.320179e-08	7.320179e-08
3.772000e+02	3.826000e+02	1.087904e-04	7.480434e-08	7.480434e-08
3.826000e+02	3.880000e+02	1.120455e-04	7.643158e-08	7.643158e-08
3.880000e+02	3.934000e+02	1.163433e-04	7.725292e-08	7.725292e-08
3.934000e+02	3.988000e+02	1.207287e-04	7.839683e-08	7.839683e-08
3.988000e+02	4.042000e+02	1.256198e-04	8.028183e-08	8.028183e-08
4.042000e+02	4.096000e+02	1.313951e-04	8.207507e-08	8.207507e-08
4.096000e+02	4.150000e+02	1.377621e-04	8.391811e-08	8.391811e-08
4.150000e+02	4.204000e+02	1.451763e-04	8.675953e-08	8.675953e-08
4.204000e+02	4.258000e+02	1.535315e-04	9.107811e-08	9.107811e-08
4.258000e+02	4.312000e+02	1.631651e-04	9.263834e-08	9.263834e-08
4.312000e+02	4.366000e+02	1.745745e-04	9.533534e-08	9.533534e-08
4.366000e+02	4.420000e+02	1.877917e-04	1.009147e-07	1.009147e-07
4.420000e+02	4.474000e+02	2.038365e-04	1.048737e-07	1.048737e-07
4.474000e+02	4.528000e+02	2.229583e-04	1.111313e-07	1.111313e-07
4.528000e+02	4.582000e+02	2.467428e-04	1.148831e-07	1.148831e-07
4.582000e+02	4.636000e+02	2.771030e-04	1.227109e-07	1.227109e-07
4.636000e+02	4.690000e+02	3.165661e-04	1.299534e-07	1.299534e-07
4.690000e+02	4.744000e+02	3.702174e-04	1.410231e-07	1.410231e-07
4.744000e+02	4.798000e+02	4.480130e-04	1.534800e-07	1.534800e-07
4.798000e+02	4.852000e+02	5.709931e-04	1.721561e-07	1.721561e-07
4.852000e+02	4.906000e+02	7.993037e-04	2.036173e-07	2.036173e-07
4.906000e+02	4.960000e+02	1.396754e-03	2.588600e-07	2.588600e-07
4.960000e+02	5.014000e+02	1.266722e-02	9.919957e-07	9.919957e-07
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=4.99999920961925011e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.153257e-05	9.154230e-08	9.154230e-08
1.540000e+01	2.080000e+01	1.025204e-04	1.095911e-07	1.095911e-07
2.080000e+01	2.620000e+01	1.341111e-04	1.253436e-07	1.253436e-07
2.620000e+01	3.160000e+01	1.672256e-04	1.399656e-07	1.399656e-07
3.160000e+01	3.700000e+01	2.016065e-04	1.536817e-07	1.536817e-07
3.700000e+01	4.240000e+01	2.389222e-04	1.673009e-07	1.673009e-07
4.240000e+01	4.780000e+01	2.792269e-04	1.808625e-07	1.808625e-07
4.780000e+01	5.320000e+01	3.331976e-04	1.975699e-07	1.975699e-07
5.320000e+01	5.860000e+01	4.360280e-04	2.260097e-07	2.260097e-07
5.860000e+01	6.400000e+01	6.596991e-04	2.779988e-07	2.779988e-07
6.400000e+01	6.940000e+01	8.536669e-04	3.162381e-07	3.162381e-07
6.940000e+01	7.480000e+01	1.428194e-03	4.090379e-07	4.090379e-07
7.480000e+01	8.020000e+01	2.525952e-03	5.439794e-07	5.439794e-07
8.020000e+01	8.560000e+01	5.726515e-03	8.190590e-07	8.190590e-07
8.560000e+01	9.100000e+01	5.185804e-02	2.464779e-06	2.464779e-06
9.100000e+01	9.640000e+01	6.820883e-02	2.826769e-06	2.826769e-06
9.640000e+01	1.018000e+02	8.573811e-03	1.002206e-06	1.002206e-06
1.018000e+02	1.072000e+02	4.266076e-03	7.069428e-07	7.069428e-07
1.072000e+02	1.126000e+02	2.811922e-03	5.739468e-07	5.739468e-07
1.126000e+02	1.180000e+02	1.978441e-03	4.814280e-07	4.814280e-07
1.180000e+02	1.234000e+02	1.580057e-03	4.302356e-07	4.302356e-07
1.234000e+02	1.288000e+02	1.250231e-03	3.827058e-07	3.827058e-07
1.288000e+02	1.342000e+02	1.077951e-03	3.553608e-07	3.553608e-07
1.342000e+02	1.396000e+02	9.378202e-04	3.314589e-07	3.314589e-07
1.396000e+02	1.450000e+02	7.857181e-04	3.033914e-07	3.033914e-07
1.450000e+02	1.504000e+02	7.766496e-04	3.016356e-07	3.016356e-07
1.504000e+02	1.558000e+02	6.547424e-04	2.769525e-07	2.769525e-07
1.558000e+02	1.612000e+02	5.764896e-04	2.598757e-07	2.598757e-07
1.612000e+02	1.666000e+02	5.653469e-04	2.573519e-07	2.573519e-07
1.666000e+02	1.720000e+02	4.921772e-04	2.401213e-07	2.401213e-07
1.720000e+02	1.774000e+02	4.986830e-04	2.417031e-07	2.417031e-07
1.774000e+02	1.828000e+02	4.871737e-04	2.388976e-07	2.388976e-07
1.828000e+02	1.882000e+02	4.022546e-04	2.170803e-07	2.170803e-07
1.882000e+02	1.936000e+02	3.939737e-04	2.148343e-07	2.148343e-07
1.936000e+02	1.990000e+02	4.033285e-04	2.173699e-07	2.173699e-07
1.990000e+02	2.044000e+02	4.085972e-04	2.187851e-07	2.187851e-07
2.044000e+02	2.098000e+02	3.715283e-04	2.086248e-07	2.086248e-07
2.098000e+02	2.152000e+02	3.582648e-04	2.048670e-07	2.048670e-07
2.152000e+02	2.206000e+02	3.145828e-04	1.919718e-07	1.919718e-07
2.206000e+02	2.260000e+02	3.114333e-04	1.910084e-07	1.910084e-07
2.260000e+02	2.314000e+02	3.180381e-04	1.930232e-07	1.930232e-07
2.314000e+02	2.368000e+02	3.084002e-04	1.900760e-07	1.900760e-07
2.368000e+02	2.422000e+02	3.016407e-04	1.879814e-07	1.879814e-07
2.422000e+02	2.476000e+02	3.064831e-04	1.894844e-07	1.894844e-07
2.476000e+02	2.530000e+02	3.125789e-04	1.913594e-07	1.913594e-07
2.530000e+02	2.584000e+02	3.185039e-04	1.931645e-07	1.931645e-07
2.584000e+02	2.638000e+02	2.919574e-04	1.849395e-07	1.849395e-07
2.638000e+02	2.692000e+02	2.638128e-04	1.757996e-07	1.757996e-07
2.692000e+02	2.746000e+02	2.684619e-04	1.773418e-07	1.773418e-07
2.746000e+02	2.800000e+02	2.737065e-04	1.790657e-07	1.790657e-07
2.800000e+02	2.854000e+02	2.772826e-04	1.802317e-07	1.802317e-07
2.854000e+02	2.908000e+02	2.787556e-04	1.807098e-07	1.807098e-07
2.908000e+02	2.962000e+02	2.809802e-04	1.814295e-07	1.814295e-07
2.962000e+02	3.016000e+02	2.771976e-04	1.802041e-07	1.802041e-07
3.016000e+02	3.070000e+02	2.810559e-04	1.814539e-07	1.814539e-07
3.070000e+02	3.124000e+02	2.725931e-04	1.787012e-07	1.787012e-07
3.124000e+02	3.178000e+02	2.774163e-04	1.802752e-07	1.802752e-07
3.178000e+02	3.232000e+02	2.824300e-04	1.818969e-07	1.818969e-07
3.232000e+02	3.286000e+02	2.850104e-04	1.827260e-07	1.827260e-07
3.286000e+02	3.340000e+02	2.860231e-04	1.830503e-07	1.830503e-07
3.340000e+02	3.394000e+02	2.905015e-04	1.844778e-07	1.844778e-07
3.394000e+02	3.448000e+02	2.956680e-04	1.861110e-07	1.861110e-07
3.448000e+02	3.502000e+02	2.995311e-04	1.873229e-07	1.873229e-07
3.502000e+02	3.556000e+02	3.037569e-04	1.886397e-07	1.886397e-07
3.556000e+02	3.610000e+02	3.168439e-04	1.926605e-07	1.926605e-07
3.610000e+02	3.664000e+02	3.228233e-04	1.944699e-07	1.944699e-07
3.664000e+02	3.718000e+02	3.276098e-04	1.959063e-07	1.959063e-07
3.718000e+02	3.772000e+02	3.368924e-04	1.986624e-07	1.986624e-07
3.772000e+02	3.826000e+02	3.439085e-04	2.007204e-07	2.007204e-07
3.826000e+02	3.880000e+02	3.637417e-04	2.064270e-07	2.064270e-07
3.880000e+02	3.934000e+02	3.700533e-04	2.082103e-07	2.082103e-07
3.934000e+02	3.988000e+02	3.774311e-04	2.102756e-07	2.102756e-07
3.988000e+02	4.042000e+02	3.835359e-04	2.119693e-07	2.119693e-07
4.042000e+02	4.096000e+02	4.079078e-04	2.186004e-07	2.186004e-07
4.096000e+02	4.150000e+02	4.389991e-04	2.267784e-07	2.267784e-07
4.150000e+02	4.204000e+02	4.455357e-04	2.284605e-07	2.284605e-07
4.204000e+02	4.258000e+02	4.667596e-04	2.338388e-07	2.338388e-07
4.258000e+02	4.312000e+02	5.042335e-04	2.430445e-07	2.430445e-07
4.312000e+02	4.366000e+02	5.110544e-04	2.446829e-07	2.446829e-07
4.366000e+02	4.420000e+02	5.792372e-04	2.604943e-07	2.604943e-07
4.420000e+02	4.474000e+02	6.330381e-04	2.723234e-07	2.723234e-07
4.474000e+02	4.528000e+02	6.537098e-04	2.767340e-07	2.767340e-07
4.528000e+02	4.582000e+02	7.385772e-04	2.941494e-07	2.941494e-07
4.582000e+02	4.636000e+02	8.657048e-04	3.184600e-07	3.184600e-07
4.636000e+02	4.690000e+02	9.617469e-04	3.356606e-07	3.356606e-07
4.690000e+02	4.744000e+02	1.134743e-03	3.646018e-07	3.646018e-07
4.744000e+02	4.798000e+02	1.413107e-03	4.068717e-07	4.068717e-07
4.798000e+02	4.852000e+02	1.863374e-03	4.672185e-07	4.672185e-07
4.852000e+02	4.906000e+02	2.586474e-03	5.504578e-07	5.504578e-07
4.906000e+02	4.960000e+02	4.625293e-03	7.361047e-07	7.361047e-07
4.960000e+02	5.014000e+02	4.182031e-02	2.213419e-06	2.213419e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=4.99999855000042088e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.653794e-05	7.235325e-08	7.235325e-08
1.540000e+01	2.080000e+01	8.103035e-05	8.661895e-08	8.661895e-08
2.080000e+01	2.620000e+01	1.059989e-04	9.906928e-08	9.906928e-08
2.620000e+01	3.160000e+01	1.321718e-04	1.106261e-07	1.106261e-07
3.160000e+01	3.700000e+01	1.593458e-04	1.214670e-07	1.214670e-07
3.700000e+01	4.240000e+01	1.888396e-04	1.322315e-07	1.322315e-07
4.240000e+01	4.780000e+01	2.206954e-04	1.429502e-07	1.429502e-07
4.780000e+01	5.320000e+01	2.633530e-04	1.561554e-07	1.561554e-07
5.320000e+01	5.860000e+01	3.446280e-04	1.786337e-07	1.786337e-07
5.860000e+01	6.400000e+01	5.214133e-04	2.197248e-07	2.197248e-07
6.400000e+01	6.940000e+01	6.747217e-04	2.499484e-07	2.499484e-07
6.940000e+01	7.480000e+01	1.128816e-03	3.232956e-07	3.232956e-07
7.480000e+01	8.020000e+01	1.996463e-03	4.299507e-07	4.299507e-07
8.020000e+01	8.560000e+01	4.526126e-03	6.473683e-07	6.473683e-07
8.560000e+01	9.100000e+01	4.098759e-02	1.948114e-06	1.948114e-06
9.100000e+01	9.640000e+01	5.391093e-02	2.234223e-06	2.234223e-06
9.640000e+01	1.018000e+02	6.776578e-03	7.921247e-07	7.921247e-07
1.018000e+02	1.072000e+02	3.371826e-03	5.587545e-07	5.587545e-07
1.072000e+02	1.126000e+02	2.222489e-03	4.536367e-07	4.536367e-07
1.126000e+02	1.180000e+02	1.563721e-03	3.805118e-07	3.805118e-07
1.180000e+02	1.234000e+02	1.248847e-03	3.400501e-07	3.400501e-07
1.234000e+02	1.288000e+02	9.881589e-04	3.024836e-07	3.024836e-07
1.288000e+02	1.342000e+02	8.519926e-04	2.808707e-07	2.808707e-07
1.342000e+02	1.396000e+02	7.412350e-04	2.619788e-07	2.619788e-07
1.396000e+02	1.450000e+02	6.210169e-04	2.397950e-07	2.397950e-07
1.450000e+02	1.504000e+02	6.138493e-04	2.384071e-07	2.384071e-07
1.504000e+02	1.558000e+02	5.174959e-04	2.188979e-07	2.188979e-07
1.558000e+02	1.612000e+02	4.556463e-04	2.054008e-07	2.054008e-07
1.612000e+02	1.666000e+02	4.468394e-04	2.034062e-07	2.034062e-07
1.666000e+02	1.720000e+02	3.890072e-04	1.897872e-07	1.897872e-07
1.720000e+02	1.774000e+02	3.941498e-04	1.910378e-07	1.910378e-07
1.774000e+02	1.828000e+02	3.850526e-04	1.888201e-07	1.888201e-07
1.828000e+02	1.882000e+02	3.179346e-04	1.715763e-07	1.715763e-07
1.882000e+02	1.936000e+02	3.113896e-04	1.698011e-07	1.698011e-07
1.936000e+02	1.990000e+02	3.187833e-04	1.718052e-07	1.718052e-07
1.990000e+02	2.044000e+02	3.229476e-04	1.729238e-07	1.729238e-07
2.044000e+02	2.098000e+02	2.936489e-04	1.648930e-07	1.648930e-07
2.098000e+02	2.152000e+02	2.831661e-04	1.619234e-07	1.619234e-07
2.152000e+02	2.206000e+02	2.486404e-04	1.517309e-07	1.517309e-07
2.206000e+02	2.260000e+02	2.461509e-04	1.509694e-07	1.509694e-07
2.260000e+02	2.314000e+02	2.513713e-04	1.525619e-07	1.525619e-07
2.314000e+02	2.368000e+02	2.437535e-04	1.502324e-07	1.502324e-07
2.368000e+02	2.422000e+02	2.384113e-04	1.485772e-07	1.485772e-07
2.422000e+02	2.476000e+02	2.422387e-04	1.497650e-07	1.497650e-07
2.476000e+02	2.530000e+02	2.470563e-04	1.512467e-07	1.512467e-07
2.530000e+02	2.584000e+02	2.517394e-04	1.526736e-07	1.526736e-07
2.584000e+02	2.638000e+02	2.307576e-04	1.461728e-07	1.461728e-07
2.638000e+02	2.692000e+02	2.085128e-04	1.389488e-07	1.389488e-07
2.692000e+02	2.746000e+02	2.121870e-04	1.401675e-07	1.401675e-07
2.746000e+02	2.800000e+02	2.163322e-04	1.415301e-07	1.415301e-07
2.800000e+02	2.854000e+02	2.191589e-04	1.424518e-07	1.424518e-07
2.854000e+02	2.908000e+02	2.203231e-04	1.428297e-07	1.428297e-07
2.908000e+02	2.962000e+02	2.220813e-04	1.433984e-07	1.433984e-07
2.962000e+02	3.016000e+02	2.190919e-04	1.424301e-07	1.424301e-07
3.016000e+02	3.070000e+02	2.221413e-04	1.434178e-07	1.434178e-07
3.070000e+02	3.124000e+02	2.154524e-04	1.412420e-07	1.412420e-07
3.124000e+02	3.178000e+02	2.192648e-04	1.424863e-07	1.424863e-07
3.178000e+02	3.232000e+02	2.232272e-04	1.437678e-07	1.437678e-07
3.232000e+02	3.286000e+02	2.252670e-04	1.444234e-07	1.444234e-07
3.286000e+02	3.340000e+02	2.260672e-04	1.446795e-07	1.446795e-07
3.340000e+02	3.394000e+02	2.296070e-04	1.458079e-07	1.458079e-07
3.394000e+02	3.448000e+02	2.336904e-04	1.470988e-07	1.470988e-07
3.448000e+02	3.502000e+02	2.367439e-04	1.480567e-07	1.480567e-07
3.502000e+02	3.556000e+02	2.400837e-04	1.490972e-07	1.490972e-07
3.556000e+02	3.610000e+02	2.504276e-04	1.522753e-07	1.522753e-07
3.610000e+02	3.664000e+02	2.551535e-04	1.537054e-07	1.537054e-07
3.664000e+02	3.718000e+02	2.589367e-04	1.548407e-07	1.548407e-07
3.718000e+02	3.772000e+02	2.662735e-04	1.570192e-07	1.570192e-07
3.772000e+02	3.826000e+02	2.718191e-04	1.586458e-07	1.586458e-07
3.826000e+02	3.880000e+02	2.874946e-04	1.631560e-07	1.631560e-07
3.880000e+02	3.934000e+02	2.924835e-04	1.645658e-07	1.645658e-07
3.934000e+02	3.988000e+02	2.983146e-04	1.661981e-07	1.661981e-07
3.988000e+02	4.042000e+02	3.031398e-04	1.675368e-07	1.675368e-07
4.042000e+02	4.096000e+02	3.224028e-04	1.727778e-07	1.727778e-07
4.096000e+02	4.150000e+02	3.469765e-04	1.792415e-07	1.792415e-07
4.150000e+02	4.204000e+02	3.521430e-04	1.805710e-07	1.805710e-07
4.204000e+02	4.258000e+02	3.689180e-04	1.848219e-07	1.848219e-07
4.258000e+02	4.312000e+02	3.985365e-04	1.920977e-07	1.920977e-07
4.312000e+02	4.366000e+02	4.039276e-04	1.933927e-07	1.933927e-07
4.366000e+02	4.420000e+02	4.578180e-04	2.058898e-07	2.058898e-07
4.420000e+02	4.474000e+02	5.003413e-04	2.152393e-07	2.152393e-07
4.474000e+02	4.528000e+02	5.166800e-04	2.187255e-07	2.187255e-07
4.528000e+02	4.582000e+02	5.837574e-04	2.324902e-07	2.324902e-07
4.582000e+02	4.636000e+02	6.842369e-04	2.517050e-07	2.517050e-07
4.636000e+02	4.690000e+02	7.601465e-04	2.652999e-07	2.652999e-07
4.690000e+02	4.744000e+02	8.968802e-04	2.881747e-07	2.881747e-07
4.744000e+02	4.798000e+02	1.116893e-03	3.215838e-07	3.215838e-07
4.798000e+02	4.852000e+02	1.472776e-03	3.692809e-07	3.692809e-07
4.852000e+02	4.906000e+02	2.044300e-03	4.350717e-07	4.350717e-07
4.906000e+02	4.960000e+02	3.655744e-03	5.818036e-07	5.818036e-07
4.960000e+02	5.014000e+02	3.305400e-02	1.749446e-06	1.749446e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=4.99999785612526317e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	8.142854e-11	1.192370e-13	1.192370e-13
1.540000e+01	2.080000e+01	4.681526e-10	5.505598e-13	5.505598e-13
2.080000e+01	2.620000e+01	1.791327e-09	1.808391e-12	1.808391e-12
2.620000e+01	3.160000e+01	5.425109e-09	4.856551e-12	4.856551e-12
3.160000e+01	3.700000e+01	1.413672e-08	1.146176e-11	1.146176e-11
3.700000e+01	4.240000e+01	3.360880e-08	2.495010e-11	2.495010e-11
4.240000e+01	4.780000e+01	7.513259e-08	5.149970e-11	5.149970e-11
4.780000e+01	5.320000e+01	1.681971e-07	1.054758e-10	1.054758e-10
5.320000e+01	5.860000e+01	4.056524e-07	2.223496e-10	2.223496e-10
5.860000e+01	6.400000e+01	1.166041e-06	5.197065e-10	5.197065e-10
6.400000e+01	6.940000e+01	2.959994e-06	1.164632e-09	1.164632e-09
6.940000e+01	7.480000e+01	1.071187e-05	3.272733e-09	3.272733e-09
7.480000e+01	8.020000e+01	4.729383e-05	1.101010e-08	1.101010e-08
8.020000e+01	8.560000e+01	4.106848e-04	6.614046e-08	6.614046e-08
8.560000e+01	9.100000e+01	8.787228e-02	5.057435e-06	5.057435e-06
9.100000e+01	9.640000e+01	1.410354e-01	6.884136e-06	6.884136e-06
9.640000e+01	1.018000e+02	1.085544e-03	1.398582e-07	1.398582e-07
1.018000e+02	1.072000e+02	1.991313e-04	3.497301e-08	3.497301e-08
1.072000e+02	1.126000e+02	7.433883e-05	1.592413e-08	1.592413e-08
1.126000e+02	1.180000e+02	3.578300e-05	9.102086e-09	9.102086e-09
1.180000e+02	1.234000e+02	2.168694e-05	6.162358e-09	6.162358e-09
1.234000e+02	1.288000e+02	1.381766e-05	4.410493e-09	4.410493e-09
1.288000e+02	1.342000e+02	1.007335e-05	3.461111e-09	3.461111e-09
1.342000e+02	1.396000e+02	7.632341e-06	2.810413e-09	2.810413e-09
1.396000e+02	1.450000e+02	5.680467e-06	2.284899e-09	2.284899e-09
1.450000e+02	1.504000e+02	5.092143e-06	2.059870e-09	2.059870e-09
1.504000e+02	1.558000e+02	3.951278e-06	1.740649e-09	1.740649e-09
1.558000e+02	1.612000e+02	3.232570e-06	1.517475e-09	1.517475e-09
1.612000e+02	1.666000e+02	2.979363e-06	1.412292e-09	1.412292e-09
1.666000e+02	1.720000e+02	2.451383e-06	1.245344e-09	1.245344e-09
1.720000e+02	1.774000e+02	2.363765e-06	1.192970e-09	1.192970e-09
1.774000e+02	1.828000e+02	2.212194e-06	1.129576e-09	1.129576e-09
1.828000e+02	1.882000e+02	1.756129e-06	9.868270e-10	9.868270e-10
1.882000e+02	1.936000e+02	1.659949e-06	9.424896e-10	9.424896e-10
1.936000e+02	1.990000e+02	1.645369e-06	9.232965e-10	9.232965e-10
1.990000e+02	2.044000e+02	1.619344e-06	9.028113e-10	9.028113e-10
2.044000e+02	2.098000e+02	1.435205e-06	8.390826e-10	8.390826e-10
2.098000e+02	2.152000e+02	1.350690e-06	8.041742e-10	8.041742e-10
2.152000e+02	2.206000e+02	1.160378e-06	7.372638e-10	7.372638e-10
2.206000e+02	2.260000e+02	1.125877e-06	7.189944e-10	7.189944e-10
2.260000e+02	2.314000e+02	1.128327e-06	7.130467e-10	7.130467e-10
2.314000e+02	2.368000e+02	1.075704e-06	6.902985e-10	6.902985e-10
2.368000e+02	2.422000e+02	1.035396e-06	6.718589e-10	6.718589e-10
2.422000e+02	2.476000e+02	1.036295e-06	6.670865e-10	6.670865e-10
2.476000e+02	2.530000e+02	1.042855e-06	6.647189e-10	6.647189e-10
2.530000e+02	2.584000e+02	1.049282e-06	6.626147e-10	6.626147e-10
2.584000e+02	2.638000e+02	9.504854e-07	6.268878e-10	6.268878e-10
2.638000e+02	2.692000e+02	8.492844e-07	5.892589e-10	5.892589e-10
2.692000e+02	2.746000e+02	8.554735e-07	5.884240e-10	5.884240e-10
2.746000e+02	2.800000e+02	8.634293e-07	5.881354e-10	5.881354e-10
2.800000e+02	2.854000e+02	8.667278e-07	5.865602e-10	5.865602e-10
2.854000e+02	2.908000e+02	8.637606e-07	5.830103e-10	5.830103e-10
2.908000e+02	2.962000e+02	8.639683e-07	5.808423e-10	5.808423e-10
2.962000e+02	3.016000e+02	8.460076e-07	5.726338e-10	5.726338e-10
3.016000e+02	3.070000e+02	8.514598e-07	5.723671e-10	5.723671e-10
3.070000e+02	3.124000e+02	8.202450e-07	5.598699e-10	5.598699e-10
3.124000e+02	3.178000e+02	8.293435e-07	5.611232e-10	5.611232e-10
3.178000e+02	3.232000e+02	8.388993e-07	5.625427e-10	5.625427e-10
3.232000e+02	3.286000e+02	8.417463e-07	5.619046e-10	5.619046e-10
3.286000e+02	3.340000e+02	8.402711e-07	5.599197e-10	5.599197e-10
3.340000e+02	3.394000e+02	8.488730e-07	5.612635e-10	5.612635e-10
3.394000e+02	3.448000e+02	8.595289e-07	5.633087e-10	5.633087e-10
3.448000e+02	3.502000e+02	8.669957e-07	5.645357e-10	5.645357e-10
3.502000e+02	3.556000e+02	8.752202e-07	5.659072e-10	5.659072e-10
3.556000e+02	3.610000e+02	9.090035e-07	5.754989e-10	5.754989e-10
3.610000e+02	3.664000e+02	9.222496e-07	5.784401e-10	5.784401e-10
3.664000e+02	3.718000e+02	9.324726e-07	5.805561e-10	5.805561e-10
3.718000e+02	3.772000e+02	9.553207e-07	5.865552e-10	5.865552e-10
3.772000e+02	3.826000e+02	9.717109e-07	5.904789e-10	5.904789e-10
3.826000e+02	3.880000e+02	1.024327e-06	6.052845e-10	6.052845e-10
3.880000e+02	3.934000e+02	1.038810e-06	6.085736e-10	6.085736e-10
3.934000e+02	3.988000e+02	1.056222e-06	6.127139e-10	6.127139e-10
3.988000e+02	4.042000e+02	1.069926e-06	6.156796e-10	6.156796e-10
4.042000e+02	4.096000e+02	1.134812e-06	6.332031e-10	6.332031e-10
4.096000e+02	4.150000e+02	1.217903e-06	6.550495e-10	6.550495e-10
4.150000e+02	4.204000e+02	1.232485e-06	6.579992e-10	6.579992e-10
4.204000e+02	4.258000e+02	1.287947e-06	6.717971e-10	6.717971e-10
4.258000e+02	4.312000e+02	1.388389e-06	6.967776e-10	6.967776e-10
4.312000e+02	4.366000e+02	1.403818e-06	6.998163e-10	6.998163e-10
4.366000e+02	4.420000e+02	1.587312e-06	7.432628e-10	7.432628e-10
4.420000e+02	4.474000e+02	1.731116e-06	7.753766e-10	7.753766e-10
4.474000e+02	4.528000e+02	1.783931e-06	7.862901e-10	7.862901e-10
4.528000e+02	4.582000e+02	2.011594e-06	8.341401e-10	8.341401e-10
4.582000e+02	4.636000e+02	2.352946e-06	9.012033e-10	9.012033e-10
4.636000e+02	4.690000e+02	2.609285e-06	9.481812e-10	9.481812e-10
4.690000e+02	4.744000e+02	3.072209e-06	1.027782e-09	1.027782e-09
4.744000e+02	4.798000e+02	3.819704e-06	1.145104e-09	1.145104e-09
4.798000e+02	4.852000e+02	5.029167e-06	1.312958e-09	1.312958e-09
4.852000e+02	4.906000e+02	6.968619e-06	1.544162e-09	1.544162e-09
4.906000e+02	4.960000e+02	1.244254e-05	2.061780e-09	2.061780e-09
4.960000e+02	5.014000e+02	1.123011e-04	6.188564e-09	6.188564e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-500-mcatnlo-SnoVnoKPnoDADS/500-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=4.99999770445042752e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.324678e-07	4.892224e-10	4.892224e-10
1.540000e+01	2.080000e+01	1.013799e-06	1.224734e-09	1.224734e-09
2.080000e+01	2.620000e+01	2.382450e-06	2.493707e-09	2.493707e-09
2.620000e+01	3.160000e+01	4.847169e-06	4.515618e-09	4.515618e-09
3.160000e+01	3.700000e+01	9.000496e-06	7.601391e-09	7.601391e-09
3.700000e+01	4.240000e+01	1.588592e-05	1.227024e-08	1.227024e-08
4.240000e+01	4.780000e+01	2.705359e-05	1.925458e-08	1.925458e-08
4.780000e+01	5.320000e+01	4.562037e-05	2.958428e-08	2.958428e-08
5.320000e+01	5.860000e+01	7.718552e-05	4.402129e-08	4.402129e-08
5.860000e+01	6.400000e+01	1.334862e-04	6.200289e-08	6.200289e-08
6.400000e+01	6.940000e+01	2.417528e-04	9.788683e-08	9.788683e-08
6.940000e+01	7.480000e+01	4.775296e-04	1.497974e-07	1.497974e-07
7.480000e+01	8.020000e+01	1.107546e-03	2.627532e-07	2.627532e-07
8.020000e+01	8.560000e+01	3.705644e-03	5.768578e-07	5.768578e-07
8.560000e+01	9.100000e+01	4.851163e-02	2.409795e-06	2.409795e-06
9.100000e+01	9.640000e+01	6.461194e-02	2.798933e-06	2.798933e-06
9.640000e+01	1.018000e+02	5.860817e-03	7.412396e-07	7.412396e-07
1.018000e+02	1.072000e+02	2.191411e-03	4.002916e-07	4.002916e-07
1.072000e+02	1.126000e+02	1.213736e-03	2.730995e-07	2.730995e-07
1.126000e+02	1.180000e+02	8.028650e-04	2.157478e-07	2.157478e-07
1.180000e+02	1.234000e+02	5.874600e-04	1.762276e-07	1.762276e-07
1.234000e+02	1.288000e+02	4.580656e-04	1.548422e-07	1.548422e-07
1.288000e+02	1.342000e+02	3.740594e-04	1.360102e-07	1.360102e-07
1.342000e+02	1.396000e+02	3.154778e-04	1.240498e-07	1.240498e-07
1.396000e+02	1.450000e+02	2.727459e-04	1.162013e-07	1.162013e-07
1.450000e+02	1.504000e+02	2.406717e-04	1.035455e-07	1.035455e-07
1.504000e+02	1.558000e+02	2.156830e-04	1.009828e-07	1.009828e-07
1.558000e+02	1.612000e+02	1.957598e-04	9.787832e-08	9.787832e-08
1.612000e+02	1.666000e+02	1.794853e-04	9.074796e-08	9.074796e-08
1.666000e+02	1.720000e+02	1.659454e-04	8.944113e-08	8.944113e-08
1.720000e+02	1.774000e+02	1.549457e-04	8.300892e-08	8.300892e-08
1.774000e+02	1.828000e+02	1.453645e-04	7.923725e-08	7.923725e-08
1.828000e+02	1.882000e+02	1.375184e-04	8.243861e-08	8.243861e-08
1.882000e+02	1.936000e+02	1.303079e-04	7.862925e-08	7.862925e-08
1.936000e+02	1.990000e+02	1.244328e-04	7.423007e-08	7.423007e-08
1.990000e+02	2.044000e+02	1.192656e-04	7.077280e-08	7.077280e-08
2.044000e+02	2.098000e+02	1.145643e-04	7.153040e-08	7.153040e-08
2.098000e+02	2.152000e+02	1.106329e-04	7.024533e-08	7.024533e-08
2.152000e+02	2.206000e+02	1.070189e-04	7.251046e-08	7.251046e-08
2.206000e+02	2.260000e+02	1.039464e-04	7.067886e-08	7.067886e-08
2.260000e+02	2.314000e+02	1.011937e-04	6.811629e-08	6.811629e-08
2.314000e+02	2.368000e+02	9.872533e-05	6.734259e-08	6.734259e-08
2.368000e+02	2.422000e+02	9.658293e-05	6.649082e-08	6.649082e-08
2.422000e+02	2.476000e+02	9.481294e-05	6.477888e-08	6.477888e-08
2.476000e+02	2.530000e+02	9.311354e-05	6.299193e-08	6.299193e-08
2.530000e+02	2.584000e+02	9.162631e-05	6.140343e-08	6.140343e-08
2.584000e+02	2.638000e+02	9.058596e-05	6.376607e-08	6.376607e-08
2.638000e+02	2.692000e+02	8.960100e-05	6.590858e-08	6.590858e-08
2.692000e+02	2.746000e+02	8.869785e-05	6.467490e-08	6.467490e-08
2.746000e+02	2.800000e+02	8.806800e-05	6.358926e-08	6.358926e-08
2.800000e+02	2.854000e+02	8.754115e-05	6.280413e-08	6.280413e-08
2.854000e+02	2.908000e+02	8.715939e-05	6.236882e-08	6.236882e-08
2.908000e+02	2.962000e+02	8.724039e-05	6.217039e-08	6.217039e-08
2.962000e+02	3.016000e+02	8.719800e-05	6.255143e-08	6.255143e-08
3.016000e+02	3.070000e+02	8.728085e-05	6.219209e-08	6.219209e-08
3.070000e+02	3.124000e+02	8.747411e-05	6.328656e-08	6.328656e-08
3.124000e+02	3.178000e+02	8.800806e-05	6.312376e-08	6.312376e-08
3.178000e+02	3.232000e+02	8.864922e-05	6.300864e-08	6.300864e-08
3.232000e+02	3.286000e+02	8.949744e-05	6.331270e-08	6.331270e-08
3.286000e+02	3.340000e+02	9.036326e-05	6.379725e-08	6.379725e-08
3.340000e+02	3.394000e+02	9.144148e-05	6.404736e-08	6.404736e-08
3.394000e+02	3.448000e+02	9.288769e-05	6.450349e-08	6.450349e-08
3.448000e+02	3.502000e+02	9.421130e-05	6.499512e-08	6.499512e-08
3.502000e+02	3.556000e+02	9.604637e-05	6.580347e-08	6.580347e-08
3.556000e+02	3.610000e+02	9.805596e-05	6.586204e-08	6.586204e-08
3.610000e+02	3.664000e+02	1.001814e-04	6.664611e-08	6.664611e-08
3.664000e+02	3.718000e+02	1.026748e-04	6.779994e-08	6.779994e-08
3.718000e+02	3.772000e+02	1.056028e-04	6.876240e-08	6.876240e-08
3.772000e+02	3.826000e+02	1.087156e-04	7.006190e-08	7.006190e-08
3.826000e+02	3.880000e+02	1.122855e-04	7.051168e-08	7.051168e-08
3.880000e+02	3.934000e+02	1.162326e-04	7.236503e-08	7.236503e-08
3.934000e+02	3.988000e+02	1.205264e-04	7.428770e-08	7.428770e-08
3.988000e+02	4.042000e+02	1.257505e-04	7.690754e-08	7.690754e-08
4.042000e+02	4.096000e+02	1.313843e-04	7.819059e-08	7.819059e-08
4.096000e+02	4.150000e+02	1.377552e-04	7.869924e-08	7.869924e-08
4.150000e+02	4.204000e+02	1.452209e-04	8.237184e-08	8.237184e-08
4.204000e+02	4.258000e+02	1.535174e-04	8.523342e-08	8.523342e-08
4.258000e+02	4.312000e+02	1.633782e-04	8.737698e-08	8.737698e-08
4.312000e+02	4.366000e+02	1.745640e-04	9.277702e-08	9.277702e-08
4.366000e+02	4.420000e+02	1.877187e-04	9.374192e-08	9.374192e-08
4.420000e+02	4.474000e+02	2.038065e-04	9.720420e-08	9.720420e-08
4.474000e+02	4.528000e+02	2.232509e-04	1.048138e-07	1.048138e-07
4.528000e+02	4.582000e+02	2.470991e-04	1.098758e-07	1.098758e-07
4.582000e+02	4.636000e+02	2.769287e-04	1.132233e-07	1.132233e-07
4.636000e+02	4.690000e+02	3.165420e-04	1.229935e-07	1.229935e-07
4.690000e+02	4.744000e+02	3.701320e-04	1.334209e-07	1.334209e-07
4.744000e+02	4.798000e+02	4.479220e-04	1.440747e-07	1.440747e-07
4.798000e+02	4.852000e+02	5.711944e-04	1.607517e-07	1.607517e-07
4.852000e+02	4.906000e+02	7.991109e-04	1.911305e-07	1.911305e-07
4.906000e+02	4.960000e+02	1.397360e-03	2.513755e-07	2.513755e-07
4.960000e+02	5.014000e+02	1.267068e-02	1.060197e-06	1.060197e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/validation/91GeV/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendTitle=\textbf{Single emission shower}
LegendXPos=0.55
LegendYPos=0.9
XMax=1e3
YMin=2e-4
LogX=1
DrawOnly=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
LegendOnly=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
RatioPlotYLabel=Ratio to LO+PS
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=4.99999779898092881e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.195901e+06	1.132024e+03	1.132024e+03
1.230269e-04	1.513561e-04	4.129280e+06	9.098356e+02	9.098356e+02
1.513561e-04	1.862087e-04	3.293410e+06	7.325685e+02	7.325685e+02
1.862087e-04	2.290868e-04	2.618551e+06	5.889193e+02	5.889193e+02
2.290868e-04	2.818383e-04	2.078798e+06	4.730769e+02	4.730769e+02
2.818383e-04	3.467369e-04	1.650823e+06	3.800805e+02	3.800805e+02
3.467369e-04	4.265795e-04	1.308489e+06	3.050780e+02	3.050780e+02
4.265795e-04	5.248075e-04	1.036346e+06	2.447811e+02	2.447811e+02
5.248075e-04	6.456542e-04	8.194795e+05	1.962432e+02	1.962432e+02
6.456542e-04	7.943282e-04	6.482065e+05	1.573556e+02	1.573556e+02
7.943282e-04	9.772372e-04	5.116381e+05	1.260396e+02	1.260396e+02
9.772372e-04	1.202264e-03	4.036462e+05	1.009314e+02	1.009314e+02
1.202264e-03	1.479108e-03	3.175099e+05	8.070568e+01	8.070568e+01
1.479108e-03	1.819701e-03	2.488594e+05	6.441725e+01	6.441725e+01
1.819701e-03	2.238721e-03	1.945900e+05	5.135537e+01	5.135537e+01
2.238721e-03	2.754229e-03	1.523452e+05	4.096752e+01	4.096752e+01
2.754229e-03	3.388442e-03	1.197761e+05	3.274994e+01	3.274994e+01
3.388442e-03	4.168694e-03	9.393501e+04	2.614805e+01	2.614805e+01
4.168694e-03	5.128614e-03	7.388630e+04	2.090776e+01	2.090776e+01
5.128614e-03	6.309573e-03	5.796963e+04	1.669652e+01	1.669652e+01
6.309573e-03	7.762471e-03	4.562839e+04	1.335497e+01	1.335497e+01
7.762471e-03	9.549926e-03	3.588477e+04	1.067777e+01	1.067777e+01
9.549926e-03	1.174898e-02	2.809799e+04	8.518491e+00	8.518491e+00
1.174898e-02	1.445440e-02	2.197066e+04	6.791211e+00	6.791211e+00
1.445440e-02	1.778279e-02	1.715773e+04	5.410729e+00	5.410729e+00
1.778279e-02	2.187762e-02	1.334459e+04	4.302072e+00	4.302072e+00
2.187762e-02	2.691535e-02	1.037283e+04	3.419591e+00	3.419591e+00
2.691535e-02	3.311311e-02	8.049818e+03	2.715931e+00	2.715931e+00
3.311311e-02	4.073803e-02	6.237610e+03	2.155433e+00	2.155433e+00
4.073803e-02	5.011872e-02	4.819894e+03	1.708222e+00	1.708222e+00
5.011872e-02	6.165950e-02	3.732941e+03	1.355349e+00	1.355349e+00
6.165950e-02	7.585776e-02	2.877941e+03	1.072918e+00	1.072918e+00
7.585776e-02	9.332543e-02	2.210317e+03	8.477208e-01	8.477208e-01
9.332543e-02	1.148154e-01	1.698271e+03	6.699288e-01	6.699288e-01
1.148154e-01	1.412538e-01	1.294994e+03	5.274232e-01	5.274232e-01
1.412538e-01	1.737801e-01	9.863052e+02	4.149839e-01	4.149839e-01
1.737801e-01	2.137962e-01	7.483300e+02	3.258909e-01	3.258909e-01
2.137962e-01	2.630268e-01	5.660683e+02	2.555405e-01	2.555405e-01
2.630268e-01	3.235937e-01	4.217328e+02	1.988584e-01	1.988584e-01
3.235937e-01	3.981072e-01	3.157516e+02	1.551309e-01	1.551309e-01
3.981072e-01	4.897788e-01	2.340176e+02	1.204065e-01	1.204065e-01
4.897788e-01	6.025596e-01	1.723911e+02	9.317144e-02	9.317144e-02
6.025596e-01	7.413102e-01	1.266694e+02	7.200478e-02	7.200478e-02
7.413102e-01	9.120108e-01	9.176418e+01	5.525379e-02	5.525379e-02
9.120108e-01	1.122018e+00	6.666933e+01	4.246088e-02	4.246088e-02
1.122018e+00	1.380384e+00	4.788134e+01	3.244206e-02	3.244206e-02
1.380384e+00	1.698244e+00	3.425772e+01	2.474026e-02	2.474026e-02
1.698244e+00	2.089296e+00	2.422546e+01	1.875693e-02	1.875693e-02
2.089296e+00	2.570396e+00	1.729394e+01	1.428803e-02	1.428803e-02
2.570396e+00	3.162278e+00	1.217590e+01	1.080876e-02	1.080876e-02
3.162278e+00	3.890451e+00	8.418304e+00	8.102854e-03	8.102854e-03
3.890451e+00	4.786301e+00	6.023632e+00	6.179518e-03	6.179518e-03
4.786301e+00	5.888437e+00	4.222881e+00	4.664766e-03	4.664766e-03
5.888437e+00	7.244360e+00	3.007354e+00	3.549096e-03	3.549096e-03
7.244360e+00	8.912509e+00	2.163310e+00	2.713845e-03	2.713845e-03
8.912509e+00	1.096478e+01	1.537990e+00	2.063015e-03	2.063015e-03
1.096478e+01	1.348963e+01	1.086138e+00	1.563032e-03	1.563032e-03
1.348963e+01	1.659587e+01	7.837308e-01	1.197041e-03	1.197041e-03
1.659587e+01	2.041738e+01	5.606692e-01	9.128068e-04	9.128068e-04
2.041738e+01	2.511886e+01	4.057539e-01	7.000951e-04	7.000951e-04
2.511886e+01	3.090295e+01	2.941662e-01	5.374300e-04	5.374300e-04
3.090295e+01	3.801894e+01	2.139202e-01	4.131914e-04	4.131914e-04
3.801894e+01	4.677351e+01	1.547506e-01	3.168413e-04	3.168413e-04
4.677351e+01	5.754399e+01	1.113139e-01	2.422703e-04	2.422703e-04
5.754399e+01	7.079458e+01	8.016126e-02	1.853564e-04	1.853564e-04
7.079458e+01	8.709636e+01	5.804120e-02	1.421981e-04	1.421981e-04
8.709636e+01	1.071519e+02	4.161905e-02	1.085605e-04	1.085605e-04
1.071519e+02	1.318257e+02	2.984186e-02	8.287774e-05	8.287774e-05
1.318257e+02	1.621810e+02	2.128639e-02	6.310689e-05	6.310689e-05
1.621810e+02	1.995262e+02	1.515237e-02	4.800273e-05	4.800273e-05
1.995262e+02	2.454709e+02	1.075251e-02	3.645694e-05	3.645694e-05
2.454709e+02	3.019952e+02	7.536605e-03	2.751777e-05	2.751777e-05
3.019952e+02	3.715352e+02	5.240220e-03	2.068714e-05	2.068714e-05
3.715352e+02	4.570882e+02	3.616760e-03	1.549477e-05	1.549477e-05
4.570882e+02	5.623413e+02	2.433749e-03	1.145944e-05	1.145944e-05
5.623413e+02	6.918310e+02	1.583588e-03	8.333865e-06	8.333865e-06
6.918310e+02	8.511380e+02	9.590376e-04	5.847139e-06	5.847139e-06
8.511380e+02	1.047129e+03	4.860852e-04	3.753022e-06	3.753022e-06
1.047129e+03	1.288250e+03	8.839537e-05	1.442913e-06	1.442913e-06
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=5.00000000000000031e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.574515e+02	9.966433e-02	9.966433e-02
1.230269e-04	1.513561e-04	3.635450e+02	8.010266e-02	8.010266e-02
1.513561e-04	1.862087e-04	2.899543e+02	6.449592e-02	6.449592e-02
1.862087e-04	2.290868e-04	2.305394e+02	5.184893e-02	5.184893e-02
2.290868e-04	2.818383e-04	1.830191e+02	4.165008e-02	4.165008e-02
2.818383e-04	3.467369e-04	1.453398e+02	3.346259e-02	3.346259e-02
3.467369e-04	4.265795e-04	1.152005e+02	2.685931e-02	2.685931e-02
4.265795e-04	5.248075e-04	9.124078e+01	2.155072e-02	2.155072e-02
5.248075e-04	6.456542e-04	7.214764e+01	1.727741e-02	1.727741e-02
6.456542e-04	7.943282e-04	5.706863e+01	1.385371e-02	1.385371e-02
7.943282e-04	9.772372e-04	4.504504e+01	1.109663e-02	1.109663e-02
9.772372e-04	1.202264e-03	3.553734e+01	8.886081e-03	8.886081e-03
1.202264e-03	1.479108e-03	2.795383e+01	7.105393e-03	7.105393e-03
1.479108e-03	1.819701e-03	2.190978e+01	5.671346e-03	5.671346e-03
1.819701e-03	2.238721e-03	1.713186e+01	4.521369e-03	4.521369e-03
2.238721e-03	2.754229e-03	1.341259e+01	3.606813e-03	3.606813e-03
2.754229e-03	3.388442e-03	1.054518e+01	2.883331e-03	2.883331e-03
3.388442e-03	4.168694e-03	8.270114e+00	2.302095e-03	2.302095e-03
4.168694e-03	5.128614e-03	6.505010e+00	1.840736e-03	1.840736e-03
5.128614e-03	6.309573e-03	5.103693e+00	1.469975e-03	1.469975e-03
6.309573e-03	7.762471e-03	4.017159e+00	1.175783e-03	1.175783e-03
7.762471e-03	9.549926e-03	3.159324e+00	9.400794e-04	9.400794e-04
9.549926e-03	1.174898e-02	2.473769e+00	7.499748e-04	7.499748e-04
1.174898e-02	1.445440e-02	1.934315e+00	5.979037e-04	5.979037e-04
1.445440e-02	1.778279e-02	1.510580e+00	4.763650e-04	4.763650e-04
1.778279e-02	2.187762e-02	1.174869e+00	3.787579e-04	3.787579e-04
2.187762e-02	2.691535e-02	9.132322e-01	3.010636e-04	3.010636e-04
2.691535e-02	3.311311e-02	7.087125e-01	2.391127e-04	2.391127e-04
3.311311e-02	4.073803e-02	5.491643e-01	1.897660e-04	1.897660e-04
4.073803e-02	5.011872e-02	4.243474e-01	1.503933e-04	1.503933e-04
5.011872e-02	6.165950e-02	3.286512e-01	1.193260e-04	1.193260e-04
6.165950e-02	7.585776e-02	2.533763e-01	9.446053e-05	9.446053e-05
7.585776e-02	9.332543e-02	1.945981e-01	7.463402e-05	7.463402e-05
9.332543e-02	1.148154e-01	1.495172e-01	5.898107e-05	5.898107e-05
1.148154e-01	1.412538e-01	1.140123e-01	4.643476e-05	4.643476e-05
1.412538e-01	1.737801e-01	8.683511e-02	3.653552e-05	3.653552e-05
1.737801e-01	2.137962e-01	6.588358e-02	2.869170e-05	2.869170e-05
2.137962e-01	2.630268e-01	4.983711e-02	2.249799e-05	2.249799e-05
2.630268e-01	3.235937e-01	3.712970e-02	1.750765e-05	1.750765e-05
3.235937e-01	3.981072e-01	2.779903e-02	1.365785e-05	1.365785e-05
3.981072e-01	4.897788e-01	2.060311e-02	1.060069e-05	1.060069e-05
4.897788e-01	6.025596e-01	1.517746e-02	8.202890e-06	8.202890e-06
6.025596e-01	7.413102e-01	1.115207e-02	6.339359e-06	6.339359e-06
7.413102e-01	9.120108e-01	8.078993e-03	4.864588e-06	4.864588e-06
9.120108e-01	1.122018e+00	5.869623e-03	3.738290e-06	3.738290e-06
1.122018e+00	1.380384e+00	4.215508e-03	2.856225e-06	2.856225e-06
1.380384e+00	1.698244e+00	3.016078e-03	2.178153e-06	2.178153e-06
1.698244e+00	2.089296e+00	2.132829e-03	1.651375e-06	1.651375e-06
2.089296e+00	2.570396e+00	1.522572e-03	1.257930e-06	1.257930e-06
2.570396e+00	3.162278e+00	1.071976e-03	9.516124e-07	9.516124e-07
3.162278e+00	3.890451e+00	7.411542e-04	7.133818e-07	7.133818e-07
3.890451e+00	4.786301e+00	5.303254e-04	5.440497e-07	5.440497e-07
4.786301e+00	5.888437e+00	3.717858e-04	4.106897e-07	4.106897e-07
5.888437e+00	7.244360e+00	2.647698e-04	3.124653e-07	3.124653e-07
7.244360e+00	8.912509e+00	1.904596e-04	2.389291e-07	2.389291e-07
8.912509e+00	1.096478e+01	1.354059e-04	1.816295e-07	1.816295e-07
1.096478e+01	1.348963e+01	9.562449e-05	1.376105e-07	1.376105e-07
1.348963e+01	1.659587e+01	6.900030e-05	1.053885e-07	1.053885e-07
1.659587e+01	2.041738e+01	4.936177e-05	8.036424e-08	8.036424e-08
2.041738e+01	2.511886e+01	3.572290e-05	6.163694e-08	6.163694e-08
2.511886e+01	3.090295e+01	2.589863e-05	4.731577e-08	4.731577e-08
3.090295e+01	3.801894e+01	1.883371e-05	3.637770e-08	3.637770e-08
3.801894e+01	4.677351e+01	1.362437e-05	2.789496e-08	2.789496e-08
4.677351e+01	5.754399e+01	9.800167e-06	2.132967e-08	2.132967e-08
5.754399e+01	7.079458e+01	7.057459e-06	1.631893e-08	1.631893e-08
7.079458e+01	8.709636e+01	5.109994e-06	1.251923e-08	1.251923e-08
8.709636e+01	1.071519e+02	3.664175e-06	9.557755e-09	9.557755e-09
1.071519e+02	1.318257e+02	2.627301e-06	7.296623e-09	7.296623e-09
1.318257e+02	1.621810e+02	1.874071e-06	5.555982e-09	5.555982e-09
1.621810e+02	1.995262e+02	1.334027e-06	4.226199e-09	4.226199e-09
1.995262e+02	2.454709e+02	9.466598e-07	3.209699e-09	3.209699e-09
2.454709e+02	3.019952e+02	6.635288e-07	2.422687e-09	2.422687e-09
3.019952e+02	3.715352e+02	4.613532e-07	1.821312e-09	1.821312e-09
3.715352e+02	4.570882e+02	3.184225e-07	1.364172e-09	1.364172e-09
4.570882e+02	5.623413e+02	2.142692e-07	1.008898e-09	1.008898e-09
5.623413e+02	6.918310e+02	1.394204e-07	7.337202e-10	7.337202e-10
6.918310e+02	8.511380e+02	8.443446e-08	5.147868e-10	5.147868e-10
8.511380e+02	1.047129e+03	4.279533e-08	3.304191e-10	3.304191e-10
1.047129e+03	1.288250e+03	7.782400e-09	1.270353e-10	1.270353e-10
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=4.99999994581999382e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.868216e+03	4.330366e-01	4.330366e-01
1.230269e-04	1.513561e-04	1.480118e+03	3.472247e-01	3.472247e-01
1.513561e-04	1.862087e-04	1.176792e+03	2.788909e-01	2.788909e-01
1.862087e-04	2.290868e-04	9.325341e+02	2.236278e-01	2.236278e-01
2.290868e-04	2.818383e-04	7.377595e+02	1.791646e-01	1.791646e-01
2.818383e-04	3.467369e-04	5.837809e+02	1.435449e-01	1.435449e-01
3.467369e-04	4.265795e-04	4.609009e+02	1.148665e-01	1.148665e-01
4.265795e-04	5.248075e-04	3.636910e+02	9.190347e-02	9.190347e-02
5.248075e-04	6.456542e-04	2.863095e+02	7.342005e-02	7.342005e-02
6.456542e-04	7.943282e-04	2.254575e+02	5.866812e-02	5.866812e-02
7.943282e-04	9.772372e-04	1.771242e+02	4.681883e-02	4.681883e-02
9.772372e-04	1.202264e-03	1.390384e+02	3.734639e-02	3.734639e-02
1.202264e-03	1.479108e-03	1.087432e+02	2.972753e-02	2.972753e-02
1.479108e-03	1.819701e-03	8.467860e+01	2.360470e-02	2.360470e-02
1.819701e-03	2.238721e-03	6.575144e+01	1.871516e-02	1.871516e-02
2.238721e-03	2.754229e-03	5.111952e+01	1.484714e-02	1.484714e-02
2.754229e-03	3.388442e-03	3.991121e+01	1.180300e-02	1.180300e-02
3.388442e-03	4.168694e-03	3.107105e+01	9.368333e-03	9.368333e-03
4.168694e-03	5.128614e-03	2.426780e+01	7.448496e-03	7.448496e-03
5.128614e-03	6.309573e-03	1.888480e+01	5.908972e-03	5.908972e-03
6.309573e-03	7.762471e-03	1.475295e+01	4.697805e-03	4.697805e-03
7.762471e-03	9.549926e-03	1.150893e+01	3.731242e-03	3.731242e-03
9.549926e-03	1.174898e-02	8.928266e+00	2.954180e-03	2.954180e-03
1.174898e-02	1.445440e-02	6.910879e+00	2.335761e-03	2.335761e-03
1.445440e-02	1.778279e-02	5.337608e+00	1.843997e-03	1.843997e-03
1.778279e-02	2.187762e-02	4.099718e+00	1.451040e-03	1.451040e-03
2.187762e-02	2.691535e-02	3.143180e+00	1.140288e-03	1.140288e-03
2.691535e-02	3.311311e-02	2.404109e+00	8.945385e-04	8.945385e-04
3.311311e-02	4.073803e-02	1.833681e+00	7.005351e-04	7.005351e-04
4.073803e-02	5.011872e-02	1.391837e+00	5.468216e-04	5.468216e-04
5.011872e-02	6.165950e-02	1.058755e+00	4.272417e-04	4.272417e-04
6.165950e-02	7.585776e-02	7.994719e-01	3.322131e-04	3.322131e-04
7.585776e-02	9.332543e-02	5.998665e-01	2.572022e-04	2.572022e-04
9.332543e-02	1.148154e-01	4.495098e-01	1.988358e-04	1.988358e-04
1.148154e-01	1.412538e-01	3.328070e-01	1.525179e-04	1.525179e-04
1.412538e-01	1.737801e-01	2.454501e-01	1.166117e-04	1.166117e-04
1.737801e-01	2.137962e-01	1.795877e-01	8.865581e-05	8.865581e-05
2.137962e-01	2.630268e-01	1.304348e-01	6.701009e-05	6.701009e-05
2.630268e-01	3.235937e-01	9.239550e-02	4.982177e-05	4.982177e-05
3.235937e-01	3.981072e-01	6.567286e-02	3.706017e-05	3.706017e-05
3.981072e-01	4.897788e-01	4.576873e-02	2.718189e-05	2.718189e-05
4.897788e-01	6.025596e-01	3.140685e-02	1.969942e-05	1.969942e-05
6.025596e-01	7.413102e-01	2.139695e-02	1.419100e-05	1.419100e-05
7.413102e-01	9.120108e-01	1.414405e-02	9.998975e-06	9.998975e-06
9.120108e-01	1.122018e+00	9.320609e-03	7.014335e-06	7.014335e-06
1.122018e+00	1.380384e+00	5.989592e-03	4.828606e-06	4.828606e-06
1.380384e+00	1.698244e+00	3.790389e-03	3.282059e-06	3.282059e-06
1.698244e+00	2.089296e+00	2.331804e-03	2.183062e-06	2.183062e-06
2.089296e+00	2.570396e+00	1.445297e-03	1.454620e-06	1.454620e-06
2.570396e+00	3.162278e+00	8.663156e-04	9.462222e-07	9.462222e-07
3.162278e+00	3.890451e+00	4.943097e-04	5.921379e-07	5.921379e-07
3.890451e+00	4.786301e+00	2.976949e-04	3.827383e-07	3.827383e-07
4.786301e+00	5.888437e+00	1.711436e-04	2.392736e-07	2.392736e-07
5.888437e+00	7.244360e+00	9.991917e-05	1.502221e-07	1.502221e-07
7.244360e+00	8.912509e+00	5.946071e-05	9.545039e-08	9.545039e-08
8.912509e+00	1.096478e+01	3.421940e-05	5.924963e-08	5.924963e-08
1.096478e+01	1.348963e+01	1.926906e-05	3.602035e-08	3.602035e-08
1.348963e+01	1.659587e+01	1.127395e-05	2.242756e-08	2.242756e-08
1.659587e+01	2.041738e+01	6.406161e-06	1.364376e-08	1.364376e-08
2.041738e+01	2.511886e+01	3.719014e-06	8.406718e-09	8.406718e-09
2.511886e+01	3.090295e+01	2.160046e-06	5.167944e-09	5.167944e-09
3.090295e+01	3.801894e+01	1.252578e-06	3.169650e-09	3.169650e-09
3.801894e+01	4.677351e+01	7.208946e-07	1.932386e-09	1.932386e-09
4.677351e+01	5.754399e+01	4.090144e-07	1.165867e-09	1.165867e-09
5.754399e+01	7.079458e+01	2.316623e-07	7.008919e-10	7.008919e-10
7.079458e+01	8.709636e+01	1.309895e-07	4.193349e-10	4.193349e-10
8.709636e+01	1.071519e+02	7.292758e-08	2.484245e-10	2.484245e-10
1.071519e+02	1.318257e+02	4.028705e-08	1.457897e-10	1.457897e-10
1.318257e+02	1.621810e+02	2.188071e-08	8.445847e-11	8.445847e-11
1.621810e+02	1.995262e+02	1.180300e-08	4.851680e-11	4.851680e-11
1.995262e+02	2.454709e+02	6.261863e-09	2.747753e-11	2.747753e-11
2.454709e+02	3.019952e+02	3.266477e-09	1.534578e-11	1.534578e-11
3.019952e+02	3.715352e+02	1.652827e-09	8.342694e-12	8.342694e-12
3.715352e+02	4.570882e+02	8.170362e-10	4.438782e-12	4.438782e-12
4.570882e+02	5.623413e+02	3.853180e-10	2.270529e-12	2.270529e-12
5.623413e+02	6.918310e+02	1.704330e-10	1.103497e-12	1.103497e-12
6.918310e+02	8.511380e+02	6.851111e-11	5.005313e-13	5.005313e-13
8.511380e+02	1.047129e+03	2.231634e-11	1.997556e-13	1.997556e-13
1.047129e+03	1.288250e+03	2.738196e-12	4.864850e-14	4.864850e-14
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=4.99999994775269719e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.151563e+06	2.722686e+02	2.722686e+02
1.230269e-04	1.513561e-04	9.141028e+05	2.186771e+02	2.186771e+02
1.513561e-04	1.862087e-04	7.251772e+05	1.751176e+02	1.751176e+02
1.862087e-04	2.290868e-04	5.752314e+05	1.404918e+02	1.404918e+02
2.290868e-04	2.818383e-04	4.559740e+05	1.126957e+02	1.126957e+02
2.818383e-04	3.467369e-04	3.613773e+05	9.037893e+01	9.037893e+01
3.467369e-04	4.265795e-04	2.861233e+05	7.246959e+01	7.246959e+01
4.265795e-04	5.248075e-04	2.265742e+05	5.813704e+01	5.813704e+01
5.248075e-04	6.456542e-04	1.793135e+05	4.665077e+01	4.665077e+01
6.456542e-04	7.943282e-04	1.418995e+05	3.741664e+01	3.741664e+01
7.943282e-04	9.772372e-04	1.121481e+05	3.000326e+01	3.000326e+01
9.772372e-04	1.202264e-03	8.860207e+04	2.406193e+01	2.406193e+01
1.202264e-03	1.479108e-03	6.994611e+04	1.931928e+01	1.931928e+01
1.479108e-03	1.819701e-03	5.516625e+04	1.553025e+01	1.553025e+01
1.819701e-03	2.238721e-03	4.351112e+04	1.250498e+01	1.250498e+01
2.238721e-03	2.754229e-03	3.424620e+04	1.003067e+01	1.003067e+01
2.754229e-03	3.388442e-03	2.697791e+04	8.044141e+00	8.044141e+00
3.388442e-03	4.168694e-03	2.123029e+04	6.446225e+00	6.446225e+00
4.168694e-03	5.128614e-03	1.667437e+04	5.149077e+00	5.149077e+00
5.128614e-03	6.309573e-03	1.308705e+04	4.116218e+00	4.116218e+00
6.309573e-03	7.762471e-03	1.025899e+04	3.277873e+00	3.277873e+00
7.762471e-03	9.549926e-03	8.039167e+03	2.611168e+00	2.611168e+00
9.549926e-03	1.174898e-02	6.282665e+03	2.079363e+00	2.079363e+00
1.174898e-02	1.445440e-02	4.904233e+03	1.655353e+00	1.655353e+00
1.445440e-02	1.778279e-02	3.829632e+03	1.319076e+00	1.319076e+00
1.778279e-02	2.187762e-02	2.981396e+03	1.050279e+00	1.050279e+00
2.187762e-02	2.691535e-02	2.319975e+03	8.365200e-01	8.365200e-01
2.691535e-02	3.311311e-02	1.799003e+03	6.641298e-01	6.641298e-01
3.311311e-02	4.073803e-02	1.393384e+03	5.272801e-01	5.272801e-01
4.073803e-02	5.011872e-02	1.077079e+03	4.186044e-01	4.186044e-01
5.011872e-02	6.165950e-02	8.302457e+02	3.304833e-01	3.304833e-01
6.165950e-02	7.585776e-02	6.379768e+02	2.609027e-01	2.609027e-01
7.585776e-02	9.332543e-02	4.891343e+02	2.060648e-01	2.060648e-01
9.332543e-02	1.148154e-01	3.737304e+02	1.619111e-01	1.619111e-01
1.148154e-01	1.412538e-01	2.844838e+02	1.273228e-01	1.273228e-01
1.412538e-01	1.737801e-01	2.157986e+02	9.989653e-02	9.989653e-02
1.737801e-01	2.137962e-01	1.628646e+02	7.806029e-02	7.806029e-02
2.137962e-01	2.630268e-01	1.224226e+02	6.086620e-02	6.086620e-02
2.630268e-01	3.235937e-01	9.142338e+01	4.757896e-02	4.757896e-02
3.235937e-01	3.981072e-01	6.791236e+01	3.685805e-02	3.685805e-02
3.981072e-01	4.897788e-01	5.012913e+01	2.853344e-02	2.853344e-02
4.897788e-01	6.025596e-01	3.674322e+01	2.202958e-02	2.202958e-02
6.025596e-01	7.413102e-01	2.670177e+01	1.686757e-02	1.686757e-02
7.413102e-01	9.120108e-01	1.931526e+01	1.296574e-02	1.296574e-02
9.120108e-01	1.122018e+00	1.383485e+01	9.858861e-03	9.858861e-03
1.122018e+00	1.380384e+00	9.825906e+00	7.484726e-03	7.484726e-03
1.380384e+00	1.698244e+00	6.922865e+00	5.640231e-03	5.640231e-03
1.698244e+00	2.089296e+00	4.836344e+00	4.259795e-03	4.259795e-03
2.089296e+00	2.570396e+00	3.349158e+00	3.160384e-03	3.160384e-03
2.570396e+00	3.162278e+00	2.298857e+00	2.353214e-03	2.353214e-03
3.162278e+00	3.890451e+00	1.569593e+00	1.772812e-03	1.772812e-03
3.890451e+00	4.786301e+00	1.061766e+00	1.283507e-03	1.283507e-03
4.786301e+00	5.888437e+00	7.142191e-01	9.365372e-04	9.365372e-04
5.888437e+00	7.244360e+00	4.784331e-01	6.734072e-04	6.734072e-04
7.244360e+00	8.912509e+00	3.176904e-01	4.765984e-04	4.765984e-04
8.912509e+00	1.096478e+01	2.093004e-01	3.393031e-04	3.393031e-04
1.096478e+01	1.348963e+01	1.373400e-01	2.428442e-04	2.428442e-04
1.348963e+01	1.659587e+01	9.003290e-02	1.695517e-04	1.695517e-04
1.659587e+01	2.041738e+01	5.871273e-02	1.187779e-04	1.187779e-04
2.041738e+01	2.511886e+01	3.811196e-02	8.200157e-05	8.200157e-05
2.511886e+01	3.090295e+01	2.455195e-02	5.600132e-05	5.600132e-05
3.090295e+01	3.801894e+01	1.580990e-02	3.814955e-05	3.814955e-05
3.801894e+01	4.677351e+01	1.012127e-02	2.594131e-05	2.594131e-05
4.677351e+01	5.754399e+01	6.397849e-03	1.743371e-05	1.743371e-05
5.754399e+01	7.079458e+01	4.049385e-03	1.172586e-05	1.172586e-05
7.079458e+01	8.709636e+01	2.557923e-03	7.854119e-06	7.854119e-06
8.709636e+01	1.071519e+02	1.594272e-03	5.212489e-06	5.212489e-06
1.071519e+02	1.318257e+02	9.920693e-04	3.455007e-06	3.455007e-06
1.318257e+02	1.621810e+02	6.090561e-04	2.261958e-06	2.261958e-06
1.621810e+02	1.995262e+02	3.704913e-04	1.466252e-06	1.466252e-06
1.995262e+02	2.454709e+02	2.243915e-04	9.492003e-07	9.492003e-07
2.454709e+02	3.019952e+02	1.334811e-04	6.051462e-07	6.051462e-07
3.019952e+02	3.715352e+02	7.778221e-05	3.788289e-07	3.788289e-07
3.715352e+02	4.570882e+02	4.465492e-05	2.341260e-07	2.341260e-07
4.570882e+02	5.623413e+02	2.475646e-05	1.412586e-07	1.412586e-07
5.623413e+02	6.918310e+02	1.315258e-05	8.244231e-08	8.244231e-08
6.918310e+02	8.511380e+02	6.509745e-06	4.627825e-08	4.627825e-08
8.511380e+02	1.047129e+03	2.672090e-06	2.348219e-08	2.348219e-08
1.047129e+03	1.288250e+03	4.021593e-07	7.251482e-09	7.251482e-09
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=5.00000000000000031e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	6.841746e+06	1.489366e+03	1.489366e+03
1.230269e-04	1.513561e-04	5.441569e+06	1.197514e+03	1.197514e+03
1.513561e-04	1.862087e-04	4.325508e+06	9.625795e+02	9.625795e+02
1.862087e-04	2.290868e-04	3.437307e+06	7.736186e+02	7.736186e+02
2.290868e-04	2.818383e-04	2.728118e+06	6.213693e+02	6.213693e+02
2.818383e-04	3.467369e-04	2.163678e+06	4.989009e+02	4.989009e+02
3.467369e-04	4.265795e-04	1.716318e+06	4.006059e+02	4.006059e+02
4.265795e-04	5.248075e-04	1.356918e+06	3.211402e+02	3.211402e+02
5.248075e-04	6.456542e-04	1.074688e+06	2.576674e+02	2.576674e+02
6.456542e-04	7.943282e-04	8.491505e+05	2.064954e+02	2.064954e+02
7.943282e-04	9.772372e-04	6.721747e+05	1.656377e+02	1.656377e+02
9.772372e-04	1.202264e-03	5.310803e+05	1.327390e+02	1.327390e+02
1.202264e-03	1.479108e-03	4.190042e+05	1.062986e+02	1.062986e+02
1.479108e-03	1.819701e-03	3.301004e+05	8.506304e+01	8.506304e+01
1.819701e-03	2.238721e-03	2.597353e+05	6.802738e+01	6.802738e+01
2.238721e-03	2.754229e-03	2.040226e+05	5.435720e+01	5.435720e+01
2.754229e-03	3.388442e-03	1.597202e+05	4.336087e+01	4.336087e+01
3.388442e-03	4.168694e-03	1.253485e+05	3.463202e+01	3.463202e+01
4.168694e-03	5.128614e-03	9.829974e+04	2.764995e+01	2.764995e+01
5.128614e-03	6.309573e-03	7.707956e+04	2.207435e+01	2.207435e+01
6.309573e-03	7.762471e-03	6.022024e+04	1.759095e+01	1.759095e+01
7.762471e-03	9.549926e-03	4.697064e+04	1.400656e+01	1.400656e+01
9.549926e-03	1.174898e-02	3.657664e+04	1.114345e+01	1.114345e+01
1.174898e-02	1.445440e-02	2.848399e+04	8.865816e+00	8.865816e+00
1.445440e-02	1.778279e-02	2.216422e+04	7.050904e+00	7.050904e+00
1.778279e-02	2.187762e-02	1.722190e+04	5.603485e+00	5.603485e+00
2.187762e-02	2.691535e-02	1.332497e+04	4.443767e+00	4.443767e+00
2.691535e-02	3.311311e-02	1.028816e+04	3.520361e+00	3.520361e+00
3.311311e-02	4.073803e-02	7.919523e+03	2.784630e+00	2.784630e+00
4.073803e-02	5.011872e-02	6.114066e+03	2.205887e+00	2.205887e+00
5.011872e-02	6.165950e-02	4.716354e+03	1.746712e+00	1.746712e+00
6.165950e-02	7.585776e-02	3.642571e+03	1.383955e+00	1.383955e+00
7.585776e-02	9.332543e-02	2.805265e+03	1.094977e+00	1.094977e+00
9.332543e-02	1.148154e-01	2.148274e+03	8.638981e-01	8.638981e-01
1.148154e-01	1.412538e-01	1.640260e+03	6.805724e-01	6.805724e-01
1.412538e-01	1.737801e-01	1.251441e+03	5.359489e-01	5.359489e-01
1.737801e-01	2.137962e-01	9.487569e+02	4.207225e-01	4.207225e-01
2.137962e-01	2.630268e-01	7.165334e+02	3.296373e-01	3.296373e-01
2.630268e-01	3.235937e-01	5.409805e+02	2.582312e-01	2.582312e-01
3.235937e-01	3.981072e-01	4.051738e+02	2.014832e-01	2.014832e-01
3.981072e-01	4.897788e-01	3.005693e+02	1.564554e-01	1.564554e-01
4.897788e-01	6.025596e-01	2.218034e+02	1.211720e-01	1.211720e-01
6.025596e-01	7.413102e-01	1.626308e+02	9.354479e-02	9.354479e-02
7.413102e-01	9.120108e-01	1.183549e+02	7.194676e-02	7.194676e-02
9.120108e-01	1.122018e+00	8.541174e+01	5.510327e-02	5.510327e-02
1.122018e+00	1.380384e+00	6.130996e+01	4.209045e-02	4.209045e-02
1.380384e+00	1.698244e+00	4.403052e+01	3.215841e-02	3.215841e-02
1.698244e+00	2.089296e+00	3.128786e+01	2.444029e-02	2.444029e-02
2.089296e+00	2.570396e+00	2.198506e+01	1.847063e-02	1.847063e-02
2.570396e+00	3.162278e+00	1.553237e+01	1.399707e-02	1.399707e-02
3.162278e+00	3.890451e+00	1.070574e+01	1.047675e-02	1.047675e-02
3.890451e+00	4.786301e+00	7.539166e+00	7.926467e-03	7.926467e-03
4.786301e+00	5.888437e+00	5.198184e+00	5.933950e-03	5.933950e-03
5.888437e+00	7.244360e+00	3.647692e+00	4.481540e-03	4.481540e-03
7.244360e+00	8.912509e+00	2.575759e+00	3.395243e-03	3.395243e-03
8.912509e+00	1.096478e+01	1.835621e+00	2.584103e-03	2.584103e-03
1.096478e+01	1.348963e+01	1.325032e+00	1.979388e-03	1.979388e-03
1.348963e+01	1.659587e+01	9.510743e-01	1.511908e-03	1.511908e-03
1.659587e+01	2.041738e+01	6.721780e-01	1.145936e-03	1.145936e-03
2.041738e+01	2.511886e+01	4.857030e-01	8.782209e-04	8.782209e-04
2.511886e+01	3.090295e+01	3.484707e-01	6.706583e-04	6.706583e-04
3.090295e+01	3.801894e+01	2.517751e-01	5.139542e-04	5.139542e-04
3.801894e+01	4.677351e+01	1.822773e-01	3.942616e-04	3.942616e-04
4.677351e+01	5.754399e+01	1.310462e-01	3.013911e-04	3.013911e-04
5.754399e+01	7.079458e+01	9.481487e-02	2.311299e-04	2.311299e-04
7.079458e+01	8.709636e+01	6.832260e-02	1.768888e-04	1.768888e-04
8.709636e+01	1.071519e+02	4.883126e-02	1.348241e-04	1.348241e-04
1.071519e+02	1.318257e+02	3.517150e-02	1.031604e-04	1.031604e-04
1.318257e+02	1.621810e+02	2.495154e-02	7.833703e-05	7.833703e-05
1.621810e+02	1.995262e+02	1.771311e-02	5.950667e-05	5.950667e-05
1.995262e+02	2.454709e+02	1.246877e-02	4.501215e-05	4.501215e-05
2.454709e+02	3.019952e+02	8.793735e-03	3.408040e-05	3.408040e-05
3.019952e+02	3.715352e+02	6.091631e-03	2.557320e-05	2.557320e-05
3.715352e+02	4.570882e+02	4.152641e-03	1.903620e-05	1.903620e-05
4.570882e+02	5.623413e+02	2.775887e-03	1.403199e-05	1.403199e-05
5.623413e+02	6.918310e+02	1.788224e-03	1.015381e-05	1.015381e-05
6.918310e+02	8.511380e+02	1.079458e-03	7.112481e-06	7.112481e-06
8.511380e+02	1.047129e+03	5.385844e-04	4.529440e-06	4.529440e-06
1.047129e+03	1.288250e+03	9.524069e-05	1.717234e-06	1.717234e-06
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=5.00000000000000031e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.582110e+02	9.974706e-02	9.974706e-02
1.230269e-04	1.513561e-04	3.644374e+02	8.020091e-02	8.020091e-02
1.513561e-04	1.862087e-04	2.896917e+02	6.446669e-02	6.446669e-02
1.862087e-04	2.290868e-04	2.302062e+02	5.181145e-02	5.181145e-02
2.290868e-04	2.818383e-04	1.827098e+02	4.161487e-02	4.161487e-02
2.818383e-04	3.467369e-04	1.449077e+02	3.341281e-02	3.341281e-02
3.467369e-04	4.265795e-04	1.149467e+02	2.682971e-02	2.682971e-02
4.265795e-04	5.248075e-04	9.087659e+01	2.150767e-02	2.150767e-02
5.248075e-04	6.456542e-04	7.197489e+01	1.725671e-02	1.725671e-02
6.456542e-04	7.943282e-04	5.687002e+01	1.382959e-02	1.382959e-02
7.943282e-04	9.772372e-04	4.501745e+01	1.109323e-02	1.109323e-02
9.772372e-04	1.202264e-03	3.556795e+01	8.889910e-03	8.889910e-03
1.202264e-03	1.479108e-03	2.806191e+01	7.119116e-03	7.119116e-03
1.479108e-03	1.819701e-03	2.210777e+01	5.696913e-03	5.696913e-03
1.819701e-03	2.238721e-03	1.739521e+01	4.555987e-03	4.555987e-03
2.238721e-03	2.754229e-03	1.366397e+01	3.640456e-03	3.640456e-03
2.754229e-03	3.388442e-03	1.069692e+01	2.904001e-03	2.904001e-03
3.388442e-03	4.168694e-03	8.394945e+00	2.319405e-03	2.319405e-03
4.168694e-03	5.128614e-03	6.583413e+00	1.851796e-03	1.851796e-03
5.128614e-03	6.309573e-03	5.162237e+00	1.478382e-03	1.478382e-03
6.309573e-03	7.762471e-03	4.033121e+00	1.178116e-03	1.178116e-03
7.762471e-03	9.549926e-03	3.145757e+00	9.380588e-04	9.380588e-04
9.549926e-03	1.174898e-02	2.449641e+00	7.463084e-04	7.463084e-04
1.174898e-02	1.445440e-02	1.907654e+00	5.937688e-04	5.937688e-04
1.445440e-02	1.778279e-02	1.484401e+00	4.722191e-04	4.722191e-04
1.778279e-02	2.187762e-02	1.153400e+00	3.752814e-04	3.752814e-04
2.187762e-02	2.691535e-02	8.924109e-01	2.976117e-04	2.976117e-04
2.691535e-02	3.311311e-02	6.890275e-01	2.357686e-04	2.357686e-04
3.311311e-02	4.073803e-02	5.303930e-01	1.864946e-04	1.864946e-04
4.073803e-02	5.011872e-02	4.094764e-01	1.477346e-04	1.477346e-04
5.011872e-02	6.165950e-02	3.158676e-01	1.169822e-04	1.169822e-04
6.165950e-02	7.585776e-02	2.439533e-01	9.268741e-05	9.268741e-05
7.585776e-02	9.332543e-02	1.878766e-01	7.333374e-05	7.333374e-05
9.332543e-02	1.148154e-01	1.438760e-01	5.785771e-05	5.785771e-05
1.148154e-01	1.412538e-01	1.098528e-01	4.557987e-05	4.557987e-05
1.412538e-01	1.737801e-01	8.381251e-02	3.589403e-05	3.589403e-05
1.737801e-01	2.137962e-01	6.354095e-02	2.817698e-05	2.817698e-05
2.137962e-01	2.630268e-01	4.798828e-02	2.207675e-05	2.207675e-05
2.630268e-01	3.235937e-01	3.623099e-02	1.729448e-05	1.729448e-05
3.235937e-01	3.981072e-01	2.713565e-02	1.349390e-05	1.349390e-05
3.981072e-01	4.897788e-01	2.012999e-02	1.047826e-05	1.047826e-05
4.897788e-01	6.025596e-01	1.485480e-02	8.115229e-06	8.115229e-06
6.025596e-01	7.413102e-01	1.089184e-02	6.264960e-06	6.264960e-06
7.413102e-01	9.120108e-01	7.926563e-03	4.818479e-06	4.818479e-06
9.120108e-01	1.122018e+00	5.720266e-03	3.690422e-06	3.690422e-06
1.122018e+00	1.380384e+00	4.106105e-03	2.818917e-06	2.818917e-06
1.380384e+00	1.698244e+00	2.948849e-03	2.153740e-06	2.153740e-06
1.698244e+00	2.089296e+00	2.095437e-03	1.636836e-06	1.636836e-06
2.089296e+00	2.570396e+00	1.472402e-03	1.237031e-06	1.237031e-06
2.570396e+00	3.162278e+00	1.040247e-03	9.374232e-07	9.374232e-07
3.162278e+00	3.890451e+00	7.169938e-04	7.016578e-07	7.016578e-07
3.890451e+00	4.786301e+00	5.049194e-04	5.308580e-07	5.308580e-07
4.786301e+00	5.888437e+00	3.481372e-04	3.974135e-07	3.974135e-07
5.888437e+00	7.244360e+00	2.442963e-04	3.001414e-07	3.001414e-07
7.244360e+00	8.912509e+00	1.725059e-04	2.273891e-07	2.273891e-07
8.912509e+00	1.096478e+01	1.229367e-04	1.730647e-07	1.730647e-07
1.096478e+01	1.348963e+01	8.874111e-05	1.325652e-07	1.325652e-07
1.348963e+01	1.659587e+01	6.369614e-05	1.012568e-07	1.012568e-07
1.659587e+01	2.041738e+01	4.501768e-05	7.674658e-08	7.674658e-08
2.041738e+01	2.511886e+01	3.252891e-05	5.881694e-08	5.881694e-08
2.511886e+01	3.090295e+01	2.333807e-05	4.491588e-08	4.491588e-08
3.090295e+01	3.801894e+01	1.686210e-05	3.442097e-08	3.442097e-08
3.801894e+01	4.677351e+01	1.220762e-05	2.640482e-08	2.640482e-08
4.677351e+01	5.754399e+01	8.776535e-06	2.018501e-08	2.018501e-08
5.754399e+01	7.079458e+01	6.350019e-06	1.547943e-08	1.547943e-08
7.079458e+01	8.709636e+01	4.575758e-06	1.184674e-08	1.184674e-08
8.709636e+01	1.071519e+02	3.270368e-06	9.029551e-09	9.029551e-09
1.071519e+02	1.318257e+02	2.355535e-06	6.908945e-09	6.908945e-09
1.318257e+02	1.621810e+02	1.671076e-06	5.246453e-09	5.246453e-09
1.621810e+02	1.995262e+02	1.186297e-06	3.985330e-09	3.985330e-09
1.995262e+02	2.454709e+02	8.350691e-07	3.014592e-09	3.014592e-09
2.454709e+02	3.019952e+02	5.889414e-07	2.282461e-09	2.282461e-09
3.019952e+02	3.715352e+02	4.079738e-07	1.712710e-09	1.712710e-09
3.715352e+02	4.570882e+02	2.781142e-07	1.274908e-09	1.274908e-09
4.570882e+02	5.623413e+02	1.859090e-07	9.397618e-10	9.397618e-10
5.623413e+02	6.918310e+02	1.197624e-07	6.800294e-10	6.800294e-10
6.918310e+02	8.511380e+02	7.229438e-08	4.763430e-10	4.763430e-10
8.511380e+02	1.047129e+03	3.607053e-08	3.033495e-10	3.033495e-10
1.047129e+03	1.288250e+03	6.378540e-09	1.150080e-10	1.150080e-10
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=4.99999999370143044e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.792002e+03	4.140230e-01	4.140230e-01
1.230269e-04	1.513561e-04	1.420883e+03	3.320969e-01	3.320969e-01
1.513561e-04	1.862087e-04	1.125861e+03	2.662805e-01	2.662805e-01
1.862087e-04	2.290868e-04	8.917849e+02	2.134697e-01	2.134697e-01
2.290868e-04	2.818383e-04	7.054929e+02	1.710326e-01	1.710326e-01
2.818383e-04	3.467369e-04	5.575031e+02	1.369398e-01	1.369398e-01
3.467369e-04	4.265795e-04	4.405723e+02	1.096383e-01	1.096383e-01
4.265795e-04	5.248075e-04	3.469494e+02	8.762329e-02	8.762329e-02
5.248075e-04	6.456542e-04	2.736579e+02	7.007894e-02	7.007894e-02
6.456542e-04	7.943282e-04	2.153074e+02	5.597406e-02	5.597406e-02
7.943282e-04	9.772372e-04	1.696949e+02	4.474780e-02	4.474780e-02
9.772372e-04	1.202264e-03	1.334515e+02	3.572838e-02	3.572838e-02
1.202264e-03	1.479108e-03	1.047516e+02	2.849701e-02	2.849701e-02
1.479108e-03	1.819701e-03	8.210072e+01	2.271245e-02	2.271245e-02
1.819701e-03	2.238721e-03	6.422464e+01	1.807996e-02	1.807996e-02
2.238721e-03	2.754229e-03	5.013998e+01	1.437704e-02	1.437704e-02
2.754229e-03	3.388442e-03	3.897973e+01	1.140573e-02	1.140573e-02
3.388442e-03	4.168694e-03	3.038147e+01	9.059349e-03	9.059349e-03
4.168694e-03	5.128614e-03	2.365725e+01	7.192602e-03	7.192602e-03
5.128614e-03	6.309573e-03	1.840859e+01	5.706776e-03	5.706776e-03
6.309573e-03	7.762471e-03	1.425921e+01	4.516249e-03	4.516249e-03
7.762471e-03	9.549926e-03	1.101971e+01	3.569673e-03	3.569673e-03
9.549926e-03	1.174898e-02	8.495503e+00	2.816627e-03	2.816627e-03
1.174898e-02	1.445440e-02	6.544932e+00	2.221351e-03	2.221351e-03
1.445440e-02	1.778279e-02	5.035371e+00	1.750194e-03	1.750194e-03
1.778279e-02	2.187762e-02	3.864456e+00	1.376787e-03	1.376787e-03
2.187762e-02	2.691535e-02	2.949301e+00	1.079543e-03	1.079543e-03
2.691535e-02	3.311311e-02	2.241445e+00	8.438749e-04	8.438749e-04
3.311311e-02	4.073803e-02	1.696375e+00	6.580770e-04	6.580770e-04
4.073803e-02	5.011872e-02	1.286275e+00	5.134074e-04	5.134074e-04
5.011872e-02	6.165950e-02	9.737479e-01	3.999987e-04	3.999987e-04
6.165950e-02	7.585776e-02	7.372460e-01	3.115185e-04	3.115185e-04
7.585776e-02	9.332543e-02	5.551688e-01	2.416901e-04	2.416901e-04
9.332543e-02	1.148154e-01	4.143083e-01	1.863729e-04	1.863729e-04
1.148154e-01	1.412538e-01	3.071771e-01	1.430720e-04	1.430720e-04
1.412538e-01	1.737801e-01	2.271283e-01	1.095525e-04	1.095525e-04
1.737801e-01	2.137962e-01	1.660376e-01	8.322127e-05	8.322127e-05
2.137962e-01	2.630268e-01	1.204534e-01	6.286814e-05	6.286814e-05
2.630268e-01	3.235937e-01	8.693519e-02	4.725864e-05	4.725864e-05
3.235937e-01	3.981072e-01	6.178609e-02	3.513855e-05	3.513855e-05
3.981072e-01	4.897788e-01	4.318094e-02	2.582501e-05	2.582501e-05
4.897788e-01	6.025596e-01	2.976486e-02	1.877263e-05	1.877263e-05
6.025596e-01	7.413102e-01	2.019157e-02	1.348234e-05	1.348234e-05
7.413102e-01	9.120108e-01	1.347068e-02	9.556023e-06	9.556023e-06
9.120108e-01	1.122018e+00	8.800408e-03	6.666943e-06	6.666943e-06
1.122018e+00	1.380384e+00	5.652029e-03	4.585503e-06	4.585503e-06
1.380384e+00	1.698244e+00	3.608737e-03	3.134054e-06	3.134054e-06
1.698244e+00	2.089296e+00	2.244034e-03	2.100690e-06	2.100690e-06
2.089296e+00	2.570396e+00	1.358408e-03	1.379391e-06	1.379391e-06
2.570396e+00	3.162278e+00	8.214122e-04	9.029716e-07	9.029716e-07
3.162278e+00	3.890451e+00	4.710295e-04	5.687958e-07	5.687958e-07
3.890451e+00	4.786301e+00	2.782166e-04	3.643257e-07	3.643257e-07
4.786301e+00	5.888437e+00	1.548920e-04	2.233577e-07	2.233577e-07
5.888437e+00	7.244360e+00	8.808974e-05	1.381167e-07	1.381167e-07
7.244360e+00	8.912509e+00	5.022350e-05	8.517287e-08	8.517287e-08
8.912509e+00	1.096478e+01	2.897199e-05	5.271051e-08	5.271051e-08
1.096478e+01	1.348963e+01	1.710371e-05	3.312914e-08	3.312914e-08
1.348963e+01	1.659587e+01	9.895967e-06	2.051874e-08	2.051874e-08
1.659587e+01	2.041738e+01	5.505845e-06	1.231430e-08	1.231430e-08
2.041738e+01	2.511886e+01	3.193107e-06	7.590499e-09	7.590499e-09
2.511886e+01	3.090295e+01	1.817479e-06	4.604096e-09	4.604096e-09
3.090295e+01	3.801894e+01	1.044574e-06	2.807138e-09	2.807138e-09
3.801894e+01	4.677351e+01	5.983866e-07	1.705370e-09	1.705370e-09
4.677351e+01	5.754399e+01	3.395899e-07	1.028965e-09	1.028965e-09
5.754399e+01	7.079458e+01	1.932185e-07	6.197462e-10	6.197462e-10
7.079458e+01	8.709636e+01	1.088766e-07	3.705210e-10	3.705210e-10
8.709636e+01	1.071519e+02	6.053579e-08	2.198372e-10	2.198372e-10
1.071519e+02	1.318257e+02	3.333963e-08	1.285506e-10	1.285506e-10
1.318257e+02	1.621810e+02	1.805511e-08	7.432248e-11	7.432248e-11
1.621810e+02	1.995262e+02	9.729612e-09	4.272219e-11	4.272219e-11
1.995262e+02	2.454709e+02	5.149003e-09	2.417138e-11	2.417138e-11
2.454709e+02	3.019952e+02	2.674888e-09	1.344113e-11	1.344113e-11
3.019952e+02	3.715352e+02	1.354531e-09	7.322507e-12	7.322507e-12
3.715352e+02	4.570882e+02	6.600695e-10	3.866050e-12	3.866050e-12
4.570882e+02	5.623413e+02	3.089264e-10	1.967195e-12	1.967195e-12
5.623413e+02	6.918310e+02	1.371386e-10	9.608599e-13	9.608599e-13
6.918310e+02	8.511380e+02	5.509741e-11	4.359744e-13	4.359744e-13
8.511380e+02	1.047129e+03	1.779093e-11	1.731537e-13	1.731537e-13
1.047129e+03	1.288250e+03	2.139042e-12	4.187119e-14	4.187119e-14
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=4.99999999129358832e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.152725e+06	2.786798e+02	2.786798e+02
1.230269e-04	1.513561e-04	9.146333e+05	2.235715e+02	2.235715e+02
1.513561e-04	1.862087e-04	7.255680e+05	1.793450e+02	1.793450e+02
1.862087e-04	2.290868e-04	5.756500e+05	1.439262e+02	1.439262e+02
2.290868e-04	2.818383e-04	4.562684e+05	1.154417e+02	1.154417e+02
2.818383e-04	3.467369e-04	3.616850e+05	9.265505e+01	9.265505e+01
3.467369e-04	4.265795e-04	2.866069e+05	7.431964e+01	7.431964e+01
4.265795e-04	5.248075e-04	2.268146e+05	5.964987e+01	5.964987e+01
5.248075e-04	6.456542e-04	1.795409e+05	4.783639e+01	4.783639e+01
6.456542e-04	7.943282e-04	1.420010e+05	3.839178e+01	3.839178e+01
7.943282e-04	9.772372e-04	1.123008e+05	3.076778e+01	3.076778e+01
9.772372e-04	1.202264e-03	8.872339e+04	2.466602e+01	2.466602e+01
1.202264e-03	1.479108e-03	7.001586e+04	1.976288e+01	1.976288e+01
1.479108e-03	1.819701e-03	5.524864e+04	1.585550e+01	1.585550e+01
1.819701e-03	2.238721e-03	4.355931e+04	1.270793e+01	1.270793e+01
2.238721e-03	2.754229e-03	3.431584e+04	1.018601e+01	1.018601e+01
2.754229e-03	3.388442e-03	2.701529e+04	8.171660e+00	8.171660e+00
3.388442e-03	4.168694e-03	2.125893e+04	6.539160e+00	6.539160e+00
4.168694e-03	5.128614e-03	1.668421e+04	5.218231e+00	5.218231e+00
5.128614e-03	6.309573e-03	1.310634e+04	4.167092e+00	4.167092e+00
6.309573e-03	7.762471e-03	1.027024e+04	3.325201e+00	3.325201e+00
7.762471e-03	9.549926e-03	8.047705e+03	2.656090e+00	2.656090e+00
9.549926e-03	1.174898e-02	6.292069e+03	2.118415e+00	2.118415e+00
1.174898e-02	1.445440e-02	4.915991e+03	1.688963e+00	1.688963e+00
1.445440e-02	1.778279e-02	3.834346e+03	1.344604e+00	1.344604e+00
1.778279e-02	2.187762e-02	2.987973e+03	1.070268e+00	1.070268e+00
2.187762e-02	2.691535e-02	2.321764e+03	8.520225e-01	8.520225e-01
2.691535e-02	3.311311e-02	1.802595e+03	6.785861e-01	6.785861e-01
3.311311e-02	4.073803e-02	1.395190e+03	5.398907e-01	5.398907e-01
4.073803e-02	5.011872e-02	1.077438e+03	4.277827e-01	4.277827e-01
5.011872e-02	6.165950e-02	8.305660e+02	3.384591e-01	3.384591e-01
6.165950e-02	7.585776e-02	6.384183e+02	2.669849e-01	2.669849e-01
7.585776e-02	9.332543e-02	4.893314e+02	2.101780e-01	2.101780e-01
9.332543e-02	1.148154e-01	3.738759e+02	1.654421e-01	1.654421e-01
1.148154e-01	1.412538e-01	2.845194e+02	1.299960e-01	1.299960e-01
1.412538e-01	1.737801e-01	2.157672e+02	1.017363e-01	1.017363e-01
1.737801e-01	2.137962e-01	1.629973e+02	7.959871e-02	7.959871e-02
2.137962e-01	2.630268e-01	1.223879e+02	6.207649e-02	6.207649e-02
2.630268e-01	3.235937e-01	9.145546e+01	4.811872e-02	4.811872e-02
3.235937e-01	3.981072e-01	6.792690e+01	3.725372e-02	3.725372e-02
3.981072e-01	4.897788e-01	5.013420e+01	2.882106e-02	2.882106e-02
4.897788e-01	6.025596e-01	3.676462e+01	2.221618e-02	2.221618e-02
6.025596e-01	7.413102e-01	2.673859e+01	1.704650e-02	1.704650e-02
7.413102e-01	9.120108e-01	1.931605e+01	1.304065e-02	1.304065e-02
9.120108e-01	1.122018e+00	1.381567e+01	9.931488e-03	9.931488e-03
1.122018e+00	1.380384e+00	9.819210e+00	7.541861e-03	7.541861e-03
1.380384e+00	1.698244e+00	6.920342e+00	5.677878e-03	5.677878e-03
1.698244e+00	2.089296e+00	4.844461e+00	4.276342e-03	4.276342e-03
2.089296e+00	2.570396e+00	3.351212e+00	3.202462e-03	3.202462e-03
2.570396e+00	3.162278e+00	2.304086e+00	2.378889e-03	2.378889e-03
3.162278e+00	3.890451e+00	1.570897e+00	1.781881e-03	1.781881e-03
3.890451e+00	4.786301e+00	1.060800e+00	1.304657e-03	1.304657e-03
4.786301e+00	5.888437e+00	7.130363e-01	9.707437e-04	9.707437e-04
5.888437e+00	7.244360e+00	4.765089e-01	7.075408e-04	7.075408e-04
7.244360e+00	8.912509e+00	3.176809e-01	5.135493e-04	5.135493e-04
8.912509e+00	1.096478e+01	2.099368e-01	3.654060e-04	3.654060e-04
1.096478e+01	1.348963e+01	1.379693e-01	2.556335e-04	2.556335e-04
1.348963e+01	1.659587e+01	9.040287e-02	1.795333e-04	1.795333e-04
1.659587e+01	2.041738e+01	5.859637e-02	1.266217e-04	1.266217e-04
2.041738e+01	2.511886e+01	3.804855e-02	8.761171e-05	8.761171e-05
2.511886e+01	3.090295e+01	2.458076e-02	6.070468e-05	6.070468e-05
3.090295e+01	3.801894e+01	1.579621e-02	4.146306e-05	4.146306e-05
3.801894e+01	4.677351e+01	1.008782e-02	2.806599e-05	2.806599e-05
4.677351e+01	5.754399e+01	6.381861e-03	1.887799e-05	1.887799e-05
5.754399e+01	7.079458e+01	4.059716e-03	1.272083e-05	1.272083e-05
7.079458e+01	8.709636e+01	2.556926e-03	8.509910e-06	8.509910e-06
8.709636e+01	1.071519e+02	1.599927e-03	5.683323e-06	5.683323e-06
1.071519e+02	1.318257e+02	9.923968e-04	3.738324e-06	3.738324e-06
1.318257e+02	1.621810e+02	6.066973e-04	2.438691e-06	2.438691e-06
1.621810e+02	1.995262e+02	3.705068e-04	1.586842e-06	1.586842e-06
1.995262e+02	2.454709e+02	2.234615e-04	1.024144e-06	1.024144e-06
2.454709e+02	3.019952e+02	1.330106e-04	6.525135e-07	6.525135e-07
3.019952e+02	3.715352e+02	7.799747e-05	4.106564e-07	4.106564e-07
3.715352e+02	4.570882e+02	4.440212e-05	2.526649e-07	2.526649e-07
4.570882e+02	5.623413e+02	2.464326e-05	1.527273e-07	1.527273e-07
5.623413e+02	6.918310e+02	1.324538e-05	9.039226e-08	9.039226e-08
6.918310e+02	8.511380e+02	6.559166e-06	5.049797e-08	5.049797e-08
8.511380e+02	1.047129e+03	2.712797e-06	2.579703e-08	2.579703e-08
1.047129e+03	1.288250e+03	4.120924e-07	8.046603e-09	8.046603e-09
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/validation/91GeV/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$m_{\nu \bar{\nu}}$ [GeV$^2$]$$
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV$^2$]
LegendTitle=\textbf{Single emission shower}
LegendXPos=0.1
LegendYPos=0.875
YMin=2e-5
YMax=3e3
DrawOnly=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
LegendOnly=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
RatioPlotYLabel=Ratio to LO+PS
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=4.99999779898092881e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.816790e-02	2.688014e-04	2.688014e-04
1.300000e+01	1.600000e+01	4.917227e-02	3.051002e-04	3.051002e-04
1.600000e+01	1.900000e+01	6.076350e-02	3.391593e-04	3.391593e-04
1.900000e+01	2.200000e+01	7.425723e-02	3.749314e-04	3.749314e-04
2.200000e+01	2.500000e+01	8.707893e-02	4.060120e-04	4.060120e-04
2.500000e+01	2.800000e+01	1.024317e-01	4.403515e-04	4.403515e-04
2.800000e+01	3.100000e+01	1.193689e-01	4.753658e-04	4.753658e-04
3.100000e+01	3.400000e+01	1.377127e-01	5.105865e-04	5.105865e-04
3.400000e+01	3.700000e+01	1.596059e-01	5.496761e-04	5.496761e-04
3.700000e+01	4.000000e+01	1.848253e-01	5.915113e-04	5.915113e-04
4.000000e+01	4.300000e+01	2.133102e-01	6.354599e-04	6.354599e-04
4.300000e+01	4.600000e+01	2.477715e-01	6.848698e-04	6.848698e-04
4.600000e+01	4.900000e+01	2.882830e-01	7.387404e-04	7.387404e-04
4.900000e+01	5.200000e+01	3.386310e-01	8.006554e-04	8.006554e-04
5.200000e+01	5.500000e+01	3.988567e-01	8.689421e-04	8.689421e-04
5.500000e+01	5.800000e+01	4.783407e-01	9.515926e-04	9.515926e-04
5.800000e+01	6.100000e+01	5.790820e-01	1.047014e-03	1.047014e-03
6.100000e+01	6.400000e+01	7.147423e-01	1.163207e-03	1.163207e-03
6.400000e+01	6.700000e+01	8.997910e-01	1.305128e-03	1.305128e-03
6.700000e+01	7.000000e+01	1.161124e+00	1.482592e-03	1.482592e-03
7.000000e+01	7.300000e+01	1.544557e+00	1.709954e-03	1.709954e-03
7.300000e+01	7.600000e+01	2.162499e+00	2.023300e-03	2.023300e-03
7.600000e+01	7.900000e+01	3.227653e+00	2.471871e-03	2.471871e-03
7.900000e+01	8.200000e+01	5.314127e+00	3.171746e-03	3.171746e-03
8.200000e+01	8.500000e+01	1.034262e+01	4.424841e-03	4.424841e-03
8.500000e+01	8.800000e+01	3.035161e+01	7.580070e-03	7.580070e-03
8.800000e+01	9.100000e+01	7.114307e+02	3.669853e-02	3.669853e-02
9.100000e+01	9.400000e+01	3.015362e+03	7.555306e-02	7.555306e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=5.00000000000000031e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.360333e-06	2.366549e-08	2.366549e-08
1.300000e+01	1.600000e+01	4.329167e-06	2.686127e-08	2.686127e-08
1.600000e+01	1.900000e+01	5.349667e-06	2.985986e-08	2.985986e-08
1.900000e+01	2.200000e+01	6.537667e-06	3.300926e-08	3.300926e-08
2.200000e+01	2.500000e+01	7.666500e-06	3.574563e-08	3.574563e-08
2.500000e+01	2.800000e+01	9.018167e-06	3.876890e-08	3.876890e-08
2.800000e+01	3.100000e+01	1.050933e-05	4.185159e-08	4.185159e-08
3.100000e+01	3.400000e+01	1.212433e-05	4.495244e-08	4.495244e-08
3.400000e+01	3.700000e+01	1.405183e-05	4.839393e-08	4.839393e-08
3.700000e+01	4.000000e+01	1.627233e-05	5.207793e-08	5.207793e-08
4.000000e+01	4.300000e+01	1.878000e-05	5.594640e-08	5.594640e-08
4.300000e+01	4.600000e+01	2.181400e-05	6.029649e-08	6.029649e-08
4.600000e+01	4.900000e+01	2.538067e-05	6.503930e-08	6.503930e-08
4.900000e+01	5.200000e+01	2.981333e-05	7.049035e-08	7.049035e-08
5.200000e+01	5.500000e+01	3.511567e-05	7.650236e-08	7.650236e-08
5.500000e+01	5.800000e+01	4.211350e-05	8.377898e-08	8.377898e-08
5.800000e+01	6.100000e+01	5.098283e-05	9.217993e-08	9.217993e-08
6.100000e+01	6.400000e+01	6.292650e-05	1.024097e-07	1.024097e-07
6.400000e+01	6.700000e+01	7.921833e-05	1.149045e-07	1.149045e-07
6.700000e+01	7.000000e+01	1.022263e-04	1.305286e-07	1.305286e-07
7.000000e+01	7.300000e+01	1.359840e-04	1.505457e-07	1.505457e-07
7.300000e+01	7.600000e+01	1.903882e-04	1.781330e-07	1.781330e-07
7.600000e+01	7.900000e+01	2.841652e-04	2.176255e-07	2.176255e-07
7.900000e+01	8.200000e+01	4.678600e-04	2.792430e-07	2.792430e-07
8.200000e+01	8.500000e+01	9.105727e-04	3.895666e-07	3.895666e-07
8.500000e+01	8.800000e+01	2.672180e-03	6.673556e-07	6.673556e-07
8.800000e+01	9.100000e+01	6.263493e-02	3.230968e-06	3.230968e-06
9.100000e+01	9.400000e+01	2.654749e-01	6.651752e-06	6.651752e-06
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=4.99999994581999382e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.093773e-12	2.369305e-14	2.369305e-14
1.300000e+01	1.600000e+01	1.012944e-11	6.742242e-14	6.742242e-14
1.600000e+01	1.900000e+01	2.675853e-11	1.587527e-13	1.587527e-13
1.900000e+01	2.200000e+01	6.292870e-11	3.363447e-13	3.363447e-13
2.200000e+01	2.500000e+01	1.315681e-10	6.472837e-13	6.472837e-13
2.500000e+01	2.800000e+01	2.589237e-10	1.171401e-12	1.171401e-12
2.800000e+01	3.100000e+01	4.832883e-10	2.022428e-12	2.022428e-12
3.100000e+01	3.400000e+01	8.642927e-10	3.364073e-12	3.364073e-12
3.400000e+01	3.700000e+01	1.508464e-09	5.451073e-12	5.451073e-12
3.700000e+01	4.000000e+01	2.573629e-09	8.636658e-12	8.636658e-12
4.000000e+01	4.300000e+01	4.307290e-09	1.344615e-11	1.344615e-11
4.300000e+01	4.600000e+01	7.152703e-09	2.070746e-11	2.070746e-11
4.600000e+01	4.900000e+01	1.182232e-08	3.172949e-11	3.172949e-11
4.900000e+01	5.200000e+01	1.958611e-08	4.849422e-11	4.849422e-11
5.200000e+01	5.500000e+01	3.246062e-08	7.405046e-11	7.405046e-11
5.500000e+01	5.800000e+01	5.496543e-08	1.145123e-10	1.145123e-10
5.800000e+01	6.100000e+01	9.429903e-08	1.786020e-10	1.786020e-10
6.100000e+01	6.400000e+01	1.662119e-07	2.834324e-10	2.834324e-10
6.400000e+01	6.700000e+01	3.029760e-07	4.606811e-10	4.606811e-10
6.700000e+01	7.000000e+01	5.788143e-07	7.752531e-10	7.752531e-10
7.000000e+01	7.300000e+01	1.172640e-06	1.363328e-09	1.363328e-09
7.300000e+01	7.600000e+01	2.608929e-06	2.568050e-09	2.568050e-09
7.600000e+01	7.900000e+01	6.581017e-06	5.318100e-09	5.318100e-09
7.900000e+01	8.200000e+01	2.024264e-05	1.281627e-08	1.281627e-08
8.200000e+01	8.500000e+01	8.774787e-05	4.028763e-08	4.028763e-08
8.500000e+01	8.800000e+01	8.649773e-04	2.387765e-07	2.387765e-07
8.800000e+01	9.100000e+01	2.039471e-01	1.150679e-05	1.150679e-05
9.100000e+01	9.400000e+01	1.179343e+00	3.079487e-05	3.079487e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-shower/91-shower-t0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=4.99999994775269719e-10
Title=LO+PS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.852120e-06	5.653498e-08	5.653498e-08
1.300000e+01	1.600000e+01	1.434602e-05	1.035813e-07	1.035813e-07
1.600000e+01	1.900000e+01	2.656527e-05	1.711523e-07	1.711523e-07
1.900000e+01	2.200000e+01	4.565327e-05	2.651423e-07	2.651423e-07
2.200000e+01	2.500000e+01	7.246357e-05	3.866369e-07	3.866369e-07
2.500000e+01	2.800000e+01	1.113811e-04	5.461994e-07	5.461994e-07
2.800000e+01	3.100000e+01	1.660852e-04	7.513283e-07	7.513283e-07
3.100000e+01	3.400000e+01	2.410365e-04	1.013088e-06	1.013088e-06
3.400000e+01	3.700000e+01	3.464347e-04	1.349048e-06	1.349048e-06
3.700000e+01	4.000000e+01	4.925003e-04	1.778245e-06	1.778245e-06
4.000000e+01	4.300000e+01	6.931483e-04	2.324260e-06	2.324260e-06
4.300000e+01	4.600000e+01	9.764070e-04	3.031126e-06	3.031126e-06
4.600000e+01	4.900000e+01	1.376471e-03	3.952673e-06	3.952673e-06
4.900000e+01	5.200000e+01	1.955384e-03	5.168572e-06	5.168572e-06
5.200000e+01	5.500000e+01	2.783522e-03	6.766079e-06	6.766079e-06
5.500000e+01	5.800000e+01	4.051623e-03	8.978600e-06	8.978600e-06
5.800000e+01	6.100000e+01	5.985597e-03	1.202774e-05	1.202774e-05
6.100000e+01	6.400000e+01	9.078763e-03	1.639313e-05	1.639313e-05
6.400000e+01	6.700000e+01	1.417341e-02	2.277722e-05	2.277722e-05
6.700000e+01	7.000000e+01	2.289975e-02	3.234496e-05	3.234496e-05
7.000000e+01	7.300000e+01	3.887390e-02	4.754590e-05	4.754590e-05
7.300000e+01	7.600000e+01	7.100240e-02	7.333754e-05	7.333754e-05
7.600000e+01	7.900000e+01	1.426166e-01	1.204576e-04	1.204576e-04
7.900000e+01	8.200000e+01	3.318174e-01	2.183750e-04	2.183750e-04
8.200000e+01	8.500000e+01	9.936460e-01	4.695053e-04	4.695053e-04
8.500000e+01	8.800000e+01	5.036817e+00	1.388870e-03	1.388870e-03
8.800000e+01	9.100000e+01	1.637499e+02	9.165045e-03	9.165045e-03
9.100000e+01	9.400000e+01	7.865570e+02	2.122389e-02	2.122389e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=5.00000000000000031e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.513770e-02	3.351542e-04	3.351542e-04
1.300000e+01	1.600000e+01	5.795137e-02	3.797580e-04	3.797580e-04
1.600000e+01	1.900000e+01	7.101883e-02	4.203991e-04	4.203991e-04
1.900000e+01	2.200000e+01	8.648283e-02	4.639167e-04	4.639167e-04
2.200000e+01	2.500000e+01	1.020613e-01	5.039710e-04	5.039710e-04
2.500000e+01	2.800000e+01	1.195087e-01	5.453492e-04	5.453492e-04
2.800000e+01	3.100000e+01	1.394421e-01	5.890769e-04	5.890769e-04
3.100000e+01	3.400000e+01	1.619413e-01	6.348246e-04	6.348246e-04
3.400000e+01	3.700000e+01	1.880414e-01	6.840720e-04	6.840720e-04
3.700000e+01	4.000000e+01	2.164559e-01	7.339386e-04	7.339386e-04
4.000000e+01	4.300000e+01	2.513880e-01	7.909468e-04	7.909468e-04
4.300000e+01	4.600000e+01	2.904113e-01	8.501230e-04	8.501230e-04
4.600000e+01	4.900000e+01	3.393840e-01	9.190108e-04	9.190108e-04
4.900000e+01	5.200000e+01	3.995800e-01	9.971875e-04	9.971875e-04
5.200000e+01	5.500000e+01	4.738787e-01	1.085947e-03	1.085947e-03
5.500000e+01	5.800000e+01	5.653360e-01	1.186119e-03	1.186119e-03
5.800000e+01	6.100000e+01	6.847950e-01	1.305435e-03	1.305435e-03
6.100000e+01	6.400000e+01	8.451213e-01	1.450222e-03	1.450222e-03
6.400000e+01	6.700000e+01	1.059614e+00	1.623861e-03	1.623861e-03
6.700000e+01	7.000000e+01	1.371103e+00	1.847184e-03	1.847184e-03
7.000000e+01	7.300000e+01	1.830130e+00	2.134106e-03	2.134106e-03
7.300000e+01	7.600000e+01	2.565154e+00	2.526573e-03	2.526573e-03
7.600000e+01	7.900000e+01	3.822393e+00	3.084201e-03	3.084201e-03
7.900000e+01	8.200000e+01	6.307773e+00	3.961987e-03	3.961987e-03
8.200000e+01	8.500000e+01	1.225013e+01	5.521351e-03	5.521351e-03
8.500000e+01	8.800000e+01	3.650377e+01	9.531118e-03	9.531118e-03
8.800000e+01	9.100000e+01	9.113877e+02	4.762408e-02	4.762408e-02
9.100000e+01	9.400000e+01	3.994943e+03	9.970806e-02	9.970806e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=5.00000000000000031e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.023000e-06	2.244623e-08	2.244623e-08
1.300000e+01	1.600000e+01	3.881167e-06	2.543346e-08	2.543346e-08
1.600000e+01	1.900000e+01	4.756333e-06	2.815532e-08	2.815532e-08
1.900000e+01	2.200000e+01	5.792000e-06	3.106981e-08	3.106981e-08
2.200000e+01	2.500000e+01	6.835333e-06	3.375237e-08	3.375237e-08
2.500000e+01	2.800000e+01	8.003833e-06	3.652358e-08	3.652358e-08
2.800000e+01	3.100000e+01	9.338833e-06	3.945215e-08	3.945215e-08
3.100000e+01	3.400000e+01	1.084567e-05	4.251601e-08	4.251601e-08
3.400000e+01	3.700000e+01	1.259367e-05	4.581424e-08	4.581424e-08
3.700000e+01	4.000000e+01	1.449667e-05	4.915395e-08	4.915395e-08
4.000000e+01	4.300000e+01	1.683617e-05	5.297195e-08	5.297195e-08
4.300000e+01	4.600000e+01	1.944967e-05	5.693515e-08	5.693515e-08
4.600000e+01	4.900000e+01	2.272950e-05	6.154876e-08	6.154876e-08
4.900000e+01	5.200000e+01	2.676100e-05	6.678448e-08	6.678448e-08
5.200000e+01	5.500000e+01	3.173700e-05	7.272895e-08	7.272895e-08
5.500000e+01	5.800000e+01	3.786217e-05	7.943778e-08	7.943778e-08
5.800000e+01	6.100000e+01	4.586267e-05	8.742870e-08	8.742870e-08
6.100000e+01	6.400000e+01	5.660017e-05	9.712549e-08	9.712549e-08
6.400000e+01	6.700000e+01	7.096533e-05	1.087546e-07	1.087546e-07
6.700000e+01	7.000000e+01	9.182667e-05	1.237111e-07	1.237111e-07
7.000000e+01	7.300000e+01	1.225690e-04	1.429271e-07	1.429271e-07
7.300000e+01	7.600000e+01	1.717957e-04	1.692117e-07	1.692117e-07
7.600000e+01	7.900000e+01	2.559965e-04	2.065577e-07	2.065577e-07
7.900000e+01	8.200000e+01	4.224497e-04	2.653455e-07	2.653455e-07
8.200000e+01	8.500000e+01	8.204260e-04	3.697806e-07	3.697806e-07
8.500000e+01	8.800000e+01	2.444761e-03	6.383260e-07	6.383260e-07
8.800000e+01	9.100000e+01	6.103823e-02	3.189520e-06	3.189520e-06
9.100000e+01	9.400000e+01	2.675526e-01	6.677732e-06	6.677732e-06
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=4.99999999370143044e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.655185e-12	2.140439e-14	2.140439e-14
1.300000e+01	1.600000e+01	8.612170e-12	6.043412e-14	6.043412e-14
1.600000e+01	1.900000e+01	2.264207e-11	1.424822e-13	1.424822e-13
1.900000e+01	2.200000e+01	5.323230e-11	3.018170e-13	3.018170e-13
2.200000e+01	2.500000e+01	1.116928e-10	5.811618e-13	5.811618e-13
2.500000e+01	2.800000e+01	2.187291e-10	1.049752e-12	1.049752e-12
2.800000e+01	3.100000e+01	4.095857e-10	1.816295e-12	1.816295e-12
3.100000e+01	3.400000e+01	7.370467e-10	3.030273e-12	3.030273e-12
3.400000e+01	3.700000e+01	1.289526e-09	4.917705e-12	4.917705e-12
3.700000e+01	4.000000e+01	2.185831e-09	7.761739e-12	7.761739e-12
4.000000e+01	4.300000e+01	3.679313e-09	1.212145e-11	1.212145e-11
4.300000e+01	4.600000e+01	6.093307e-09	1.867355e-11	1.867355e-11
4.600000e+01	4.900000e+01	1.009728e-08	2.861356e-11	2.861356e-11
4.900000e+01	5.200000e+01	1.674650e-08	4.372490e-11	4.372490e-11
5.200000e+01	5.500000e+01	2.802541e-08	6.718811e-11	6.718811e-11
5.500000e+01	5.800000e+01	4.708117e-08	1.033436e-10	1.033436e-10
5.800000e+01	6.100000e+01	8.075553e-08	1.611292e-10	1.611292e-10
6.100000e+01	6.400000e+01	1.424907e-07	2.559834e-10	2.559834e-10
6.400000e+01	6.700000e+01	2.590279e-07	4.157526e-10	4.157526e-10
6.700000e+01	7.000000e+01	4.952350e-07	6.993219e-10	6.993219e-10
7.000000e+01	7.300000e+01	1.007394e-06	1.232488e-09	1.232488e-09
7.300000e+01	7.600000e+01	2.242030e-06	2.321277e-09	2.321277e-09
7.600000e+01	7.900000e+01	5.649677e-06	4.805251e-09	4.805251e-09
7.900000e+01	8.200000e+01	1.742240e-05	1.159846e-08	1.159846e-08
8.200000e+01	8.500000e+01	7.535537e-05	3.641277e-08	3.641277e-08
8.500000e+01	8.800000e+01	7.484447e-04	2.155517e-07	2.155517e-07
8.800000e+01	9.100000e+01	1.896139e-01	1.082420e-05	1.082420e-05
9.100000e+01	9.400000e+01	1.132587e+00	2.943258e-05	2.943258e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/eenunu/validation-91-mcatnlo-SnoVnoKPnoDADS/91-mcatnlo-SnoVnoKPnoDADS-t0-1e-4-fac2overest-highStats.S.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=4.99999999129358832e-10
Title=MC@NLO soft only
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.915677e-06	6.164485e-08	6.164485e-08
1.300000e+01	1.600000e+01	1.439872e-05	1.122094e-07	1.122094e-07
1.600000e+01	1.900000e+01	2.645813e-05	1.856685e-07	1.856685e-07
1.900000e+01	2.200000e+01	4.522263e-05	2.865906e-07	2.865906e-07
2.200000e+01	2.500000e+01	7.212483e-05	4.186348e-07	4.186348e-07
2.500000e+01	2.800000e+01	1.103194e-04	5.893864e-07	5.893864e-07
2.800000e+01	3.100000e+01	1.649155e-04	8.124419e-07	8.124419e-07
3.100000e+01	3.400000e+01	2.414347e-04	1.099489e-06	1.099489e-06
3.400000e+01	3.700000e+01	3.478813e-04	1.466050e-06	1.466050e-06
3.700000e+01	4.000000e+01	4.920207e-04	1.924009e-06	1.924009e-06
4.000000e+01	4.300000e+01	6.947767e-04	2.517296e-06	2.517296e-06
4.300000e+01	4.600000e+01	9.746880e-04	3.273136e-06	3.273136e-06
4.600000e+01	4.900000e+01	1.377316e-03	4.262282e-06	4.262282e-06
4.900000e+01	5.200000e+01	1.956512e-03	5.575511e-06	5.575511e-06
5.200000e+01	5.500000e+01	2.801765e-03	7.310446e-06	7.310446e-06
5.500000e+01	5.800000e+01	4.066540e-03	9.688149e-06	9.688149e-06
5.800000e+01	6.100000e+01	5.993313e-03	1.294722e-05	1.294722e-05
6.100000e+01	6.400000e+01	9.086230e-03	1.763859e-05	1.763859e-05
6.400000e+01	6.700000e+01	1.411967e-02	2.443543e-05	2.443543e-05
6.700000e+01	7.000000e+01	2.286659e-02	3.474130e-05	3.474130e-05
7.000000e+01	7.300000e+01	3.897280e-02	5.120546e-05	5.120546e-05
7.300000e+01	7.600000e+01	7.111980e-02	7.891312e-05	7.891312e-05
7.600000e+01	7.900000e+01	1.425425e-01	1.296017e-04	1.296017e-04
7.900000e+01	8.200000e+01	3.327438e-01	2.358523e-04	2.358523e-04
8.200000e+01	8.500000e+01	9.937067e-01	5.075202e-04	5.075202e-04
8.500000e+01	8.800000e+01	5.034500e+00	1.472918e-03	1.472918e-03
8.800000e+01	9.100000e+01	1.637764e+02	9.331737e-03	9.331737e-03
9.100000e+01	9.400000e+01	7.866937e+02	2.154967e-02	2.154967e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyDelta/500GeV/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.701
RatioPlotYMax=1.3
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.7
LegendYPos=0.925
LogX=1
XMax=1e4
YMin=5e-5
DrawOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
LegendOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
RatioPlotYLabel=Ratio to $\delta=10^{-6}$
RatioPlotYMin=0.8001
RatioPlotYMax=1.1999
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999901776086085e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	9.755099e+02	7.894489e-01	7.894489e-01
1.230269e-04	1.513561e-04	8.052109e+02	6.480691e-01	6.480691e-01
1.513561e-04	1.862087e-04	6.626257e+02	5.280527e-01	5.280527e-01
1.862087e-04	2.290868e-04	5.455652e+02	4.320565e-01	4.320565e-01
2.290868e-04	2.818383e-04	4.474214e+02	3.522221e-01	3.522221e-01
2.818383e-04	3.467369e-04	3.680428e+02	2.872376e-01	2.872376e-01
3.467369e-04	4.265795e-04	3.029723e+02	2.346511e-01	2.346511e-01
4.265795e-04	5.248075e-04	2.482574e+02	1.920656e-01	1.920656e-01
5.248075e-04	6.456542e-04	2.035878e+02	1.567451e-01	1.567451e-01
6.456542e-04	7.943282e-04	1.667053e+02	1.276674e-01	1.276674e-01
7.943282e-04	9.772372e-04	1.373821e+02	1.050377e-01	1.050377e-01
9.772372e-04	1.202264e-03	1.130883e+02	8.659483e-02	8.659483e-02
1.202264e-03	1.479108e-03	9.208493e+01	6.988758e-02	6.988758e-02
1.479108e-03	1.819701e-03	7.528748e+01	5.682450e-02	5.682450e-02
1.819701e-03	2.238721e-03	6.197523e+01	4.669408e-02	4.669408e-02
2.238721e-03	2.754229e-03	5.069475e+01	3.817371e-02	3.817371e-02
2.754229e-03	3.388442e-03	4.129460e+01	3.096051e-02	3.096051e-02
3.388442e-03	4.168694e-03	3.394380e+01	2.539791e-02	2.539791e-02
4.168694e-03	5.128614e-03	2.790921e+01	2.083671e-02	2.083671e-02
5.128614e-03	6.309573e-03	2.290172e+01	1.711062e-02	1.711062e-02
6.309573e-03	7.762471e-03	1.893883e+01	1.430386e-02	1.430386e-02
7.762471e-03	9.549926e-03	1.537362e+01	1.148427e-02	1.148427e-02
9.549926e-03	1.174898e-02	1.260772e+01	9.344650e-03	9.344650e-03
1.174898e-02	1.445440e-02	1.036391e+01	7.694960e-03	7.694960e-03
1.445440e-02	1.778279e-02	8.383615e+00	6.155649e-03	6.155649e-03
1.778279e-02	2.187762e-02	6.894274e+00	5.056415e-03	5.056415e-03
2.187762e-02	2.691535e-02	5.608060e+00	4.087977e-03	4.087977e-03
2.691535e-02	3.311311e-02	4.604994e+00	3.335708e-03	3.335708e-03
3.311311e-02	4.073803e-02	3.779952e+00	2.739974e-03	2.739974e-03
4.073803e-02	5.011872e-02	3.090281e+00	2.238758e-03	2.238758e-03
5.011872e-02	6.165950e-02	2.526304e+00	1.817931e-03	1.817931e-03
6.165950e-02	7.585776e-02	2.068258e+00	1.480508e-03	1.480508e-03
7.585776e-02	9.332543e-02	1.696922e+00	1.217650e-03	1.217650e-03
9.332543e-02	1.148154e-01	1.391311e+00	9.975642e-04	9.975642e-04
1.148154e-01	1.412538e-01	1.144480e+00	8.206110e-04	8.206110e-04
1.412538e-01	1.737801e-01	9.335027e-01	6.670114e-04	6.670114e-04
1.737801e-01	2.137962e-01	7.580254e-01	5.399421e-04	5.399421e-04
2.137962e-01	2.630268e-01	6.191080e-01	4.401642e-04	4.401642e-04
2.630268e-01	3.235937e-01	5.075195e-01	3.597163e-04	3.597163e-04
3.235937e-01	3.981072e-01	4.141515e-01	2.928585e-04	2.928585e-04
3.981072e-01	4.897788e-01	3.352022e-01	2.362043e-04	2.362043e-04
4.897788e-01	6.025596e-01	2.741739e-01	1.935934e-04	1.935934e-04
6.025596e-01	7.413102e-01	2.228886e-01	1.573364e-04	1.573364e-04
7.413102e-01	9.120108e-01	1.815711e-01	1.292943e-04	1.292943e-04
9.120108e-01	1.122018e+00	1.469147e-01	1.040640e-04	1.040640e-04
1.122018e+00	1.380384e+00	1.190673e-01	8.468795e-05	8.468795e-05
1.380384e+00	1.698244e+00	9.712043e-02	6.874031e-05	6.874031e-05
1.698244e+00	2.089296e+00	7.900573e-02	5.582351e-05	5.582351e-05
2.089296e+00	2.570396e+00	6.421873e-02	4.523197e-05	4.523197e-05
2.570396e+00	3.162278e+00	5.190261e-02	3.709752e-05	3.709752e-05
3.162278e+00	3.890451e+00	4.229759e-02	3.022315e-05	3.022315e-05
3.890451e+00	4.786301e+00	3.400237e-02	2.425622e-05	2.425622e-05
4.786301e+00	5.888437e+00	2.758856e-02	1.964191e-05	1.964191e-05
5.888437e+00	7.244360e+00	2.232325e-02	1.595456e-05	1.595456e-05
7.244360e+00	8.912509e+00	1.824723e-02	1.312582e-05	1.312582e-05
8.912509e+00	1.096478e+01	1.482888e-02	1.067716e-05	1.067716e-05
1.096478e+01	1.348963e+01	1.206022e-02	8.708035e-06	8.708035e-06
1.348963e+01	1.659587e+01	9.701552e-03	6.949526e-06	6.949526e-06
1.659587e+01	2.041738e+01	7.937192e-03	5.763153e-06	5.763153e-06
2.041738e+01	2.511886e+01	6.389543e-03	4.600071e-06	4.600071e-06
2.511886e+01	3.090295e+01	5.195087e-03	3.741640e-06	3.741640e-06
3.090295e+01	3.801894e+01	4.190160e-03	3.049639e-06	3.049639e-06
3.801894e+01	4.677351e+01	3.390791e-03	2.455049e-06	2.455049e-06
4.677351e+01	5.754399e+01	2.740686e-03	2.005578e-06	2.005578e-06
5.754399e+01	7.079458e+01	2.221728e-03	1.626337e-06	1.626337e-06
7.079458e+01	8.709636e+01	1.802605e-03	1.329824e-06	1.329824e-06
8.709636e+01	1.071519e+02	1.443786e-03	1.060021e-06	1.060021e-06
1.071519e+02	1.318257e+02	1.167434e-03	8.650638e-07	8.650638e-07
1.318257e+02	1.621810e+02	9.624991e-04	7.186421e-07	7.186421e-07
1.621810e+02	1.995262e+02	7.675476e-04	5.715397e-07	5.715397e-07
1.995262e+02	2.454709e+02	6.256776e-04	4.707728e-07	4.707728e-07
2.454709e+02	3.019952e+02	5.006650e-04	3.739649e-07	3.739649e-07
3.019952e+02	3.715352e+02	4.019590e-04	3.015366e-07	3.015366e-07
3.715352e+02	4.570882e+02	3.282653e-04	2.484542e-07	2.484542e-07
4.570882e+02	5.623413e+02	2.683250e-04	2.036212e-07	2.036212e-07
5.623413e+02	6.918310e+02	2.211857e-04	1.697740e-07	1.697740e-07
6.918310e+02	8.511380e+02	1.759791e-04	1.349373e-07	1.349373e-07
8.511380e+02	1.047129e+03	1.405905e-04	1.080611e-07	1.080611e-07
1.047129e+03	1.288250e+03	1.150923e-04	8.892659e-08	8.892659e-08
1.288250e+03	1.584893e+03	9.207495e-05	7.024073e-08	7.024073e-08
1.584893e+03	1.949845e+03	7.396079e-05	5.699352e-08	5.699352e-08
1.949845e+03	2.398833e+03	6.022553e-05	4.674571e-08	4.674571e-08
2.398833e+03	2.951209e+03	4.921097e-05	3.845988e-08	3.845988e-08
2.951209e+03	3.630781e+03	3.895667e-05	3.039517e-08	3.039517e-08
3.630781e+03	4.466836e+03	3.115738e-05	2.467898e-08	2.467898e-08
4.466836e+03	5.495409e+03	2.441541e-05	1.937114e-08	1.937114e-08
5.495409e+03	6.760830e+03	1.911418e-05	1.551177e-08	1.551177e-08
6.760830e+03	8.317638e+03	1.207914e-05	1.104934e-08	1.104934e-08
8.317638e+03	1.023293e+04	2.330216e-06	3.957287e-09	3.957287e-09
1.023293e+04	1.258925e+04	1.251179e-06	2.531974e-09	2.531974e-09
1.258925e+04	1.548817e+04	8.133288e-07	1.796851e-09	1.796851e-09
1.548817e+04	1.905461e+04	5.481371e-07	1.317223e-09	1.317223e-09
1.905461e+04	2.344229e+04	3.694326e-07	9.727788e-10	9.727788e-10
2.344229e+04	2.884032e+04	2.299068e-07	6.911530e-10	6.911530e-10
2.884032e+04	3.548134e+04	9.481474e-08	3.942490e-10	3.942490e-10
3.548134e+04	4.365158e+04	1.235009e-10	1.192612e-11	1.192612e-11
4.365158e+04	5.370318e+04	5.247490e-12	2.696839e-12	2.696839e-12
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999908000042327e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.154365e+02	1.655210e-01	1.655210e-01
1.230269e-04	1.513561e-04	2.603322e+02	1.355696e-01	1.355696e-01
1.513561e-04	1.862087e-04	2.146701e+02	1.109899e-01	1.109899e-01
1.862087e-04	2.290868e-04	1.766928e+02	9.078344e-02	9.078344e-02
2.290868e-04	2.818383e-04	1.451174e+02	7.417498e-02	7.417498e-02
2.818383e-04	3.467369e-04	1.193921e+02	6.065761e-02	6.065761e-02
3.467369e-04	4.265795e-04	9.828798e+01	4.961901e-02	4.961901e-02
4.265795e-04	5.248075e-04	8.062428e+01	4.051635e-02	4.051635e-02
5.248075e-04	6.456542e-04	6.618223e+01	3.309548e-02	3.309548e-02
6.456542e-04	7.943282e-04	5.426529e+01	2.701835e-02	2.701835e-02
7.943282e-04	9.772372e-04	4.457291e+01	2.207665e-02	2.207665e-02
9.772372e-04	1.202264e-03	3.650067e+01	1.801146e-02	1.801146e-02
1.202264e-03	1.479108e-03	2.989687e+01	1.469640e-02	1.469640e-02
1.479108e-03	1.819701e-03	2.450731e+01	1.199624e-02	1.199624e-02
1.819701e-03	2.238721e-03	2.012076e+01	9.799861e-03	9.799861e-03
2.238721e-03	2.754229e-03	1.645536e+01	7.990087e-03	7.990087e-03
2.754229e-03	3.388442e-03	1.344872e+01	6.512355e-03	6.512355e-03
3.388442e-03	4.168694e-03	1.102007e+01	5.314832e-03	5.314832e-03
4.168694e-03	5.128614e-03	9.037132e+00	4.339233e-03	4.339233e-03
5.128614e-03	6.309573e-03	7.400536e+00	3.540213e-03	3.540213e-03
6.309573e-03	7.762471e-03	6.047607e+00	2.885287e-03	2.885287e-03
7.762471e-03	9.549926e-03	4.944503e+00	2.352117e-03	2.352117e-03
9.549926e-03	1.174898e-02	4.048727e+00	1.918919e-03	1.918919e-03
1.174898e-02	1.445440e-02	3.319716e+00	1.566565e-03	1.566565e-03
1.445440e-02	1.778279e-02	2.706852e+00	1.275353e-03	1.275353e-03
1.778279e-02	2.187762e-02	2.221105e+00	1.041554e-03	1.041554e-03
2.187762e-02	2.691535e-02	1.816987e+00	8.493244e-04	8.493244e-04
2.691535e-02	3.311311e-02	1.488728e+00	6.931152e-04	6.931152e-04
3.311311e-02	4.073803e-02	1.216910e+00	5.649717e-04	5.649717e-04
4.073803e-02	5.011872e-02	9.944983e-01	4.604687e-04	4.604687e-04
5.011872e-02	6.165950e-02	8.156563e-01	3.759682e-04	3.759682e-04
6.165950e-02	7.585776e-02	6.677797e-01	3.067003e-04	3.067003e-04
7.585776e-02	9.332543e-02	5.443059e-01	2.496428e-04	2.496428e-04
9.332543e-02	1.148154e-01	4.452073e-01	2.035535e-04	2.035535e-04
1.148154e-01	1.412538e-01	3.649545e-01	1.661563e-04	1.661563e-04
1.412538e-01	1.737801e-01	2.973774e-01	1.352234e-04	1.352234e-04
1.737801e-01	2.137962e-01	2.430470e-01	1.102156e-04	1.102156e-04
2.137962e-01	2.630268e-01	1.986141e-01	8.982608e-05	8.982608e-05
2.630268e-01	3.235937e-01	1.621345e-01	7.317034e-05	7.317034e-05
3.235937e-01	3.981072e-01	1.326315e-01	5.966522e-05	5.966522e-05
3.981072e-01	4.897788e-01	1.078714e-01	4.851218e-05	4.851218e-05
4.897788e-01	6.025596e-01	8.795899e-02	3.949459e-05	3.949459e-05
6.025596e-01	7.413102e-01	7.144778e-02	3.209167e-05	3.209167e-05
7.413102e-01	9.120108e-01	5.785055e-02	2.603463e-05	2.603463e-05
9.120108e-01	1.122018e+00	4.703827e-02	2.116527e-05	2.116527e-05
1.122018e+00	1.380384e+00	3.807193e-02	1.716721e-05	1.716721e-05
1.380384e+00	1.698244e+00	3.109336e-02	1.398721e-05	1.398721e-05
1.698244e+00	2.089296e+00	2.524966e-02	1.136385e-05	1.136385e-05
2.089296e+00	2.570396e+00	2.052616e-02	9.237430e-06	9.237430e-06
2.570396e+00	3.162278e+00	1.652056e-02	7.471540e-06	7.471540e-06
3.162278e+00	3.890451e+00	1.343180e-02	6.073862e-06	6.073862e-06
3.890451e+00	4.786301e+00	1.086666e-02	4.925443e-06	4.925443e-06
4.786301e+00	5.888437e+00	8.833423e-03	4.003708e-06	4.003708e-06
5.888437e+00	7.244360e+00	7.149081e-03	3.247304e-06	3.247304e-06
7.244360e+00	8.912509e+00	5.808713e-03	2.638989e-06	2.638989e-06
8.912509e+00	1.096478e+01	4.719248e-03	2.144540e-06	2.144540e-06
1.096478e+01	1.348963e+01	3.835173e-03	1.742969e-06	1.742969e-06
1.348963e+01	1.659587e+01	3.105114e-03	1.413957e-06	1.413957e-06
1.659587e+01	2.041738e+01	2.510576e-03	1.146263e-06	1.146263e-06
2.041738e+01	2.511886e+01	2.038350e-03	9.311870e-07	9.311870e-07
2.511886e+01	3.090295e+01	1.657682e-03	7.570915e-07	7.570915e-07
3.090295e+01	3.801894e+01	1.333285e-03	6.121513e-07	6.121513e-07
3.801894e+01	4.677351e+01	1.084074e-03	4.976536e-07	4.976536e-07
4.677351e+01	5.754399e+01	8.719836e-04	4.023944e-07	4.023944e-07
5.754399e+01	7.079458e+01	7.080089e-04	3.269015e-07	3.269015e-07
7.079458e+01	8.709636e+01	5.720008e-04	2.649085e-07	2.649085e-07
8.709636e+01	1.071519e+02	4.610510e-04	2.144236e-07	2.144236e-07
1.071519e+02	1.318257e+02	3.716029e-04	1.735549e-07	1.735549e-07
1.318257e+02	1.621810e+02	3.022050e-04	1.411070e-07	1.411070e-07
1.621810e+02	1.995262e+02	2.429055e-04	1.140555e-07	1.140555e-07
1.995262e+02	2.454709e+02	1.966463e-04	9.252097e-08	9.252097e-08
2.454709e+02	3.019952e+02	1.593314e-04	7.508416e-08	7.508416e-08
3.019952e+02	3.715352e+02	1.283148e-04	6.074860e-08	6.074860e-08
3.715352e+02	4.570882e+02	1.036714e-04	4.922969e-08	4.922969e-08
4.570882e+02	5.623413e+02	8.432994e-05	4.003027e-08	4.003027e-08
5.623413e+02	6.918310e+02	6.836726e-05	3.249537e-08	3.249537e-08
6.918310e+02	8.511380e+02	5.505491e-05	2.629030e-08	2.629030e-08
8.511380e+02	1.047129e+03	4.421748e-05	2.124194e-08	2.124194e-08
1.047129e+03	1.288250e+03	3.591588e-05	1.726000e-08	1.726000e-08
1.288250e+03	1.584893e+03	2.923160e-05	1.403861e-08	1.403861e-08
1.584893e+03	1.949845e+03	2.340697e-05	1.132582e-08	1.132582e-08
1.949845e+03	2.398833e+03	1.893350e-05	9.183603e-09	9.183603e-09
2.398833e+03	2.951209e+03	1.533739e-05	7.452006e-09	7.452006e-09
2.951209e+03	3.630781e+03	1.227674e-05	6.010891e-09	6.010891e-09
3.630781e+03	4.466836e+03	9.772448e-06	4.835030e-09	4.835030e-09
4.466836e+03	5.495409e+03	7.764271e-06	3.885508e-09	3.885508e-09
5.495409e+03	6.760830e+03	6.067996e-06	3.096850e-09	3.096850e-09
6.760830e+03	8.317638e+03	3.861251e-06	2.227212e-09	2.227212e-09
8.317638e+03	1.023293e+04	7.964973e-07	9.119902e-10	9.119902e-10
1.023293e+04	1.258925e+04	4.351794e-07	6.077596e-10	6.077596e-10
1.258925e+04	1.548817e+04	2.859877e-07	4.441928e-10	4.441928e-10
1.548817e+04	1.905461e+04	1.932139e-07	3.291673e-10	3.291673e-10
1.905461e+04	2.344229e+04	1.302319e-07	2.436442e-10	2.436442e-10
2.344229e+04	2.884032e+04	8.101693e-08	1.732555e-10	1.732555e-10
2.884032e+04	3.548134e+04	3.373998e-08	1.008022e-10	1.008022e-10
3.548134e+04	4.365158e+04	4.773419e-11	3.418317e-12	3.418317e-12
4.365158e+04	5.370318e+04	9.948660e-13	4.449176e-13	4.449176e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999882492300123e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.945006e+02	3.523118e-01	3.523118e-01
1.230269e-04	1.513561e-04	3.288923e+02	2.900774e-01	2.900774e-01
1.513561e-04	1.862087e-04	2.738510e+02	2.386062e-01	2.386062e-01
1.862087e-04	2.290868e-04	2.266324e+02	1.956998e-01	1.956998e-01
2.290868e-04	2.818383e-04	1.877184e+02	1.605900e-01	1.605900e-01
2.818383e-04	3.467369e-04	1.559755e+02	1.319705e-01	1.319705e-01
3.467369e-04	4.265795e-04	1.294484e+02	1.083819e-01	1.083819e-01
4.265795e-04	5.248075e-04	1.072187e+02	8.894995e-02	8.894995e-02
5.248075e-04	6.456542e-04	8.880309e+01	7.299596e-02	7.299596e-02
6.456542e-04	7.943282e-04	7.337120e+01	5.980276e-02	5.980276e-02
7.943282e-04	9.772372e-04	6.100930e+01	4.917409e-02	4.917409e-02
9.772372e-04	1.202264e-03	5.037942e+01	4.026002e-02	4.026002e-02
1.202264e-03	1.479108e-03	4.164663e+01	3.302179e-02	3.302179e-02
1.479108e-03	1.819701e-03	3.444484e+01	2.706645e-02	2.706645e-02
1.819701e-03	2.238721e-03	2.863441e+01	2.225245e-02	2.225245e-02
2.238721e-03	2.754229e-03	2.364328e+01	1.822554e-02	1.822554e-02
2.754229e-03	3.388442e-03	1.957424e+01	1.495776e-02	1.495776e-02
3.388442e-03	4.168694e-03	1.623895e+01	1.227860e-02	1.227860e-02
4.168694e-03	5.128614e-03	1.347791e+01	1.008664e-02	1.008664e-02
5.128614e-03	6.309573e-03	1.116821e+01	8.280828e-03	8.280828e-03
6.309573e-03	7.762471e-03	9.231371e+00	6.786938e-03	6.786938e-03
7.762471e-03	9.549926e-03	7.620119e+00	5.560805e-03	5.560805e-03
9.549926e-03	1.174898e-02	6.300591e+00	4.557979e-03	4.557979e-03
1.174898e-02	1.445440e-02	5.219142e+00	3.739379e-03	3.739379e-03
1.445440e-02	1.778279e-02	4.280337e+00	3.053470e-03	3.053470e-03
1.778279e-02	2.187762e-02	3.551078e+00	2.507113e-03	2.507113e-03
2.187762e-02	2.691535e-02	2.926685e+00	2.051868e-03	2.051868e-03
2.691535e-02	3.311311e-02	2.417496e+00	1.682011e-03	1.682011e-03
3.311311e-02	4.073803e-02	1.989542e+00	1.375488e-03	1.375488e-03
4.073803e-02	5.011872e-02	1.635217e+00	1.124322e-03	1.124322e-03
5.011872e-02	6.165950e-02	1.351904e+00	9.218862e-04	9.218862e-04
6.165950e-02	7.585776e-02	1.116097e+00	7.549327e-04	7.549327e-04
7.585776e-02	9.332543e-02	9.125161e-01	6.153398e-04	6.153398e-04
9.332543e-02	1.148154e-01	7.513784e-01	5.034337e-04	5.034337e-04
1.148154e-01	1.412538e-01	6.210754e-01	4.128946e-04	4.128946e-04
1.412538e-01	1.737801e-01	5.071760e-01	3.361630e-04	3.361630e-04
1.737801e-01	2.137962e-01	4.174227e-01	2.750870e-04	2.750870e-04
2.137962e-01	2.630268e-01	3.423151e-01	2.245339e-04	2.245339e-04
2.630268e-01	3.235937e-01	2.809021e-01	1.834512e-04	1.834512e-04
3.235937e-01	3.981072e-01	2.310004e-01	1.499870e-04	1.499870e-04
3.981072e-01	4.897788e-01	1.880412e-01	1.219408e-04	1.219408e-04
4.897788e-01	6.025596e-01	1.540682e-01	9.951627e-05	9.951627e-05
6.025596e-01	7.413102e-01	1.256923e-01	8.106843e-05	8.106843e-05
7.413102e-01	9.120108e-01	1.018675e-01	6.575830e-05	6.575830e-05
9.120108e-01	1.122018e+00	8.317481e-02	5.359363e-05	5.359363e-05
1.122018e+00	1.380384e+00	6.735538e-02	4.347012e-05	4.347012e-05
1.380384e+00	1.698244e+00	5.540282e-02	3.555534e-05	3.555534e-05
1.698244e+00	2.089296e+00	4.503373e-02	2.888892e-05	2.888892e-05
2.089296e+00	2.570396e+00	3.687080e-02	2.357924e-05	2.357924e-05
2.570396e+00	3.162278e+00	2.960006e-02	1.904649e-05	1.904649e-05
3.162278e+00	3.890451e+00	2.416022e-02	1.550805e-05	1.550805e-05
3.890451e+00	4.786301e+00	1.959761e-02	1.260322e-05	1.260322e-05
4.786301e+00	5.888437e+00	1.597240e-02	1.025460e-05	1.025460e-05
5.888437e+00	7.244360e+00	1.291464e-02	8.306625e-06	8.306625e-06
7.244360e+00	8.912509e+00	1.054855e-02	6.772208e-06	6.772208e-06
8.912509e+00	1.096478e+01	8.593032e-03	5.509788e-06	5.509788e-06
1.096478e+01	1.348963e+01	7.002135e-03	4.484194e-06	4.484194e-06
1.348963e+01	1.659587e+01	5.685292e-03	3.642544e-06	3.642544e-06
1.659587e+01	2.041738e+01	4.604183e-03	2.955987e-06	2.955987e-06
2.041738e+01	2.511886e+01	3.752429e-03	2.405733e-06	2.405733e-06
2.511886e+01	3.090295e+01	3.064783e-03	1.960499e-06	1.960499e-06
3.090295e+01	3.801894e+01	2.462614e-03	1.584343e-06	1.584343e-06
3.801894e+01	4.677351e+01	2.015786e-03	1.292094e-06	1.292094e-06
4.677351e+01	5.754399e+01	1.618290e-03	1.043549e-06	1.043549e-06
5.754399e+01	7.079458e+01	1.321575e-03	8.504957e-07	8.504957e-07
7.079458e+01	8.709636e+01	1.069469e-03	6.894472e-07	6.894472e-07
8.709636e+01	1.071519e+02	8.637469e-04	5.587022e-07	5.587022e-07
1.071519e+02	1.318257e+02	6.971423e-04	4.525841e-07	4.525841e-07
1.318257e+02	1.621810e+02	5.701034e-04	3.690969e-07	3.690969e-07
1.621810e+02	1.995262e+02	4.572722e-04	2.978807e-07	2.978807e-07
1.995262e+02	2.454709e+02	3.723594e-04	2.424929e-07	2.424929e-07
2.454709e+02	3.019952e+02	3.023002e-04	1.969041e-07	1.969041e-07
3.019952e+02	3.715352e+02	2.438632e-04	1.595013e-07	1.595013e-07
3.715352e+02	4.570882e+02	1.973524e-04	1.293193e-07	1.293193e-07
4.570882e+02	5.623413e+02	1.612768e-04	1.053930e-07	1.053930e-07
5.623413e+02	6.918310e+02	1.315319e-04	8.584055e-08	8.584055e-08
6.918310e+02	8.511380e+02	1.060077e-04	6.945464e-08	6.945464e-08
8.511380e+02	1.047129e+03	8.512365e-05	5.613342e-08	5.613342e-08
1.047129e+03	1.288250e+03	6.944347e-05	4.569155e-08	4.569155e-08
1.288250e+03	1.584893e+03	5.690274e-05	3.729650e-08	3.729650e-08
1.584893e+03	1.949845e+03	4.556432e-05	3.008823e-08	3.008823e-08
1.949845e+03	2.398833e+03	3.703785e-05	2.446031e-08	2.446031e-08
2.398833e+03	2.951209e+03	3.019241e-05	1.991061e-08	1.991061e-08
2.951209e+03	3.630781e+03	2.419579e-05	1.606574e-08	1.606574e-08
3.630781e+03	4.466836e+03	1.934029e-05	1.295389e-08	1.295389e-08
4.466836e+03	5.495409e+03	1.547378e-05	1.044376e-08	1.044376e-08
5.495409e+03	6.760830e+03	1.222898e-05	8.368995e-09	8.368995e-09
6.760830e+03	8.317638e+03	7.643261e-06	5.972619e-09	5.972619e-09
8.317638e+03	1.023293e+04	2.029589e-07	7.769573e-10	7.769573e-10
1.023293e+04	1.258925e+04	4.079245e-08	3.358775e-10	3.358775e-10
1.258925e+04	1.548817e+04	9.029884e-09	1.342687e-10	1.342687e-10
1.548817e+04	1.905461e+04	1.498950e-09	3.095999e-11	3.095999e-11
1.905461e+04	2.344229e+04	6.359899e-10	2.859393e-12	2.859393e-12
2.344229e+04	2.884032e+04	3.738955e-10	8.417491e-13	8.417491e-13
2.884032e+04	3.548134e+04	1.533037e-10	4.786321e-13	4.786321e-13
3.548134e+04	4.365158e+04	2.557662e-13	1.924943e-14	1.924943e-14
4.365158e+04	5.370318e+04	5.834918e-15	2.789745e-15	2.789745e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999883012004632e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.201696e+02	1.437094e-01	1.437094e-01
1.230269e-04	1.513561e-04	1.822749e+02	1.176111e-01	1.176111e-01
1.513561e-04	1.862087e-04	1.508380e+02	9.636129e-02	9.636129e-02
1.862087e-04	2.290868e-04	1.244409e+02	7.880065e-02	7.880065e-02
2.290868e-04	2.818383e-04	1.025372e+02	6.441594e-02	6.441594e-02
2.818383e-04	3.467369e-04	8.465360e+01	5.276707e-02	5.276707e-02
3.467369e-04	4.265795e-04	7.007567e+01	4.327571e-02	4.327571e-02
4.265795e-04	5.248075e-04	5.778554e+01	3.544828e-02	3.544828e-02
5.248075e-04	6.456542e-04	4.767678e+01	2.903745e-02	2.903745e-02
6.456542e-04	7.943282e-04	3.924130e+01	2.374913e-02	2.374913e-02
7.943282e-04	9.772372e-04	3.242425e+01	1.946726e-02	1.946726e-02
9.772372e-04	1.202264e-03	2.670711e+01	1.593684e-02	1.593684e-02
1.202264e-03	1.479108e-03	2.201873e+01	1.306605e-02	1.306605e-02
1.479108e-03	1.819701e-03	1.814611e+01	1.069106e-02	1.069106e-02
1.819701e-03	2.238721e-03	1.501060e+01	8.776253e-03	8.776253e-03
2.238721e-03	2.754229e-03	1.235823e+01	7.181642e-03	7.181642e-03
2.754229e-03	3.388442e-03	1.018007e+01	5.877905e-03	5.877905e-03
3.388442e-03	4.168694e-03	8.415953e+00	4.823595e-03	4.823595e-03
4.168694e-03	5.128614e-03	6.951098e+00	3.954795e-03	3.954795e-03
5.128614e-03	6.309573e-03	5.735303e+00	3.242762e-03	3.242762e-03
6.309573e-03	7.762471e-03	4.718970e+00	2.653039e-03	2.653039e-03
7.762471e-03	9.549926e-03	3.887296e+00	2.173115e-03	2.173115e-03
9.549926e-03	1.174898e-02	3.203934e+00	1.780429e-03	1.780429e-03
1.174898e-02	1.445440e-02	2.640459e+00	1.457574e-03	1.457574e-03
1.445440e-02	1.778279e-02	2.166375e+00	1.191234e-03	1.191234e-03
1.778279e-02	2.187762e-02	1.786730e+00	9.758990e-04	9.758990e-04
2.187762e-02	2.691535e-02	1.470387e+00	7.991323e-04	7.991323e-04
2.691535e-02	3.311311e-02	1.209895e+00	6.539093e-04	6.539093e-04
3.311311e-02	4.073803e-02	9.938611e-01	5.347672e-04	5.347672e-04
4.073803e-02	5.011872e-02	8.160698e-01	4.374323e-04	4.374323e-04
5.011872e-02	6.165950e-02	6.722950e-01	3.580869e-04	3.580869e-04
6.165950e-02	7.585776e-02	5.529429e-01	2.930109e-04	2.930109e-04
7.585776e-02	9.332543e-02	4.521246e-01	2.389558e-04	2.389558e-04
9.332543e-02	1.148154e-01	3.707205e-01	1.950854e-04	1.950854e-04
1.148154e-01	1.412538e-01	3.049261e-01	1.596409e-04	1.596409e-04
1.412538e-01	1.737801e-01	2.492042e-01	1.301789e-04	1.301789e-04
1.737801e-01	2.137962e-01	2.041722e-01	1.062542e-04	1.062542e-04
2.137962e-01	2.630268e-01	1.672391e-01	8.673032e-05	8.673032e-05
2.630268e-01	3.235937e-01	1.369141e-01	7.078709e-05	7.078709e-05
3.235937e-01	3.981072e-01	1.123124e-01	5.784469e-05	5.784469e-05
3.981072e-01	4.897788e-01	9.152911e-02	4.710072e-05	4.710072e-05
4.897788e-01	6.025596e-01	7.469913e-02	3.835322e-05	3.835322e-05
6.025596e-01	7.413102e-01	6.083881e-02	3.123042e-05	3.123042e-05
7.413102e-01	9.120108e-01	4.934603e-02	2.537417e-05	2.537417e-05
9.120108e-01	1.122018e+00	4.015520e-02	2.063265e-05	2.063265e-05
1.122018e+00	1.380384e+00	3.252942e-02	1.673880e-05	1.673880e-05
1.380384e+00	1.698244e+00	2.665206e-02	1.366943e-05	1.366943e-05
1.698244e+00	2.089296e+00	2.166361e-02	1.111265e-05	1.111265e-05
2.089296e+00	2.570396e+00	1.763340e-02	9.041908e-06	9.041908e-06
2.570396e+00	3.162278e+00	1.420842e-02	7.319591e-06	7.319591e-06
3.162278e+00	3.890451e+00	1.156853e-02	5.955271e-06	5.955271e-06
3.890451e+00	4.786301e+00	9.368370e-03	4.833294e-06	4.833294e-06
4.786301e+00	5.888437e+00	7.625194e-03	3.931915e-06	3.931915e-06
5.888437e+00	7.244360e+00	6.170760e-03	3.188019e-06	3.188019e-06
7.244360e+00	8.912509e+00	5.020834e-03	2.594327e-06	2.594327e-06
8.912509e+00	1.096478e+01	4.080833e-03	2.107667e-06	2.107667e-06
1.096478e+01	1.348963e+01	3.319362e-03	1.713775e-06	1.713775e-06
1.348963e+01	1.659587e+01	2.695414e-03	1.393758e-06	1.393758e-06
1.659587e+01	2.041738e+01	2.179624e-03	1.130133e-06	1.130133e-06
2.041738e+01	2.511886e+01	1.774857e-03	9.202350e-07	9.202350e-07
2.511886e+01	3.090295e+01	1.445057e-03	7.484784e-07	7.484784e-07
3.090295e+01	3.801894e+01	1.162778e-03	6.052793e-07	6.052793e-07
3.801894e+01	4.677351e+01	9.479805e-04	4.930636e-07	4.930636e-07
4.677351e+01	5.754399e+01	7.624826e-04	3.985396e-07	3.985396e-07
5.754399e+01	7.079458e+01	6.199261e-04	3.240527e-07	3.240527e-07
7.079458e+01	8.709636e+01	5.012128e-04	2.626596e-07	2.626596e-07
8.709636e+01	1.071519e+02	4.047460e-04	2.129528e-07	2.129528e-07
1.071519e+02	1.318257e+02	3.261926e-04	1.723125e-07	1.723125e-07
1.318257e+02	1.621810e+02	2.654713e-04	1.401541e-07	1.401541e-07
1.621810e+02	1.995262e+02	2.136561e-04	1.133664e-07	1.133664e-07
1.995262e+02	2.454709e+02	1.732139e-04	9.208665e-08	9.208665e-08
2.454709e+02	3.019952e+02	1.403738e-04	7.470962e-08	7.470962e-08
3.019952e+02	3.715352e+02	1.131597e-04	6.047959e-08	6.047959e-08
3.715352e+02	4.570882e+02	9.157811e-05	4.906525e-08	4.906525e-08
4.570882e+02	5.623413e+02	7.464689e-05	3.995508e-08	3.995508e-08
5.623413e+02	6.918310e+02	6.057052e-05	3.245268e-08	3.245268e-08
6.918310e+02	8.511380e+02	4.881467e-05	2.625840e-08	2.625840e-08
8.511380e+02	1.047129e+03	3.927508e-05	2.124877e-08	2.124877e-08
1.047129e+03	1.288250e+03	3.189624e-05	1.724724e-08	1.724724e-08
1.288250e+03	1.584893e+03	2.603003e-05	1.405088e-08	1.405088e-08
1.584893e+03	1.949845e+03	2.085109e-05	1.133599e-08	1.133599e-08
1.949845e+03	2.398833e+03	1.688539e-05	9.192571e-09	9.192571e-09
2.398833e+03	2.951209e+03	1.371531e-05	7.472060e-09	7.472060e-09
2.951209e+03	3.630781e+03	1.101395e-05	6.041575e-09	6.041575e-09
3.630781e+03	4.466836e+03	8.785868e-06	4.864929e-09	4.864929e-09
4.466836e+03	5.495409e+03	7.021767e-06	3.928488e-09	3.928488e-09
5.495409e+03	6.760830e+03	5.514122e-06	3.145172e-09	3.145172e-09
6.760830e+03	8.317638e+03	3.453972e-06	2.238153e-09	2.238153e-09
8.317638e+03	1.023293e+04	5.274773e-07	7.360902e-10	7.360902e-10
1.023293e+04	1.258925e+04	2.352544e-07	4.136964e-10	4.136964e-10
1.258925e+04	1.548817e+04	1.437163e-07	2.843637e-10	2.843637e-10
1.548817e+04	1.905461e+04	9.386590e-08	2.055437e-10	2.055437e-10
1.905461e+04	2.344229e+04	6.275884e-08	1.514884e-10	1.514884e-10
2.344229e+04	2.884032e+04	3.889295e-08	1.076110e-10	1.076110e-10
2.884032e+04	3.548134e+04	1.602420e-08	6.205299e-11	6.205299e-11
3.548134e+04	4.365158e+04	2.210316e-11	1.993420e-12	1.993420e-12
4.365158e+04	5.370318e+04	3.376867e-13	1.695460e-13	1.695460e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999890245134456e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	7.867064e+02	5.202881e-01	5.202881e-01
1.230269e-04	1.513561e-04	6.518839e+02	4.271519e-01	4.271519e-01
1.513561e-04	1.862087e-04	5.382849e+02	3.496342e-01	3.496342e-01
1.862087e-04	2.290868e-04	4.453294e+02	2.867690e-01	2.867690e-01
2.290868e-04	2.818383e-04	3.678438e+02	2.347711e-01	2.347711e-01
2.818383e-04	3.467369e-04	3.047583e+02	1.927034e-01	1.927034e-01
3.467369e-04	4.265795e-04	2.525243e+02	1.583569e-01	1.583569e-01
4.265795e-04	5.248075e-04	2.087146e+02	1.298315e-01	1.298315e-01
5.248075e-04	6.456542e-04	1.717449e+02	1.058940e-01	1.058940e-01
6.456542e-04	7.943282e-04	1.415930e+02	8.665947e-02	8.665947e-02
7.943282e-04	9.772372e-04	1.172122e+02	7.120521e-02	7.120521e-02
9.772372e-04	1.202264e-03	9.633177e+01	5.812181e-02	5.812181e-02
1.202264e-03	1.479108e-03	7.916036e+01	4.752895e-02	4.752895e-02
1.479108e-03	1.819701e-03	6.468013e+01	3.869978e-02	3.869978e-02
1.819701e-03	2.238721e-03	5.287234e+01	3.156046e-02	3.156046e-02
2.238721e-03	2.754229e-03	4.306393e+01	2.578269e-02	2.578269e-02
2.754229e-03	3.388442e-03	3.513660e+01	2.100805e-02	2.100805e-02
3.388442e-03	4.168694e-03	2.862747e+01	1.709620e-02	1.709620e-02
4.168694e-03	5.128614e-03	2.336175e+01	1.391108e-02	1.391108e-02
5.128614e-03	6.309573e-03	1.906489e+01	1.131591e-02	1.131591e-02
6.309573e-03	7.762471e-03	1.557747e+01	9.240839e-03	9.240839e-03
7.762471e-03	9.549926e-03	1.259449e+01	7.485679e-03	7.485679e-03
9.549926e-03	1.174898e-02	1.027974e+01	6.102795e-03	6.102795e-03
1.174898e-02	1.445440e-02	8.357826e+00	4.964344e-03	4.964344e-03
1.445440e-02	1.778279e-02	6.805564e+00	4.035652e-03	4.035652e-03
1.778279e-02	2.187762e-02	5.580254e+00	3.307098e-03	3.307098e-03
2.187762e-02	2.691535e-02	4.510909e+00	2.668834e-03	2.668834e-03
2.691535e-02	3.311311e-02	3.669858e+00	2.166591e-03	2.166591e-03
3.311311e-02	4.073803e-02	2.992570e+00	1.769267e-03	1.769267e-03
4.073803e-02	5.011872e-02	2.432942e+00	1.439024e-03	1.439024e-03
5.011872e-02	6.165950e-02	1.974315e+00	1.164489e-03	1.164489e-03
6.165950e-02	7.585776e-02	1.609805e+00	9.483990e-04	9.483990e-04
7.585776e-02	9.332543e-02	1.313485e+00	7.761477e-04	7.761477e-04
9.332543e-02	1.148154e-01	1.072412e+00	6.304858e-04	6.304858e-04
1.148154e-01	1.412538e-01	8.713765e-01	5.131235e-04	5.131235e-04
1.412538e-01	1.737801e-01	7.068775e-01	4.156617e-04	4.156617e-04
1.737801e-01	2.137962e-01	5.717789e-01	3.364880e-04	3.364880e-04
2.137962e-01	2.630268e-01	4.652982e-01	2.734860e-04	2.734860e-04
2.630268e-01	3.235937e-01	3.792707e-01	2.230850e-04	2.230850e-04
3.235937e-01	3.981072e-01	3.082710e-01	1.809965e-04	1.809965e-04
3.981072e-01	4.897788e-01	2.512354e-01	1.474599e-04	1.474599e-04
4.897788e-01	6.025596e-01	2.053049e-01	1.202670e-04	1.202670e-04
6.025596e-01	7.413102e-01	1.677542e-01	9.811249e-05	9.811249e-05
7.413102e-01	9.120108e-01	1.358070e-01	7.979057e-05	7.979057e-05
9.120108e-01	1.122018e+00	1.097207e-01	6.445256e-05	6.445256e-05
1.122018e+00	1.380384e+00	8.878548e-02	5.218628e-05	5.218628e-05
1.380384e+00	1.698244e+00	7.219314e-02	4.232446e-05	4.232446e-05
1.698244e+00	2.089296e+00	5.864149e-02	3.446644e-05	3.446644e-05
2.089296e+00	2.570396e+00	4.778443e-02	2.808368e-05	2.808368e-05
2.570396e+00	3.162278e+00	3.878998e-02	2.288637e-05	2.288637e-05
3.162278e+00	3.890451e+00	3.125249e-02	1.843010e-05	1.843010e-05
3.890451e+00	4.786301e+00	2.537867e-02	1.503215e-05	1.503215e-05
4.786301e+00	5.888437e+00	2.059947e-02	1.217475e-05	1.217475e-05
5.888437e+00	7.244360e+00	1.672583e-02	9.911604e-06	9.911604e-06
7.244360e+00	8.912509e+00	1.355577e-02	8.028092e-06	8.028092e-06
8.912509e+00	1.096478e+01	1.099756e-02	6.509637e-06	6.509637e-06
1.096478e+01	1.348963e+01	8.912589e-03	5.292290e-06	5.292290e-06
1.348963e+01	1.659587e+01	7.214745e-03	4.287913e-06	4.287913e-06
1.659587e+01	2.041738e+01	5.852817e-03	3.479847e-06	3.479847e-06
2.041738e+01	2.511886e+01	4.749607e-03	2.830650e-06	2.830650e-06
2.511886e+01	3.090295e+01	3.858387e-03	2.302203e-06	2.302203e-06
3.090295e+01	3.801894e+01	3.109694e-03	1.867165e-06	1.867165e-06
3.801894e+01	4.677351e+01	2.520062e-03	1.510505e-06	1.510505e-06
4.677351e+01	5.754399e+01	2.039585e-03	1.230980e-06	1.230980e-06
5.754399e+01	7.079458e+01	1.640380e-03	9.905765e-07	9.905765e-07
7.079458e+01	8.709636e+01	1.330053e-03	8.044743e-07	8.044743e-07
8.709636e+01	1.071519e+02	1.081663e-03	6.563091e-07	6.563091e-07
1.071519e+02	1.318257e+02	8.713121e-04	5.293017e-07	5.293017e-07
1.318257e+02	1.621810e+02	7.051638e-04	4.307532e-07	4.307532e-07
1.621810e+02	1.995262e+02	5.667652e-04	3.461829e-07	3.461829e-07
1.995262e+02	2.454709e+02	4.620135e-04	2.829302e-07	2.829302e-07
2.454709e+02	3.019952e+02	3.721148e-04	2.283717e-07	2.283717e-07
3.019952e+02	3.715352e+02	2.997679e-04	1.845539e-07	1.845539e-07
3.715352e+02	4.570882e+02	2.437032e-04	1.506373e-07	1.506373e-07
4.570882e+02	5.623413e+02	1.967561e-04	1.222559e-07	1.222559e-07
5.623413e+02	6.918310e+02	1.596963e-04	9.964322e-08	9.964322e-08
6.918310e+02	8.511380e+02	1.288198e-04	8.050491e-08	8.050491e-08
8.511380e+02	1.047129e+03	1.038912e-04	6.502635e-08	6.502635e-08
1.047129e+03	1.288250e+03	8.445245e-05	5.299726e-08	5.299726e-08
1.288250e+03	1.584893e+03	6.777315e-05	4.252435e-08	4.252435e-08
1.584893e+03	1.949845e+03	5.495698e-05	3.466429e-08	3.466429e-08
1.949845e+03	2.398833e+03	4.410182e-05	2.801399e-08	2.801399e-08
2.398833e+03	2.951209e+03	3.562566e-05	2.273996e-08	2.273996e-08
2.951209e+03	3.630781e+03	2.849318e-05	1.827826e-08	1.827826e-08
3.630781e+03	4.466836e+03	2.260067e-05	1.466934e-08	1.466934e-08
4.466836e+03	5.495409e+03	1.809838e-05	1.185291e-08	1.185291e-08
5.495409e+03	6.760830e+03	1.410397e-05	9.401491e-09	9.401491e-09
6.760830e+03	8.317638e+03	8.934673e-06	6.746224e-09	6.746224e-09
8.317638e+03	1.023293e+04	1.839696e-06	2.747414e-09	2.747414e-09
1.023293e+04	1.258925e+04	9.712637e-07	1.778666e-09	1.778666e-09
1.258925e+04	1.548817e+04	6.274599e-07	1.281015e-09	1.281015e-09
1.548817e+04	1.905461e+04	4.193495e-07	9.363822e-10	9.363822e-10
1.905461e+04	2.344229e+04	2.789693e-07	6.901184e-10	6.901184e-10
2.344229e+04	2.884032e+04	1.708474e-07	4.818840e-10	4.818840e-10
2.884032e+04	3.548134e+04	7.050215e-08	2.794958e-10	2.794958e-10
3.548134e+04	4.365158e+04	1.154228e-10	1.061788e-11	1.061788e-11
4.365158e+04	5.370318e+04	2.788344e-12	2.106162e-12	2.106162e-12
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999916000035290e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.326119e+02	1.699676e-01	1.699676e-01
1.230269e-04	1.513561e-04	2.757621e+02	1.395292e-01	1.395292e-01
1.513561e-04	1.862087e-04	2.280992e+02	1.144089e-01	1.144089e-01
1.862087e-04	2.290868e-04	1.887082e+02	9.381946e-02	9.381946e-02
2.290868e-04	2.818383e-04	1.560513e+02	7.691861e-02	7.691861e-02
2.818383e-04	3.467369e-04	1.292014e+02	6.310023e-02	6.310023e-02
3.467369e-04	4.265795e-04	1.068526e+02	5.173569e-02	5.173569e-02
4.265795e-04	5.248075e-04	8.837260e+01	4.241861e-02	4.241861e-02
5.248075e-04	6.456542e-04	7.294010e+01	3.474409e-02	3.474409e-02
6.456542e-04	7.943282e-04	6.018744e+01	2.845447e-02	2.845447e-02
7.943282e-04	9.772372e-04	4.972070e+01	2.331666e-02	2.331666e-02
9.772372e-04	1.202264e-03	4.093978e+01	1.907528e-02	1.907528e-02
1.202264e-03	1.479108e-03	3.361144e+01	1.558265e-02	1.558265e-02
1.479108e-03	1.819701e-03	2.748779e+01	1.270478e-02	1.270478e-02
1.819701e-03	2.238721e-03	2.246513e+01	1.035505e-02	1.035505e-02
2.238721e-03	2.754229e-03	1.822185e+01	8.408016e-03	8.408016e-03
2.754229e-03	3.388442e-03	1.486141e+01	6.845851e-03	6.845851e-03
3.388442e-03	4.168694e-03	1.211591e+01	5.572829e-03	5.572829e-03
4.168694e-03	5.128614e-03	9.885828e+00	4.538416e-03	4.538416e-03
5.128614e-03	6.309573e-03	8.084836e+00	3.700273e-03	3.700273e-03
6.309573e-03	7.762471e-03	6.598909e+00	3.013934e-03	3.013934e-03
7.762471e-03	9.549926e-03	5.338911e+00	2.444128e-03	2.444128e-03
9.549926e-03	1.174898e-02	4.352873e+00	1.989689e-03	1.989689e-03
1.174898e-02	1.445440e-02	3.535203e+00	1.616608e-03	1.616608e-03
1.445440e-02	1.778279e-02	2.881105e+00	1.315764e-03	1.315764e-03
1.778279e-02	2.187762e-02	2.354910e+00	1.072469e-03	1.072469e-03
2.187762e-02	2.691535e-02	1.910717e+00	8.709552e-04	8.709552e-04
2.691535e-02	3.311311e-02	1.555028e+00	7.083809e-04	7.083809e-04
3.311311e-02	4.073803e-02	1.265343e+00	5.761051e-04	5.761051e-04
4.073803e-02	5.011872e-02	1.028984e+00	4.683840e-04	4.683840e-04
5.011872e-02	6.165950e-02	8.371774e-01	3.808960e-04	3.808960e-04
6.165950e-02	7.585776e-02	6.831213e-01	3.102034e-04	3.102034e-04
7.585776e-02	9.332543e-02	5.547255e-01	2.520209e-04	2.520209e-04
9.332543e-02	1.148154e-01	4.535850e-01	2.054597e-04	2.054597e-04
1.148154e-01	1.412538e-01	3.683007e-01	1.669164e-04	1.669164e-04
1.412538e-01	1.737801e-01	2.996371e-01	1.357362e-04	1.357362e-04
1.737801e-01	2.137962e-01	2.429091e-01	1.101843e-04	1.101843e-04
2.137962e-01	2.630268e-01	1.976344e-01	8.960425e-05	8.960425e-05
2.630268e-01	3.235937e-01	1.605649e-01	7.281530e-05	7.281530e-05
3.235937e-01	3.981072e-01	1.307330e-01	5.923662e-05	5.923662e-05
3.981072e-01	4.897788e-01	1.064375e-01	4.818868e-05	4.818868e-05
4.897788e-01	6.025596e-01	8.679442e-02	3.923227e-05	3.923227e-05
6.025596e-01	7.413102e-01	7.078302e-02	3.194200e-05	3.194200e-05
7.413102e-01	9.120108e-01	5.731424e-02	2.591368e-05	2.591368e-05
9.120108e-01	1.122018e+00	4.634876e-02	2.100956e-05	2.100956e-05
1.122018e+00	1.380384e+00	3.766750e-02	1.707579e-05	1.707579e-05
1.380384e+00	1.698244e+00	3.069130e-02	1.389648e-05	1.389648e-05
1.698244e+00	2.089296e+00	2.484914e-02	1.127336e-05	1.127336e-05
2.089296e+00	2.570396e+00	2.022289e-02	9.168935e-06	9.168935e-06
2.570396e+00	3.162278e+00	1.634992e-02	7.432849e-06	7.432849e-06
3.162278e+00	3.890451e+00	1.325129e-02	6.032907e-06	6.032907e-06
3.890451e+00	4.786301e+00	1.071780e-02	4.891591e-06	4.891591e-06
4.786301e+00	5.888437e+00	8.731616e-03	3.980566e-06	3.980566e-06
5.888437e+00	7.244360e+00	7.073691e-03	3.230135e-06	3.230135e-06
7.244360e+00	8.912509e+00	5.740295e-03	2.623401e-06	2.623401e-06
8.912509e+00	1.096478e+01	4.665013e-03	2.132183e-06	2.132183e-06
1.096478e+01	1.348963e+01	3.773892e-03	1.728988e-06	1.728988e-06
1.348963e+01	1.659587e+01	3.051934e-03	1.401797e-06	1.401797e-06
1.659587e+01	2.041738e+01	2.479648e-03	1.139181e-06	1.139181e-06
2.041738e+01	2.511886e+01	2.010803e-03	9.248740e-07	9.248740e-07
2.511886e+01	3.090295e+01	1.632364e-03	7.512876e-07	7.512876e-07
3.090295e+01	3.801894e+01	1.313003e-03	6.074773e-07	6.074773e-07
3.801894e+01	4.677351e+01	1.068925e-03	4.941643e-07	4.941643e-07
4.677351e+01	5.754399e+01	8.608842e-04	3.998250e-07	3.998250e-07
5.754399e+01	7.079458e+01	6.957898e-04	3.240682e-07	3.240682e-07
7.079458e+01	8.709636e+01	5.634619e-04	2.629238e-07	2.629238e-07
8.709636e+01	1.071519e+02	4.557390e-04	2.131847e-07	2.131847e-07
1.071519e+02	1.318257e+02	3.683062e-04	1.727832e-07	1.727832e-07
1.318257e+02	1.621810e+02	2.973999e-04	1.399807e-07	1.399807e-07
1.621810e+02	1.995262e+02	2.403822e-04	1.134616e-07	1.134616e-07
1.995262e+02	2.454709e+02	1.950572e-04	9.214636e-08	9.214636e-08
2.454709e+02	3.019952e+02	1.576308e-04	7.468238e-08	7.468238e-08
3.019952e+02	3.715352e+02	1.270146e-04	6.044002e-08	6.044002e-08
3.715352e+02	4.570882e+02	1.027718e-04	4.901562e-08	4.901562e-08
4.570882e+02	5.623413e+02	8.290283e-05	3.969013e-08	3.969013e-08
5.623413e+02	6.918310e+02	6.715275e-05	3.220544e-08	3.220544e-08
6.918310e+02	8.511380e+02	5.426008e-05	2.609983e-08	2.609983e-08
8.511380e+02	1.047129e+03	4.384858e-05	2.115314e-08	2.115314e-08
1.047129e+03	1.288250e+03	3.552523e-05	1.716588e-08	1.716588e-08
1.288250e+03	1.584893e+03	2.870237e-05	1.391095e-08	1.391095e-08
1.584893e+03	1.949845e+03	2.316474e-05	1.126707e-08	1.126707e-08
1.949845e+03	2.398833e+03	1.858732e-05	9.099260e-09	9.099260e-09
2.398833e+03	2.951209e+03	1.497828e-05	7.364252e-09	7.364252e-09
2.951209e+03	3.630781e+03	1.201447e-05	5.946337e-09	5.946337e-09
3.630781e+03	4.466836e+03	9.556095e-06	4.781211e-09	4.781211e-09
4.466836e+03	5.495409e+03	7.637981e-06	3.853779e-09	3.853779e-09
5.495409e+03	6.760830e+03	5.967624e-06	3.071130e-09	3.071130e-09
6.760830e+03	8.317638e+03	3.791714e-06	2.207066e-09	2.207066e-09
8.317638e+03	1.023293e+04	7.887920e-07	9.075670e-10	9.075670e-10
1.023293e+04	1.258925e+04	4.232513e-07	5.993726e-10	5.993726e-10
1.258925e+04	1.548817e+04	2.755253e-07	4.359910e-10	4.359910e-10
1.548817e+04	1.905461e+04	1.857229e-07	3.227252e-10	3.227252e-10
1.905461e+04	2.344229e+04	1.235263e-07	2.372887e-10	2.372887e-10
2.344229e+04	2.884032e+04	7.635708e-08	1.681984e-10	1.681984e-10
2.884032e+04	3.548134e+04	3.160627e-08	9.756278e-11	9.756278e-11
3.548134e+04	4.365158e+04	4.822377e-11	3.435802e-12	3.435802e-12
4.365158e+04	5.370318e+04	5.969196e-13	3.446317e-13	3.446317e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999908241492790e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.167776e+02	3.621049e-01	3.621049e-01
1.230269e-04	1.513561e-04	3.506395e+02	2.995012e-01	2.995012e-01
1.513561e-04	1.862087e-04	2.939652e+02	2.472949e-01	2.472949e-01
1.862087e-04	2.290868e-04	2.464545e+02	2.040983e-01	2.040983e-01
2.290868e-04	2.818383e-04	2.059792e+02	1.682272e-01	1.682272e-01
2.818383e-04	3.467369e-04	1.730068e+02	1.389699e-01	1.389699e-01
3.467369e-04	4.265795e-04	1.452100e+02	1.148142e-01	1.148142e-01
4.265795e-04	5.248075e-04	1.215183e+02	9.468372e-02	9.468372e-02
5.248075e-04	6.456542e-04	1.016263e+02	7.808615e-02	7.808615e-02
6.456542e-04	7.943282e-04	8.498231e+01	6.438591e-02	6.438591e-02
7.943282e-04	9.772372e-04	7.115495e+01	5.310316e-02	5.310316e-02
9.772372e-04	1.202264e-03	5.929898e+01	4.370414e-02	4.370414e-02
1.202264e-03	1.479108e-03	4.920511e+01	3.588976e-02	3.588976e-02
1.479108e-03	1.819701e-03	4.057162e+01	2.938427e-02	2.938427e-02
1.819701e-03	2.238721e-03	3.353475e+01	2.409254e-02	2.409254e-02
2.238721e-03	2.754229e-03	2.729296e+01	1.958886e-02	1.958886e-02
2.754229e-03	3.388442e-03	2.246666e+01	1.602847e-02	1.602847e-02
3.388442e-03	4.168694e-03	1.852954e+01	1.312368e-02	1.312368e-02
4.168694e-03	5.128614e-03	1.524801e+01	1.073122e-02	1.073122e-02
5.128614e-03	6.309573e-03	1.258185e+01	8.789120e-03	8.789120e-03
6.309573e-03	7.762471e-03	1.038064e+01	7.199483e-03	7.199483e-03
7.762471e-03	9.549926e-03	8.416257e+00	5.842793e-03	5.842793e-03
9.549926e-03	1.174898e-02	6.930321e+00	4.782306e-03	4.782306e-03
1.174898e-02	1.445440e-02	5.644273e+00	3.888779e-03	3.888779e-03
1.445440e-02	1.778279e-02	4.635818e+00	3.177514e-03	3.177514e-03
1.778279e-02	2.187762e-02	3.821001e+00	2.601727e-03	2.601727e-03
2.187762e-02	2.691535e-02	3.108416e+00	2.114481e-03	2.114481e-03
2.691535e-02	3.311311e-02	2.548632e+00	1.727371e-03	1.727371e-03
3.311311e-02	4.073803e-02	2.080883e+00	1.406319e-03	1.406319e-03
4.073803e-02	5.011872e-02	1.702676e+00	1.147417e-03	1.147417e-03
5.011872e-02	6.165950e-02	1.390386e+00	9.344607e-04	9.344607e-04
6.165950e-02	7.585776e-02	1.142120e+00	7.639525e-04	7.639525e-04
7.585776e-02	9.332543e-02	9.302672e-01	6.213905e-04	6.213905e-04
9.332543e-02	1.148154e-01	7.678052e-01	5.091829e-04	5.091829e-04
1.148154e-01	1.412538e-01	6.241202e-01	4.136601e-04	4.136601e-04
1.412538e-01	1.737801e-01	5.098277e-01	3.371287e-04	3.371287e-04
1.737801e-01	2.137962e-01	4.139811e-01	2.738888e-04	2.738888e-04
2.137962e-01	2.630268e-01	3.376686e-01	2.230126e-04	2.230126e-04
2.630268e-01	3.235937e-01	2.756055e-01	1.816564e-04	1.816564e-04
3.235937e-01	3.981072e-01	2.251216e-01	1.480162e-04	1.480162e-04
3.981072e-01	4.897788e-01	1.839913e-01	1.206361e-04	1.206361e-04
4.897788e-01	6.025596e-01	1.506719e-01	9.842604e-05	9.842604e-05
6.025596e-01	7.413102e-01	1.236678e-01	8.040182e-05	8.040182e-05
7.413102e-01	9.120108e-01	1.001073e-01	6.520622e-05	6.520622e-05
9.120108e-01	1.122018e+00	8.105079e-02	5.289999e-05	5.289999e-05
1.122018e+00	1.380384e+00	6.612600e-02	4.309661e-05	4.309661e-05
1.380384e+00	1.698244e+00	5.421610e-02	3.518123e-05	3.518123e-05
1.698244e+00	2.089296e+00	4.386225e-02	2.851409e-05	2.851409e-05
2.089296e+00	2.570396e+00	3.590840e-02	2.326269e-05	2.326269e-05
2.570396e+00	3.162278e+00	2.903488e-02	1.886706e-05	1.886706e-05
3.162278e+00	3.890451e+00	2.356558e-02	1.532303e-05	1.532303e-05
3.890451e+00	4.786301e+00	1.911233e-02	1.244167e-05	1.244167e-05
4.786301e+00	5.888437e+00	1.561482e-02	1.013561e-05	1.013561e-05
5.888437e+00	7.244360e+00	1.267327e-02	8.233311e-06	8.233311e-06
7.244360e+00	8.912509e+00	1.029409e-02	6.689854e-06	6.689854e-06
8.912509e+00	1.096478e+01	8.407930e-03	5.450992e-06	5.450992e-06
1.096478e+01	1.348963e+01	6.811514e-03	4.422545e-06	4.422545e-06
1.348963e+01	1.659587e+01	5.518978e-03	3.589404e-06	3.589404e-06
1.659587e+01	2.041738e+01	4.497322e-03	2.920790e-06	2.920790e-06
2.041738e+01	2.511886e+01	3.663836e-03	2.377324e-06	2.377324e-06
2.511886e+01	3.090295e+01	2.983411e-03	1.933751e-06	1.933751e-06
3.090295e+01	3.801894e+01	2.397956e-03	1.563637e-06	1.563637e-06
3.801894e+01	4.677351e+01	1.964062e-03	1.275545e-06	1.275545e-06
4.677351e+01	5.754399e+01	1.581385e-03	1.031789e-06	1.031789e-06
5.754399e+01	7.079458e+01	1.282403e-03	8.378767e-07	8.378767e-07
7.079458e+01	8.709636e+01	1.042250e-03	6.807920e-07	6.807920e-07
8.709636e+01	1.071519e+02	8.451321e-04	5.526564e-07	5.526564e-07
1.071519e+02	1.318257e+02	6.850627e-04	4.487992e-07	4.487992e-07
1.318257e+02	1.621810e+02	5.544798e-04	3.640231e-07	3.640231e-07
1.621810e+02	1.995262e+02	4.480884e-04	2.950178e-07	2.950178e-07
1.995262e+02	2.454709e+02	3.660102e-04	2.404967e-07	2.404967e-07
2.454709e+02	3.019952e+02	2.961429e-04	1.949002e-07	1.949002e-07
3.019952e+02	3.715352e+02	2.389088e-04	1.578397e-07	1.578397e-07
3.715352e+02	4.570882e+02	1.939746e-04	1.282238e-07	1.282238e-07
4.570882e+02	5.623413e+02	1.568327e-04	1.039664e-07	1.039664e-07
5.623413e+02	6.918310e+02	1.275222e-04	8.449759e-08	8.449759e-08
6.918310e+02	8.511380e+02	1.033661e-04	6.858933e-08	6.858933e-08
8.511380e+02	1.047129e+03	8.374951e-05	5.567513e-08	5.567513e-08
1.047129e+03	1.288250e+03	6.814782e-05	4.527642e-08	4.527642e-08
1.288250e+03	1.584893e+03	5.521779e-05	3.674993e-08	3.674993e-08
1.584893e+03	1.949845e+03	4.471314e-05	2.979978e-08	2.979978e-08
1.949845e+03	2.398833e+03	3.595052e-05	2.408775e-08	2.408775e-08
2.398833e+03	2.951209e+03	2.913943e-05	1.956185e-08	1.956185e-08
2.951209e+03	3.630781e+03	2.344414e-05	1.581461e-08	1.581461e-08
3.630781e+03	4.466836e+03	1.874169e-05	1.275074e-08	1.275074e-08
4.466836e+03	5.495409e+03	1.510639e-05	1.031937e-08	1.031937e-08
5.495409e+03	6.760830e+03	1.195873e-05	8.277884e-09	8.277884e-09
6.760830e+03	8.317638e+03	7.473015e-06	5.907629e-09	5.907629e-09
8.317638e+03	1.023293e+04	2.016816e-07	7.738643e-10	7.738643e-10
1.023293e+04	1.258925e+04	3.994681e-08	3.321395e-10	3.321395e-10
1.258925e+04	1.548817e+04	8.698232e-09	1.316906e-10	1.316906e-10
1.548817e+04	1.905461e+04	1.396675e-09	2.837237e-11	2.837237e-11
1.905461e+04	2.344229e+04	6.006279e-10	1.928007e-12	1.928007e-12
2.344229e+04	2.884032e+04	3.530701e-10	8.180807e-13	8.180807e-13
2.884032e+04	3.548134e+04	1.440127e-10	4.644194e-13	4.644194e-13
3.548134e+04	4.365158e+04	2.671701e-13	2.019253e-14	2.019253e-14
4.365158e+04	5.370318e+04	3.773253e-15	2.233783e-15	2.233783e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999892523637822e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.352653e+02	1.448331e-01	1.448331e-01
1.230269e-04	1.513561e-04	1.964355e+02	1.192886e-01	1.192886e-01
1.513561e-04	1.862087e-04	1.636667e+02	9.817288e-02	9.817288e-02
1.862087e-04	2.290868e-04	1.361456e+02	8.063079e-02	8.063079e-02
2.290868e-04	2.818383e-04	1.132695e+02	6.629581e-02	6.629581e-02
2.818383e-04	3.467369e-04	9.440860e+01	5.455440e-02	5.455440e-02
3.467369e-04	4.265795e-04	7.866430e+01	4.491388e-02	4.491388e-02
4.265795e-04	5.248075e-04	6.551185e+01	3.697183e-02	3.697183e-02
5.248075e-04	6.456542e-04	5.450707e+01	3.043756e-02	3.043756e-02
6.456542e-04	7.943282e-04	4.528608e+01	2.499847e-02	2.499847e-02
7.943282e-04	9.772372e-04	3.771391e+01	2.058289e-02	2.058289e-02
9.772372e-04	1.202264e-03	3.130008e+01	1.692505e-02	1.692505e-02
1.202264e-03	1.479108e-03	2.588166e+01	1.388577e-02	1.388577e-02
1.479108e-03	1.819701e-03	2.128986e+01	1.135933e-02	1.135933e-02
1.819701e-03	2.238721e-03	1.751216e+01	9.295403e-03	9.295403e-03
2.238721e-03	2.754229e-03	1.426209e+01	7.561214e-03	7.561214e-03
2.754229e-03	3.388442e-03	1.171526e+01	6.182936e-03	6.182936e-03
3.388442e-03	4.168694e-03	9.614576e+00	5.050965e-03	5.050965e-03
4.168694e-03	5.128614e-03	7.890507e+00	4.128838e-03	4.128838e-03
5.128614e-03	6.309573e-03	6.490218e+00	3.377705e-03	3.377705e-03
6.309573e-03	7.762471e-03	5.325551e+00	2.758445e-03	2.758445e-03
7.762471e-03	9.549926e-03	4.331872e+00	2.245215e-03	2.245215e-03
9.549926e-03	1.174898e-02	3.552758e+00	1.835076e-03	1.835076e-03
1.174898e-02	1.445440e-02	2.895019e+00	1.493354e-03	1.493354e-03
1.445440e-02	1.778279e-02	2.370551e+00	1.218661e-03	1.218661e-03
1.778279e-02	2.187762e-02	1.946298e+00	9.960602e-04	9.960602e-04
2.187762e-02	2.691535e-02	1.584359e+00	8.104992e-04	8.104992e-04
2.691535e-02	3.311311e-02	1.294442e+00	6.610910e-04	6.610910e-04
3.311311e-02	4.073803e-02	1.056298e+00	5.384793e-04	5.384793e-04
4.073803e-02	5.011872e-02	8.622098e-01	4.388631e-04	4.388631e-04
5.011872e-02	6.165950e-02	7.035816e-01	3.576106e-04	3.576106e-04
6.165950e-02	7.585776e-02	5.762277e-01	2.919796e-04	2.919796e-04
7.585776e-02	9.332543e-02	4.688657e-01	2.374288e-04	2.374288e-04
9.332543e-02	1.148154e-01	3.847098e-01	1.940105e-04	1.940105e-04
1.148154e-01	1.412538e-01	3.129702e-01	1.577813e-04	1.577813e-04
1.412538e-01	1.737801e-01	2.550491e-01	1.284065e-04	1.284065e-04
1.737801e-01	2.137962e-01	2.074327e-01	1.045510e-04	1.045510e-04
2.137962e-01	2.630268e-01	1.690114e-01	8.509040e-05	8.509040e-05
2.630268e-01	3.235937e-01	1.374795e-01	6.918078e-05	6.918078e-05
3.235937e-01	3.981072e-01	1.121969e-01	5.637337e-05	5.637337e-05
3.981072e-01	4.897788e-01	9.147892e-02	4.587978e-05	4.587978e-05
4.897788e-01	6.025596e-01	7.478193e-02	3.741794e-05	3.741794e-05
6.025596e-01	7.413102e-01	6.109576e-02	3.049994e-05	3.049994e-05
7.413102e-01	9.120108e-01	4.950915e-02	2.475584e-05	2.475584e-05
9.120108e-01	1.122018e+00	4.009760e-02	2.009570e-05	2.009570e-05
1.122018e+00	1.380384e+00	3.264252e-02	1.635395e-05	1.635395e-05
1.380384e+00	1.698244e+00	2.664680e-02	1.332437e-05	1.332437e-05
1.698244e+00	2.089296e+00	2.161463e-02	1.082550e-05	1.082550e-05
2.089296e+00	2.570396e+00	1.763235e-02	8.821129e-06	8.821129e-06
2.570396e+00	3.162278e+00	1.426808e-02	7.157018e-06	7.157018e-06
3.162278e+00	3.890451e+00	1.155670e-02	5.802778e-06	5.802778e-06
3.890451e+00	4.786301e+00	9.355593e-03	4.707916e-06	4.707916e-06
4.786301e+00	5.888437e+00	7.633826e-03	3.835662e-06	3.835662e-06
5.888437e+00	7.244360e+00	6.183956e-03	3.111895e-06	3.111895e-06
7.244360e+00	8.912509e+00	5.024386e-03	2.529743e-06	2.529743e-06
8.912509e+00	1.096478e+01	4.087415e-03	2.057228e-06	2.057228e-06
1.096478e+01	1.348963e+01	3.310066e-03	1.669047e-06	1.669047e-06
1.348963e+01	1.659587e+01	2.680501e-03	1.355045e-06	1.355045e-06
1.659587e+01	2.041738e+01	2.181050e-03	1.102209e-06	1.102209e-06
2.041738e+01	2.511886e+01	1.773224e-03	8.966845e-07	8.966845e-07
2.511886e+01	3.090295e+01	1.441120e-03	7.288210e-07	7.288210e-07
3.090295e+01	3.801894e+01	1.159738e-03	5.895368e-07	5.895368e-07
3.801894e+01	4.677351e+01	9.464813e-04	4.802317e-07	4.802317e-07
4.677351e+01	5.754399e+01	7.616034e-04	3.881374e-07	3.881374e-07
5.754399e+01	7.079458e+01	6.167332e-04	3.150842e-07	3.150842e-07
7.079458e+01	8.709636e+01	4.996107e-04	2.555708e-07	2.555708e-07
8.709636e+01	1.071519e+02	4.044218e-04	2.073003e-07	2.073003e-07
1.071519e+02	1.318257e+02	3.274188e-04	1.682969e-07	1.682969e-07
1.318257e+02	1.621810e+02	2.647925e-04	1.365068e-07	1.365068e-07
1.621810e+02	1.995262e+02	2.140334e-04	1.106134e-07	1.106134e-07
1.995262e+02	2.454709e+02	1.740521e-04	8.996848e-08	8.996848e-08
2.454709e+02	3.019952e+02	1.407163e-04	7.291294e-08	7.291294e-08
3.019952e+02	3.715352e+02	1.134981e-04	5.904372e-08	5.904372e-08
3.715352e+02	4.570882e+02	9.205810e-05	4.798222e-08	4.798222e-08
4.570882e+02	5.623413e+02	7.440322e-05	3.890141e-08	3.890141e-08
5.623413e+02	6.918310e+02	6.039222e-05	3.161329e-08	3.161329e-08
6.918310e+02	8.511380e+02	4.876553e-05	2.558630e-08	2.558630e-08
8.511380e+02	1.047129e+03	3.945768e-05	2.075995e-08	2.075995e-08
1.047129e+03	1.288250e+03	3.198805e-05	1.683803e-08	1.683803e-08
1.288250e+03	1.584893e+03	2.588310e-05	1.365529e-08	1.365529e-08
1.584893e+03	1.949845e+03	2.095114e-05	1.108138e-08	1.108138e-08
1.949845e+03	2.398833e+03	1.681605e-05	8.946438e-09	8.946438e-09
2.398833e+03	2.951209e+03	1.358730e-05	7.252904e-09	7.252904e-09
2.951209e+03	3.630781e+03	1.094600e-05	5.876480e-09	5.876480e-09
3.630781e+03	4.466836e+03	8.732881e-06	4.733665e-09	4.733665e-09
4.466836e+03	5.495409e+03	7.019025e-06	3.832166e-09	3.832166e-09
5.495409e+03	6.760830e+03	5.515123e-06	3.068338e-09	3.068338e-09
6.760830e+03	8.317638e+03	3.456717e-06	2.186317e-09	2.186317e-09
8.317638e+03	1.023293e+04	5.276694e-07	7.092427e-10	7.092427e-10
1.023293e+04	1.258925e+04	2.352727e-07	4.005689e-10	4.005689e-10
1.258925e+04	1.548817e+04	1.431199e-07	2.754261e-10	2.754261e-10
1.548817e+04	1.905461e+04	9.438835e-08	2.005573e-10	2.005573e-10
1.905461e+04	2.344229e+04	6.242269e-08	1.470427e-10	1.470427e-10
2.344229e+04	2.884032e+04	3.873961e-08	1.045807e-10	1.045807e-10
2.884032e+04	3.548134e+04	1.614070e-08	6.091329e-11	6.091329e-11
3.548134e+04	4.365158e+04	2.285374e-11	2.003510e-12	2.003510e-12
4.365158e+04	5.370318e+04	2.581249e-13	1.807231e-13	1.807231e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999906439415844e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	6.684074e+02	3.557187e-01	3.557187e-01
1.230269e-04	1.513561e-04	5.575946e+02	2.930705e-01	2.930705e-01
1.513561e-04	1.862087e-04	4.607266e+02	2.400524e-01	2.400524e-01
1.862087e-04	2.290868e-04	3.776042e+02	1.959068e-01	1.959068e-01
2.290868e-04	2.818383e-04	3.088488e+02	1.597197e-01	1.597197e-01
2.818383e-04	3.467369e-04	2.534344e+02	1.304523e-01	1.304523e-01
3.467369e-04	4.265795e-04	2.073240e+02	1.063410e-01	1.063410e-01
4.265795e-04	5.248075e-04	1.701186e+02	8.684912e-02	8.684912e-02
5.248075e-04	6.456542e-04	1.392348e+02	7.084613e-02	7.084613e-02
6.456542e-04	7.943282e-04	1.139470e+02	5.776100e-02	5.776100e-02
7.943282e-04	9.772372e-04	9.298055e+01	4.703395e-02	4.703395e-02
9.772372e-04	1.202264e-03	7.594127e+01	3.830961e-02	3.830961e-02
1.202264e-03	1.479108e-03	6.224448e+01	3.125658e-02	3.125658e-02
1.479108e-03	1.819701e-03	5.105149e+01	2.551638e-02	2.551638e-02
1.819701e-03	2.238721e-03	4.154709e+01	2.076549e-02	2.076549e-02
2.238721e-03	2.754229e-03	3.378479e+01	1.687372e-02	1.687372e-02
2.754229e-03	3.388442e-03	2.754931e+01	1.373653e-02	1.373653e-02
3.388442e-03	4.168694e-03	2.245243e+01	1.117857e-02	1.117857e-02
4.168694e-03	5.128614e-03	1.836737e+01	9.117855e-03	9.117855e-03
5.128614e-03	6.309573e-03	1.491801e+01	7.408633e-03	7.408633e-03
6.309573e-03	7.762471e-03	1.215897e+01	6.027227e-03	6.027227e-03
7.762471e-03	9.549926e-03	9.955467e+00	4.920109e-03	4.920109e-03
9.549926e-03	1.174898e-02	8.125894e+00	4.010406e-03	4.010406e-03
1.174898e-02	1.445440e-02	6.585192e+00	3.252458e-03	3.252458e-03
1.445440e-02	1.778279e-02	5.342598e+00	2.639640e-03	2.639640e-03
1.778279e-02	2.187762e-02	4.362552e+00	2.149159e-03	2.149159e-03
2.187762e-02	2.691535e-02	3.544124e+00	1.745880e-03	1.745880e-03
2.691535e-02	3.311311e-02	2.888958e+00	1.421789e-03	1.421789e-03
3.311311e-02	4.073803e-02	2.360071e+00	1.158278e-03	1.158278e-03
4.073803e-02	5.011872e-02	1.930121e+00	9.449644e-04	9.449644e-04
5.011872e-02	6.165950e-02	1.564052e+00	7.671681e-04	7.671681e-04
6.165950e-02	7.585776e-02	1.270070e+00	6.231551e-04	6.231551e-04
7.585776e-02	9.332543e-02	1.040177e+00	5.083823e-04	5.083823e-04
9.332543e-02	1.148154e-01	8.481641e-01	4.141135e-04	4.141135e-04
1.148154e-01	1.412538e-01	6.858993e-01	3.353491e-04	3.353491e-04
1.412538e-01	1.737801e-01	5.567578e-01	2.723022e-04	2.723022e-04
1.737801e-01	2.137962e-01	4.538896e-01	2.216995e-04	2.216995e-04
2.137962e-01	2.630268e-01	3.687170e-01	1.801977e-04	1.801977e-04
2.630268e-01	3.235937e-01	2.993488e-01	1.463873e-04	1.463873e-04
3.235937e-01	3.981072e-01	2.431982e-01	1.188929e-04	1.188929e-04
3.981072e-01	4.897788e-01	1.984448e-01	9.682397e-05	9.682397e-05
4.897788e-01	6.025596e-01	1.617978e-01	7.875727e-05	7.875727e-05
6.025596e-01	7.413102e-01	1.311736e-01	6.402944e-05	6.402944e-05
7.413102e-01	9.120108e-01	1.066010e-01	5.203627e-05	5.203627e-05
9.120108e-01	1.122018e+00	8.663236e-02	4.231303e-05	4.231303e-05
1.122018e+00	1.380384e+00	7.026459e-02	3.433830e-05	3.433830e-05
1.380384e+00	1.698244e+00	5.719370e-02	2.792057e-05	2.792057e-05
1.698244e+00	2.089296e+00	4.646745e-02	2.271723e-05	2.271723e-05
2.089296e+00	2.570396e+00	3.774456e-02	1.845783e-05	1.845783e-05
2.570396e+00	3.162278e+00	3.066307e-02	1.500322e-05	1.500322e-05
3.162278e+00	3.890451e+00	2.482292e-02	1.216057e-05	1.216057e-05
3.890451e+00	4.786301e+00	2.021936e-02	9.902090e-06	9.902090e-06
4.786301e+00	5.888437e+00	1.638239e-02	8.037607e-06	8.037607e-06
5.888437e+00	7.244360e+00	1.323139e-02	6.511300e-06	6.511300e-06
7.244360e+00	8.912509e+00	1.073435e-02	5.280180e-06	5.280180e-06
8.912509e+00	1.096478e+01	8.699295e-03	4.286306e-06	4.286306e-06
1.096478e+01	1.348963e+01	7.072567e-03	3.486606e-06	3.486606e-06
1.348963e+01	1.659587e+01	5.735304e-03	2.831259e-06	2.831259e-06
1.659587e+01	2.041738e+01	4.615254e-03	2.289261e-06	2.289261e-06
2.041738e+01	2.511886e+01	3.747962e-03	1.858740e-06	1.858740e-06
2.511886e+01	3.090295e+01	3.028506e-03	1.506727e-06	1.506727e-06
3.090295e+01	3.801894e+01	2.467227e-03	1.228048e-06	1.228048e-06
3.801894e+01	4.677351e+01	1.998412e-03	9.959896e-07	9.959896e-07
4.677351e+01	5.754399e+01	1.612224e-03	8.064883e-07	8.064883e-07
5.754399e+01	7.079458e+01	1.303811e-03	6.533533e-07	6.533533e-07
7.079458e+01	8.709636e+01	1.052912e-03	5.293561e-07	5.293561e-07
8.709636e+01	1.071519e+02	8.559321e-04	4.308590e-07	4.308590e-07
1.071519e+02	1.318257e+02	6.874778e-04	3.478397e-07	3.478397e-07
1.318257e+02	1.621810e+02	5.580943e-04	2.824562e-07	2.824562e-07
1.621810e+02	1.995262e+02	4.529342e-04	2.293381e-07	2.293381e-07
1.995262e+02	2.454709e+02	3.673201e-04	1.862282e-07	1.862282e-07
2.454709e+02	3.019952e+02	2.947242e-04	1.504679e-07	1.504679e-07
3.019952e+02	3.715352e+02	2.385138e-04	1.221420e-07	1.221420e-07
3.715352e+02	4.570882e+02	1.932969e-04	9.913608e-08	9.913608e-08
4.570882e+02	5.623413e+02	1.561071e-04	8.019471e-08	8.019471e-08
5.623413e+02	6.918310e+02	1.264986e-04	6.512166e-08	6.512166e-08
6.918310e+02	8.511380e+02	1.020129e-04	5.277245e-08	5.277245e-08
8.511380e+02	1.047129e+03	8.240792e-05	4.275119e-08	4.275119e-08
1.047129e+03	1.288250e+03	6.679576e-05	3.468492e-08	3.468492e-08
1.288250e+03	1.584893e+03	5.354180e-05	2.800043e-08	2.800043e-08
1.584893e+03	1.949845e+03	4.326479e-05	2.267647e-08	2.267647e-08
1.949845e+03	2.398833e+03	3.500247e-05	1.839370e-08	1.839370e-08
2.398833e+03	2.951209e+03	2.810806e-05	1.487477e-08	1.487477e-08
2.951209e+03	3.630781e+03	2.255662e-05	1.200413e-08	1.200413e-08
3.630781e+03	4.466836e+03	1.809510e-05	9.700623e-09	9.700623e-09
4.466836e+03	5.495409e+03	1.429298e-05	7.763891e-09	7.763891e-09
5.495409e+03	6.760830e+03	1.113389e-05	6.179439e-09	6.179439e-09
6.760830e+03	8.317638e+03	7.061205e-06	4.434248e-09	4.434248e-09
8.317638e+03	1.023293e+04	1.440514e-06	1.795157e-09	1.795157e-09
1.023293e+04	1.258925e+04	7.629961e-07	1.174892e-09	1.174892e-09
1.258925e+04	1.548817e+04	4.932775e-07	8.504178e-10	8.504178e-10
1.548817e+04	1.905461e+04	3.285464e-07	6.243579e-10	6.243579e-10
1.905461e+04	2.344229e+04	2.178657e-07	4.579307e-10	4.579307e-10
2.344229e+04	2.884032e+04	1.349150e-07	3.242232e-10	3.242232e-10
2.884032e+04	3.548134e+04	5.543290e-08	1.870051e-10	1.870051e-10
3.548134e+04	4.365158e+04	9.985914e-11	7.251145e-12	7.251145e-12
4.365158e+04	5.370318e+04	6.846849e-13	5.069184e-13	5.069184e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999908000042327e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.588710e+02	1.765496e-01	1.765496e-01
1.230269e-04	1.513561e-04	2.990984e+02	1.453133e-01	1.453133e-01
1.513561e-04	1.862087e-04	2.472010e+02	1.191030e-01	1.191030e-01
1.862087e-04	2.290868e-04	2.026748e+02	9.722929e-02	9.722929e-02
2.290868e-04	2.818383e-04	1.658494e+02	7.929657e-02	7.929657e-02
2.818383e-04	3.467369e-04	1.360967e+02	6.476213e-02	6.476213e-02
3.467369e-04	4.265795e-04	1.114088e+02	5.282718e-02	5.282718e-02
4.265795e-04	5.248075e-04	9.137574e+01	4.313330e-02	4.313330e-02
5.248075e-04	6.456542e-04	7.479824e+01	3.518386e-02	3.518386e-02
6.456542e-04	7.943282e-04	6.124593e+01	2.870359e-02	2.870359e-02
7.943282e-04	9.772372e-04	4.999735e+01	2.338143e-02	2.338143e-02
9.772372e-04	1.202264e-03	4.085273e+01	1.905499e-02	1.905499e-02
1.202264e-03	1.479108e-03	3.350048e+01	1.555690e-02	1.555690e-02
1.479108e-03	1.819701e-03	2.747169e+01	1.270106e-02	1.270106e-02
1.819701e-03	2.238721e-03	2.234157e+01	1.032653e-02	1.032653e-02
2.238721e-03	2.754229e-03	1.818563e+01	8.399663e-03	8.399663e-03
2.754229e-03	3.388442e-03	1.482903e+01	6.838391e-03	6.838391e-03
3.388442e-03	4.168694e-03	1.208516e+01	5.565752e-03	5.565752e-03
4.168694e-03	5.128614e-03	9.880703e+00	4.537238e-03	4.537238e-03
5.128614e-03	6.309573e-03	8.018661e+00	3.685094e-03	3.685094e-03
6.309573e-03	7.762471e-03	6.544048e+00	3.001380e-03	3.001380e-03
7.762471e-03	9.549926e-03	5.350852e+00	2.446860e-03	2.446860e-03
9.549926e-03	1.174898e-02	4.361802e+00	1.991729e-03	1.991729e-03
1.174898e-02	1.445440e-02	3.539708e+00	1.617639e-03	1.617639e-03
1.445440e-02	1.778279e-02	2.875748e+00	1.314539e-03	1.314539e-03
1.778279e-02	2.187762e-02	2.351379e+00	1.071664e-03	1.071664e-03
2.187762e-02	2.691535e-02	1.910541e+00	8.709147e-04	8.709147e-04
2.691535e-02	3.311311e-02	1.555979e+00	7.085971e-04	7.085971e-04
3.311311e-02	4.073803e-02	1.271188e+00	5.774338e-04	5.774338e-04
4.073803e-02	5.011872e-02	1.037744e+00	4.703736e-04	4.703736e-04
5.011872e-02	6.165950e-02	8.410378e-01	3.817732e-04	3.817732e-04
6.165950e-02	7.585776e-02	6.832017e-01	3.102215e-04	3.102215e-04
7.585776e-02	9.332543e-02	5.597112e-01	2.531509e-04	2.531509e-04
9.332543e-02	1.148154e-01	4.558605e-01	2.059743e-04	2.059743e-04
1.148154e-01	1.412538e-01	3.692442e-01	1.671300e-04	1.671300e-04
1.412538e-01	1.737801e-01	2.999602e-01	1.358093e-04	1.358093e-04
1.737801e-01	2.137962e-01	2.443653e-01	1.105140e-04	1.105140e-04
2.137962e-01	2.630268e-01	1.984044e-01	8.977866e-05	8.977866e-05
2.630268e-01	3.235937e-01	1.610208e-01	7.291858e-05	7.291858e-05
3.235937e-01	3.981072e-01	1.309925e-01	5.929541e-05	5.929541e-05
3.981072e-01	4.897788e-01	1.067608e-01	4.826181e-05	4.826181e-05
4.897788e-01	6.025596e-01	8.720668e-02	3.932533e-05	3.932533e-05
6.025596e-01	7.413102e-01	7.056450e-02	3.189265e-05	3.189265e-05
7.413102e-01	9.120108e-01	5.731625e-02	2.591413e-05	2.591413e-05
9.120108e-01	1.122018e+00	4.654765e-02	2.105459e-05	2.105459e-05
1.122018e+00	1.380384e+00	3.777670e-02	1.710052e-05	1.710052e-05
1.380384e+00	1.698244e+00	3.075621e-02	1.391117e-05	1.391117e-05
1.698244e+00	2.089296e+00	2.494376e-02	1.129480e-05	1.129480e-05
2.089296e+00	2.570396e+00	2.027214e-02	9.180093e-06	9.180093e-06
2.570396e+00	3.162278e+00	1.644855e-02	7.455235e-06	7.455235e-06
3.162278e+00	3.890451e+00	1.332332e-02	6.049285e-06	6.049285e-06
3.890451e+00	4.786301e+00	1.084581e-02	4.920718e-06	4.920718e-06
4.786301e+00	5.888437e+00	8.782119e-03	3.992061e-06	3.992061e-06
5.888437e+00	7.244360e+00	7.099942e-03	3.236123e-06	3.236123e-06
7.244360e+00	8.912509e+00	5.773455e-03	2.630968e-06	2.630968e-06
8.912509e+00	1.096478e+01	4.675674e-03	2.134616e-06	2.134616e-06
1.096478e+01	1.348963e+01	3.794431e-03	1.733686e-06	1.733686e-06
1.348963e+01	1.659587e+01	3.076013e-03	1.407316e-06	1.407316e-06
1.659587e+01	2.041738e+01	2.476869e-03	1.138542e-06	1.138542e-06
2.041738e+01	2.511886e+01	2.014161e-03	9.256461e-07	9.256461e-07
2.511886e+01	3.090295e+01	1.626398e-03	7.499131e-07	7.499131e-07
3.090295e+01	3.801894e+01	1.320620e-03	6.092370e-07	6.092370e-07
3.801894e+01	4.677351e+01	1.071103e-03	4.946675e-07	4.946675e-07
4.677351e+01	5.754399e+01	8.640865e-04	4.005680e-07	4.005680e-07
5.754399e+01	7.079458e+01	6.999196e-04	3.250285e-07	3.250285e-07
7.079458e+01	8.709636e+01	5.646677e-04	2.632049e-07	2.632049e-07
8.709636e+01	1.071519e+02	4.579109e-04	2.136920e-07	2.136920e-07
1.071519e+02	1.318257e+02	3.684115e-04	1.728080e-07	1.728080e-07
1.318257e+02	1.621810e+02	2.990560e-04	1.403699e-07	1.403699e-07
1.621810e+02	1.995262e+02	2.427679e-04	1.140232e-07	1.140232e-07
1.995262e+02	2.454709e+02	1.968396e-04	9.256645e-08	9.256645e-08
2.454709e+02	3.019952e+02	1.578784e-04	7.474097e-08	7.474097e-08
3.019952e+02	3.715352e+02	1.276285e-04	6.058587e-08	6.058587e-08
3.715352e+02	4.570882e+02	1.034536e-04	4.917795e-08	4.917795e-08
4.570882e+02	5.623413e+02	8.381859e-05	3.990870e-08	3.990870e-08
5.623413e+02	6.918310e+02	6.778511e-05	3.235672e-08	3.235672e-08
6.918310e+02	8.511380e+02	5.455882e-05	2.617158e-08	2.617158e-08
8.511380e+02	1.047129e+03	4.409219e-05	2.121182e-08	2.121182e-08
1.047129e+03	1.288250e+03	3.577419e-05	1.722592e-08	1.722592e-08
1.288250e+03	1.584893e+03	2.866922e-05	1.390292e-08	1.390292e-08
1.584893e+03	1.949845e+03	2.319084e-05	1.127341e-08	1.127341e-08
1.949845e+03	2.398833e+03	1.874525e-05	9.137835e-09	9.137835e-09
2.398833e+03	2.951209e+03	1.502790e-05	7.376438e-09	7.376438e-09
2.951209e+03	3.630781e+03	1.208098e-05	5.962775e-09	5.962775e-09
3.630781e+03	4.466836e+03	9.676938e-06	4.811346e-09	4.811346e-09
4.466836e+03	5.495409e+03	7.661644e-06	3.859743e-09	3.859743e-09
5.495409e+03	6.760830e+03	5.967638e-06	3.071134e-09	3.071134e-09
6.760830e+03	8.317638e+03	3.795910e-06	2.208287e-09	2.208287e-09
8.317638e+03	1.023293e+04	7.916386e-07	9.092031e-10	9.092031e-10
1.023293e+04	1.258925e+04	4.242758e-07	6.000976e-10	6.000976e-10
1.258925e+04	1.548817e+04	2.760661e-07	4.364188e-10	4.364188e-10
1.548817e+04	1.905461e+04	1.848223e-07	3.219418e-10	3.219418e-10
1.905461e+04	2.344229e+04	1.229406e-07	2.367255e-10	2.367255e-10
2.344229e+04	2.884032e+04	7.647416e-08	1.683273e-10	1.683273e-10
2.884032e+04	3.548134e+04	3.161531e-08	9.757672e-11	9.757672e-11
3.548134e+04	4.365158e+04	5.581229e-11	3.696259e-12	3.696259e-12
4.365158e+04	5.370318e+04	3.979464e-13	2.813906e-13	2.813906e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999905236988096e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.867655e+02	3.914859e-01	3.914859e-01
1.230269e-04	1.513561e-04	4.128595e+02	3.250653e-01	3.250653e-01
1.513561e-04	1.862087e-04	3.450305e+02	2.678133e-01	2.678133e-01
1.862087e-04	2.290868e-04	2.849674e+02	2.195544e-01	2.195544e-01
2.290868e-04	2.818383e-04	2.339444e+02	1.793455e-01	1.793455e-01
2.818383e-04	3.467369e-04	1.933868e+02	1.469821e-01	1.469821e-01
3.467369e-04	4.265795e-04	1.594860e+02	1.203917e-01	1.203917e-01
4.265795e-04	5.248075e-04	1.314828e+02	9.851877e-02	9.851877e-02
5.248075e-04	6.456542e-04	1.082782e+02	8.060205e-02	8.060205e-02
6.456542e-04	7.943282e-04	8.961062e+01	6.612306e-02	6.612306e-02
7.943282e-04	9.772372e-04	7.347069e+01	5.396603e-02	5.396603e-02
9.772372e-04	1.202264e-03	6.049217e+01	4.416276e-02	4.416276e-02
1.202264e-03	1.479108e-03	5.004060e+01	3.621652e-02	3.621652e-02
1.479108e-03	1.819701e-03	4.144965e+01	2.971142e-02	2.971142e-02
1.819701e-03	2.238721e-03	3.386387e+01	2.420708e-02	2.420708e-02
2.238721e-03	2.754229e-03	2.770459e+01	1.974009e-02	1.974009e-02
2.754229e-03	3.388442e-03	2.273282e+01	1.612199e-02	1.612199e-02
3.388442e-03	4.168694e-03	1.866703e+01	1.317252e-02	1.317252e-02
4.168694e-03	5.128614e-03	1.541174e+01	1.079279e-02	1.079279e-02
5.128614e-03	6.309573e-03	1.253619e+01	8.773157e-03	8.773157e-03
6.309573e-03	7.762471e-03	1.029651e+01	7.168755e-03	7.168755e-03
7.762471e-03	9.549926e-03	8.509367e+00	5.876730e-03	5.876730e-03
9.549926e-03	1.174898e-02	6.973330e+00	4.794670e-03	4.794670e-03
1.174898e-02	1.445440e-02	5.680268e+00	3.901212e-03	3.901212e-03
1.445440e-02	1.778279e-02	4.640063e+00	3.178943e-03	3.178943e-03
1.778279e-02	2.187762e-02	3.831136e+00	2.603910e-03	2.603910e-03
2.187762e-02	2.691535e-02	3.129269e+00	2.122719e-03	2.122719e-03
2.691535e-02	3.311311e-02	2.560895e+00	1.731119e-03	1.731119e-03
3.311311e-02	4.073803e-02	2.103044e+00	1.414334e-03	1.414334e-03
4.073803e-02	5.011872e-02	1.726540e+00	1.155271e-03	1.155271e-03
5.011872e-02	6.165950e-02	1.401525e+00	9.382766e-04	9.382766e-04
6.165950e-02	7.585776e-02	1.141702e+00	7.634293e-04	7.634293e-04
7.585776e-02	9.332543e-02	9.448312e-01	6.262889e-04	6.262889e-04
9.332543e-02	1.148154e-01	7.730834e-01	5.110206e-04	5.110206e-04
1.148154e-01	1.412538e-01	6.266605e-01	4.146833e-04	4.146833e-04
1.412538e-01	1.737801e-01	5.114907e-01	3.378042e-04	3.378042e-04
1.737801e-01	2.137962e-01	4.183666e-01	2.754409e-04	2.754409e-04
2.137962e-01	2.630268e-01	3.407490e-01	2.240496e-04	2.240496e-04
2.630268e-01	3.235937e-01	2.767155e-01	1.819909e-04	1.819909e-04
3.235937e-01	3.981072e-01	2.259385e-01	1.482997e-04	1.482997e-04
3.981072e-01	4.897788e-01	1.848129e-01	1.208950e-04	1.208950e-04
4.897788e-01	6.025596e-01	1.522451e-01	9.900361e-05	9.900361e-05
6.025596e-01	7.413102e-01	1.230837e-01	8.022623e-05	8.022623e-05
7.413102e-01	9.120108e-01	1.001250e-01	6.522201e-05	6.522201e-05
9.120108e-01	1.122018e+00	8.156620e-02	5.306328e-05	5.306328e-05
1.122018e+00	1.380384e+00	6.635587e-02	4.316592e-05	4.316592e-05
1.380384e+00	1.698244e+00	5.425801e-02	3.518480e-05	3.518480e-05
1.698244e+00	2.089296e+00	4.408278e-02	2.859073e-05	2.859073e-05
2.089296e+00	2.570396e+00	3.594180e-02	2.327073e-05	2.327073e-05
2.570396e+00	3.162278e+00	2.926264e-02	1.893788e-05	1.893788e-05
3.162278e+00	3.890451e+00	2.373087e-02	1.537563e-05	1.537563e-05
3.890451e+00	4.786301e+00	1.941409e-02	1.253766e-05	1.253766e-05
4.786301e+00	5.888437e+00	1.572228e-02	1.017259e-05	1.017259e-05
5.888437e+00	7.244360e+00	1.272917e-02	8.251244e-06	8.251244e-06
7.244360e+00	8.912509e+00	1.039073e-02	6.722937e-06	6.722937e-06
8.912509e+00	1.096478e+01	8.427001e-03	5.458393e-06	5.458393e-06
1.096478e+01	1.348963e+01	6.870709e-03	4.442948e-06	4.442948e-06
1.348963e+01	1.659587e+01	5.577032e-03	3.608364e-06	3.608364e-06
1.659587e+01	2.041738e+01	4.489173e-03	2.918285e-06	2.918285e-06
2.041738e+01	2.511886e+01	3.671372e-03	2.380530e-06	2.380530e-06
2.511886e+01	3.090295e+01	2.966565e-03	1.928408e-06	1.928408e-06
3.090295e+01	3.801894e+01	2.417096e-03	1.569165e-06	1.569165e-06
3.801894e+01	4.677351e+01	1.970501e-03	1.277986e-06	1.277986e-06
4.677351e+01	5.754399e+01	1.588684e-03	1.033910e-06	1.033910e-06
5.754399e+01	7.079458e+01	1.290910e-03	8.405774e-07	8.405774e-07
7.079458e+01	8.709636e+01	1.042256e-03	6.807511e-07	6.807511e-07
8.709636e+01	1.071519e+02	8.503227e-04	5.545165e-07	5.545165e-07
1.071519e+02	1.318257e+02	6.832227e-04	4.481538e-07	4.481538e-07
1.318257e+02	1.621810e+02	5.570055e-04	3.648883e-07	3.648883e-07
1.621810e+02	1.995262e+02	4.533613e-04	2.966880e-07	2.966880e-07
1.995262e+02	2.454709e+02	3.696581e-04	2.415667e-07	2.415667e-07
2.454709e+02	3.019952e+02	2.959778e-04	1.949234e-07	1.949234e-07
3.019952e+02	3.715352e+02	2.400571e-04	1.582134e-07	1.582134e-07
3.715352e+02	4.570882e+02	1.952295e-04	1.286484e-07	1.286484e-07
4.570882e+02	5.623413e+02	1.588282e-04	1.046285e-07	1.046285e-07
5.623413e+02	6.918310e+02	1.289569e-04	8.500039e-08	8.500039e-08
6.918310e+02	8.511380e+02	1.036895e-04	6.869349e-08	6.869349e-08
8.511380e+02	1.047129e+03	8.409381e-05	5.578385e-08	5.578385e-08
1.047129e+03	1.288250e+03	6.872740e-05	4.548197e-08	4.548197e-08
1.288250e+03	1.584893e+03	5.494834e-05	3.666323e-08	3.666323e-08
1.584893e+03	1.949845e+03	4.467377e-05	2.979264e-08	2.979264e-08
1.949845e+03	2.398833e+03	3.628761e-05	2.421280e-08	2.421280e-08
2.398833e+03	2.951209e+03	2.914021e-05	1.956448e-08	1.956448e-08
2.951209e+03	3.630781e+03	2.352573e-05	1.584660e-08	1.584660e-08
3.630781e+03	4.466836e+03	1.898007e-05	1.283458e-08	1.283458e-08
4.466836e+03	5.495409e+03	1.510417e-05	1.032012e-08	1.032012e-08
5.495409e+03	6.760830e+03	1.191727e-05	8.265325e-09	8.265325e-09
6.760830e+03	8.317638e+03	7.448973e-06	5.896858e-09	5.896858e-09
8.317638e+03	1.023293e+04	2.006102e-07	7.716975e-10	7.716975e-10
1.023293e+04	1.258925e+04	3.934278e-08	3.295877e-10	3.295877e-10
1.258925e+04	1.548817e+04	8.443972e-09	1.298767e-10	1.298767e-10
1.548817e+04	1.905461e+04	1.415010e-09	2.939683e-11	2.939683e-11
1.905461e+04	2.344229e+04	5.975249e-10	1.654518e-12	1.654518e-12
2.344229e+04	2.884032e+04	3.533993e-10	8.186645e-13	8.186645e-13
2.884032e+04	3.548134e+04	1.439627e-10	4.643215e-13	4.643215e-13
3.548134e+04	4.365158e+04	2.916676e-13	2.026787e-14	2.026787e-14
4.365158e+04	5.370318e+04	2.791403e-15	2.167051e-15	2.167051e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999912827514786e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.656552e+02	1.504714e-01	1.504714e-01
1.230269e-04	1.513561e-04	2.231199e+02	1.243613e-01	1.243613e-01
1.513561e-04	1.862087e-04	1.854243e+02	1.022250e-01	1.022250e-01
1.862087e-04	2.290868e-04	1.525125e+02	8.360552e-02	8.360552e-02
2.290868e-04	2.818383e-04	1.250342e+02	6.822267e-02	6.822267e-02
2.818383e-04	3.467369e-04	1.029455e+02	5.581938e-02	5.581938e-02
3.467369e-04	4.265795e-04	8.455062e+01	4.561041e-02	4.561041e-02
4.265795e-04	5.248075e-04	6.957938e+01	3.731199e-02	3.731199e-02
5.248075e-04	6.456542e-04	5.722426e+01	3.052827e-02	3.052827e-02
6.456542e-04	7.943282e-04	4.705611e+01	2.495741e-02	2.495741e-02
7.943282e-04	9.772372e-04	3.857207e+01	2.038223e-02	2.038223e-02
9.772372e-04	1.202264e-03	3.164372e+01	1.664983e-02	1.664983e-02
1.202264e-03	1.479108e-03	2.606078e+01	1.362555e-02	1.362555e-02
1.479108e-03	1.819701e-03	2.150264e+01	1.116885e-02	1.116885e-02
1.819701e-03	2.238721e-03	1.756238e+01	9.104545e-03	9.104545e-03
2.238721e-03	2.754229e-03	1.435571e+01	7.425945e-03	7.425945e-03
2.754229e-03	3.388442e-03	1.175500e+01	6.059688e-03	6.059688e-03
3.388442e-03	4.168694e-03	9.632189e+00	4.950789e-03	4.950789e-03
4.168694e-03	5.128614e-03	7.915732e+00	4.048653e-03	4.048653e-03
5.128614e-03	6.309573e-03	6.443689e+00	3.293355e-03	3.293355e-03
6.309573e-03	7.762471e-03	5.282327e+00	2.690010e-03	2.690010e-03
7.762471e-03	9.549926e-03	4.341375e+00	2.199783e-03	2.199783e-03
9.549926e-03	1.174898e-02	3.555508e+00	1.795796e-03	1.795796e-03
1.174898e-02	1.445440e-02	2.896358e+00	1.462049e-03	1.462049e-03
1.445440e-02	1.778279e-02	2.363122e+00	1.191225e-03	1.191225e-03
1.778279e-02	2.187762e-02	1.943599e+00	9.751073e-04	9.751073e-04
2.187762e-02	2.691535e-02	1.586420e+00	7.949703e-04	7.949703e-04
2.691535e-02	3.311311e-02	1.294033e+00	6.469729e-04	6.469729e-04
3.311311e-02	4.073803e-02	1.059940e+00	5.280232e-04	5.280232e-04
4.073803e-02	5.011872e-02	8.680609e-01	4.310469e-04	4.310469e-04
5.011872e-02	6.165950e-02	7.059278e-01	3.508290e-04	3.508290e-04
6.165950e-02	7.585776e-02	5.749586e-01	2.856067e-04	2.856067e-04
7.585776e-02	9.332543e-02	4.724920e-01	2.334525e-04	2.334525e-04
9.332543e-02	1.148154e-01	3.857258e-01	1.901847e-04	1.901847e-04
1.148154e-01	1.412538e-01	3.130814e-01	1.545303e-04	1.545303e-04
1.412538e-01	1.737801e-01	2.550174e-01	1.258233e-04	1.258233e-04
1.737801e-01	2.137962e-01	2.082324e-01	1.025579e-04	1.025579e-04
2.137962e-01	2.630268e-01	1.693943e-01	8.342378e-05	8.342378e-05
2.630268e-01	3.235937e-01	1.376474e-01	6.781818e-05	6.781818e-05
3.235937e-01	3.981072e-01	1.121104e-01	5.517318e-05	5.517318e-05
3.981072e-01	4.897788e-01	9.154959e-02	4.496542e-05	4.496542e-05
4.897788e-01	6.025596e-01	7.496565e-02	3.670239e-05	3.670239e-05
6.025596e-01	7.413102e-01	6.072403e-02	2.979034e-05	2.979034e-05
7.413102e-01	9.120108e-01	4.933136e-02	2.419743e-05	2.419743e-05
9.120108e-01	1.122018e+00	4.012349e-02	1.968490e-05	1.968490e-05
1.122018e+00	1.380384e+00	3.260758e-02	1.600183e-05	1.600183e-05
1.380384e+00	1.698244e+00	2.662230e-02	1.304751e-05	1.304751e-05
1.698244e+00	2.089296e+00	2.160025e-02	1.059270e-05	1.059270e-05
2.089296e+00	2.570396e+00	1.759136e-02	8.624137e-06	8.624137e-06
2.570396e+00	3.162278e+00	1.428741e-02	7.007729e-06	7.007729e-06
3.162278e+00	3.890451e+00	1.158031e-02	5.689851e-06	5.689851e-06
3.890451e+00	4.786301e+00	9.446003e-03	4.634775e-06	4.634775e-06
4.786301e+00	5.888437e+00	7.650146e-03	3.759564e-06	3.759564e-06
5.888437e+00	7.244360e+00	6.187733e-03	3.048456e-06	3.048456e-06
7.244360e+00	8.912509e+00	5.043913e-03	2.483722e-06	2.483722e-06
8.912509e+00	1.096478e+01	4.086614e-03	2.014849e-06	2.014849e-06
1.096478e+01	1.348963e+01	3.317560e-03	1.636557e-06	1.636557e-06
1.348963e+01	1.659587e+01	2.691295e-03	1.329088e-06	1.329088e-06
1.659587e+01	2.041738e+01	2.171105e-03	1.077235e-06	1.077235e-06
2.041738e+01	2.511886e+01	1.769017e-03	8.769551e-07	8.769551e-07
2.511886e+01	3.090295e+01	1.429866e-03	7.109797e-07	7.109797e-07
3.090295e+01	3.801894e+01	1.162495e-03	5.780218e-07	5.780218e-07
3.801894e+01	4.677351e+01	9.446270e-04	4.699056e-07	4.699056e-07
4.677351e+01	5.754399e+01	7.622148e-04	3.805340e-07	3.805340e-07
5.754399e+01	7.079458e+01	6.180560e-04	3.089508e-07	3.089508e-07
7.079458e+01	8.709636e+01	4.986726e-04	2.501230e-07	2.501230e-07
8.709636e+01	1.071519e+02	4.048959e-04	2.032586e-07	2.032586e-07
1.071519e+02	1.318257e+02	3.257421e-04	1.643410e-07	1.643410e-07
1.318257e+02	1.621810e+02	2.644974e-04	1.334850e-07	1.334850e-07
1.621810e+02	1.995262e+02	2.152797e-04	1.086366e-07	1.086366e-07
1.995262e+02	2.454709e+02	1.746356e-04	8.818467e-08	8.818467e-08
2.454709e+02	3.019952e+02	1.402507e-04	7.129299e-08	7.129299e-08
3.019952e+02	3.715352e+02	1.136403e-04	5.789787e-08	5.789787e-08
3.715352e+02	4.570882e+02	9.220987e-05	4.702499e-08	4.702499e-08
4.570882e+02	5.623413e+02	7.481815e-05	3.818875e-08	3.818875e-08
5.623413e+02	6.918310e+02	6.055101e-05	3.096575e-08	3.096575e-08
6.918310e+02	8.511380e+02	4.870370e-05	2.502282e-08	2.502282e-08
8.511380e+02	1.047129e+03	3.940722e-05	2.029510e-08	2.029510e-08
1.047129e+03	1.288250e+03	3.202301e-05	1.649093e-08	1.649093e-08
1.288250e+03	1.584893e+03	2.567648e-05	1.331374e-08	1.331374e-08
1.584893e+03	1.949845e+03	2.082138e-05	1.081238e-08	1.081238e-08
1.949845e+03	2.398833e+03	1.685289e-05	8.770495e-09	8.770495e-09
2.398833e+03	2.951209e+03	1.353333e-05	7.085127e-09	7.085127e-09
2.951209e+03	3.630781e+03	1.091756e-05	5.742146e-09	5.742146e-09
3.630781e+03	4.466836e+03	8.779926e-06	4.646309e-09	4.646309e-09
4.466836e+03	5.495409e+03	6.993106e-06	3.745429e-09	3.745429e-09
5.495409e+03	6.760830e+03	5.476657e-06	2.993651e-09	2.993651e-09
6.760830e+03	8.317638e+03	3.432843e-06	2.131166e-09	2.131166e-09
8.317638e+03	1.023293e+04	5.256039e-07	6.894199e-10	6.894199e-10
1.023293e+04	1.258925e+04	2.342859e-07	3.883340e-10	3.883340e-10
1.258925e+04	1.548817e+04	1.426904e-07	2.670486e-10	2.670486e-10
1.548817e+04	1.905461e+04	9.351544e-08	1.941374e-10	1.941374e-10
1.905461e+04	2.344229e+04	6.208370e-08	1.429648e-10	1.429648e-10
2.344229e+04	2.884032e+04	3.859929e-08	1.018356e-10	1.018356e-10
2.884032e+04	3.548134e+04	1.603178e-08	5.949317e-11	5.949317e-11
3.548134e+04	4.365158e+04	2.663683e-11	2.052878e-12	2.052878e-12
4.365158e+04	5.370318e+04	2.343650e-13	1.716389e-13	1.716389e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999928801898232e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.997373e+02	3.542328e-01	3.542328e-01
1.230269e-04	1.513561e-04	4.954503e+02	2.902721e-01	2.902721e-01
1.513561e-04	1.862087e-04	4.094750e+02	2.380460e-01	2.380460e-01
1.862087e-04	2.290868e-04	3.378468e+02	1.947359e-01	1.947359e-01
2.290868e-04	2.818383e-04	2.794040e+02	1.597998e-01	1.597998e-01
2.818383e-04	3.467369e-04	2.309842e+02	1.309517e-01	1.309517e-01
3.467369e-04	4.265795e-04	1.907499e+02	1.072045e-01	1.072045e-01
4.265795e-04	5.248075e-04	1.580235e+02	8.803455e-02	8.803455e-02
5.248075e-04	6.456542e-04	1.315885e+02	7.239690e-02	7.239690e-02
6.456542e-04	7.943282e-04	1.084430e+02	5.926539e-02	5.926539e-02
7.943282e-04	9.772372e-04	8.868902e+01	4.831934e-02	4.831934e-02
9.772372e-04	1.202264e-03	7.249034e+01	3.940200e-02	3.940200e-02
1.202264e-03	1.479108e-03	5.922064e+01	3.209413e-02	3.209413e-02
1.479108e-03	1.819701e-03	4.848121e+01	2.620940e-02	2.620940e-02
1.819701e-03	2.238721e-03	3.959472e+01	2.135161e-02	2.135161e-02
2.238721e-03	2.754229e-03	3.222738e+01	1.735412e-02	1.735412e-02
2.754229e-03	3.388442e-03	2.629654e+01	1.414097e-02	1.414097e-02
3.388442e-03	4.168694e-03	2.153817e+01	1.154600e-02	1.154600e-02
4.168694e-03	5.128614e-03	1.759647e+01	9.406083e-03	9.406083e-03
5.128614e-03	6.309573e-03	1.432407e+01	7.651646e-03	7.651646e-03
6.309573e-03	7.762471e-03	1.169876e+01	6.238266e-03	6.238266e-03
7.762471e-03	9.549926e-03	9.520900e+00	5.074612e-03	5.074612e-03
9.549926e-03	1.174898e-02	7.777531e+00	4.136761e-03	4.136761e-03
1.174898e-02	1.445440e-02	6.332821e+00	3.365895e-03	3.365895e-03
1.445440e-02	1.778279e-02	5.182524e+00	2.746922e-03	2.746922e-03
1.778279e-02	2.187762e-02	4.220930e+00	2.234803e-03	2.234803e-03
2.187762e-02	2.691535e-02	3.445212e+00	1.821151e-03	1.821151e-03
2.691535e-02	3.311311e-02	2.807677e+00	1.481385e-03	1.481385e-03
3.311311e-02	4.073803e-02	2.290271e+00	1.206669e-03	1.206669e-03
4.073803e-02	5.011872e-02	1.866140e+00	9.822659e-04	9.822659e-04
5.011872e-02	6.165950e-02	1.520745e+00	8.009955e-04	8.009955e-04
6.165950e-02	7.585776e-02	1.235889e+00	6.499404e-04	6.499404e-04
7.585776e-02	9.332543e-02	1.006580e+00	5.289187e-04	5.289187e-04
9.332543e-02	1.148154e-01	8.222133e-01	4.310144e-04	4.310144e-04
1.148154e-01	1.412538e-01	6.685658e-01	3.506351e-04	3.506351e-04
1.412538e-01	1.737801e-01	5.432721e-01	2.849515e-04	2.849515e-04
1.737801e-01	2.137962e-01	4.434153e-01	2.321620e-04	2.321620e-04
2.137962e-01	2.630268e-01	3.613925e-01	1.890910e-04	1.890910e-04
2.630268e-01	3.235937e-01	2.926698e-01	1.531633e-04	1.531633e-04
3.235937e-01	3.981072e-01	2.378955e-01	1.245576e-04	1.245576e-04
3.981072e-01	4.897788e-01	1.936323e-01	1.013295e-04	1.013295e-04
4.897788e-01	6.025596e-01	1.574425e-01	8.238498e-05	8.238498e-05
6.025596e-01	7.413102e-01	1.280079e-01	6.706284e-05	6.706284e-05
7.413102e-01	9.120108e-01	1.036686e-01	5.438840e-05	5.438840e-05
9.120108e-01	1.122018e+00	8.456462e-02	4.425252e-05	4.425252e-05
1.122018e+00	1.380384e+00	6.866736e-02	3.596571e-05	3.596571e-05
1.380384e+00	1.698244e+00	5.572488e-02	2.920805e-05	2.920805e-05
1.698244e+00	2.089296e+00	4.535627e-02	2.375286e-05	2.375286e-05
2.089296e+00	2.570396e+00	3.688458e-02	1.932070e-05	1.932070e-05
2.570396e+00	3.162278e+00	2.983101e-02	1.564653e-05	1.564653e-05
3.162278e+00	3.890451e+00	2.426936e-02	1.273553e-05	1.273553e-05
3.890451e+00	4.786301e+00	1.983041e-02	1.039326e-05	1.039326e-05
4.786301e+00	5.888437e+00	1.598087e-02	8.402924e-06	8.402924e-06
5.888437e+00	7.244360e+00	1.297419e-02	6.822463e-06	6.822463e-06
7.244360e+00	8.912509e+00	1.057714e-02	5.559443e-06	5.559443e-06
8.912509e+00	1.096478e+01	8.563353e-03	4.508260e-06	4.508260e-06
1.096478e+01	1.348963e+01	6.909056e-03	3.649053e-06	3.649053e-06
1.348963e+01	1.659587e+01	5.616823e-03	2.968615e-06	2.968615e-06
1.659587e+01	2.041738e+01	4.523280e-03	2.400595e-06	2.400595e-06
2.041738e+01	2.511886e+01	3.671995e-03	1.950572e-06	1.950572e-06
2.511886e+01	3.090295e+01	2.973723e-03	1.584560e-06	1.584560e-06
3.090295e+01	3.801894e+01	2.422235e-03	1.288655e-06	1.288655e-06
3.801894e+01	4.677351e+01	1.956577e-03	1.043486e-06	1.043486e-06
4.677351e+01	5.754399e+01	1.586220e-03	8.479962e-07	8.479962e-07
5.754399e+01	7.079458e+01	1.284301e-03	6.870871e-07	6.870871e-07
7.079458e+01	8.709636e+01	1.033100e-03	5.554795e-07	5.554795e-07
8.709636e+01	1.071519e+02	8.388839e-04	4.506731e-07	4.506731e-07
1.071519e+02	1.318257e+02	6.782372e-04	3.659074e-07	3.659074e-07
1.318257e+02	1.621810e+02	5.472764e-04	2.962803e-07	2.962803e-07
1.621810e+02	1.995262e+02	4.434393e-04	2.406647e-07	2.406647e-07
1.995262e+02	2.454709e+02	3.582309e-04	1.949859e-07	1.949859e-07
2.454709e+02	3.019952e+02	2.900565e-04	1.582572e-07	1.582572e-07
3.019952e+02	3.715352e+02	2.356720e-04	1.285911e-07	1.285911e-07
3.715352e+02	4.570882e+02	1.906502e-04	1.042560e-07	1.042560e-07
4.570882e+02	5.623413e+02	1.537015e-04	8.447847e-08	8.447847e-08
5.623413e+02	6.918310e+02	1.240640e-04	6.826127e-08	6.826127e-08
6.918310e+02	8.511380e+02	1.001459e-04	5.530353e-08	5.530353e-08
8.511380e+02	1.047129e+03	8.114582e-05	4.491184e-08	4.491184e-08
1.047129e+03	1.288250e+03	6.562050e-05	3.645314e-08	3.645314e-08
1.288250e+03	1.584893e+03	5.303665e-05	2.953840e-08	2.953840e-08
1.584893e+03	1.949845e+03	4.284174e-05	2.393831e-08	2.393831e-08
1.949845e+03	2.398833e+03	3.444039e-05	1.936586e-08	1.936586e-08
2.398833e+03	2.951209e+03	2.783857e-05	1.569716e-08	1.569716e-08
2.951209e+03	3.630781e+03	2.232081e-05	1.265976e-08	1.265976e-08
3.630781e+03	4.466836e+03	1.789019e-05	1.023271e-08	1.023271e-08
4.466836e+03	5.495409e+03	1.421543e-05	8.223882e-09	8.223882e-09
5.495409e+03	6.760830e+03	1.110098e-05	6.552812e-09	6.552812e-09
6.760830e+03	8.317638e+03	6.975009e-06	4.674900e-09	4.674900e-09
8.317638e+03	1.023293e+04	1.334631e-06	1.822063e-09	1.822063e-09
1.023293e+04	1.258925e+04	6.837276e-07	1.168510e-09	1.168510e-09
1.258925e+04	1.548817e+04	4.321706e-07	8.354668e-10	8.354668e-10
1.548817e+04	1.905461e+04	2.855279e-07	6.111546e-10	6.111546e-10
1.905461e+04	2.344229e+04	1.886440e-07	4.468873e-10	4.468873e-10
2.344229e+04	2.884032e+04	1.169672e-07	3.174825e-10	3.174825e-10
2.884032e+04	3.548134e+04	4.805950e-08	1.833648e-10	1.833648e-10
3.548134e+04	4.365158e+04	8.503844e-11	7.121330e-12	7.121330e-12
4.365158e+04	5.370318e+04	3.807952e-12	1.450865e-12	1.450865e-12
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.357776e+02	1.707746e-01	1.707746e-01
1.230269e-04	1.513561e-04	2.774113e+02	1.399459e-01	1.399459e-01
1.513561e-04	1.862087e-04	2.290619e+02	1.146499e-01	1.146499e-01
1.862087e-04	2.290868e-04	1.893047e+02	9.396761e-02	9.396761e-02
2.290868e-04	2.818383e-04	1.563649e+02	7.699584e-02	7.699584e-02
2.818383e-04	3.467369e-04	1.293148e+02	6.312792e-02	6.312792e-02
3.467369e-04	4.265795e-04	1.068850e+02	5.174352e-02	5.174352e-02
4.265795e-04	5.248075e-04	8.844797e+01	4.243666e-02	4.243666e-02
5.248075e-04	6.456542e-04	7.370086e+01	3.492482e-02	3.492482e-02
6.456542e-04	7.943282e-04	6.071387e+01	2.857863e-02	2.857863e-02
7.943282e-04	9.772372e-04	4.965102e+01	2.330030e-02	2.330030e-02
9.772372e-04	1.202264e-03	4.056078e+01	1.898677e-02	1.898677e-02
1.202264e-03	1.479108e-03	3.315402e+01	1.547625e-02	1.547625e-02
1.479108e-03	1.819701e-03	2.709464e+01	1.261359e-02	1.261359e-02
1.819701e-03	2.238721e-03	2.213552e+01	1.027881e-02	1.027881e-02
2.238721e-03	2.754229e-03	1.803637e+01	8.365119e-03	8.365119e-03
2.754229e-03	3.388442e-03	1.471096e+01	6.811114e-03	6.811114e-03
3.388442e-03	4.168694e-03	1.203291e+01	5.553707e-03	5.553707e-03
4.168694e-03	5.128614e-03	9.834738e+00	4.526670e-03	4.526670e-03
5.128614e-03	6.309573e-03	8.006610e+00	3.682324e-03	3.682324e-03
6.309573e-03	7.762471e-03	6.533246e+00	2.998901e-03	2.998901e-03
7.762471e-03	9.549926e-03	5.313395e+00	2.438280e-03	2.438280e-03
9.549926e-03	1.174898e-02	4.337645e+00	1.986206e-03	1.986206e-03
1.174898e-02	1.445440e-02	3.531393e+00	1.615737e-03	1.615737e-03
1.445440e-02	1.778279e-02	2.887309e+00	1.317178e-03	1.317178e-03
1.778279e-02	2.187762e-02	2.353350e+00	1.072113e-03	1.072113e-03
2.187762e-02	2.691535e-02	1.920285e+00	8.731327e-04	8.731327e-04
2.691535e-02	3.311311e-02	1.565431e+00	7.107462e-04	7.107462e-04
3.311311e-02	4.073803e-02	1.276342e+00	5.786031e-04	5.786031e-04
4.073803e-02	5.011872e-02	1.039513e+00	4.707744e-04	4.707744e-04
5.011872e-02	6.165950e-02	8.442324e-01	3.824974e-04	3.824974e-04
6.165950e-02	7.585776e-02	6.880336e-01	3.113167e-04	3.113167e-04
7.585776e-02	9.332543e-02	5.601711e-01	2.532549e-04	2.532549e-04
9.332543e-02	1.148154e-01	4.574169e-01	2.063257e-04	2.063257e-04
1.148154e-01	1.412538e-01	3.717640e-01	1.676993e-04	1.676993e-04
1.412538e-01	1.737801e-01	3.020308e-01	1.362773e-04	1.362773e-04
1.737801e-01	2.137962e-01	2.463928e-01	1.109716e-04	1.109716e-04
2.137962e-01	2.630268e-01	2.005693e-01	9.026713e-05	9.026713e-05
2.630268e-01	3.235937e-01	1.629502e-01	7.335415e-05	7.335415e-05
3.235937e-01	3.981072e-01	1.323537e-01	5.960267e-05	5.960267e-05
3.981072e-01	4.897788e-01	1.076473e-01	4.846176e-05	4.846176e-05
4.897788e-01	6.025596e-01	8.752758e-02	3.939762e-05	3.939762e-05
6.025596e-01	7.413102e-01	7.102982e-02	3.199764e-05	3.199764e-05
7.413102e-01	9.120108e-01	5.755647e-02	2.596836e-05	2.596836e-05
9.120108e-01	1.122018e+00	4.700286e-02	2.115729e-05	2.115729e-05
1.122018e+00	1.380384e+00	3.813859e-02	1.718224e-05	1.718224e-05
1.380384e+00	1.698244e+00	3.096361e-02	1.395799e-05	1.395799e-05
1.698244e+00	2.089296e+00	2.519515e-02	1.135158e-05	1.135158e-05
2.089296e+00	2.570396e+00	2.048159e-02	9.227397e-06	9.227397e-06
2.570396e+00	3.162278e+00	1.659270e-02	7.487833e-06	7.487833e-06
3.162278e+00	3.890451e+00	1.348581e-02	6.086062e-06	6.086062e-06
3.890451e+00	4.786301e+00	1.099301e-02	4.953997e-06	4.953997e-06
4.786301e+00	5.888437e+00	8.872665e-03	4.012586e-06	4.012586e-06
5.888437e+00	7.244360e+00	7.207738e-03	3.260597e-06	3.260597e-06
7.244360e+00	8.912509e+00	5.867001e-03	2.652196e-06	2.652196e-06
8.912509e+00	1.096478e+01	4.753195e-03	2.152239e-06	2.152239e-06
1.096478e+01	1.348963e+01	3.838770e-03	1.743786e-06	1.743786e-06
1.348963e+01	1.659587e+01	3.117615e-03	1.416801e-06	1.416801e-06
1.659587e+01	2.041738e+01	2.511855e-03	1.146555e-06	1.146555e-06
2.041738e+01	2.511886e+01	2.038567e-03	9.312371e-07	9.312371e-07
2.511886e+01	3.090295e+01	1.648428e-03	7.549750e-07	7.549750e-07
3.090295e+01	3.801894e+01	1.342234e-03	6.142024e-07	6.142024e-07
3.801894e+01	4.677351e+01	1.085870e-03	4.980657e-07	4.980657e-07
4.677351e+01	5.754399e+01	8.793838e-04	4.040981e-07	4.040981e-07
5.754399e+01	7.079458e+01	7.131844e-04	3.280940e-07	3.280940e-07
7.079458e+01	8.709636e+01	5.737932e-04	2.653232e-07	2.653232e-07
8.709636e+01	1.071519e+02	4.667642e-04	2.157480e-07	2.157480e-07
1.071519e+02	1.318257e+02	3.763937e-04	1.746700e-07	1.746700e-07
1.318257e+02	1.621810e+02	3.039770e-04	1.415201e-07	1.415201e-07
1.621810e+02	1.995262e+02	2.459013e-04	1.147567e-07	1.147567e-07
1.995262e+02	2.454709e+02	1.986097e-04	9.298172e-08	9.298172e-08
2.454709e+02	3.019952e+02	1.607448e-04	7.541642e-08	7.541642e-08
3.019952e+02	3.715352e+02	1.306024e-04	6.128770e-08	6.128770e-08
3.715352e+02	4.570882e+02	1.057142e-04	4.971232e-08	4.971232e-08
4.570882e+02	5.623413e+02	8.511191e-05	4.021544e-08	4.021544e-08
5.623413e+02	6.918310e+02	6.895739e-05	3.263532e-08	3.263532e-08
6.918310e+02	8.511380e+02	5.563354e-05	2.642809e-08	2.642809e-08
8.511380e+02	1.047129e+03	4.504445e-05	2.143965e-08	2.143965e-08
1.047129e+03	1.288250e+03	3.635422e-05	1.736500e-08	1.736500e-08
1.288250e+03	1.584893e+03	2.939460e-05	1.407770e-08	1.407770e-08
1.584893e+03	1.949845e+03	2.375057e-05	1.140865e-08	1.140865e-08
1.949845e+03	2.398833e+03	1.907378e-05	9.217562e-09	9.217562e-09
2.398833e+03	2.951209e+03	1.541331e-05	7.470428e-09	7.470428e-09
2.951209e+03	3.630781e+03	1.237272e-05	6.034341e-09	6.034341e-09
3.630781e+03	4.466836e+03	9.898472e-06	4.866106e-09	4.866106e-09
4.466836e+03	5.495409e+03	7.864913e-06	3.910610e-09	3.910610e-09
5.495409e+03	6.760830e+03	6.143945e-06	3.116172e-09	3.116172e-09
6.760830e+03	8.317638e+03	3.868508e-06	2.229305e-09	2.229305e-09
8.317638e+03	1.023293e+04	7.522378e-07	8.862884e-10	8.862884e-10
1.023293e+04	1.258925e+04	3.892161e-07	5.747688e-10	5.747688e-10
1.258925e+04	1.548817e+04	2.469463e-07	4.127616e-10	4.127616e-10
1.548817e+04	1.905461e+04	1.637868e-07	3.030668e-10	3.030668e-10
1.905461e+04	2.344229e+04	1.086410e-07	2.225329e-10	2.225329e-10
2.344229e+04	2.884032e+04	6.723377e-08	1.578305e-10	1.578305e-10
2.884032e+04	3.548134e+04	2.763971e-08	9.123560e-11	9.123560e-11
3.548134e+04	4.365158e+04	4.773419e-11	3.418317e-12	3.418317e-12
4.365158e+04	5.370318e+04	1.989732e-12	6.292086e-13	6.292086e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999914163070677e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.272720e+02	4.072856e-01	4.072856e-01
1.230269e-04	1.513561e-04	4.364151e+02	3.341137e-01	3.341137e-01
1.513561e-04	1.862087e-04	3.597829e+02	2.734908e-01	2.734908e-01
1.862087e-04	2.290868e-04	2.968354e+02	2.239442e-01	2.239442e-01
2.290868e-04	2.818383e-04	2.451477e+02	1.834876e-01	1.834876e-01
2.818383e-04	3.467369e-04	2.024409e+02	1.503304e-01	1.503304e-01
3.467369e-04	4.265795e-04	1.671237e+02	1.231979e-01	1.231979e-01
4.265795e-04	5.248075e-04	1.374861e+02	1.006964e-01	1.006964e-01
5.248075e-04	6.456542e-04	1.140240e+02	8.270748e-02	8.270748e-02
6.456542e-04	7.943282e-04	9.366581e+01	6.756687e-02	6.756687e-02
7.943282e-04	9.772372e-04	7.710845e+01	5.527842e-02	5.527842e-02
9.772372e-04	1.202264e-03	6.336294e+01	4.517628e-02	4.517628e-02
1.202264e-03	1.479108e-03	5.206553e+01	3.690250e-02	3.690250e-02
1.479108e-03	1.819701e-03	4.286935e+01	3.020819e-02	3.020819e-02
1.819701e-03	2.238721e-03	3.523087e+01	2.468496e-02	2.468496e-02
2.238721e-03	2.754229e-03	2.885881e+01	2.014046e-02	2.014046e-02
2.754229e-03	3.388442e-03	2.370328e+01	1.645515e-02	1.645515e-02
3.388442e-03	4.168694e-03	1.954353e+01	1.347223e-02	1.347223e-02
4.168694e-03	5.128614e-03	1.609136e+01	1.102229e-02	1.102229e-02
5.128614e-03	6.309573e-03	1.314908e+01	8.980851e-03	8.980851e-03
6.309573e-03	7.762471e-03	1.080251e+01	7.339688e-03	7.339688e-03
7.762471e-03	9.549926e-03	8.833050e+00	5.983903e-03	5.983903e-03
9.549926e-03	1.174898e-02	7.262859e+00	4.890595e-03	4.890595e-03
1.174898e-02	1.445440e-02	5.945147e+00	3.990509e-03	3.990509e-03
1.445440e-02	1.778279e-02	4.888904e+00	3.262436e-03	3.262436e-03
1.778279e-02	2.187762e-02	4.000379e+00	2.660870e-03	2.660870e-03
2.187762e-02	2.691535e-02	3.280817e+00	2.172611e-03	2.172611e-03
2.691535e-02	3.311311e-02	2.684115e+00	1.771417e-03	1.771417e-03
3.311311e-02	4.073803e-02	2.197905e+00	1.445601e-03	1.445601e-03
4.073803e-02	5.011872e-02	1.795819e+00	1.177733e-03	1.177733e-03
5.011872e-02	6.165950e-02	1.462059e+00	9.578341e-04	9.578341e-04
6.165950e-02	7.585776e-02	1.198739e+00	7.822227e-04	7.822227e-04
7.585776e-02	9.332543e-02	9.781637e-01	6.367959e-04	6.367959e-04
9.332543e-02	1.148154e-01	8.046912e-01	5.210315e-04	5.210315e-04
1.148154e-01	1.412538e-01	6.556059e-01	4.239243e-04	4.239243e-04
1.412538e-01	1.737801e-01	5.338031e-01	3.448053e-04	3.448053e-04
1.737801e-01	2.137962e-01	4.377078e-01	2.815472e-04	2.815472e-04
2.137962e-01	2.630268e-01	3.580151e-01	2.295810e-04	2.295810e-04
2.630268e-01	3.235937e-01	2.912560e-01	1.867095e-04	1.867095e-04
3.235937e-01	3.981072e-01	2.372004e-01	1.518654e-04	1.518654e-04
3.981072e-01	4.897788e-01	1.934990e-01	1.237017e-04	1.237017e-04
4.897788e-01	6.025596e-01	1.578118e-01	1.007293e-04	1.007293e-04
6.025596e-01	7.413102e-01	1.282642e-01	8.185680e-05	8.185680e-05
7.413102e-01	9.120108e-01	1.038842e-01	6.639880e-05	6.639880e-05
9.120108e-01	1.122018e+00	8.534874e-02	5.427347e-05	5.427347e-05
1.122018e+00	1.380384e+00	6.931748e-02	4.408687e-05	4.408687e-05
1.380384e+00	1.698244e+00	5.646187e-02	3.587907e-05	3.587907e-05
1.698244e+00	2.089296e+00	4.604219e-02	2.920478e-05	2.920478e-05
2.089296e+00	2.570396e+00	3.757273e-02	2.379180e-05	2.379180e-05
2.570396e+00	3.162278e+00	3.044061e-02	1.930158e-05	1.930158e-05
3.162278e+00	3.890451e+00	2.481826e-02	1.571575e-05	1.571575e-05
3.890451e+00	4.786301e+00	2.030359e-02	1.281536e-05	1.281536e-05
4.786301e+00	5.888437e+00	1.637937e-02	1.037930e-05	1.037930e-05
5.888437e+00	7.244360e+00	1.334444e-02	8.445682e-06	8.445682e-06
7.244360e+00	8.912509e+00	1.090476e-02	6.883976e-06	6.883976e-06
8.912509e+00	1.096478e+01	8.851662e-03	5.592551e-06	5.592551e-06
1.096478e+01	1.348963e+01	7.137450e-03	4.525021e-06	4.525021e-06
1.348963e+01	1.659587e+01	5.827560e-03	3.688730e-06	3.688730e-06
1.659587e+01	2.041738e+01	4.688377e-03	2.981895e-06	2.981895e-06
2.041738e+01	2.511886e+01	3.820331e-03	2.427402e-06	2.427402e-06
2.511886e+01	3.090295e+01	3.093837e-03	1.968850e-06	1.968850e-06
3.090295e+01	3.801894e+01	2.530601e-03	1.605503e-06	1.605503e-06
3.801894e+01	4.677351e+01	2.052153e-03	1.303456e-06	1.303456e-06
4.677351e+01	5.754399e+01	1.666227e-03	1.059170e-06	1.059170e-06
5.754399e+01	7.079458e+01	1.355268e-03	8.608758e-07	8.608758e-07
7.079458e+01	8.709636e+01	1.088257e-03	6.953428e-07	6.953428e-07
8.709636e+01	1.071519e+02	8.907549e-04	5.673322e-07	5.673322e-07
1.071519e+02	1.318257e+02	7.194413e-04	4.598198e-07	4.598198e-07
1.318257e+02	1.621810e+02	5.815360e-04	3.726603e-07	3.726603e-07
1.621810e+02	1.995262e+02	4.718810e-04	3.026711e-07	3.026711e-07
1.995262e+02	2.454709e+02	3.813979e-04	2.452204e-07	2.452204e-07
2.454709e+02	3.019952e+02	3.097845e-04	1.993304e-07	1.993304e-07
3.019952e+02	3.715352e+02	2.528165e-04	1.623555e-07	1.623555e-07
3.715352e+02	4.570882e+02	2.050413e-04	1.318000e-07	1.318000e-07
4.570882e+02	5.623413e+02	1.650203e-04	1.065752e-07	1.065752e-07
5.623413e+02	6.918310e+02	1.343086e-04	8.669698e-08	8.669698e-08
6.918310e+02	8.511380e+02	1.085840e-04	7.028808e-08	7.028808e-08
8.511380e+02	1.047129e+03	8.821262e-05	5.711390e-08	5.711390e-08
1.047129e+03	1.288250e+03	7.129814e-05	4.630104e-08	4.630104e-08
1.288250e+03	1.584893e+03	5.783518e-05	3.759300e-08	3.759300e-08
1.584893e+03	1.949845e+03	4.688685e-05	3.051681e-08	3.051681e-08
1.949845e+03	2.398833e+03	3.771573e-05	2.467272e-08	2.467272e-08
2.398833e+03	2.951209e+03	3.062208e-05	2.004484e-08	2.004484e-08
2.951209e+03	3.630781e+03	2.467881e-05	1.622227e-08	1.622227e-08
3.630781e+03	4.466836e+03	1.984433e-05	1.311676e-08	1.311676e-08
4.466836e+03	5.495409e+03	1.588720e-05	1.058387e-08	1.058387e-08
5.495409e+03	6.760830e+03	1.256813e-05	8.487765e-09	8.487765e-09
6.760830e+03	8.317638e+03	7.789978e-06	6.029003e-09	6.029003e-09
8.317638e+03	1.023293e+04	2.096879e-07	7.922506e-10	7.922506e-10
1.023293e+04	1.258925e+04	4.117853e-08	3.391180e-10	3.391180e-10
1.258925e+04	1.548817e+04	8.556048e-09	1.308895e-10	1.308895e-10
1.548817e+04	1.905461e+04	1.295593e-09	2.876955e-11	2.876955e-11
1.905461e+04	2.344229e+04	5.320807e-10	2.719904e-12	2.719904e-12
2.344229e+04	2.884032e+04	3.106178e-10	7.675912e-13	7.675912e-13
2.884032e+04	3.548134e+04	1.259696e-10	4.345791e-13	4.345791e-13
3.548134e+04	4.365158e+04	2.516505e-13	1.886455e-14	1.886455e-14
4.365158e+04	5.370318e+04	1.112398e-14	3.686799e-15	3.686799e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999914017719823e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.638692e+02	1.468758e-01	1.468758e-01
1.230269e-04	1.513561e-04	2.181041e+02	1.204068e-01	1.204068e-01
1.513561e-04	1.862087e-04	1.799413e+02	9.859645e-02	9.859645e-02
1.862087e-04	2.290868e-04	1.486372e+02	8.078667e-02	8.078667e-02
2.290868e-04	2.818383e-04	1.226627e+02	6.614798e-02	6.614798e-02
2.818383e-04	3.467369e-04	1.013285e+02	5.418490e-02	5.418490e-02
3.467369e-04	4.265795e-04	8.362354e+01	4.436883e-02	4.436883e-02
4.265795e-04	5.248075e-04	6.901658e+01	3.633254e-02	3.633254e-02
5.248075e-04	6.456542e-04	5.722076e+01	2.979667e-02	2.979667e-02
6.456542e-04	7.943282e-04	4.708312e+01	2.436334e-02	2.436334e-02
7.943282e-04	9.772372e-04	3.864719e+01	1.991372e-02	1.991372e-02
9.772372e-04	1.202264e-03	3.167447e+01	1.626024e-02	1.626024e-02
1.202264e-03	1.479108e-03	2.598610e+01	1.328582e-02	1.328582e-02
1.479108e-03	1.819701e-03	2.132916e+01	1.085982e-02	1.085982e-02
1.819701e-03	2.238721e-03	1.748896e+01	8.869674e-03	8.869674e-03
2.238721e-03	2.754229e-03	1.431582e+01	7.240115e-03	7.240115e-03
2.754229e-03	3.388442e-03	1.172344e+01	5.909271e-03	5.909271e-03
3.388442e-03	4.168694e-03	9.632544e+00	4.832406e-03	4.832406e-03
4.168694e-03	5.128614e-03	7.905982e+00	3.949370e-03	3.949370e-03
5.128614e-03	6.309573e-03	6.457128e+00	3.218816e-03	3.218816e-03
6.309573e-03	7.762471e-03	5.293207e+00	2.629276e-03	2.629276e-03
7.762471e-03	9.549926e-03	4.322731e+00	2.143217e-03	2.143217e-03
9.549926e-03	1.174898e-02	3.544583e+00	1.750302e-03	1.750302e-03
1.174898e-02	1.445440e-02	2.897104e+00	1.427346e-03	1.427346e-03
1.445440e-02	1.778279e-02	2.374357e+00	1.165289e-03	1.165289e-03
1.778279e-02	2.187762e-02	1.940185e+00	9.502430e-04	9.502430e-04
2.187762e-02	2.691535e-02	1.587303e+00	7.752027e-04	7.752027e-04
2.691535e-02	3.311311e-02	1.296903e+00	6.319373e-04	6.319373e-04
3.311311e-02	4.073803e-02	1.059780e+00	5.152512e-04	5.152512e-04
4.073803e-02	5.011872e-02	8.648135e-01	4.197720e-04	4.197720e-04
5.011872e-02	6.165950e-02	7.042477e-01	3.417244e-04	3.417244e-04
6.165950e-02	7.585776e-02	5.754323e-01	2.786157e-04	2.786157e-04
7.585776e-02	9.332543e-02	4.696551e-01	2.270555e-04	2.270555e-04
9.332543e-02	1.148154e-01	3.844583e-01	1.852698e-04	1.852698e-04
1.148154e-01	1.412538e-01	3.132154e-01	1.508221e-04	1.508221e-04
1.412538e-01	1.737801e-01	2.547704e-01	1.226500e-04	1.226500e-04
1.737801e-01	2.137962e-01	2.083975e-01	1.000719e-04	1.000719e-04
2.137962e-01	2.630268e-01	1.701164e-01	8.157066e-05	8.157066e-05
2.630268e-01	3.235937e-01	1.383236e-01	6.631997e-05	6.631997e-05
3.235937e-01	3.981072e-01	1.124734e-01	5.392484e-05	5.392484e-05
3.981072e-01	4.897788e-01	9.156477e-02	4.386700e-05	4.386700e-05
4.897788e-01	6.025596e-01	7.450543e-02	3.568295e-05	3.568295e-05
6.025596e-01	7.413102e-01	6.054102e-02	2.900842e-05	2.900842e-05
7.413102e-01	9.120108e-01	4.908096e-02	2.355043e-05	2.355043e-05
9.120108e-01	1.122018e+00	4.013566e-02	1.920435e-05	1.920435e-05
1.122018e+00	1.380384e+00	3.262415e-02	1.561984e-05	1.561984e-05
1.380384e+00	1.698244e+00	2.652007e-02	1.270064e-05	1.270064e-05
1.698244e+00	2.089296e+00	2.159814e-02	1.033551e-05	1.033551e-05
2.089296e+00	2.570396e+00	1.757318e-02	8.406576e-06	8.406576e-06
2.570396e+00	3.162278e+00	1.424593e-02	6.825139e-06	6.825139e-06
3.162278e+00	3.890451e+00	1.158444e-02	5.548113e-06	5.548113e-06
3.890451e+00	4.786301e+00	9.448140e-03	4.516993e-06	4.516993e-06
4.786301e+00	5.888437e+00	7.628158e-03	3.659941e-06	3.659941e-06
5.888437e+00	7.244360e+00	6.200848e-03	2.975196e-06	2.975196e-06
7.244360e+00	8.912509e+00	5.054005e-03	2.422567e-06	2.422567e-06
8.912509e+00	1.096478e+01	4.098066e-03	1.967340e-06	1.967340e-06
1.096478e+01	1.348963e+01	3.310005e-03	1.593932e-06	1.593932e-06
1.348963e+01	1.659587e+01	2.691743e-03	1.296686e-06	1.296686e-06
1.659587e+01	2.041738e+01	2.171904e-03	1.050906e-06	1.050906e-06
2.041738e+01	2.511886e+01	1.763036e-03	8.533283e-07	8.533283e-07
2.511886e+01	3.090295e+01	1.426999e-03	6.922779e-07	6.922779e-07
3.090295e+01	3.801894e+01	1.163056e-03	5.634543e-07	5.634543e-07
3.801894e+01	4.677351e+01	9.419868e-04	4.572531e-07	4.572531e-07
4.677351e+01	5.754399e+01	7.634361e-04	3.710988e-07	3.710988e-07
5.754399e+01	7.079458e+01	6.198941e-04	3.015753e-07	3.015753e-07
7.079458e+01	8.709636e+01	4.984221e-04	2.436888e-07	2.436888e-07
8.709636e+01	1.071519e+02	4.059429e-04	1.983210e-07	1.983210e-07
1.071519e+02	1.318257e+02	3.274665e-04	1.605870e-07	1.605870e-07
1.318257e+02	1.621810e+02	2.645712e-04	1.301345e-07	1.301345e-07
1.621810e+02	1.995262e+02	2.142299e-04	1.055850e-07	1.055850e-07
1.995262e+02	2.454709e+02	1.731880e-04	8.561960e-08	8.561960e-08
2.454709e+02	3.019952e+02	1.403976e-04	6.953124e-08	6.953124e-08
3.019952e+02	3.715352e+02	1.142909e-04	5.658923e-08	5.658923e-08
3.715352e+02	4.570882e+02	9.257288e-05	4.591979e-08	4.591979e-08
4.570882e+02	5.623413e+02	7.448809e-05	3.710903e-08	3.710903e-08
5.623413e+02	6.918310e+02	6.040330e-05	3.012643e-08	3.012643e-08
6.918310e+02	8.511380e+02	4.875567e-05	2.439690e-08	2.439690e-08
8.511380e+02	1.047129e+03	3.947026e-05	1.978126e-08	1.978126e-08
1.047129e+03	1.288250e+03	3.188962e-05	1.603223e-08	1.603223e-08
1.288250e+03	1.584893e+03	2.580766e-05	1.300212e-08	1.300212e-08
1.584893e+03	1.949845e+03	2.088130e-05	1.054532e-08	1.054532e-08
1.949845e+03	2.398833e+03	1.678300e-05	8.522444e-09	8.522444e-09
2.398833e+03	2.951209e+03	1.359811e-05	6.920367e-09	6.920367e-09
2.951209e+03	3.630781e+03	1.094426e-05	5.599034e-09	5.599034e-09
3.630781e+03	4.466836e+03	8.780720e-06	4.523753e-09	4.523753e-09
4.466836e+03	5.495409e+03	7.008990e-06	3.648321e-09	3.648321e-09
5.495409e+03	6.760830e+03	5.508799e-06	2.922324e-09	2.922324e-09
6.760830e+03	8.317638e+03	3.430261e-06	2.074156e-09	2.074156e-09
8.317638e+03	1.023293e+04	5.261892e-07	6.824658e-10	6.824658e-10
1.023293e+04	1.258925e+04	2.349871e-07	3.898059e-10	3.898059e-10
1.258925e+04	1.548817e+04	1.429343e-07	2.705592e-10	2.705592e-10
1.548817e+04	1.905461e+04	9.351603e-08	1.968261e-10	1.968261e-10
1.905461e+04	2.344229e+04	6.208197e-08	1.448661e-10	1.448661e-10
2.344229e+04	2.884032e+04	3.858547e-08	1.033352e-10	1.033352e-10
2.884032e+04	3.548134e+04	1.603568e-08	6.035570e-11	6.035570e-11
3.548134e+04	4.365158e+04	2.443705e-11	2.028977e-12	2.028977e-12
4.365158e+04	5.370318e+04	1.128329e-12	3.927897e-13	3.927897e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999951014915163e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.260179e+02	2.598524e-01	2.598524e-01
1.230269e-04	1.513561e-04	3.516560e+02	2.127286e-01	2.127286e-01
1.513561e-04	1.862087e-04	2.904724e+02	1.742849e-01	1.742849e-01
1.862087e-04	2.290868e-04	2.400069e+02	1.428492e-01	1.428492e-01
2.290868e-04	2.818383e-04	1.980941e+02	1.170393e-01	1.170393e-01
2.818383e-04	3.467369e-04	1.632846e+02	9.577464e-02	9.577464e-02
3.467369e-04	4.265795e-04	1.348169e+02	7.843539e-02	7.843539e-02
4.265795e-04	5.248075e-04	1.113860e+02	6.426031e-02	6.426031e-02
5.248075e-04	6.456542e-04	9.193069e+01	5.265516e-02	5.265516e-02
6.456542e-04	7.943282e-04	7.581682e+01	4.311162e-02	4.311162e-02
7.943282e-04	9.772372e-04	6.266433e+01	3.534858e-02	3.534858e-02
9.772372e-04	1.202264e-03	5.169144e+01	2.894610e-02	2.894610e-02
1.202264e-03	1.479108e-03	4.267653e+01	2.371614e-02	2.371614e-02
1.479108e-03	1.819701e-03	3.527207e+01	1.944173e-02	1.944173e-02
1.819701e-03	2.238721e-03	2.913956e+01	1.592291e-02	1.592291e-02
2.238721e-03	2.754229e-03	2.399856e+01	1.302539e-02	1.302539e-02
2.754229e-03	3.388442e-03	1.971306e+01	1.064511e-02	1.064511e-02
3.388442e-03	4.168694e-03	1.621176e+01	8.705449e-03	8.705449e-03
4.168694e-03	5.128614e-03	1.331165e+01	7.112561e-03	7.112561e-03
5.128614e-03	6.309573e-03	1.090762e+01	5.801460e-03	5.801460e-03
6.309573e-03	7.762471e-03	8.947483e+00	4.737155e-03	4.737155e-03
7.762471e-03	9.549926e-03	7.344728e+00	3.869456e-03	3.869456e-03
9.549926e-03	1.174898e-02	6.020248e+00	3.158243e-03	3.158243e-03
1.174898e-02	1.445440e-02	4.943938e+00	2.582055e-03	2.582055e-03
1.445440e-02	1.778279e-02	4.052296e+00	2.106578e-03	2.106578e-03
1.778279e-02	2.187762e-02	3.321679e+00	1.720258e-03	1.720258e-03
2.187762e-02	2.691535e-02	2.725593e+00	1.404675e-03	1.404675e-03
2.691535e-02	3.311311e-02	2.232092e+00	1.145380e-03	1.145380e-03
3.311311e-02	4.073803e-02	1.830453e+00	9.353869e-04	9.353869e-04
4.073803e-02	5.011872e-02	1.500818e+00	7.638525e-04	7.638525e-04
5.011872e-02	6.165950e-02	1.231524e+00	6.238160e-04	6.238160e-04
6.165950e-02	7.585776e-02	1.009639e+00	5.086764e-04	5.086764e-04
7.585776e-02	9.332543e-02	8.224056e-01	4.139419e-04	4.139419e-04
9.332543e-02	1.148154e-01	6.700991e-01	3.369829e-04	3.369829e-04
1.148154e-01	1.412538e-01	5.466594e-01	2.745543e-04	2.745543e-04
1.412538e-01	1.737801e-01	4.444683e-01	2.232222e-04	2.232222e-04
1.737801e-01	2.137962e-01	3.619081e-01	1.816124e-04	1.816124e-04
2.137962e-01	2.630268e-01	2.950695e-01	1.479065e-04	1.479065e-04
2.630268e-01	3.235937e-01	2.398559e-01	1.201647e-04	1.201647e-04
3.235937e-01	3.981072e-01	1.951727e-01	9.772360e-05	9.772360e-05
3.981072e-01	4.897788e-01	1.590230e-01	7.956619e-05	7.956619e-05
4.897788e-01	6.025596e-01	1.294859e-01	6.476452e-05	6.476452e-05
6.025596e-01	7.413102e-01	1.051805e-01	5.261805e-05	5.261805e-05
7.413102e-01	9.120108e-01	8.544258e-02	4.273691e-05	4.273691e-05
9.120108e-01	1.122018e+00	6.948567e-02	3.473342e-05	3.473342e-05
1.122018e+00	1.380384e+00	5.649219e-02	2.825002e-05	2.825002e-05
1.380384e+00	1.698244e+00	4.581287e-02	2.292254e-05	2.292254e-05
1.698244e+00	2.089296e+00	3.726387e-02	1.864760e-05	1.864760e-05
2.089296e+00	2.570396e+00	3.024361e-02	1.514490e-05	1.514490e-05
2.570396e+00	3.162278e+00	2.454219e-02	1.229685e-05	1.229685e-05
3.162278e+00	3.890451e+00	1.996732e-02	1.000570e-05	1.000570e-05
3.890451e+00	4.786301e+00	1.625035e-02	8.141848e-06	8.141848e-06
4.786301e+00	5.888437e+00	1.315631e-02	6.600357e-06	6.600357e-06
5.888437e+00	7.244360e+00	1.070170e-02	5.371042e-06	5.371042e-06
7.244360e+00	8.912509e+00	8.680094e-03	4.362419e-06	4.362419e-06
8.912509e+00	1.096478e+01	7.032361e-03	3.538007e-06	3.538007e-06
1.096478e+01	1.348963e+01	5.692259e-03	2.868359e-06	2.868359e-06
1.348963e+01	1.659587e+01	4.616929e-03	2.331962e-06	2.331962e-06
1.659587e+01	2.041738e+01	3.738216e-03	1.890968e-06	1.890968e-06
2.041738e+01	2.511886e+01	3.027179e-03	1.533812e-06	1.533812e-06
2.511886e+01	3.090295e+01	2.454357e-03	1.245967e-06	1.245967e-06
3.090295e+01	3.801894e+01	1.990739e-03	1.011284e-06	1.011284e-06
3.801894e+01	4.677351e+01	1.610056e-03	8.196859e-07	8.196859e-07
4.677351e+01	5.754399e+01	1.303369e-03	6.651794e-07	6.651794e-07
5.754399e+01	7.079458e+01	1.055934e-03	5.394847e-07	5.394847e-07
7.079458e+01	8.709636e+01	8.536927e-04	4.375589e-07	4.375589e-07
8.709636e+01	1.071519e+02	6.913641e-04	3.550232e-07	3.550232e-07
1.071519e+02	1.318257e+02	5.595231e-04	2.879086e-07	2.879086e-07
1.318257e+02	1.621810e+02	4.526864e-04	2.333740e-07	2.333740e-07
1.621810e+02	1.995262e+02	3.665563e-04	1.894595e-07	1.894595e-07
1.995262e+02	2.454709e+02	2.954088e-04	1.533180e-07	1.533180e-07
2.454709e+02	3.019952e+02	2.394105e-04	1.245782e-07	1.245782e-07
3.019952e+02	3.715352e+02	1.939085e-04	1.010354e-07	1.010354e-07
3.715352e+02	4.570882e+02	1.571141e-04	8.200305e-08	8.200305e-08
4.570882e+02	5.623413e+02	1.269338e-04	6.645242e-08	6.645242e-08
5.623413e+02	6.918310e+02	1.025914e-04	5.385474e-08	5.385474e-08
6.918310e+02	8.511380e+02	8.297150e-05	4.367378e-08	4.367378e-08
8.511380e+02	1.047129e+03	6.720569e-05	3.543860e-08	3.543860e-08
1.047129e+03	1.288250e+03	5.432289e-05	2.872789e-08	2.872789e-08
1.288250e+03	1.584893e+03	4.380130e-05	2.325274e-08	2.325274e-08
1.584893e+03	1.949845e+03	3.542271e-05	1.885283e-08	1.885283e-08
1.949845e+03	2.398833e+03	2.851087e-05	1.525475e-08	1.525475e-08
2.398833e+03	2.951209e+03	2.302844e-05	1.236730e-08	1.236730e-08
2.951209e+03	3.630781e+03	1.851174e-05	9.989029e-09	9.989029e-09
3.630781e+03	4.466836e+03	1.481800e-05	8.067230e-09	8.067230e-09
4.466836e+03	5.495409e+03	1.175673e-05	6.478495e-09	6.478495e-09
5.495409e+03	6.760830e+03	9.187409e-06	5.163124e-09	5.163124e-09
6.760830e+03	8.317638e+03	5.774410e-06	3.684503e-09	3.684503e-09
8.317638e+03	1.023293e+04	1.043591e-06	1.388075e-09	1.388075e-09
1.023293e+04	1.258925e+04	5.215705e-07	8.778180e-10	8.778180e-10
1.258925e+04	1.548817e+04	3.263530e-07	6.243764e-10	6.243764e-10
1.548817e+04	1.905461e+04	2.150424e-07	4.570970e-10	4.570970e-10
1.905461e+04	2.344229e+04	1.418408e-07	3.342640e-10	3.342640e-10
2.344229e+04	2.884032e+04	8.629896e-08	2.348999e-10	2.348999e-10
2.884032e+04	3.548134e+04	3.482572e-08	1.345027e-10	1.345027e-10
3.548134e+04	4.365158e+04	6.864409e-11	5.709280e-12	5.709280e-12
4.365158e+04	5.370318e+04	6.814135e-13	3.938982e-13	3.938982e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999932000023119e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.894476e+02	1.585558e-01	1.585558e-01
1.230269e-04	1.513561e-04	2.390925e+02	1.299215e-01	1.299215e-01
1.513561e-04	1.862087e-04	1.975210e+02	1.064643e-01	1.064643e-01
1.862087e-04	2.290868e-04	1.631785e+02	8.724259e-02	8.724259e-02
2.290868e-04	2.818383e-04	1.346425e+02	7.144778e-02	7.144778e-02
2.818383e-04	3.467369e-04	1.110217e+02	5.849265e-02	5.849265e-02
3.467369e-04	4.265795e-04	9.169519e+01	4.792598e-02	4.792598e-02
4.265795e-04	5.248075e-04	7.579062e+01	3.928305e-02	3.928305e-02
5.248075e-04	6.456542e-04	6.251927e+01	3.216655e-02	3.216655e-02
6.456542e-04	7.943282e-04	5.155779e+01	2.633569e-02	2.633569e-02
7.943282e-04	9.772372e-04	4.259360e+01	2.158092e-02	2.158092e-02
9.772372e-04	1.202264e-03	3.513227e+01	1.767060e-02	1.767060e-02
1.202264e-03	1.479108e-03	2.900303e+01	1.447502e-02	1.447502e-02
1.479108e-03	1.819701e-03	2.396456e+01	1.186266e-02	1.186266e-02
1.819701e-03	2.238721e-03	1.981446e+01	9.724989e-03	9.724989e-03
2.238721e-03	2.754229e-03	1.632011e+01	7.957175e-03	7.957175e-03
2.754229e-03	3.388442e-03	1.340335e+01	6.501359e-03	6.501359e-03
3.388442e-03	4.168694e-03	1.102021e+01	5.314874e-03	5.314874e-03
4.168694e-03	5.128614e-03	9.047117e+00	4.341629e-03	4.341629e-03
5.128614e-03	6.309573e-03	7.419215e+00	3.544678e-03	3.544678e-03
6.309573e-03	7.762471e-03	6.085928e+00	2.894415e-03	2.894415e-03
7.762471e-03	9.549926e-03	4.995764e+00	2.364277e-03	2.364277e-03
9.549926e-03	1.174898e-02	4.095158e+00	1.929890e-03	1.929890e-03
1.174898e-02	1.445440e-02	3.360378e+00	1.576129e-03	1.576129e-03
1.445440e-02	1.778279e-02	2.756082e+00	1.286897e-03	1.286897e-03
1.778279e-02	2.187762e-02	2.258125e+00	1.050198e-03	1.050198e-03
2.187762e-02	2.691535e-02	1.852952e+00	8.576890e-04	8.576890e-04
2.691535e-02	3.311311e-02	1.518505e+00	7.000122e-04	7.000122e-04
3.311311e-02	4.073803e-02	1.244943e+00	5.714419e-04	5.714419e-04
4.073803e-02	5.011872e-02	1.020344e+00	4.664136e-04	4.664136e-04
5.011872e-02	6.165950e-02	8.372366e-01	3.809092e-04	3.809092e-04
6.165950e-02	7.585776e-02	6.873285e-01	3.111570e-04	3.111570e-04
7.585776e-02	9.332543e-02	5.597899e-01	2.531687e-04	2.531687e-04
9.332543e-02	1.148154e-01	4.558791e-01	2.059786e-04	2.059786e-04
1.148154e-01	1.412538e-01	3.716686e-01	1.676777e-04	1.676777e-04
1.412538e-01	1.737801e-01	3.021451e-01	1.363030e-04	1.363030e-04
1.737801e-01	2.137962e-01	2.459842e-01	1.108795e-04	1.108795e-04
2.137962e-01	2.630268e-01	2.004528e-01	9.024093e-05	9.024093e-05
2.630268e-01	3.235937e-01	1.630614e-01	7.337918e-05	7.337918e-05
3.235937e-01	3.981072e-01	1.326866e-01	5.967756e-05	5.967756e-05
3.981072e-01	4.897788e-01	1.080415e-01	4.855040e-05	4.855040e-05
4.897788e-01	6.025596e-01	8.791441e-02	3.948458e-05	3.948458e-05
6.025596e-01	7.413102e-01	7.142919e-02	3.208748e-05	3.208748e-05
7.413102e-01	9.120108e-01	5.805672e-02	2.608097e-05	2.608097e-05
9.120108e-01	1.122018e+00	4.723515e-02	2.120950e-05	2.120950e-05
1.122018e+00	1.380384e+00	3.837522e-02	1.723545e-05	1.723545e-05
1.380384e+00	1.698244e+00	3.114734e-02	1.399934e-05	1.399934e-05
1.698244e+00	2.089296e+00	2.531946e-02	1.137955e-05	1.137955e-05
2.089296e+00	2.570396e+00	2.054882e-02	9.242527e-06	9.242527e-06
2.570396e+00	3.162278e+00	1.668106e-02	7.507745e-06	7.507745e-06
3.162278e+00	3.890451e+00	1.356079e-02	6.102957e-06	6.102957e-06
3.890451e+00	4.786301e+00	1.103026e-02	4.962381e-06	4.962381e-06
4.786301e+00	5.888437e+00	8.938440e-03	4.027434e-06	4.027434e-06
5.888437e+00	7.244360e+00	7.262732e-03	3.273011e-06	3.273011e-06
7.244360e+00	8.912509e+00	5.888997e-03	2.657163e-06	2.657163e-06
8.912509e+00	1.096478e+01	4.774563e-03	2.157072e-06	2.157072e-06
1.096478e+01	1.348963e+01	3.867029e-03	1.750193e-06	1.750193e-06
1.348963e+01	1.659587e+01	3.131266e-03	1.419899e-06	1.419899e-06
1.659587e+01	2.041738e+01	2.537059e-03	1.152293e-06	1.152293e-06
2.041738e+01	2.511886e+01	2.055140e-03	9.350147e-07	9.350147e-07
2.511886e+01	3.090295e+01	1.664668e-03	7.586847e-07	7.586847e-07
3.090295e+01	3.801894e+01	1.350990e-03	6.162025e-07	6.162025e-07
3.801894e+01	4.677351e+01	1.093026e-03	4.997041e-07	4.997041e-07
4.677351e+01	5.754399e+01	8.845597e-04	4.052855e-07	4.052855e-07
5.754399e+01	7.079458e+01	7.169692e-04	3.289634e-07	3.289634e-07
7.079458e+01	8.709636e+01	5.793725e-04	2.666101e-07	2.666101e-07
8.709636e+01	1.071519e+02	4.691102e-04	2.162894e-07	2.162894e-07
1.071519e+02	1.318257e+02	3.797019e-04	1.754358e-07	1.754358e-07
1.318257e+02	1.621810e+02	3.074330e-04	1.423223e-07	1.423223e-07
1.621810e+02	1.995262e+02	2.487048e-04	1.154091e-07	1.154091e-07
1.995262e+02	2.454709e+02	2.004294e-04	9.340670e-08	9.340670e-08
2.454709e+02	3.019952e+02	1.622229e-04	7.576235e-08	7.576235e-08
3.019952e+02	3.715352e+02	1.314527e-04	6.148687e-08	6.148687e-08
3.715352e+02	4.570882e+02	1.065181e-04	4.990099e-08	4.990099e-08
4.570882e+02	5.623413e+02	8.604979e-05	4.043639e-08	4.043639e-08
5.623413e+02	6.918310e+02	6.954803e-05	3.277477e-08	3.277477e-08
6.918310e+02	8.511380e+02	5.623848e-05	2.657140e-08	2.657140e-08
8.511380e+02	1.047129e+03	4.555063e-05	2.155978e-08	2.155978e-08
1.047129e+03	1.288250e+03	3.681114e-05	1.747379e-08	1.747379e-08
1.288250e+03	1.584893e+03	2.968886e-05	1.414799e-08	1.414799e-08
1.584893e+03	1.949845e+03	2.400988e-05	1.147076e-08	1.147076e-08
1.949845e+03	2.398833e+03	1.931580e-05	9.275860e-09	9.275860e-09
2.398833e+03	2.951209e+03	1.558834e-05	7.512726e-09	7.512726e-09
2.951209e+03	3.630781e+03	1.254585e-05	6.076410e-09	6.076410e-09
3.630781e+03	4.466836e+03	1.002681e-05	4.897550e-09	4.897550e-09
4.466836e+03	5.495409e+03	7.955674e-06	3.933108e-09	3.933108e-09
5.495409e+03	6.760830e+03	6.217522e-06	3.134774e-09	3.134774e-09
6.760830e+03	8.317638e+03	3.914926e-06	2.242639e-09	2.242639e-09
8.317638e+03	1.023293e+04	7.226063e-07	8.686568e-10	8.686568e-10
1.023293e+04	1.258925e+04	3.648629e-07	5.564968e-10	5.564968e-10
1.258925e+04	1.548817e+04	2.291956e-07	3.976502e-10	3.976502e-10
1.548817e+04	1.905461e+04	1.510879e-07	2.910799e-10	2.910799e-10
1.905461e+04	2.344229e+04	9.978756e-08	2.132729e-10	2.132729e-10
2.344229e+04	2.884032e+04	6.077845e-08	1.500625e-10	1.500625e-10
2.884032e+04	3.548134e+04	2.450947e-08	8.591413e-11	8.591413e-11
3.548134e+04	4.365158e+04	4.455192e-11	3.302408e-12	3.302408e-12
4.365158e+04	5.370318e+04	5.969197e-13	3.446317e-13	3.446317e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999942098715447e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.258463e+02	4.073614e-01	4.073614e-01
1.230269e-04	1.513561e-04	4.345573e+02	3.338803e-01	3.338803e-01
1.513561e-04	1.862087e-04	3.589549e+02	2.735141e-01	2.735141e-01
1.862087e-04	2.290868e-04	2.969227e+02	2.242758e-01	2.242758e-01
2.290868e-04	2.818383e-04	2.447927e+02	1.835729e-01	1.835729e-01
2.818383e-04	3.467369e-04	2.019322e+02	1.503688e-01	1.503688e-01
3.467369e-04	4.265795e-04	1.670956e+02	1.233721e-01	1.233721e-01
4.265795e-04	5.248075e-04	1.380539e+02	1.010603e-01	1.010603e-01
5.248075e-04	6.456542e-04	1.139585e+02	8.278252e-02	8.278252e-02
6.456542e-04	7.943282e-04	9.403151e+01	6.779431e-02	6.779431e-02
7.943282e-04	9.772372e-04	7.775637e+01	5.557795e-02	5.557795e-02
9.772372e-04	1.202264e-03	6.414498e+01	4.551005e-02	4.551005e-02
1.202264e-03	1.479108e-03	5.296738e+01	3.727955e-02	3.727955e-02
1.479108e-03	1.819701e-03	4.385413e+01	3.059435e-02	3.059435e-02
1.819701e-03	2.238721e-03	3.627994e+01	2.508120e-02	2.508120e-02
2.238721e-03	2.754229e-03	2.988856e+01	2.052248e-02	2.052248e-02
2.754229e-03	3.388442e-03	2.453277e+01	1.676319e-02	1.676319e-02
3.388442e-03	4.168694e-03	2.017097e+01	1.370486e-02	1.370486e-02
4.168694e-03	5.128614e-03	1.652969e+01	1.118434e-02	1.118434e-02
5.128614e-03	6.309573e-03	1.355879e+01	9.132423e-03	9.132423e-03
6.309573e-03	7.762471e-03	1.111834e+01	7.456771e-03	7.456771e-03
7.762471e-03	9.549926e-03	9.121606e+00	6.089419e-03	6.089419e-03
9.549926e-03	1.174898e-02	7.457630e+00	4.961826e-03	4.961826e-03
1.174898e-02	1.445440e-02	6.123907e+00	4.054877e-03	4.054877e-03
1.445440e-02	1.778279e-02	5.017967e+00	3.308739e-03	3.308739e-03
1.778279e-02	2.187762e-02	4.110046e+00	2.700536e-03	2.700536e-03
2.187762e-02	2.691535e-02	3.369039e+00	2.203890e-03	2.203890e-03
2.691535e-02	3.311311e-02	2.759899e+00	1.798305e-03	1.798305e-03
3.311311e-02	4.073803e-02	2.258273e+00	1.467276e-03	1.467276e-03
4.073803e-02	5.011872e-02	1.847037e+00	1.195917e-03	1.195917e-03
5.011872e-02	6.165950e-02	1.507869e+00	9.739820e-04	9.739820e-04
6.165950e-02	7.585776e-02	1.234912e+00	7.947850e-04	7.947850e-04
7.585776e-02	9.332543e-02	1.009116e+00	6.477569e-04	6.477569e-04
9.332543e-02	1.148154e-01	8.244790e-01	5.279047e-04	5.279047e-04
1.148154e-01	1.412538e-01	6.750753e-01	4.307812e-04	4.307812e-04
1.412538e-01	1.737801e-01	5.502556e-01	3.505246e-04	3.505246e-04
1.737801e-01	2.137962e-01	4.489610e-01	2.855064e-04	2.855064e-04
2.137962e-01	2.630268e-01	3.670485e-01	2.327171e-04	2.327171e-04
2.630268e-01	3.235937e-01	2.987888e-01	1.892970e-04	1.892970e-04
3.235937e-01	3.981072e-01	2.439557e-01	1.542237e-04	1.542237e-04
3.981072e-01	4.897788e-01	1.991284e-01	1.256399e-04	1.256399e-04
4.897788e-01	6.025596e-01	1.624773e-01	1.023387e-04	1.023387e-04
6.025596e-01	7.413102e-01	1.322020e-01	8.318777e-05	8.318777e-05
7.413102e-01	9.120108e-01	1.076224e-01	6.766243e-05	6.766243e-05
9.120108e-01	1.122018e+00	8.788856e-02	5.514794e-05	5.514794e-05
1.122018e+00	1.380384e+00	7.149513e-02	4.483491e-05	4.483491e-05
1.380384e+00	1.698244e+00	5.814632e-02	3.645006e-05	3.645006e-05
1.698244e+00	2.089296e+00	4.733772e-02	2.964898e-05	2.964898e-05
2.089296e+00	2.570396e+00	3.852172e-02	2.411640e-05	2.411640e-05
2.570396e+00	3.162278e+00	3.132165e-02	1.960443e-05	1.960443e-05
3.162278e+00	3.890451e+00	2.552790e-02	1.595576e-05	1.595576e-05
3.890451e+00	4.786301e+00	2.081395e-02	1.299024e-05	1.299024e-05
4.786301e+00	5.888437e+00	1.689672e-02	1.055478e-05	1.055478e-05
5.888437e+00	7.244360e+00	1.375425e-02	8.583117e-06	8.583117e-06
7.244360e+00	8.912509e+00	1.117521e-02	6.976723e-06	6.976723e-06
8.912509e+00	1.096478e+01	9.077066e-03	5.668353e-06	5.668353e-06
1.096478e+01	1.348963e+01	7.361788e-03	4.601657e-06	4.601657e-06
1.348963e+01	1.659587e+01	5.967173e-03	3.736386e-06	3.736386e-06
1.659587e+01	2.041738e+01	4.845946e-03	3.034411e-06	3.034411e-06
2.041738e+01	2.511886e+01	3.935767e-03	2.466680e-06	2.466680e-06
2.511886e+01	3.090295e+01	3.193807e-03	2.002592e-06	2.002592e-06
3.090295e+01	3.801894e+01	2.598365e-03	1.628677e-06	1.628677e-06
3.801894e+01	4.677351e+01	2.108343e-03	1.322604e-06	1.322604e-06
4.677351e+01	5.754399e+01	1.707337e-03	1.072960e-06	1.072960e-06
5.754399e+01	7.079458e+01	1.389325e-03	8.728702e-07	8.728702e-07
7.079458e+01	8.709636e+01	1.122912e-03	7.072911e-07	7.072911e-07
8.709636e+01	1.071519e+02	9.118742e-04	5.746993e-07	5.746993e-07
1.071519e+02	1.318257e+02	7.400048e-04	4.668120e-07	4.668120e-07
1.318257e+02	1.621810e+02	6.001954e-04	3.789645e-07	3.789645e-07
1.621810e+02	1.995262e+02	4.867381e-04	3.077637e-07	3.077637e-07
1.995262e+02	2.454709e+02	3.922859e-04	2.490112e-07	2.490112e-07
2.454709e+02	3.019952e+02	3.184988e-04	2.023224e-07	2.023224e-07
3.019952e+02	3.715352e+02	2.589441e-04	1.644735e-07	1.644735e-07
3.715352e+02	4.570882e+02	2.101039e-04	1.335506e-07	1.335506e-07
4.570882e+02	5.623413e+02	1.700946e-04	1.083391e-07	1.083391e-07
5.623413e+02	6.918310e+02	1.379220e-04	8.795904e-08	8.795904e-08
6.918310e+02	8.511380e+02	1.116823e-04	7.135250e-08	7.135250e-08
8.511380e+02	1.047129e+03	9.084917e-05	5.804497e-08	5.804497e-08
1.047129e+03	1.288250e+03	7.345719e-05	4.704017e-08	4.704017e-08
1.288250e+03	1.584893e+03	5.941216e-05	3.814419e-08	3.814419e-08
1.584893e+03	1.949845e+03	4.821300e-05	3.097869e-08	3.097869e-08
1.949845e+03	2.398833e+03	3.887064e-05	2.507707e-08	2.507707e-08
2.398833e+03	2.951209e+03	3.145841e-05	2.033662e-08	2.033662e-08
2.951209e+03	3.630781e+03	2.545195e-05	1.649675e-08	1.649675e-08
3.630781e+03	4.466836e+03	2.042945e-05	1.332553e-08	1.332553e-08
4.466836e+03	5.495409e+03	1.630950e-05	1.073390e-08	1.073390e-08
5.495409e+03	6.760830e+03	1.290970e-05	8.613618e-09	8.613618e-09
6.760830e+03	8.317638e+03	8.034266e-06	6.130192e-09	6.130192e-09
8.317638e+03	1.023293e+04	2.132400e-07	7.996757e-10	7.996757e-10
1.023293e+04	1.258925e+04	4.190552e-08	3.433083e-10	3.433083e-10
1.258925e+04	1.548817e+04	8.690302e-09	1.338113e-10	1.338113e-10
1.548817e+04	1.905461e+04	1.259509e-09	3.038804e-11	3.038804e-11
1.905461e+04	2.344229e+04	4.932012e-10	3.273683e-12	3.273683e-12
2.344229e+04	2.884032e+04	2.815866e-10	7.318931e-13	7.318931e-13
2.884032e+04	3.548134e+04	1.118374e-10	4.097237e-13	4.097237e-13
3.548134e+04	4.365158e+04	2.331688e-13	1.820610e-14	1.820610e-14
4.365158e+04	5.370318e+04	4.007707e-15	2.372794e-15	2.372794e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999928347577883e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.452652e+02	1.412708e-01	1.412708e-01
1.230269e-04	1.513561e-04	2.025377e+02	1.157243e-01	1.157243e-01
1.513561e-04	1.862087e-04	1.672424e+02	9.479109e-02	9.479109e-02
1.862087e-04	2.290868e-04	1.382074e+02	7.770053e-02	7.770053e-02
2.290868e-04	2.818383e-04	1.139368e+02	6.358422e-02	6.358422e-02
2.818383e-04	3.467369e-04	9.390730e+01	5.204057e-02	5.204057e-02
3.467369e-04	4.265795e-04	7.757468e+01	4.264544e-02	4.264544e-02
4.265795e-04	5.248075e-04	6.411491e+01	3.495605e-02	3.495605e-02
5.248075e-04	6.456542e-04	5.286416e+01	2.861300e-02	2.861300e-02
6.456542e-04	7.943282e-04	4.359506e+01	2.342493e-02	2.342493e-02
7.943282e-04	9.772372e-04	3.599805e+01	1.918745e-02	1.918745e-02
9.772372e-04	1.202264e-03	2.967646e+01	1.570426e-02	1.570426e-02
1.202264e-03	1.479108e-03	2.449911e+01	1.286508e-02	1.286508e-02
1.479108e-03	1.819701e-03	2.023465e+01	1.053860e-02	1.053860e-02
1.819701e-03	2.238721e-03	1.672264e+01	8.635055e-03	8.635055e-03
2.238721e-03	2.754229e-03	1.377028e+01	7.064433e-03	7.064433e-03
2.754229e-03	3.388442e-03	1.131661e+01	5.776295e-03	5.776295e-03
3.388442e-03	4.168694e-03	9.306677e+00	4.723582e-03	4.723582e-03
4.168694e-03	5.128614e-03	7.637792e+00	3.857791e-03	3.857791e-03
5.128614e-03	6.309573e-03	6.263569e+00	3.150040e-03	3.150040e-03
6.309573e-03	7.762471e-03	5.136838e+00	2.571814e-03	2.571814e-03
7.762471e-03	9.549926e-03	4.216844e+00	2.101233e-03	2.101233e-03
9.549926e-03	1.174898e-02	3.456390e+00	1.715244e-03	1.715244e-03
1.174898e-02	1.445440e-02	2.834522e+00	1.400135e-03	1.400135e-03
1.445440e-02	1.778279e-02	2.324014e+00	1.142979e-03	1.142979e-03
1.778279e-02	2.187762e-02	1.903408e+00	9.325285e-04	9.325285e-04
2.187762e-02	2.691535e-02	1.561761e+00	7.615633e-04	7.615633e-04
2.691535e-02	3.311311e-02	1.279411e+00	6.213952e-04	6.213952e-04
3.311311e-02	4.073803e-02	1.047602e+00	5.067580e-04	5.067580e-04
4.073803e-02	5.011872e-02	8.575604e-01	4.132205e-04	4.132205e-04
5.011872e-02	6.165950e-02	7.024644e-01	3.371168e-04	3.371168e-04
6.165950e-02	7.585776e-02	5.758021e-01	2.750843e-04	2.750843e-04
7.585776e-02	9.332543e-02	4.700492e-01	2.241891e-04	2.241891e-04
9.332543e-02	1.148154e-01	3.831679e-01	1.825021e-04	1.825021e-04
1.148154e-01	1.412538e-01	3.130708e-01	1.488135e-04	1.488135e-04
1.412538e-01	1.737801e-01	2.548261e-01	1.210734e-04	1.210734e-04
1.737801e-01	2.137962e-01	2.077740e-01	9.859294e-05	9.859294e-05
2.137962e-01	2.630268e-01	1.695424e-01	8.032226e-05	8.032226e-05
2.630268e-01	3.235937e-01	1.379198e-01	6.530928e-05	6.530928e-05
3.235937e-01	3.981072e-01	1.123379e-01	5.316025e-05	5.316025e-05
3.981072e-01	4.897788e-01	9.152041e-02	4.325957e-05	4.325957e-05
4.897788e-01	6.025596e-01	7.454279e-02	3.520999e-05	3.520999e-05
6.025596e-01	7.413102e-01	6.061699e-02	2.863408e-05	2.863408e-05
7.413102e-01	9.120108e-01	4.932146e-02	2.329438e-05	2.329438e-05
9.120108e-01	1.122018e+00	4.017081e-02	1.895789e-05	1.895789e-05
1.122018e+00	1.380384e+00	3.266840e-02	1.541840e-05	1.541840e-05
1.380384e+00	1.698244e+00	2.654057e-02	1.253414e-05	1.253414e-05
1.698244e+00	2.089296e+00	2.158866e-02	1.019307e-05	1.019307e-05
2.089296e+00	2.570396e+00	1.753048e-02	8.281801e-06	8.281801e-06
2.570396e+00	3.162278e+00	1.423709e-02	6.728966e-06	6.728966e-06
3.162278e+00	3.890451e+00	1.158404e-02	5.473072e-06	5.473072e-06
3.890451e+00	4.786301e+00	9.423195e-03	4.449525e-06	4.449525e-06
4.786301e+00	5.888437e+00	7.640368e-03	3.613020e-06	3.613020e-06
5.888437e+00	7.244360e+00	6.210783e-03	2.936790e-06	2.936790e-06
7.244360e+00	8.912509e+00	5.037739e-03	2.384834e-06	2.384834e-06
8.912509e+00	1.096478e+01	4.089717e-03	1.938150e-06	1.938150e-06
1.096478e+01	1.348963e+01	3.314490e-03	1.573419e-06	1.573419e-06
1.348963e+01	1.659587e+01	2.686207e-03	1.277580e-06	1.277580e-06
1.659587e+01	2.041738e+01	2.179690e-03	1.038209e-06	1.038209e-06
2.041738e+01	2.511886e+01	1.766171e-03	8.424719e-07	8.424719e-07
2.511886e+01	3.090295e+01	1.430968e-03	6.835732e-07	6.835732e-07
3.090295e+01	3.801894e+01	1.162312e-03	5.555356e-07	5.555356e-07
3.801894e+01	4.677351e+01	9.408748e-04	4.506284e-07	4.506284e-07
4.677351e+01	5.754399e+01	7.619286e-04	3.656787e-07	3.656787e-07
5.754399e+01	7.079458e+01	6.179637e-04	2.969254e-07	2.969254e-07
7.079458e+01	8.709636e+01	4.995430e-04	2.406870e-07	2.406870e-07
8.709636e+01	1.071519e+02	4.046283e-04	1.953028e-07	1.953028e-07
1.071519e+02	1.318257e+02	3.276788e-04	1.584423e-07	1.584423e-07
1.318257e+02	1.621810e+02	2.653949e-04	1.285557e-07	1.285557e-07
1.621810e+02	1.995262e+02	2.148583e-04	1.042971e-07	1.042971e-07
1.995262e+02	2.454709e+02	1.732545e-04	8.446096e-08	8.446096e-08
2.454709e+02	3.019952e+02	1.404081e-04	6.858192e-08	6.858192e-08
3.019952e+02	3.715352e+02	1.139498e-04	5.572246e-08	5.572246e-08
3.715352e+02	4.570882e+02	9.232892e-05	4.520648e-08	4.520648e-08
4.570882e+02	5.623413e+02	7.459907e-05	3.661861e-08	3.661861e-08
5.623413e+02	6.918310e+02	6.033933e-05	2.969318e-08	2.969318e-08
6.918310e+02	8.511380e+02	4.877580e-05	2.405678e-08	2.405678e-08
8.511380e+02	1.047129e+03	3.951359e-05	1.951663e-08	1.951663e-08
1.047129e+03	1.288250e+03	3.194403e-05	1.581861e-08	1.581861e-08
1.288250e+03	1.584893e+03	2.577735e-05	1.280926e-08	1.280926e-08
1.584893e+03	1.949845e+03	2.087001e-05	1.039248e-08	1.039248e-08
1.949845e+03	2.398833e+03	1.680912e-05	8.409371e-09	8.409371e-09
2.398833e+03	2.951209e+03	1.359702e-05	6.822045e-09	6.822045e-09
2.951209e+03	3.630781e+03	1.096768e-05	5.526221e-09	5.526221e-09
3.630781e+03	4.466836e+03	8.789522e-06	4.462585e-09	4.462585e-09
4.466836e+03	5.495409e+03	7.003669e-06	3.595694e-09	3.595694e-09
5.495409e+03	6.760830e+03	5.498905e-06	2.877135e-09	2.877135e-09
6.760830e+03	8.317638e+03	3.432559e-06	2.045193e-09	2.045193e-09
8.317638e+03	1.023293e+04	5.260770e-07	6.839264e-10	6.839264e-10
1.023293e+04	1.258925e+04	2.353312e-07	3.951870e-10	3.951870e-10
1.258925e+04	1.548817e+04	1.433913e-07	2.757349e-10	2.757349e-10
1.548817e+04	1.905461e+04	9.389181e-08	2.011014e-10	2.011014e-10
1.905461e+04	2.344229e+04	6.255584e-08	1.484840e-10	1.484840e-10
2.344229e+04	2.884032e+04	3.853963e-08	1.055705e-10	1.055705e-10
2.884032e+04	3.548134e+04	1.593577e-08	6.165590e-11	6.165590e-11
3.548134e+04	4.365158e+04	2.386400e-11	2.025642e-12	2.025642e-12
4.365158e+04	5.370318e+04	2.392268e-13	1.455814e-13	1.455814e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyDelta/500GeV/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.8
RatioPlotYMax=1.2
XLabel=$k_\mathrm{T}^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_\mathrm{T}^{\gamma_2}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.45
LogX=1
XMax=7e1
DrawOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
LegendOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
RatioPlotYLabel=Ratio to $\delta=10^{-6}$
RatioPlotYMin=0.8001
RatioPlotYMax=1.1999
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999901776086085e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.861909e+02	1.336502e-01	1.336502e-01
1.244465e-03	1.548694e-03	2.292711e+02	1.074706e-01	1.074706e-01
1.548694e-03	1.927296e-03	1.780209e+02	8.513992e-02	8.513992e-02
1.927296e-03	2.398454e-03	1.392284e+02	6.736177e-02	6.736177e-02
2.398454e-03	2.984793e-03	1.097117e+02	5.376192e-02	5.376192e-02
2.984793e-03	3.714471e-03	8.667345e+01	4.288505e-02	4.288505e-02
3.714471e-03	4.622531e-03	6.855590e+01	3.419804e-02	3.419804e-02
4.622531e-03	5.752580e-03	5.441532e+01	2.735514e-02	2.735514e-02
5.752580e-03	7.158887e-03	4.296414e+01	2.180153e-02	2.180153e-02
7.158887e-03	8.908987e-03	3.384516e+01	1.739672e-02	1.739672e-02
8.908987e-03	1.108693e-02	2.639357e+01	1.373231e-02	1.373231e-02
1.108693e-02	1.379730e-02	2.044333e+01	1.080600e-02	1.080600e-02
1.379730e-02	1.717026e-02	1.588909e+01	8.555234e-03	8.555234e-03
1.717026e-02	2.136779e-02	1.229554e+01	6.748400e-03	6.748400e-03
2.136779e-02	2.659148e-02	9.585209e+00	5.371851e-03	5.371851e-03
2.659148e-02	3.309218e-02	7.375784e+00	4.200620e-03	4.200620e-03
3.309218e-02	4.118207e-02	5.711224e+00	3.322607e-03	3.322607e-03
4.118207e-02	5.124966e-02	4.414680e+00	2.608534e-03	2.608534e-03
5.124966e-02	6.377843e-02	3.425592e+00	2.069769e-03	2.069769e-03
6.377843e-02	7.937005e-02	2.636382e+00	1.624323e-03	1.624323e-03
7.937005e-02	9.877329e-02	2.031443e+00	1.282245e-03	1.282245e-03
9.877329e-02	1.229199e-01	1.560599e+00	1.008019e-03	1.008019e-03
1.229199e-01	1.529696e-01	1.202469e+00	7.974536e-04	7.974536e-04
1.529696e-01	1.903654e-01	9.140944e-01	6.192319e-04	6.192319e-04
1.903654e-01	2.369031e-01	6.989129e-01	4.879947e-04	4.879947e-04
2.369031e-01	2.948178e-01	5.312788e-01	3.817171e-04	3.817171e-04
2.948178e-01	3.668905e-01	4.013714e-01	2.969955e-04	2.969955e-04
3.668905e-01	4.565826e-01	3.031742e-01	2.318157e-04	2.318157e-04
4.565826e-01	5.682012e-01	2.287917e-01	1.811732e-04	1.811732e-04
5.682012e-01	7.071068e-01	1.706709e-01	1.398070e-04	1.398070e-04
7.071068e-01	8.799699e-01	1.267769e-01	1.078800e-04	1.078800e-04
8.799699e-01	1.095092e+00	9.402953e-02	8.321210e-05	8.321210e-05
1.095092e+00	1.362804e+00	6.930336e-02	6.413648e-05	6.413648e-05
1.362804e+00	1.695963e+00	5.095966e-02	4.930669e-05	4.930669e-05
1.695963e+00	2.110567e+00	3.730253e-02	3.784359e-05	3.784359e-05
2.110567e+00	2.626528e+00	2.721124e-02	2.905512e-05	2.905512e-05
2.626528e+00	3.268623e+00	1.971425e-02	2.221558e-05	2.221558e-05
3.268623e+00	4.067688e+00	1.417627e-02	1.687240e-05	1.687240e-05
4.067688e+00	5.062097e+00	1.015678e-02	1.284081e-05	1.284081e-05
5.062097e+00	6.299605e+00	7.202878e-03	9.742071e-06	9.742071e-06
6.299605e+00	7.839641e+00	5.052846e-03	7.298978e-06	7.298978e-06
7.839641e+00	9.756162e+00	3.510751e-03	5.451387e-06	5.451387e-06
9.756162e+00	1.214121e+01	2.431082e-03	4.114163e-06	4.114163e-06
1.214121e+01	1.510931e+01	1.636366e-03	2.999341e-06	2.999341e-06
1.510931e+01	1.880302e+01	1.111663e-03	2.258245e-06	2.258245e-06
1.880302e+01	2.339970e+01	7.167005e-04	1.618709e-06	1.618709e-06
2.339970e+01	2.912012e+01	4.516259e-04	1.148834e-06	1.148834e-06
2.912012e+01	3.623898e+01	2.707873e-04	7.973280e-07	7.973280e-07
3.623898e+01	4.509816e+01	1.559684e-04	5.481633e-07	5.481633e-07
4.509816e+01	5.612310e+01	7.651383e-05	3.362212e-07	3.362212e-07
5.612310e+01	6.984326e+01	2.913153e-05	1.847302e-07	1.847302e-07
6.984326e+01	8.691752e+01	6.820770e-06	7.921226e-08	7.921226e-08
8.691752e+01	1.081659e+02	7.691556e-07	2.105836e-08	2.105836e-08
1.081659e+02	1.346087e+02	8.959558e-08	6.401533e-09	6.401533e-09
1.346087e+02	1.675158e+02	8.507833e-11	8.507832e-11	8.507832e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999908000042327e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	9.136420e+01	2.733977e-02	2.733977e-02
1.244465e-03	1.548694e-03	7.323056e+01	2.194123e-02	2.194123e-02
1.548694e-03	1.927296e-03	5.678739e+01	1.732007e-02	1.732007e-02
1.927296e-03	2.398454e-03	4.447077e+01	1.373945e-02	1.373945e-02
2.398454e-03	2.984793e-03	3.500112e+01	1.092652e-02	1.092652e-02
2.984793e-03	3.714471e-03	2.765565e+01	8.706455e-03	8.706455e-03
3.714471e-03	4.622531e-03	2.188830e+01	6.943268e-03	6.943268e-03
4.622531e-03	5.752580e-03	1.735160e+01	5.541615e-03	5.541615e-03
5.752580e-03	7.158887e-03	1.368807e+01	4.412108e-03	4.412108e-03
7.158887e-03	8.908987e-03	1.077034e+01	3.508314e-03	3.508314e-03
8.908987e-03	1.108693e-02	8.424541e+00	2.781410e-03	2.781410e-03
1.108693e-02	1.379730e-02	6.530894e+00	2.195266e-03	2.195266e-03
1.379730e-02	1.717026e-02	5.070211e+00	1.733894e-03	1.733894e-03
1.717026e-02	2.136779e-02	3.924301e+00	1.367413e-03	1.367413e-03
2.136779e-02	2.659148e-02	3.047237e+00	1.080139e-03	1.080139e-03
2.659148e-02	3.309218e-02	2.356168e+00	8.514088e-04	8.514088e-04
3.309218e-02	4.118207e-02	1.821066e+00	6.709754e-04	6.709754e-04
4.118207e-02	5.124966e-02	1.410030e+00	5.292568e-04	5.292568e-04
5.124966e-02	6.377843e-02	1.091140e+00	4.173506e-04	4.173506e-04
6.377843e-02	7.937005e-02	8.410364e-01	3.284557e-04	3.284557e-04
7.937005e-02	9.877329e-02	6.466250e-01	2.581690e-04	2.581690e-04
9.877329e-02	1.229199e-01	4.965749e-01	2.028053e-04	2.028053e-04
1.229199e-01	1.529696e-01	3.810627e-01	1.592551e-04	1.592551e-04
1.529696e-01	1.903654e-01	2.911808e-01	1.247915e-04	1.247915e-04
1.903654e-01	2.369031e-01	2.218481e-01	9.764286e-05	9.764286e-05
2.369031e-01	2.948178e-01	1.683424e-01	7.624609e-05	7.624609e-05
2.948178e-01	3.668905e-01	1.274307e-01	5.946570e-05	5.946570e-05
3.668905e-01	4.565826e-01	9.605510e-02	4.628051e-05	4.628051e-05
4.565826e-01	5.682012e-01	7.228086e-02	3.598805e-05	3.598805e-05
5.682012e-01	7.071068e-01	5.405825e-02	2.789884e-05	2.789884e-05
7.071068e-01	8.799699e-01	4.021206e-02	2.156960e-05	2.156960e-05
8.799699e-01	1.095092e+00	2.984406e-02	1.665718e-05	1.665718e-05
1.095092e+00	1.362804e+00	2.195389e-02	1.280669e-05	1.280669e-05
1.362804e+00	1.695963e+00	1.614923e-02	9.846114e-06	9.846114e-06
1.695963e+00	2.110567e+00	1.181397e-02	7.549119e-06	7.549119e-06
2.110567e+00	2.626528e+00	8.599631e-03	5.773598e-06	5.773598e-06
2.626528e+00	3.268623e+00	6.227932e-03	4.404405e-06	4.404405e-06
3.268623e+00	4.067688e+00	4.478357e-03	3.347983e-06	3.347983e-06
4.067688e+00	5.062097e+00	3.203894e-03	2.538466e-06	2.538466e-06
5.062097e+00	6.299605e+00	2.263236e-03	1.912519e-06	1.912519e-06
6.299605e+00	7.839641e+00	1.590422e-03	1.437165e-06	1.437165e-06
7.839641e+00	9.756162e+00	1.104127e-03	1.073415e-06	1.073415e-06
9.756162e+00	1.214121e+01	7.594208e-04	7.980087e-07	7.980087e-07
1.214121e+01	1.510931e+01	5.147074e-04	5.889202e-07	5.889202e-07
1.510931e+01	1.880302e+01	3.441069e-04	4.316492e-07	4.316492e-07
1.880302e+01	2.339970e+01	2.226798e-04	3.112670e-07	3.112670e-07
2.339970e+01	2.912012e+01	1.407718e-04	2.218497e-07	2.218497e-07
2.912012e+01	3.623898e+01	8.438847e-05	1.539754e-07	1.539754e-07
3.623898e+01	4.509816e+01	4.819202e-05	1.043051e-07	1.043051e-07
4.509816e+01	5.612310e+01	2.399704e-05	6.597898e-08	6.597898e-08
5.612310e+01	6.984326e+01	9.219710e-06	3.666013e-08	3.666013e-08
6.984326e+01	8.691752e+01	2.180943e-06	1.598329e-08	1.598329e-08
8.691752e+01	1.081659e+02	2.725853e-07	5.065278e-09	5.065278e-09
1.081659e+02	1.346087e+02	3.048087e-08	1.518361e-09	1.518361e-09
1.346087e+02	1.675158e+02	6.077713e-11	6.077713e-11	6.077713e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999882492300123e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.356736e+02	6.342801e-02	6.342801e-02
1.244465e-03	1.548694e-03	1.151947e+02	5.238464e-02	5.238464e-02
1.548694e-03	1.927296e-03	9.094701e+01	4.174115e-02	4.174115e-02
1.927296e-03	2.398454e-03	7.215813e+01	3.331670e-02	3.331670e-02
2.398454e-03	2.984793e-03	5.748877e+01	2.666478e-02	2.666478e-02
2.984793e-03	3.714471e-03	4.587670e+01	2.135287e-02	2.135287e-02
3.714471e-03	4.622531e-03	3.663686e+01	1.710445e-02	1.710445e-02
4.622531e-03	5.752580e-03	2.933448e+01	1.371753e-02	1.371753e-02
5.752580e-03	7.158887e-03	2.335376e+01	1.097498e-02	1.097498e-02
7.158887e-03	8.908987e-03	1.852819e+01	8.761717e-03	8.761717e-03
8.908987e-03	1.108693e-02	1.463716e+01	6.981957e-03	6.981957e-03
1.108693e-02	1.379730e-02	1.144266e+01	5.532944e-03	5.532944e-03
1.379730e-02	1.717026e-02	8.960788e+00	4.389085e-03	4.389085e-03
1.717026e-02	2.136779e-02	6.993970e+00	3.476406e-03	3.476406e-03
2.136779e-02	2.659148e-02	5.478463e+00	2.758317e-03	2.758317e-03
2.659148e-02	3.309218e-02	4.261124e+00	2.180403e-03	2.180403e-03
3.309218e-02	4.118207e-02	3.315401e+00	1.724197e-03	1.724197e-03
4.118207e-02	5.124966e-02	2.581247e+00	1.363467e-03	1.363467e-03
5.124966e-02	6.377843e-02	2.009622e+00	1.078519e-03	1.078519e-03
6.377843e-02	7.937005e-02	1.557168e+00	8.510078e-04	8.510078e-04
7.937005e-02	9.877329e-02	1.202272e+00	6.703481e-04	6.703481e-04
9.877329e-02	1.229199e-01	9.282280e-01	5.280876e-04	5.280876e-04
1.229199e-01	1.529696e-01	7.158331e-01	4.157066e-04	4.157066e-04
1.529696e-01	1.903654e-01	5.488582e-01	3.262794e-04	3.262794e-04
1.903654e-01	2.369031e-01	4.196797e-01	2.557653e-04	2.557653e-04
2.369031e-01	2.948178e-01	3.197713e-01	2.001794e-04	2.001794e-04
2.948178e-01	3.668905e-01	2.425801e-01	1.562340e-04	1.562340e-04
3.668905e-01	4.565826e-01	1.832903e-01	1.217426e-04	1.217426e-04
4.565826e-01	5.682012e-01	1.384929e-01	9.485026e-05	9.485026e-05
5.682012e-01	7.071068e-01	1.039319e-01	7.367859e-05	7.367859e-05
7.071068e-01	8.799699e-01	7.740501e-02	5.699318e-05	5.699318e-05
8.799699e-01	1.095092e+00	5.767896e-02	4.411802e-05	4.411802e-05
1.095092e+00	1.362804e+00	4.246485e-02	3.391656e-05	3.391656e-05
1.362804e+00	1.695963e+00	3.126492e-02	2.609115e-05	2.609115e-05
1.695963e+00	2.110567e+00	2.293774e-02	2.002809e-05	2.002809e-05
2.110567e+00	2.626528e+00	1.675192e-02	1.534588e-05	1.534588e-05
2.626528e+00	3.268623e+00	1.213002e-02	1.170006e-05	1.170006e-05
3.268623e+00	4.067688e+00	8.729444e-03	8.897131e-06	8.897131e-06
4.067688e+00	5.062097e+00	6.257935e-03	6.755026e-06	6.755026e-06
5.062097e+00	6.299605e+00	4.429944e-03	5.095230e-06	5.095230e-06
6.299605e+00	7.839641e+00	3.113200e-03	3.828927e-06	3.828927e-06
7.839641e+00	9.756162e+00	2.163989e-03	2.861034e-06	2.861034e-06
9.756162e+00	1.214121e+01	1.491371e-03	2.129724e-06	2.129724e-06
1.214121e+01	1.510931e+01	1.010739e-03	1.570913e-06	1.570913e-06
1.510931e+01	1.880302e+01	6.760550e-04	1.152294e-06	1.152294e-06
1.880302e+01	2.339970e+01	4.365011e-04	8.297000e-07	8.297000e-07
2.339970e+01	2.912012e+01	2.752366e-04	5.905892e-07	5.905892e-07
2.912012e+01	3.623898e+01	1.638053e-04	4.081423e-07	4.081423e-07
3.623898e+01	4.509816e+01	9.322147e-05	2.762914e-07	2.762914e-07
4.509816e+01	5.612310e+01	4.520927e-05	1.722895e-07	1.722895e-07
5.612310e+01	6.984326e+01	1.607444e-05	9.220646e-08	9.220646e-08
6.984326e+01	8.691752e+01	2.762001e-06	3.391485e-08	3.391485e-08
8.691752e+01	1.081659e+02	1.968911e-08	2.500476e-09	2.500476e-09
1.081659e+02	1.346087e+02	2.018195e-10	1.098886e-11	1.098886e-11
1.346087e+02	1.675158e+02	2.938191e-13	2.938191e-13	2.938191e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999883012004632e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	6.999493e+01	2.483403e-02	2.483403e-02
1.244465e-03	1.548694e-03	5.796548e+01	2.034899e-02	2.034899e-02
1.548694e-03	1.927296e-03	4.544313e+01	1.617581e-02	1.617581e-02
1.927296e-03	2.398454e-03	3.594117e+01	1.290828e-02	1.290828e-02
2.398454e-03	2.984793e-03	2.851255e+01	1.031560e-02	1.031560e-02
2.984793e-03	3.714471e-03	2.267951e+01	8.254987e-03	8.254987e-03
3.714471e-03	4.622531e-03	1.806219e+01	6.608302e-03	6.608302e-03
4.622531e-03	5.752580e-03	1.441205e+01	5.297437e-03	5.297437e-03
5.752580e-03	7.158887e-03	1.143850e+01	4.233410e-03	4.233410e-03
7.158887e-03	8.908987e-03	9.055557e+00	3.380197e-03	3.380197e-03
8.908987e-03	1.108693e-02	7.126164e+00	2.690022e-03	2.690022e-03
1.108693e-02	1.379730e-02	5.559964e+00	2.131811e-03	2.131811e-03
1.379730e-02	1.717026e-02	4.341320e+00	1.690145e-03	1.690145e-03
1.717026e-02	2.136779e-02	3.378315e+00	1.337752e-03	1.337752e-03
2.136779e-02	2.659148e-02	2.636852e+00	1.060355e-03	1.060355e-03
2.659148e-02	3.309218e-02	2.047923e+00	8.383282e-04	8.383282e-04
3.309218e-02	4.118207e-02	1.587579e+00	6.618917e-04	6.618917e-04
4.118207e-02	5.124966e-02	1.234081e+00	5.235452e-04	5.235452e-04
5.124966e-02	6.377843e-02	9.577461e-01	4.135864e-04	4.135864e-04
6.377843e-02	7.937005e-02	7.401951e-01	3.261137e-04	3.261137e-04
7.937005e-02	9.877329e-02	5.701594e-01	2.566483e-04	2.566483e-04
9.877329e-02	1.229199e-01	4.390873e-01	2.019965e-04	2.019965e-04
1.229199e-01	1.529696e-01	3.375178e-01	1.587856e-04	1.587856e-04
1.529696e-01	1.903654e-01	2.585707e-01	1.246488e-04	1.246488e-04
1.903654e-01	2.369031e-01	1.972958e-01	9.763986e-05	9.763986e-05
2.369031e-01	2.948178e-01	1.498542e-01	7.627698e-05	7.627698e-05
2.948178e-01	3.668905e-01	1.136056e-01	5.955650e-05	5.955650e-05
3.668905e-01	4.565826e-01	8.571675e-02	4.638087e-05	4.638087e-05
4.565826e-01	5.682012e-01	6.458147e-02	3.609232e-05	3.609232e-05
5.682012e-01	7.071068e-01	4.836259e-02	2.800631e-05	2.800631e-05
7.071068e-01	8.799699e-01	3.600211e-02	2.166409e-05	2.166409e-05
8.799699e-01	1.095092e+00	2.674216e-02	1.674023e-05	1.674023e-05
1.095092e+00	1.362804e+00	1.967798e-02	1.287156e-05	1.287156e-05
1.362804e+00	1.695963e+00	1.448059e-02	9.898315e-06	9.898315e-06
1.695963e+00	2.110567e+00	1.060290e-02	7.592675e-06	7.592675e-06
2.110567e+00	2.626528e+00	7.717777e-03	5.805798e-06	5.805798e-06
2.626528e+00	3.268623e+00	5.591090e-03	4.429547e-06	4.429547e-06
3.268623e+00	4.067688e+00	4.019045e-03	3.366651e-06	3.366651e-06
4.067688e+00	5.062097e+00	2.877175e-03	2.552552e-06	2.552552e-06
5.062097e+00	6.299605e+00	2.031140e-03	1.922057e-06	1.922057e-06
6.299605e+00	7.839641e+00	1.426727e-03	1.444104e-06	1.444104e-06
7.839641e+00	9.756162e+00	9.909894e-04	1.078845e-06	1.078845e-06
9.756162e+00	1.214121e+01	6.809477e-04	8.009746e-07	8.009746e-07
1.214121e+01	1.510931e+01	4.608618e-04	5.902616e-07	5.902616e-07
1.510931e+01	1.880302e+01	3.072001e-04	4.314379e-07	4.314379e-07
1.880302e+01	2.339970e+01	1.983790e-04	3.105375e-07	3.105375e-07
2.339970e+01	2.912012e+01	1.254466e-04	2.214245e-07	2.214245e-07
2.912012e+01	3.623898e+01	7.485113e-05	1.531142e-07	1.531142e-07
3.623898e+01	4.509816e+01	4.240107e-05	1.029160e-07	1.029160e-07
4.509816e+01	5.612310e+01	2.088163e-05	6.453165e-08	6.453165e-08
5.612310e+01	6.984326e+01	7.724844e-06	3.481010e-08	3.481010e-08
6.984326e+01	8.691752e+01	1.641488e-06	1.401232e-08	1.401232e-08
8.691752e+01	1.081659e+02	1.375623e-07	3.192760e-09	3.192760e-09
1.081659e+02	1.346087e+02	1.382152e-08	8.668728e-10	8.668728e-10
1.346087e+02	1.675158e+02	5.845659e-12	5.845661e-12	5.845661e-12
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999890245134456e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.317806e+02	8.664965e-02	8.664965e-02
1.244465e-03	1.548694e-03	1.828059e+02	6.902765e-02	6.902765e-02
1.548694e-03	1.927296e-03	1.414238e+02	5.445206e-02	5.445206e-02
1.927296e-03	2.398454e-03	1.105263e+02	4.315951e-02	4.315951e-02
2.398454e-03	2.984793e-03	8.739367e+01	3.443270e-02	3.443270e-02
2.984793e-03	3.714471e-03	6.934234e+01	2.748480e-02	2.748480e-02
3.714471e-03	4.622531e-03	5.525995e+01	2.201276e-02	2.201276e-02
4.622531e-03	5.752580e-03	4.403280e+01	1.760403e-02	1.760403e-02
5.752580e-03	7.158887e-03	3.489515e+01	1.404656e-02	1.404656e-02
7.158887e-03	8.908987e-03	2.748196e+01	1.118398e-02	1.118398e-02
8.908987e-03	1.108693e-02	2.159554e+01	8.891655e-03	8.891655e-03
1.108693e-02	1.379730e-02	1.688055e+01	7.061530e-03	7.061530e-03
1.379730e-02	1.717026e-02	1.311131e+01	5.569713e-03	5.569713e-03
1.717026e-02	2.136779e-02	1.020511e+01	4.416327e-03	4.416327e-03
2.136779e-02	2.659148e-02	7.938078e+00	3.492499e-03	3.492499e-03
2.659148e-02	3.309218e-02	6.147784e+00	2.755811e-03	2.755811e-03
3.309218e-02	4.118207e-02	4.739958e+00	2.165761e-03	2.165761e-03
4.118207e-02	5.124966e-02	3.643233e+00	1.701687e-03	1.701687e-03
5.124966e-02	6.377843e-02	2.789989e+00	1.334305e-03	1.334305e-03
6.377843e-02	7.937005e-02	2.138015e+00	1.048274e-03	1.048274e-03
7.937005e-02	9.877329e-02	1.629288e+00	8.196392e-04	8.196392e-04
9.877329e-02	1.229199e-01	1.238097e+00	6.404157e-04	6.404157e-04
1.229199e-01	1.529696e-01	9.425362e-01	5.013035e-04	5.013035e-04
1.529696e-01	1.903654e-01	7.151247e-01	3.909193e-04	3.909193e-04
1.903654e-01	2.369031e-01	5.408058e-01	3.044620e-04	3.044620e-04
2.369031e-01	2.948178e-01	4.084414e-01	2.373640e-04	2.373640e-04
2.948178e-01	3.668905e-01	3.080015e-01	1.845928e-04	1.845928e-04
3.668905e-01	4.565826e-01	2.306215e-01	1.430852e-04	1.430852e-04
4.565826e-01	5.682012e-01	1.729302e-01	1.111337e-04	1.111337e-04
5.682012e-01	7.071068e-01	1.291270e-01	8.613005e-05	8.613005e-05
7.071068e-01	8.799699e-01	9.621863e-02	6.667416e-05	6.667416e-05
8.799699e-01	1.095092e+00	7.127297e-02	5.141916e-05	5.141916e-05
1.095092e+00	1.362804e+00	5.254834e-02	3.949739e-05	3.949739e-05
1.362804e+00	1.695963e+00	3.865665e-02	3.041446e-05	3.041446e-05
1.695963e+00	2.110567e+00	2.829608e-02	2.329787e-05	2.329787e-05
2.110567e+00	2.626528e+00	2.056214e-02	1.781467e-05	1.781467e-05
2.626528e+00	3.268623e+00	1.491127e-02	1.360269e-05	1.360269e-05
3.268623e+00	4.067688e+00	1.071511e-02	1.033221e-05	1.033221e-05
4.067688e+00	5.062097e+00	7.648118e-03	7.802319e-06	7.802319e-06
5.062097e+00	6.299605e+00	5.434620e-03	5.915072e-06	5.915072e-06
6.299605e+00	7.839641e+00	3.815214e-03	4.435394e-06	4.435394e-06
7.839641e+00	9.756162e+00	2.633563e-03	3.298434e-06	3.298434e-06
9.756162e+00	1.214121e+01	1.826553e-03	2.472914e-06	2.472914e-06
1.214121e+01	1.510931e+01	1.236271e-03	1.823178e-06	1.823178e-06
1.510931e+01	1.880302e+01	8.220023e-04	1.331907e-06	1.331907e-06
1.880302e+01	2.339970e+01	5.359816e-04	9.658072e-07	9.658072e-07
2.339970e+01	2.912012e+01	3.368379e-04	6.833139e-07	6.833139e-07
2.912012e+01	3.623898e+01	2.028485e-04	4.761170e-07	4.761170e-07
3.623898e+01	4.509816e+01	1.144388e-04	3.196736e-07	3.196736e-07
4.509816e+01	5.612310e+01	5.772381e-05	2.042956e-07	2.042956e-07
5.612310e+01	6.984326e+01	2.185455e-05	1.122664e-07	1.122664e-07
6.984326e+01	8.691752e+01	5.480396e-06	5.090646e-08	5.090646e-08
8.691752e+01	1.081659e+02	7.043902e-07	1.634451e-08	1.634451e-08
1.081659e+02	1.346087e+02	6.358574e-08	3.912017e-09	3.912017e-09
1.346087e+02	1.675158e+02	8.425607e-10	6.448005e-10	6.448005e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999916000035290e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	9.788735e+01	2.829894e-02	2.829894e-02
1.244465e-03	1.548694e-03	7.718741e+01	2.252621e-02	2.252621e-02
1.548694e-03	1.927296e-03	5.970946e+01	1.776009e-02	1.776009e-02
1.927296e-03	2.398454e-03	4.667717e+01	1.407616e-02	1.407616e-02
2.398454e-03	2.984793e-03	3.687925e+01	1.121584e-02	1.121584e-02
2.984793e-03	3.714471e-03	2.926516e+01	8.956223e-03	8.956223e-03
3.714471e-03	4.622531e-03	2.330811e+01	7.164919e-03	7.164919e-03
4.622531e-03	5.752580e-03	1.857650e+01	5.733879e-03	5.733879e-03
5.752580e-03	7.158887e-03	1.472500e+01	4.576178e-03	4.576178e-03
7.158887e-03	8.908987e-03	1.159013e+01	3.639382e-03	3.639382e-03
8.908987e-03	1.108693e-02	9.099439e+00	2.890674e-03	2.890674e-03
1.108693e-02	1.379730e-02	7.091006e+00	2.287466e-03	2.287466e-03
1.379730e-02	1.717026e-02	5.518601e+00	1.808939e-03	1.808939e-03
1.717026e-02	2.136779e-02	4.285840e+00	1.429013e-03	1.429013e-03
2.136779e-02	2.659148e-02	3.332859e+00	1.129626e-03	1.129626e-03
2.659148e-02	3.309218e-02	2.580907e+00	8.910897e-04	8.910897e-04
3.309218e-02	4.118207e-02	1.993672e+00	7.020546e-04	7.020546e-04
4.118207e-02	5.124966e-02	1.532331e+00	5.517329e-04	5.517329e-04
5.124966e-02	6.377843e-02	1.174533e+00	4.330056e-04	4.330056e-04
6.377843e-02	7.937005e-02	8.987886e-01	3.395457e-04	3.395457e-04
7.937005e-02	9.877329e-02	6.856205e-01	2.658397e-04	2.658397e-04
9.877329e-02	1.229199e-01	5.212127e-01	2.077755e-04	2.077755e-04
1.229199e-01	1.529696e-01	3.963580e-01	1.624197e-04	1.624197e-04
1.529696e-01	1.903654e-01	3.011402e-01	1.269077e-04	1.269077e-04
1.903654e-01	2.369031e-01	2.278505e-01	9.895498e-05	9.895498e-05
2.369031e-01	2.948178e-01	1.719286e-01	7.705389e-05	7.705389e-05
2.948178e-01	3.668905e-01	1.297956e-01	6.001499e-05	6.001499e-05
3.668905e-01	4.565826e-01	9.723157e-02	4.656307e-05	4.656307e-05
4.565826e-01	5.682012e-01	7.284464e-02	3.612813e-05	3.612813e-05
5.682012e-01	7.071068e-01	5.434828e-02	2.797359e-05	2.797359e-05
7.071068e-01	8.799699e-01	4.047518e-02	2.164005e-05	2.164005e-05
8.799699e-01	1.095092e+00	3.000373e-02	1.670168e-05	1.670168e-05
1.095092e+00	1.362804e+00	2.215184e-02	1.286429e-05	1.286429e-05
1.362804e+00	1.695963e+00	1.626493e-02	9.881330e-06	9.881330e-06
1.695963e+00	2.110567e+00	1.192007e-02	7.582940e-06	7.582940e-06
2.110567e+00	2.626528e+00	8.654170e-03	5.791875e-06	5.791875e-06
2.626528e+00	3.268623e+00	6.272228e-03	4.420040e-06	4.420040e-06
3.268623e+00	4.067688e+00	4.510799e-03	3.360090e-06	3.360090e-06
4.067688e+00	5.062097e+00	3.226116e-03	2.547255e-06	2.547255e-06
5.062097e+00	6.299605e+00	2.285513e-03	1.921910e-06	1.921910e-06
6.299605e+00	7.839641e+00	1.604829e-03	1.443658e-06	1.443658e-06
7.839641e+00	9.756162e+00	1.110226e-03	1.076375e-06	1.076375e-06
9.756162e+00	1.214121e+01	7.669527e-04	8.019562e-07	8.019562e-07
1.214121e+01	1.510931e+01	5.184714e-04	5.910696e-07	5.910696e-07
1.510931e+01	1.880302e+01	3.448487e-04	4.321135e-07	4.321135e-07
1.880302e+01	2.339970e+01	2.246874e-04	3.126670e-07	3.126670e-07
2.339970e+01	2.912012e+01	1.418290e-04	2.226812e-07	2.226812e-07
2.912012e+01	3.623898e+01	8.509448e-05	1.546181e-07	1.546181e-07
3.623898e+01	4.509816e+01	4.821053e-05	1.043252e-07	1.043252e-07
4.509816e+01	5.612310e+01	2.417790e-05	6.622715e-08	6.622715e-08
5.612310e+01	6.984326e+01	9.188224e-06	3.659748e-08	3.659748e-08
6.984326e+01	8.691752e+01	2.289644e-06	1.637676e-08	1.637676e-08
8.691752e+01	1.081659e+02	2.947047e-07	5.266784e-09	5.266784e-09
1.081659e+02	1.346087e+02	2.927072e-08	1.487914e-09	1.487914e-09
1.346087e+02	1.675158e+02	1.823314e-10	1.052691e-10	1.052691e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999908241492790e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.344971e+02	6.313808e-02	6.313808e-02
1.244465e-03	1.548694e-03	1.134105e+02	5.197135e-02	5.197135e-02
1.548694e-03	1.927296e-03	9.002628e+01	4.152007e-02	4.152007e-02
1.927296e-03	2.398454e-03	7.153042e+01	3.316361e-02	3.316361e-02
2.398454e-03	2.984793e-03	5.761904e+01	2.668670e-02	2.668670e-02
2.984793e-03	3.714471e-03	4.636670e+01	2.146227e-02	2.146227e-02
3.714471e-03	4.622531e-03	3.739214e+01	1.727586e-02	1.727586e-02
4.622531e-03	5.752580e-03	3.018281e+01	1.391328e-02	1.391328e-02
5.752580e-03	7.158887e-03	2.420110e+01	1.117053e-02	1.117053e-02
7.158887e-03	8.908987e-03	1.926883e+01	8.934497e-03	8.934497e-03
8.908987e-03	1.108693e-02	1.531304e+01	7.139295e-03	7.139295e-03
1.108693e-02	1.379730e-02	1.207757e+01	5.683015e-03	5.683015e-03
1.379730e-02	1.717026e-02	9.508020e+00	4.520520e-03	4.520520e-03
1.717026e-02	2.136779e-02	7.441198e+00	3.584541e-03	3.584541e-03
2.136779e-02	2.659148e-02	5.847947e+00	2.848966e-03	2.848966e-03
2.659148e-02	3.309218e-02	4.562079e+00	2.255475e-03	2.255475e-03
3.309218e-02	4.118207e-02	3.550870e+00	1.783833e-03	1.783833e-03
4.118207e-02	5.124966e-02	2.745454e+00	1.406272e-03	1.406272e-03
5.124966e-02	6.377843e-02	2.114358e+00	1.106002e-03	1.106002e-03
6.377843e-02	7.937005e-02	1.627563e+00	8.699732e-04	8.699732e-04
7.937005e-02	9.877329e-02	1.245903e+00	6.822908e-04	6.822908e-04
9.877329e-02	1.229199e-01	9.514640e-01	5.346033e-04	5.346033e-04
1.229199e-01	1.529696e-01	7.260365e-01	4.185154e-04	4.185154e-04
1.529696e-01	1.903654e-01	5.541577e-01	3.278132e-04	3.278132e-04
1.903654e-01	2.369031e-01	4.204563e-01	2.559454e-04	2.559454e-04
2.369031e-01	2.948178e-01	3.181044e-01	1.996289e-04	1.996289e-04
2.948178e-01	3.668905e-01	2.407582e-01	1.556260e-04	1.556260e-04
3.668905e-01	4.565826e-01	1.807873e-01	1.208996e-04	1.208996e-04
4.565826e-01	5.682012e-01	1.357170e-01	9.390454e-05	9.390454e-05
5.682012e-01	7.071068e-01	1.015936e-01	7.283513e-05	7.283513e-05
7.071068e-01	8.799699e-01	7.588624e-02	5.643213e-05	5.643213e-05
8.799699e-01	1.095092e+00	5.634172e-02	4.357508e-05	4.357508e-05
1.095092e+00	1.362804e+00	4.166175e-02	3.359120e-05	3.359120e-05
1.362804e+00	1.695963e+00	3.064972e-02	2.581810e-05	2.581810e-05
1.695963e+00	2.110567e+00	2.252317e-02	1.984863e-05	1.984863e-05
2.110567e+00	2.626528e+00	1.635823e-02	1.515929e-05	1.515929e-05
2.626528e+00	3.268623e+00	1.186620e-02	1.157324e-05	1.157324e-05
3.268623e+00	4.067688e+00	8.546236e-03	8.800564e-06	8.800564e-06
4.067688e+00	5.062097e+00	6.125976e-03	6.681574e-06	6.681574e-06
5.062097e+00	6.299605e+00	4.344892e-03	5.043709e-06	5.043709e-06
6.299605e+00	7.839641e+00	3.055759e-03	3.792260e-06	3.792260e-06
7.839641e+00	9.756162e+00	2.112640e-03	2.827442e-06	2.827442e-06
9.756162e+00	1.214121e+01	1.463301e-03	2.109927e-06	2.109927e-06
1.214121e+01	1.510931e+01	9.879057e-04	1.552677e-06	1.552677e-06
1.510931e+01	1.880302e+01	6.571956e-04	1.135146e-06	1.135146e-06
1.880302e+01	2.339970e+01	4.270160e-04	8.202610e-07	8.202610e-07
2.339970e+01	2.912012e+01	2.700419e-04	5.846136e-07	5.846136e-07
2.912012e+01	3.623898e+01	1.610096e-04	4.049533e-07	4.049533e-07
3.623898e+01	4.509816e+01	9.088801e-05	2.728289e-07	2.728289e-07
4.509816e+01	5.612310e+01	4.439279e-05	1.705116e-07	1.705116e-07
5.612310e+01	6.984326e+01	1.540731e-05	9.013169e-08	9.013169e-08
6.984326e+01	8.691752e+01	2.880403e-06	3.480931e-08	3.480931e-08
8.691752e+01	1.081659e+02	1.445145e-08	1.756767e-09	1.756767e-09
1.081659e+02	1.346087e+02	1.904974e-10	1.070881e-11	1.070881e-11
1.346087e+02	1.675158e+02	8.516168e-13	4.991191e-13	4.991191e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999892523637822e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.114638e+01	2.429652e-02	2.429652e-02
1.244465e-03	1.548694e-03	5.857009e+01	1.986887e-02	1.986887e-02
1.548694e-03	1.927296e-03	4.612588e+01	1.583818e-02	1.583818e-02
1.927296e-03	2.398454e-03	3.654169e+01	1.265314e-02	1.265314e-02
2.398454e-03	2.984793e-03	2.923355e+01	1.015506e-02	1.015506e-02
2.984793e-03	3.714471e-03	2.342600e+01	8.158259e-03	8.158259e-03
3.714471e-03	4.622531e-03	1.882130e+01	6.561633e-03	6.561633e-03
4.622531e-03	5.752580e-03	1.512918e+01	5.278472e-03	5.278472e-03
5.752580e-03	7.158887e-03	1.208755e+01	4.233672e-03	4.233672e-03
7.158887e-03	8.908987e-03	9.593612e+00	3.384375e-03	3.384375e-03
8.908987e-03	1.108693e-02	7.592536e+00	2.701255e-03	2.701255e-03
1.108693e-02	1.379730e-02	5.966971e+00	2.149264e-03	2.149264e-03
1.379730e-02	1.717026e-02	4.678787e+00	1.707979e-03	1.707979e-03
1.717026e-02	2.136779e-02	3.656986e+00	1.355000e-03	1.355000e-03
2.136779e-02	2.659148e-02	2.860648e+00	1.075139e-03	1.075139e-03
2.659148e-02	3.309218e-02	2.226140e+00	8.508533e-04	8.508533e-04
3.309218e-02	4.118207e-02	1.727681e+00	6.723529e-04	6.723529e-04
4.118207e-02	5.124966e-02	1.332578e+00	5.295536e-04	5.295536e-04
5.124966e-02	6.377843e-02	1.024949e+00	4.165374e-04	4.165374e-04
6.377843e-02	7.937005e-02	7.867290e-01	3.273022e-04	3.273022e-04
7.937005e-02	9.877329e-02	6.017072e-01	2.566850e-04	2.566850e-04
9.877329e-02	1.229199e-01	4.583343e-01	2.008676e-04	2.008676e-04
1.229199e-01	1.529696e-01	3.493030e-01	1.572524e-04	1.572524e-04
1.529696e-01	1.903654e-01	2.659899e-01	1.230610e-04	1.230610e-04
1.903654e-01	2.369031e-01	2.015433e-01	9.602503e-05	9.602503e-05
2.369031e-01	2.948178e-01	1.522508e-01	7.482558e-05	7.482558e-05
2.948178e-01	3.668905e-01	1.151075e-01	5.834419e-05	5.834419e-05
3.668905e-01	4.565826e-01	8.629059e-02	4.528939e-05	4.528939e-05
4.565826e-01	5.682012e-01	6.468636e-02	3.515080e-05	3.515080e-05
5.682012e-01	7.071068e-01	4.832185e-02	2.724113e-05	2.724113e-05
7.071068e-01	8.799699e-01	3.600593e-02	2.108082e-05	2.108082e-05
8.799699e-01	1.095092e+00	2.671170e-02	1.627650e-05	1.627650e-05
1.095092e+00	1.362804e+00	1.973026e-02	1.253798e-05	1.253798e-05
1.362804e+00	1.695963e+00	1.448774e-02	9.630704e-06	9.630704e-06
1.695963e+00	2.110567e+00	1.063037e-02	7.398495e-06	7.398495e-06
2.110567e+00	2.626528e+00	7.715102e-03	5.647912e-06	5.647912e-06
2.626528e+00	3.268623e+00	5.591395e-03	4.309298e-06	4.309298e-06
3.268623e+00	4.067688e+00	4.024164e-03	3.278041e-06	3.278041e-06
4.067688e+00	5.062097e+00	2.876672e-03	2.483166e-06	2.483166e-06
5.062097e+00	6.299605e+00	2.038020e-03	1.873444e-06	1.873444e-06
6.299605e+00	7.839641e+00	1.432217e-03	1.407965e-06	1.407965e-06
7.839641e+00	9.756162e+00	9.900940e-04	1.049360e-06	1.049360e-06
9.756162e+00	1.214121e+01	6.832487e-04	7.806756e-07	7.806756e-07
1.214121e+01	1.510931e+01	4.608150e-04	5.741423e-07	5.741423e-07
1.510931e+01	1.880302e+01	3.060135e-04	4.191993e-07	4.191993e-07
1.880302e+01	2.339970e+01	1.991857e-04	3.029775e-07	3.029775e-07
2.339970e+01	2.912012e+01	1.256950e-04	2.156725e-07	2.156725e-07
2.912012e+01	3.623898e+01	7.496992e-05	1.490381e-07	1.490381e-07
3.623898e+01	4.509816e+01	4.227259e-05	1.001367e-07	1.001367e-07
4.509816e+01	5.612310e+01	2.093181e-05	6.293243e-08	6.293243e-08
5.612310e+01	6.984326e+01	7.649401e-06	3.374448e-08	3.374448e-08
6.984326e+01	8.691752e+01	1.685678e-06	1.374590e-08	1.374590e-08
8.691752e+01	1.081659e+02	1.428997e-07	3.091273e-09	3.091273e-09
1.081659e+02	1.346087e+02	1.305136e-08	7.902379e-10	7.902379e-10
1.346087e+02	1.675158e+02	6.228048e-11	4.038235e-11	4.038235e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999906439415844e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.610657e+02	5.357604e-02	5.357604e-02
1.244465e-03	1.548694e-03	1.354378e+02	4.401670e-02	4.401670e-02
1.548694e-03	1.927296e-03	1.088993e+02	3.538499e-02	3.538499e-02
1.927296e-03	2.398454e-03	8.859673e+01	2.862879e-02	2.862879e-02
2.398454e-03	2.984793e-03	7.224167e+01	2.318804e-02	2.318804e-02
2.984793e-03	3.714471e-03	5.742108e+01	1.852538e-02	1.852538e-02
3.714471e-03	4.622531e-03	4.580549e+01	1.483247e-02	1.483247e-02
4.622531e-03	5.752580e-03	3.650237e+01	1.186617e-02	1.186617e-02
5.752580e-03	7.158887e-03	2.902714e+01	9.484332e-03	9.484332e-03
7.158887e-03	8.908987e-03	2.299166e+01	7.564294e-03	7.564294e-03
8.908987e-03	1.108693e-02	1.807034e+01	6.011456e-03	6.011456e-03
1.108693e-02	1.379730e-02	1.405302e+01	4.752995e-03	4.752995e-03
1.379730e-02	1.717026e-02	1.083274e+01	3.740563e-03	3.740563e-03
1.717026e-02	2.136779e-02	8.343018e+00	2.943042e-03	2.943042e-03
2.136779e-02	2.659148e-02	6.415128e+00	2.313172e-03	2.313172e-03
2.659148e-02	3.309218e-02	4.921235e+00	1.815897e-03	1.815897e-03
3.309218e-02	4.118207e-02	3.778977e+00	1.426634e-03	1.426634e-03
4.118207e-02	5.124966e-02	2.900969e+00	1.120718e-03	1.120718e-03
5.124966e-02	6.377843e-02	2.221814e+00	8.791445e-04	8.791445e-04
6.377843e-02	7.937005e-02	1.699707e+00	6.891190e-04	6.891190e-04
7.937005e-02	9.877329e-02	1.298290e+00	5.398843e-04	5.398843e-04
9.877329e-02	1.229199e-01	9.897348e-01	4.225951e-04	4.225951e-04
1.229199e-01	1.529696e-01	7.523736e-01	3.302376e-04	3.302376e-04
1.529696e-01	1.903654e-01	5.699613e-01	2.576079e-04	2.576079e-04
1.903654e-01	2.369031e-01	4.320364e-01	2.010390e-04	2.010390e-04
2.369031e-01	2.948178e-01	3.255042e-01	1.564077e-04	1.564077e-04
2.948178e-01	3.668905e-01	2.450216e-01	1.216686e-04	1.216686e-04
3.668905e-01	4.565826e-01	1.839042e-01	9.447454e-05	9.447454e-05
4.565826e-01	5.682012e-01	1.377577e-01	7.326834e-05	7.326834e-05
5.682012e-01	7.071068e-01	1.030619e-01	5.683981e-05	5.683981e-05
7.071068e-01	8.799699e-01	7.657603e-02	4.392592e-05	4.392592e-05
8.799699e-01	1.095092e+00	5.679179e-02	3.391451e-05	3.391451e-05
1.095092e+00	1.362804e+00	4.181609e-02	2.608450e-05	2.608450e-05
1.362804e+00	1.695963e+00	3.072926e-02	2.004770e-05	2.004770e-05
1.695963e+00	2.110567e+00	2.252178e-02	1.538381e-05	1.538381e-05
2.110567e+00	2.626528e+00	1.636924e-02	1.176267e-05	1.176267e-05
2.626528e+00	3.268623e+00	1.188069e-02	8.984569e-06	8.984569e-06
3.268623e+00	4.067688e+00	8.510423e-03	6.818806e-06	6.818806e-06
4.067688e+00	5.062097e+00	6.092877e-03	5.170749e-06	5.170749e-06
5.062097e+00	6.299605e+00	4.324075e-03	3.904591e-06	3.904591e-06
6.299605e+00	7.839641e+00	3.032543e-03	2.930147e-06	2.930147e-06
7.839641e+00	9.756162e+00	2.101752e-03	2.186221e-06	2.186221e-06
9.756162e+00	1.214121e+01	1.447542e-03	1.626763e-06	1.626763e-06
1.214121e+01	1.510931e+01	9.794977e-04	1.200401e-06	1.200401e-06
1.510931e+01	1.880302e+01	6.527256e-04	8.783088e-07	8.783088e-07
1.880302e+01	2.339970e+01	4.262942e-04	6.361381e-07	6.361381e-07
2.339970e+01	2.912012e+01	2.688657e-04	4.528783e-07	4.528783e-07
2.912012e+01	3.623898e+01	1.621980e-04	3.152952e-07	3.152952e-07
3.623898e+01	4.509816e+01	9.237410e-05	2.132053e-07	2.132053e-07
4.509816e+01	5.612310e+01	4.579044e-05	1.344983e-07	1.344983e-07
5.612310e+01	6.984326e+01	1.745484e-05	7.440148e-08	7.440148e-08
6.984326e+01	8.691752e+01	4.220315e-06	3.273998e-08	3.273998e-08
8.691752e+01	1.081659e+02	5.428847e-07	1.046337e-08	1.046337e-08
1.081659e+02	1.346087e+02	5.334919e-08	2.947493e-09	2.947493e-09
1.346087e+02	1.675158e+02	4.630268e-10	2.365625e-10	2.365625e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999908000042327e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.626904e+01	2.656650e-02	2.656650e-02
1.244465e-03	1.548694e-03	7.259032e+01	2.184512e-02	2.184512e-02
1.548694e-03	1.927296e-03	5.835548e+01	1.755758e-02	1.755758e-02
1.927296e-03	2.398454e-03	4.743093e+01	1.418935e-02	1.418935e-02
2.398454e-03	2.984793e-03	3.863110e+01	1.147914e-02	1.147914e-02
2.984793e-03	3.714471e-03	3.071732e+01	9.175741e-03	9.175741e-03
3.714471e-03	4.622531e-03	2.449623e+01	7.345265e-03	7.345265e-03
4.622531e-03	5.752580e-03	1.952874e+01	5.879002e-03	5.879002e-03
5.752580e-03	7.158887e-03	1.553521e+01	4.700386e-03	4.700386e-03
7.158887e-03	8.908987e-03	1.230957e+01	3.750638e-03	3.750638e-03
8.908987e-03	1.108693e-02	9.671277e+00	2.980119e-03	2.980119e-03
1.108693e-02	1.379730e-02	7.516461e+00	2.355090e-03	2.355090e-03
1.379730e-02	1.717026e-02	5.794709e+00	1.853639e-03	1.853639e-03
1.717026e-02	2.136779e-02	4.461972e+00	1.458081e-03	1.458081e-03
2.136779e-02	2.659148e-02	3.430789e+00	1.146102e-03	1.146102e-03
2.659148e-02	3.309218e-02	2.632343e+00	8.999246e-04	8.999246e-04
3.309218e-02	4.118207e-02	2.020351e+00	7.067359e-04	7.067359e-04
4.118207e-02	5.124966e-02	1.549873e+00	5.548818e-04	5.548818e-04
5.124966e-02	6.377843e-02	1.186918e+00	4.352824e-04	4.352824e-04
6.377843e-02	7.937005e-02	9.081487e-01	3.413091e-04	3.413091e-04
7.937005e-02	9.877329e-02	6.936764e-01	2.673968e-04	2.673968e-04
9.877329e-02	1.229199e-01	5.286639e-01	2.092555e-04	2.092555e-04
1.229199e-01	1.529696e-01	4.018699e-01	1.635452e-04	1.635452e-04
1.529696e-01	1.903654e-01	3.045561e-01	1.276254e-04	1.276254e-04
1.903654e-01	2.369031e-01	2.307656e-01	9.958600e-05	9.958600e-05
2.369031e-01	2.948178e-01	1.739263e-01	7.750027e-05	7.750027e-05
2.948178e-01	3.668905e-01	1.308524e-01	6.025881e-05	6.025881e-05
3.668905e-01	4.565826e-01	9.824123e-02	4.680419e-05	4.680419e-05
4.565826e-01	5.682012e-01	7.361673e-02	3.631910e-05	3.631910e-05
5.682012e-01	7.071068e-01	5.500196e-02	2.814131e-05	2.814131e-05
7.071068e-01	8.799699e-01	4.086595e-02	2.174427e-05	2.174427e-05
8.799699e-01	1.095092e+00	3.029588e-02	1.678280e-05	1.678280e-05
1.095092e+00	1.362804e+00	2.230176e-02	1.290775e-05	1.290775e-05
1.362804e+00	1.695963e+00	1.638555e-02	9.917897e-06	9.917897e-06
1.695963e+00	2.110567e+00	1.200810e-02	7.610887e-06	7.610887e-06
2.110567e+00	2.626528e+00	8.720578e-03	5.814057e-06	5.814057e-06
2.626528e+00	3.268623e+00	6.324796e-03	4.438526e-06	4.438526e-06
3.268623e+00	4.067688e+00	4.528127e-03	3.366535e-06	3.366535e-06
4.067688e+00	5.062097e+00	3.243025e-03	2.553921e-06	2.553921e-06
5.062097e+00	6.299605e+00	2.300791e-03	1.928321e-06	1.928321e-06
6.299605e+00	7.839641e+00	1.614917e-03	1.448188e-06	1.448188e-06
7.839641e+00	9.756162e+00	1.119603e-03	1.080912e-06	1.080912e-06
9.756162e+00	1.214121e+01	7.704956e-04	8.038064e-07	8.038064e-07
1.214121e+01	1.510931e+01	5.207537e-04	5.923683e-07	5.923683e-07
1.510931e+01	1.880302e+01	3.470004e-04	4.334596e-07	4.334596e-07
1.880302e+01	2.339970e+01	2.267132e-04	3.140733e-07	3.140733e-07
2.339970e+01	2.912012e+01	1.428720e-04	2.234984e-07	2.234984e-07
2.912012e+01	3.623898e+01	8.623006e-05	1.556464e-07	1.556464e-07
3.623898e+01	4.509816e+01	4.912010e-05	1.053047e-07	1.053047e-07
4.509816e+01	5.612310e+01	2.435550e-05	6.646994e-08	6.646994e-08
5.612310e+01	6.984326e+01	9.312421e-06	3.684399e-08	3.684399e-08
6.984326e+01	8.691752e+01	2.267037e-06	1.629571e-08	1.629571e-08
8.691752e+01	1.081659e+02	2.970578e-07	5.287769e-09	5.287769e-09
1.081659e+02	1.346087e+02	2.972452e-08	1.499404e-09	1.499404e-09
1.346087e+02	1.675158e+02	2.431085e-10	1.215543e-10	1.215543e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999905236988096e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.217161e+02	6.006531e-02	6.006531e-02
1.244465e-03	1.548694e-03	1.082905e+02	5.078382e-02	5.078382e-02
1.548694e-03	1.927296e-03	8.882188e+01	4.123745e-02	4.123745e-02
1.927296e-03	2.398454e-03	7.309601e+01	3.353136e-02	3.353136e-02
2.398454e-03	2.984793e-03	6.022543e+01	2.728262e-02	2.728262e-02
2.984793e-03	3.714471e-03	4.855586e+01	2.195778e-02	2.195778e-02
3.714471e-03	4.622531e-03	3.925510e+01	1.769871e-02	1.769871e-02
4.622531e-03	5.752580e-03	3.173919e+01	1.426916e-02	1.426916e-02
5.752580e-03	7.158887e-03	2.551914e+01	1.146689e-02	1.146689e-02
7.158887e-03	8.908987e-03	2.048124e+01	9.210232e-03	9.210232e-03
8.908987e-03	1.108693e-02	1.629212e+01	7.363280e-03	7.363280e-03
1.108693e-02	1.379730e-02	1.281997e+01	5.854904e-03	5.854904e-03
1.379730e-02	1.717026e-02	9.967239e+00	4.627870e-03	4.627870e-03
1.717026e-02	2.136779e-02	7.735928e+00	3.655374e-03	3.655374e-03
2.136779e-02	2.659148e-02	5.991753e+00	2.883902e-03	2.883902e-03
2.659148e-02	3.309218e-02	4.627645e+00	2.271710e-03	2.271710e-03
3.309218e-02	4.118207e-02	3.574490e+00	1.789289e-03	1.789289e-03
4.118207e-02	5.124966e-02	2.757397e+00	1.409364e-03	1.409364e-03
5.124966e-02	6.377843e-02	2.122105e+00	1.108060e-03	1.108060e-03
6.377843e-02	7.937005e-02	1.632424e+00	8.711963e-04	8.711963e-04
7.937005e-02	9.877329e-02	1.251855e+00	6.837751e-04	6.837751e-04
9.877329e-02	1.229199e-01	9.580923e-01	5.363051e-04	5.363051e-04
1.229199e-01	1.529696e-01	7.316319e-01	4.201089e-04	4.201089e-04
1.529696e-01	1.903654e-01	5.563657e-01	3.284124e-04	3.284124e-04
1.903654e-01	2.369031e-01	4.229178e-01	2.566909e-04	2.566909e-04
2.369031e-01	2.948178e-01	3.197354e-01	2.000861e-04	2.000861e-04
2.948178e-01	3.668905e-01	2.412958e-01	1.558179e-04	1.558179e-04
3.668905e-01	4.565826e-01	1.816295e-01	1.211419e-04	1.211419e-04
4.565826e-01	5.682012e-01	1.365510e-01	9.417396e-05	9.417396e-05
5.682012e-01	7.071068e-01	1.022245e-01	7.304854e-05	7.304854e-05
7.071068e-01	8.799699e-01	7.617398e-02	5.652401e-05	5.652401e-05
8.799699e-01	1.095092e+00	5.666382e-02	4.370803e-05	4.370803e-05
1.095092e+00	1.362804e+00	4.182241e-02	3.365563e-05	3.365563e-05
1.362804e+00	1.695963e+00	3.075063e-02	2.586718e-05	2.586718e-05
1.695963e+00	2.110567e+00	2.261373e-02	1.988614e-05	1.988614e-05
2.110567e+00	2.626528e+00	1.643058e-02	1.519163e-05	1.519163e-05
2.626528e+00	3.268623e+00	1.195333e-02	1.161570e-05	1.161570e-05
3.268623e+00	4.067688e+00	8.552090e-03	8.804164e-06	8.804164e-06
4.067688e+00	5.062097e+00	6.130515e-03	6.685291e-06	6.685291e-06
5.062097e+00	6.299605e+00	4.357308e-03	5.051144e-06	5.051144e-06
6.299605e+00	7.839641e+00	3.058624e-03	3.791782e-06	3.791782e-06
7.839641e+00	9.756162e+00	2.124445e-03	2.834191e-06	2.834191e-06
9.756162e+00	1.214121e+01	1.463507e-03	2.109734e-06	2.109734e-06
1.214121e+01	1.510931e+01	9.905104e-04	1.556108e-06	1.556108e-06
1.510931e+01	1.880302e+01	6.595442e-04	1.137847e-06	1.137847e-06
1.880302e+01	2.339970e+01	4.304111e-04	8.237432e-07	8.237432e-07
2.339970e+01	2.912012e+01	2.704401e-04	5.852134e-07	5.852134e-07
2.912012e+01	3.623898e+01	1.620042e-04	4.058299e-07	4.058299e-07
3.623898e+01	4.509816e+01	9.198734e-05	2.742890e-07	2.742890e-07
4.509816e+01	5.612310e+01	4.399246e-05	1.697331e-07	1.697331e-07
5.612310e+01	6.984326e+01	1.542386e-05	9.017450e-08	9.017450e-08
6.984326e+01	8.691752e+01	2.729597e-06	3.392057e-08	3.392057e-08
8.691752e+01	1.081659e+02	1.603583e-08	2.165216e-09	2.165216e-09
1.081659e+02	1.346087e+02	1.954426e-10	1.068301e-11	1.068301e-11
1.346087e+02	1.675158e+02	1.619664e-12	8.254926e-13	8.254926e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999912827514786e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	6.256986e+01	2.212736e-02	2.212736e-02
1.244465e-03	1.548694e-03	5.483425e+01	1.870851e-02	1.870851e-02
1.548694e-03	1.927296e-03	4.473957e+01	1.518460e-02	1.518460e-02
1.927296e-03	2.398454e-03	3.665881e+01	1.233143e-02	1.233143e-02
2.398454e-03	2.984793e-03	3.012095e+01	1.003409e-02	1.003409e-02
2.984793e-03	3.714471e-03	2.425066e+01	8.090528e-03	8.090528e-03
3.714471e-03	4.622531e-03	1.955715e+01	6.526846e-03	6.526846e-03
4.622531e-03	5.752580e-03	1.575713e+01	5.262295e-03	5.262295e-03
5.752580e-03	7.158887e-03	1.263977e+01	4.230087e-03	4.230087e-03
7.158887e-03	8.908987e-03	1.010279e+01	3.394361e-03	3.394361e-03
8.908987e-03	1.108693e-02	8.002592e+00	2.711225e-03	2.711225e-03
1.108693e-02	1.379730e-02	6.273132e+00	2.154429e-03	2.154429e-03
1.379730e-02	1.717026e-02	4.865803e+00	1.702382e-03	1.702382e-03
1.717026e-02	2.136779e-02	3.769422e+00	1.344476e-03	1.344476e-03
2.136779e-02	2.659148e-02	2.913285e+00	1.060323e-03	1.060323e-03
2.659148e-02	3.309218e-02	2.246313e+00	8.352296e-04	8.352296e-04
3.309218e-02	4.118207e-02	1.732006e+00	6.579677e-04	6.579677e-04
4.118207e-02	5.124966e-02	1.333000e+00	5.175966e-04	5.175966e-04
5.124966e-02	6.377843e-02	1.024382e+00	4.069590e-04	4.069590e-04
6.377843e-02	7.937005e-02	7.863295e-01	3.198186e-04	3.198186e-04
7.937005e-02	9.877329e-02	6.021396e-01	2.509671e-04	2.509671e-04
9.877329e-02	1.229199e-01	4.600534e-01	1.967258e-04	1.967258e-04
1.229199e-01	1.529696e-01	3.504814e-01	1.539852e-04	1.539852e-04
1.529696e-01	1.903654e-01	2.661327e-01	1.203230e-04	1.203230e-04
1.903654e-01	2.369031e-01	2.019816e-01	9.398265e-05	9.398265e-05
2.369031e-01	2.948178e-01	1.524526e-01	7.320806e-05	7.320806e-05
2.948178e-01	3.668905e-01	1.149362e-01	5.701037e-05	5.701037e-05
3.668905e-01	4.565826e-01	8.643702e-02	4.433761e-05	4.433761e-05
4.565826e-01	5.682012e-01	6.485024e-02	3.442809e-05	3.442809e-05
5.682012e-01	7.071068e-01	4.847807e-02	2.668357e-05	2.668357e-05
7.071068e-01	8.799699e-01	3.606120e-02	2.063054e-05	2.063054e-05
8.799699e-01	1.095092e+00	2.677532e-02	1.594185e-05	1.594185e-05
1.095092e+00	1.362804e+00	1.973008e-02	1.226817e-05	1.226817e-05
1.362804e+00	1.695963e+00	1.450619e-02	9.430788e-06	9.430788e-06
1.695963e+00	2.110567e+00	1.064031e-02	7.241253e-06	7.241253e-06
2.110567e+00	2.626528e+00	7.729823e-03	5.531846e-06	5.531846e-06
2.626528e+00	3.268623e+00	5.608116e-03	4.223893e-06	4.223893e-06
3.268623e+00	4.067688e+00	4.014575e-03	3.203032e-06	3.203032e-06
4.067688e+00	5.062097e+00	2.875925e-03	2.430414e-06	2.430414e-06
5.062097e+00	6.299605e+00	2.040595e-03	1.835023e-06	1.835023e-06
6.299605e+00	7.839641e+00	1.431795e-03	1.377653e-06	1.377653e-06
7.839641e+00	9.756162e+00	9.917037e-04	1.027178e-06	1.027178e-06
9.756162e+00	1.214121e+01	6.815418e-04	7.627443e-07	7.627443e-07
1.214121e+01	1.510931e+01	4.598915e-04	5.612659e-07	5.612659e-07
1.510931e+01	1.880302e+01	3.064512e-04	4.107196e-07	4.107196e-07
1.880302e+01	2.339970e+01	1.999340e-04	2.971968e-07	2.971968e-07
2.339970e+01	2.912012e+01	1.255475e-04	2.108369e-07	2.108369e-07
2.912012e+01	3.623898e+01	7.535399e-05	1.461109e-07	1.461109e-07
3.623898e+01	4.509816e+01	4.264994e-05	9.827011e-08	9.827011e-08
4.509816e+01	5.612310e+01	2.075331e-05	6.110719e-08	6.110719e-08
5.612310e+01	6.984326e+01	7.619860e-06	3.289431e-08	3.289431e-08
6.984326e+01	8.691752e+01	1.637802e-06	1.324853e-08	1.324853e-08
8.691752e+01	1.081659e+02	1.392775e-07	2.934170e-09	2.934170e-09
1.081659e+02	1.346087e+02	1.263484e-08	7.683180e-10	7.683180e-10
1.346087e+02	1.675158e+02	1.002690e-10	5.753885e-11	5.753885e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999928801898232e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	9.016677e+01	4.246543e-02	4.246543e-02
1.244465e-03	1.548694e-03	8.820921e+01	3.768798e-02	3.768798e-02
1.548694e-03	1.927296e-03	7.422771e+01	3.096535e-02	3.096535e-02
1.927296e-03	2.398454e-03	6.197972e+01	2.534268e-02	2.534268e-02
2.398454e-03	2.984793e-03	5.166390e+01	2.072419e-02	2.072419e-02
2.984793e-03	3.714471e-03	4.293861e+01	1.692770e-02	1.692770e-02
3.714471e-03	4.622531e-03	3.553196e+01	1.379672e-02	1.379672e-02
4.622531e-03	5.752580e-03	2.925643e+01	1.121951e-02	1.121951e-02
5.752580e-03	7.158887e-03	2.384473e+01	9.079989e-03	9.079989e-03
7.158887e-03	8.908987e-03	1.908978e+01	7.276632e-03	7.276632e-03
8.908987e-03	1.108693e-02	1.519866e+01	5.821346e-03	5.821346e-03
1.108693e-02	1.379730e-02	1.212271e+01	4.661748e-03	4.661748e-03
1.379730e-02	1.717026e-02	9.634075e+00	3.723863e-03	3.723863e-03
1.717026e-02	2.136779e-02	7.665639e+00	2.976037e-03	2.976037e-03
2.136779e-02	2.659148e-02	6.180763e+00	2.397238e-03	2.397238e-03
2.659148e-02	3.309218e-02	4.834687e+00	1.899408e-03	1.899408e-03
3.309218e-02	4.118207e-02	3.699907e+00	1.489060e-03	1.489060e-03
4.118207e-02	5.124966e-02	2.835743e+00	1.168858e-03	1.168858e-03
5.124966e-02	6.377843e-02	2.174020e+00	9.178128e-04	9.178128e-04
6.377843e-02	7.937005e-02	1.661113e+00	7.193403e-04	7.193403e-04
7.937005e-02	9.877329e-02	1.269899e+00	5.639995e-04	5.639995e-04
9.877329e-02	1.229199e-01	9.674915e-01	4.414009e-04	4.414009e-04
1.229199e-01	1.529696e-01	7.375664e-01	3.455769e-04	3.455769e-04
1.529696e-01	1.903654e-01	5.600749e-01	2.702041e-04	2.702041e-04
1.903654e-01	2.369031e-01	4.239215e-01	2.107397e-04	2.107397e-04
2.369031e-01	2.948178e-01	3.202177e-01	1.641502e-04	1.641502e-04
2.948178e-01	3.668905e-01	2.409917e-01	1.276735e-04	1.276735e-04
3.668905e-01	4.565826e-01	1.809924e-01	9.919805e-05	9.919805e-05
4.565826e-01	5.682012e-01	1.353822e-01	7.686681e-05	7.686681e-05
5.682012e-01	7.071068e-01	1.009612e-01	5.954633e-05	5.954633e-05
7.071068e-01	8.799699e-01	7.506142e-02	4.600779e-05	4.600779e-05
8.799699e-01	1.095092e+00	5.564361e-02	3.550422e-05	3.550422e-05
1.095092e+00	1.362804e+00	4.101549e-02	2.731079e-05	2.731079e-05
1.362804e+00	1.695963e+00	3.017181e-02	2.100766e-05	2.100766e-05
1.695963e+00	2.110567e+00	2.202121e-02	1.609094e-05	1.609094e-05
2.110567e+00	2.626528e+00	1.606815e-02	1.231776e-05	1.231776e-05
2.626528e+00	3.268623e+00	1.161786e-02	9.385348e-06	9.385348e-06
3.268623e+00	4.067688e+00	8.348937e-03	7.136558e-06	7.136558e-06
4.067688e+00	5.062097e+00	5.970929e-03	5.409815e-06	5.409815e-06
5.062097e+00	6.299605e+00	4.236796e-03	4.088531e-06	4.088531e-06
6.299605e+00	7.839641e+00	2.981901e-03	3.074717e-06	3.074717e-06
7.839641e+00	9.756162e+00	2.072701e-03	2.297803e-06	2.297803e-06
9.756162e+00	1.214121e+01	1.424188e-03	1.708063e-06	1.708063e-06
1.214121e+01	1.510931e+01	9.641137e-04	1.259358e-06	1.259358e-06
1.510931e+01	1.880302e+01	6.427004e-04	9.211269e-07	9.211269e-07
1.880302e+01	2.339970e+01	4.183724e-04	6.659060e-07	6.659060e-07
2.339970e+01	2.912012e+01	2.629272e-04	4.737248e-07	4.737248e-07
2.912012e+01	3.623898e+01	1.583193e-04	3.294603e-07	3.294603e-07
3.623898e+01	4.509816e+01	8.985080e-05	2.219771e-07	2.219771e-07
4.509816e+01	5.612310e+01	4.481958e-05	1.404417e-07	1.404417e-07
5.612310e+01	6.984326e+01	1.717580e-05	7.839314e-08	7.839314e-08
6.984326e+01	8.691752e+01	4.084224e-06	3.407602e-08	3.407602e-08
8.691752e+01	1.081659e+02	4.991891e-07	1.064088e-08	1.064088e-08
1.081659e+02	1.346087e+02	5.456393e-08	3.216188e-09	3.216188e-09
1.346087e+02	1.675158e+02	2.143443e-10	1.238822e-10	1.238822e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.995365e+01	2.021577e-02	2.021577e-02
1.244465e-03	1.548694e-03	4.878657e+01	1.790874e-02	1.790874e-02
1.548694e-03	1.927296e-03	4.110623e+01	1.473592e-02	1.473592e-02
1.927296e-03	2.398454e-03	3.436936e+01	1.207862e-02	1.207862e-02
2.398454e-03	2.984793e-03	2.868271e+01	9.891237e-03	9.891237e-03
2.984793e-03	3.714471e-03	2.385529e+01	8.086150e-03	8.086150e-03
3.714471e-03	4.622531e-03	1.975836e+01	6.596800e-03	6.596800e-03
4.622531e-03	5.752580e-03	1.627582e+01	5.367078e-03	5.367078e-03
5.752580e-03	7.158887e-03	1.326255e+01	4.342987e-03	4.342987e-03
7.158887e-03	8.908987e-03	1.063167e+01	3.485654e-03	3.485654e-03
8.908987e-03	1.108693e-02	8.461057e+00	2.787431e-03	2.787431e-03
1.108693e-02	1.379730e-02	6.743341e+00	2.230685e-03	2.230685e-03
1.379730e-02	1.717026e-02	5.361887e+00	1.783069e-03	1.783069e-03
1.717026e-02	2.136779e-02	4.269728e+00	1.426324e-03	1.426324e-03
2.136779e-02	2.659148e-02	3.438056e+00	1.147315e-03	1.147315e-03
2.659148e-02	3.309218e-02	2.691653e+00	9.100065e-04	9.100065e-04
3.309218e-02	4.118207e-02	2.060916e+00	7.137954e-04	7.137954e-04
4.118207e-02	5.124966e-02	1.579174e+00	5.601023e-04	5.601023e-04
5.124966e-02	6.377843e-02	1.210127e+00	4.395175e-04	4.395175e-04
6.377843e-02	7.937005e-02	9.243029e-01	3.443313e-04	3.443313e-04
7.937005e-02	9.877329e-02	7.062609e-01	2.698115e-04	2.698115e-04
9.877329e-02	1.229199e-01	5.379778e-01	2.110909e-04	2.110909e-04
1.229199e-01	1.529696e-01	4.098417e-01	1.651593e-04	1.651593e-04
1.529696e-01	1.903654e-01	3.107753e-01	1.289219e-04	1.289219e-04
1.903654e-01	2.369031e-01	2.352604e-01	1.005512e-04	1.005512e-04
2.369031e-01	2.948178e-01	1.777714e-01	7.835227e-05	7.835227e-05
2.948178e-01	3.668905e-01	1.337245e-01	6.091652e-05	6.091652e-05
3.668905e-01	4.565826e-01	1.003952e-01	4.731452e-05	4.731452e-05
4.565826e-01	5.682012e-01	7.516678e-02	3.669946e-05	3.669946e-05
5.682012e-01	7.071068e-01	5.599614e-02	2.839449e-05	2.839449e-05
7.071068e-01	8.799699e-01	4.166848e-02	2.195673e-05	2.195673e-05
8.799699e-01	1.095092e+00	3.088295e-02	1.694463e-05	1.694463e-05
1.095092e+00	1.362804e+00	2.278579e-02	1.304707e-05	1.304707e-05
1.362804e+00	1.695963e+00	1.674821e-02	1.002706e-05	1.002706e-05
1.695963e+00	2.110567e+00	1.222309e-02	7.678717e-06	7.678717e-06
2.110567e+00	2.626528e+00	8.919519e-03	5.880001e-06	5.880001e-06
2.626528e+00	3.268623e+00	6.454101e-03	4.483667e-06	4.483667e-06
3.268623e+00	4.067688e+00	4.634288e-03	3.405772e-06	3.405772e-06
4.067688e+00	5.062097e+00	3.314080e-03	2.581748e-06	2.581748e-06
5.062097e+00	6.299605e+00	2.348298e-03	1.948128e-06	1.948128e-06
6.299605e+00	7.839641e+00	1.652627e-03	1.464998e-06	1.464998e-06
7.839641e+00	9.756162e+00	1.148822e-03	1.094925e-06	1.094925e-06
9.756162e+00	1.214121e+01	7.889967e-04	8.133996e-07	8.133996e-07
1.214121e+01	1.510931e+01	5.342546e-04	5.999980e-07	5.999980e-07
1.510931e+01	1.880302e+01	3.565524e-04	4.393850e-07	4.393850e-07
1.880302e+01	2.339970e+01	2.323068e-04	3.179242e-07	3.179242e-07
2.339970e+01	2.912012e+01	1.458039e-04	2.257806e-07	2.257806e-07
2.912012e+01	3.623898e+01	8.780812e-05	1.570641e-07	1.570641e-07
3.623898e+01	4.509816e+01	5.000573e-05	1.062498e-07	1.062498e-07
4.509816e+01	5.612310e+01	2.498770e-05	6.732711e-08	6.732711e-08
5.612310e+01	6.984326e+01	9.499882e-06	3.721299e-08	3.721299e-08
6.984326e+01	8.691752e+01	2.279922e-06	1.634195e-08	1.634195e-08
8.691752e+01	1.081659e+02	2.829391e-07	5.160580e-09	5.160580e-09
1.081659e+02	1.346087e+02	3.010270e-08	1.508912e-09	1.508912e-09
1.346087e+02	1.675158e+02	1.823314e-10	1.052691e-10	1.052691e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999914163070677e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.137631e+01	4.910229e-02	4.910229e-02
1.244465e-03	1.548694e-03	8.298643e+01	4.445646e-02	4.445646e-02
1.548694e-03	1.927296e-03	7.048193e+01	3.672073e-02	3.672073e-02
1.927296e-03	2.398454e-03	5.941782e+01	3.022341e-02	3.022341e-02
2.398454e-03	2.984793e-03	4.994994e+01	2.484222e-02	2.484222e-02
2.984793e-03	3.714471e-03	4.186511e+01	2.038473e-02	2.038473e-02
3.714471e-03	4.622531e-03	3.497288e+01	1.670801e-02	1.670801e-02
4.622531e-03	5.752580e-03	2.898087e+01	1.362984e-02	1.362984e-02
5.752580e-03	7.158887e-03	2.370908e+01	1.105174e-02	1.105174e-02
7.158887e-03	8.908987e-03	1.903969e+01	8.878667e-03	8.878667e-03
8.908987e-03	1.108693e-02	1.517074e+01	7.103334e-03	7.103334e-03
1.108693e-02	1.379730e-02	1.210845e+01	5.689014e-03	5.689014e-03
1.379730e-02	1.717026e-02	9.640011e+00	4.549721e-03	4.549721e-03
1.717026e-02	2.136779e-02	7.683900e+00	3.641402e-03	3.641402e-03
2.136779e-02	2.659148e-02	6.184864e+00	2.928970e-03	2.928970e-03
2.659148e-02	3.309218e-02	4.855068e+00	2.325721e-03	2.325721e-03
3.309218e-02	4.118207e-02	3.736665e+00	1.828463e-03	1.828463e-03
4.118207e-02	5.124966e-02	2.875990e+00	1.438528e-03	1.438528e-03
5.124966e-02	6.377843e-02	2.214742e+00	1.131716e-03	1.131716e-03
6.377843e-02	7.937005e-02	1.698749e+00	8.885243e-04	8.885243e-04
7.937005e-02	9.877329e-02	1.302510e+00	6.971813e-04	6.971813e-04
9.877329e-02	1.229199e-01	9.969399e-01	5.467812e-04	5.467812e-04
1.229199e-01	1.529696e-01	7.625441e-01	4.287917e-04	4.287917e-04
1.529696e-01	1.903654e-01	5.800210e-01	3.352902e-04	3.352902e-04
1.903654e-01	2.369031e-01	4.398812e-01	2.617091e-04	2.617091e-04
2.369031e-01	2.948178e-01	3.337873e-01	2.044214e-04	2.044214e-04
2.948178e-01	3.668905e-01	2.515062e-01	1.590239e-04	1.590239e-04
3.668905e-01	4.565826e-01	1.892436e-01	1.236285e-04	1.236285e-04
4.565826e-01	5.682012e-01	1.422318e-01	9.610417e-05	9.610417e-05
5.682012e-01	7.071068e-01	1.060836e-01	7.439008e-05	7.439008e-05
7.071068e-01	8.799699e-01	7.916831e-02	5.759808e-05	5.759808e-05
8.799699e-01	1.095092e+00	5.884523e-02	4.451958e-05	4.451958e-05
1.095092e+00	1.362804e+00	4.346309e-02	3.428714e-05	3.428714e-05
1.362804e+00	1.695963e+00	3.199869e-02	2.638820e-05	2.638820e-05
1.695963e+00	2.110567e+00	2.341009e-02	2.022800e-05	2.022800e-05
2.110567e+00	2.626528e+00	1.710556e-02	1.550168e-05	1.550168e-05
2.626528e+00	3.268623e+00	1.238050e-02	1.181724e-05	1.181724e-05
3.268623e+00	4.067688e+00	8.895803e-03	8.977911e-06	8.977911e-06
4.067688e+00	5.062097e+00	6.381045e-03	6.818694e-06	6.818694e-06
5.062097e+00	6.299605e+00	4.521674e-03	5.142816e-06	5.142816e-06
6.299605e+00	7.839641e+00	3.184255e-03	3.868753e-06	3.868753e-06
7.839641e+00	9.756162e+00	2.216878e-03	2.894322e-06	2.894322e-06
9.756162e+00	1.214121e+01	1.523783e-03	2.151938e-06	2.151938e-06
1.214121e+01	1.510931e+01	1.030738e-03	1.585446e-06	1.585446e-06
1.510931e+01	1.880302e+01	6.901568e-04	1.163656e-06	1.163656e-06
1.880302e+01	2.339970e+01	4.477223e-04	8.397297e-07	8.397297e-07
2.339970e+01	2.912012e+01	2.796611e-04	5.944473e-07	5.944473e-07
2.912012e+01	3.623898e+01	1.682497e-04	4.135689e-07	4.135689e-07
3.623898e+01	4.509816e+01	9.526839e-05	2.791116e-07	2.791116e-07
4.509816e+01	5.612310e+01	4.666047e-05	1.753424e-07	1.753424e-07
5.612310e+01	6.984326e+01	1.619692e-05	9.228049e-08	9.228049e-08
6.984326e+01	8.691752e+01	2.864545e-06	3.464142e-08	3.464142e-08
8.691752e+01	1.081659e+02	1.570442e-08	2.072127e-09	2.072127e-09
1.081659e+02	1.346087e+02	1.975904e-10	1.066303e-11	1.066303e-11
1.346087e+02	1.675158e+02	1.051573e-12	6.590300e-13	6.590300e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999914017719823e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.969007e+01	1.743231e-02	1.743231e-02
1.244465e-03	1.548694e-03	3.951096e+01	1.564958e-02	1.564958e-02
1.548694e-03	1.927296e-03	3.344364e+01	1.292034e-02	1.292034e-02
1.927296e-03	2.398454e-03	2.805779e+01	1.061325e-02	1.061325e-02
2.398454e-03	2.984793e-03	2.349973e+01	8.712027e-03	8.712027e-03
2.984793e-03	3.714471e-03	1.961161e+01	7.138327e-03	7.138327e-03
3.714471e-03	4.622531e-03	1.629841e+01	5.836590e-03	5.836590e-03
4.622531e-03	5.752580e-03	1.346409e+01	4.757877e-03	4.757877e-03
5.752580e-03	7.158887e-03	1.100248e+01	3.858099e-03	3.858099e-03
7.158887e-03	8.908987e-03	8.833392e+00	3.100196e-03	3.100196e-03
8.908987e-03	1.108693e-02	7.037296e+00	2.481082e-03	2.481082e-03
1.108693e-02	1.379730e-02	5.612031e+00	1.986196e-03	1.986196e-03
1.379730e-02	1.717026e-02	4.465419e+00	1.588204e-03	1.588204e-03
1.717026e-02	2.136779e-02	3.555810e+00	1.270192e-03	1.270192e-03
2.136779e-02	2.659148e-02	2.860296e+00	1.020755e-03	1.020755e-03
2.659148e-02	3.309218e-02	2.246629e+00	8.115704e-04	8.115704e-04
3.309218e-02	4.118207e-02	1.730122e+00	6.394579e-04	6.394579e-04
4.118207e-02	5.124966e-02	1.332196e+00	5.037190e-04	5.037190e-04
5.124966e-02	6.377843e-02	1.024511e+00	3.963131e-04	3.963131e-04
6.377843e-02	7.937005e-02	7.849524e-01	3.111965e-04	3.111965e-04
7.937005e-02	9.877329e-02	6.012589e-01	2.442725e-04	2.442725e-04
9.877329e-02	1.229199e-01	4.590678e-01	1.914262e-04	1.914262e-04
1.229199e-01	1.529696e-01	3.503280e-01	1.499590e-04	1.499590e-04
1.529696e-01	1.903654e-01	2.660534e-01	1.171830e-04	1.171830e-04
1.903654e-01	2.369031e-01	2.017009e-01	9.149997e-05	9.149997e-05
2.369031e-01	2.948178e-01	1.526421e-01	7.137097e-05	7.137097e-05
2.948178e-01	3.668905e-01	1.149673e-01	5.554347e-05	5.554347e-05
3.668905e-01	4.565826e-01	8.642176e-02	4.318164e-05	4.318164e-05
4.565826e-01	5.682012e-01	6.479778e-02	3.352924e-05	3.352924e-05
5.682012e-01	7.071068e-01	4.831882e-02	2.596198e-05	2.596198e-05
7.071068e-01	8.799699e-01	3.597856e-02	2.008301e-05	2.008301e-05
8.799699e-01	1.095092e+00	2.669704e-02	1.551362e-05	1.551362e-05
1.095092e+00	1.362804e+00	1.970670e-02	1.194795e-05	1.194795e-05
1.362804e+00	1.695963e+00	1.449590e-02	9.188771e-06	9.188771e-06
1.695963e+00	2.110567e+00	1.058091e-02	7.037189e-06	7.037189e-06
2.110567e+00	2.626528e+00	7.723363e-03	5.389951e-06	5.389951e-06
2.626528e+00	3.268623e+00	5.585292e-03	4.107804e-06	4.107804e-06
3.268623e+00	4.067688e+00	4.008496e-03	3.118706e-06	3.118706e-06
4.067688e+00	5.062097e+00	2.868204e-03	2.365063e-06	2.365063e-06
5.062097e+00	6.299605e+00	2.031874e-03	1.784271e-06	1.784271e-06
6.299605e+00	7.839641e+00	1.429726e-03	1.341352e-06	1.341352e-06
7.839641e+00	9.756162e+00	9.934924e-04	1.002111e-06	1.002111e-06
9.756162e+00	1.214121e+01	6.811439e-04	7.432353e-07	7.432353e-07
1.214121e+01	1.510931e+01	4.600606e-04	5.468440e-07	5.468440e-07
1.510931e+01	1.880302e+01	3.074394e-04	4.009633e-07	4.009633e-07
1.880302e+01	2.339970e+01	1.999826e-04	2.897965e-07	2.897965e-07
2.339970e+01	2.912012e+01	1.249402e-04	2.048217e-07	2.048217e-07
2.912012e+01	3.623898e+01	7.488973e-05	1.418032e-07	1.418032e-07
3.623898e+01	4.509816e+01	4.239373e-05	9.541862e-08	9.541862e-08
4.509816e+01	5.612310e+01	2.090090e-05	5.982546e-08	5.982546e-08
5.612310e+01	6.984326e+01	7.666500e-06	3.217452e-08	3.217452e-08
6.984326e+01	8.691752e+01	1.632532e-06	1.285185e-08	1.285185e-08
8.691752e+01	1.081659e+02	1.397208e-07	2.930589e-09	2.930589e-09
1.081659e+02	1.346087e+02	1.316283e-08	7.657514e-10	7.657514e-10
1.346087e+02	1.675158e+02	5.754196e-11	3.345124e-11	3.345124e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999951014915163e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	5.032847e+01	2.742116e-02	2.742116e-02
1.244465e-03	1.548694e-03	5.325636e+01	2.530833e-02	2.530833e-02
1.548694e-03	1.927296e-03	4.583145e+01	2.104136e-02	2.104136e-02
1.927296e-03	2.398454e-03	3.912469e+01	1.743273e-02	1.743273e-02
2.398454e-03	2.984793e-03	3.317274e+01	1.438954e-02	1.438954e-02
2.984793e-03	3.714471e-03	2.791878e+01	1.182658e-02	1.182658e-02
3.714471e-03	4.622531e-03	2.331517e+01	9.685408e-03	9.685408e-03
4.622531e-03	5.752580e-03	1.894836e+01	7.828458e-03	7.828458e-03
5.752580e-03	7.158887e-03	1.519039e+01	6.282389e-03	6.282389e-03
7.158887e-03	8.908987e-03	1.214809e+01	5.035456e-03	5.035456e-03
8.908987e-03	1.108693e-02	9.689556e+00	4.030537e-03	4.030537e-03
1.108693e-02	1.379730e-02	7.721001e+00	3.225546e-03	3.225546e-03
1.379730e-02	1.717026e-02	6.138401e+00	2.578351e-03	2.578351e-03
1.717026e-02	2.136779e-02	4.864811e+00	2.057292e-03	2.057292e-03
2.136779e-02	2.659148e-02	3.856760e+00	1.642146e-03	1.642146e-03
2.659148e-02	3.309218e-02	3.050424e+00	1.309353e-03	1.309353e-03
3.309218e-02	4.118207e-02	2.405787e+00	1.042055e-03	1.042055e-03
4.118207e-02	5.124966e-02	1.898459e+00	8.297835e-04	8.297835e-04
5.124966e-02	6.377843e-02	1.492079e+00	6.594288e-04	6.594288e-04
6.377843e-02	7.937005e-02	1.168703e+00	5.232395e-04	5.232395e-04
7.937005e-02	9.877329e-02	9.123440e-01	4.142426e-04	4.142426e-04
9.877329e-02	1.229199e-01	7.135403e-01	3.283917e-04	3.283917e-04
1.229199e-01	1.529696e-01	5.568002e-01	2.600263e-04	2.600263e-04
1.529696e-01	1.903654e-01	4.336302e-01	2.057397e-04	2.057397e-04
1.903654e-01	2.369031e-01	3.391266e-01	1.630858e-04	1.630858e-04
2.369031e-01	2.948178e-01	2.659651e-01	1.294365e-04	1.294365e-04
2.948178e-01	3.668905e-01	2.004687e-01	1.007586e-04	1.007586e-04
3.668905e-01	4.565826e-01	1.505075e-01	7.826896e-05	7.826896e-05
4.565826e-01	5.682012e-01	1.125379e-01	6.064813e-05	6.064813e-05
5.682012e-01	7.071068e-01	8.383161e-02	4.694204e-05	4.694204e-05
7.071068e-01	8.799699e-01	6.232013e-02	3.627039e-05	3.627039e-05
8.799699e-01	1.095092e+00	4.612531e-02	2.797355e-05	2.797355e-05
1.095092e+00	1.362804e+00	3.413314e-02	2.157283e-05	2.157283e-05
1.362804e+00	1.695963e+00	2.506321e-02	1.657378e-05	1.657378e-05
1.695963e+00	2.110567e+00	1.834087e-02	1.270130e-05	1.270130e-05
2.110567e+00	2.626528e+00	1.334998e-02	9.715269e-06	9.715269e-06
2.626528e+00	3.268623e+00	9.676283e-03	7.414663e-06	7.414663e-06
3.268623e+00	4.067688e+00	6.957628e-03	5.641166e-06	5.641166e-06
4.067688e+00	5.062097e+00	4.961385e-03	4.269287e-06	4.269287e-06
5.062097e+00	6.299605e+00	3.523687e-03	3.225317e-06	3.225317e-06
6.299605e+00	7.839641e+00	2.470250e-03	2.420682e-06	2.420682e-06
7.839641e+00	9.756162e+00	1.717268e-03	1.809670e-06	1.809670e-06
9.756162e+00	1.214121e+01	1.181749e-03	1.345816e-06	1.345816e-06
1.214121e+01	1.510931e+01	8.000179e-04	9.924024e-07	9.924024e-07
1.510931e+01	1.880302e+01	5.317710e-04	7.252696e-07	7.252696e-07
1.880302e+01	2.339970e+01	3.471221e-04	5.256240e-07	5.256240e-07
2.339970e+01	2.912012e+01	2.184389e-04	3.738646e-07	3.738646e-07
2.912012e+01	3.623898e+01	1.314884e-04	2.596021e-07	2.596021e-07
3.623898e+01	4.509816e+01	7.459541e-05	1.750919e-07	1.750919e-07
4.509816e+01	5.612310e+01	3.723227e-05	1.109035e-07	1.109035e-07
5.612310e+01	6.984326e+01	1.397995e-05	6.080697e-08	6.080697e-08
6.984326e+01	8.691752e+01	3.289127e-06	2.626435e-08	2.626435e-08
8.691752e+01	1.081659e+02	4.028939e-07	8.230127e-09	8.230127e-09
1.081659e+02	1.346087e+02	4.224451e-08	2.435972e-09	2.435972e-09
1.346087e+02	1.675158e+02	2.197914e-10	1.271962e-10	1.271962e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999932000023119e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.416579e+01	1.671871e-02	1.671871e-02
1.244465e-03	1.548694e-03	3.611234e+01	1.540787e-02	1.540787e-02
1.548694e-03	1.927296e-03	3.108893e+01	1.281522e-02	1.281522e-02
1.927296e-03	2.398454e-03	2.653010e+01	1.061210e-02	1.061210e-02
2.398454e-03	2.984793e-03	2.249518e+01	8.759619e-03	8.759619e-03
2.984793e-03	3.714471e-03	1.894527e+01	7.206094e-03	7.206094e-03
3.714471e-03	4.622531e-03	1.582734e+01	5.904207e-03	5.904207e-03
4.622531e-03	5.752580e-03	1.286084e+01	4.770910e-03	4.770910e-03
5.752580e-03	7.158887e-03	1.031167e+01	3.829480e-03	3.829480e-03
7.158887e-03	8.908987e-03	8.248883e+00	3.070302e-03	3.070302e-03
8.908987e-03	1.108693e-02	6.580953e+00	2.458307e-03	2.458307e-03
1.108693e-02	1.379730e-02	5.243347e+00	1.967003e-03	1.967003e-03
1.379730e-02	1.717026e-02	4.167858e+00	1.572048e-03	1.572048e-03
1.717026e-02	2.136779e-02	3.303807e+00	1.254658e-03	1.254658e-03
2.136779e-02	2.659148e-02	2.619147e+00	1.001397e-03	1.001397e-03
2.659148e-02	3.309218e-02	2.071006e+00	7.982257e-04	7.982257e-04
3.309218e-02	4.118207e-02	1.633959e+00	6.355714e-04	6.355714e-04
4.118207e-02	5.124966e-02	1.289556e+00	5.061420e-04	5.061420e-04
5.124966e-02	6.377843e-02	1.013388e+00	4.022061e-04	4.022061e-04
6.377843e-02	7.937005e-02	7.937430e-01	3.190872e-04	3.190872e-04
7.937005e-02	9.877329e-02	6.199032e-01	2.527784e-04	2.527784e-04
9.877329e-02	1.229199e-01	4.848523e-01	2.003972e-04	2.003972e-04
1.229199e-01	1.529696e-01	3.783389e-01	1.586849e-04	1.586849e-04
1.529696e-01	1.903654e-01	2.946128e-01	1.255248e-04	1.255248e-04
1.903654e-01	2.369031e-01	2.303984e-01	9.950670e-05	9.950670e-05
2.369031e-01	2.948178e-01	1.807280e-01	7.900114e-05	7.900114e-05
2.948178e-01	3.668905e-01	1.361725e-01	6.147157e-05	6.147157e-05
3.668905e-01	4.565826e-01	1.022183e-01	4.774218e-05	4.774218e-05
4.565826e-01	5.682012e-01	7.647278e-02	3.701690e-05	3.701690e-05
5.682012e-01	7.071068e-01	5.693613e-02	2.863182e-05	2.863182e-05
7.071068e-01	8.799699e-01	4.233960e-02	2.213284e-05	2.213284e-05
8.799699e-01	1.095092e+00	3.133117e-02	1.706714e-05	1.706714e-05
1.095092e+00	1.362804e+00	2.318705e-02	1.316146e-05	1.316146e-05
1.362804e+00	1.695963e+00	1.702095e-02	1.010837e-05	1.010837e-05
1.695963e+00	2.110567e+00	1.246424e-02	7.754093e-06	7.754093e-06
2.110567e+00	2.626528e+00	9.069701e-03	5.929297e-06	5.929297e-06
2.626528e+00	3.268623e+00	6.573200e-03	4.524845e-06	4.524845e-06
3.268623e+00	4.067688e+00	4.721572e-03	3.437694e-06	3.437694e-06
4.067688e+00	5.062097e+00	3.367945e-03	2.602645e-06	2.602645e-06
5.062097e+00	6.299605e+00	2.391450e-03	1.965946e-06	1.965946e-06
6.299605e+00	7.839641e+00	1.676468e-03	1.475527e-06	1.475527e-06
7.839641e+00	9.756162e+00	1.165085e-03	1.102648e-06	1.102648e-06
9.756162e+00	1.214121e+01	8.017822e-04	8.199636e-07	8.199636e-07
1.214121e+01	1.510931e+01	5.428513e-04	6.048061e-07	6.048061e-07
1.510931e+01	1.880302e+01	3.607885e-04	4.419873e-07	4.419873e-07
1.880302e+01	2.339970e+01	2.352520e-04	3.199333e-07	3.199333e-07
2.339970e+01	2.912012e+01	1.479999e-04	2.274740e-07	2.274740e-07
2.912012e+01	3.623898e+01	8.923027e-05	1.583309e-07	1.583309e-07
3.623898e+01	4.509816e+01	5.069429e-05	1.069788e-07	1.069788e-07
4.509816e+01	5.612310e+01	2.530099e-05	6.774786e-08	6.774786e-08
5.612310e+01	6.984326e+01	9.508052e-06	3.722897e-08	3.722897e-08
6.984326e+01	8.691752e+01	2.250756e-06	1.623709e-08	1.623709e-08
8.691752e+01	1.081659e+02	2.749385e-07	5.087094e-09	5.087094e-09
1.081659e+02	1.346087e+02	2.806056e-08	1.456832e-09	1.456832e-09
1.346087e+02	1.675158e+02	1.823314e-10	1.052691e-10	1.052691e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999942098715447e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	6.030250e+01	4.232144e-02	4.232144e-02
1.244465e-03	1.548694e-03	6.612190e+01	3.972661e-02	3.972661e-02
1.548694e-03	1.927296e-03	5.720075e+01	3.311493e-02	3.311493e-02
1.927296e-03	2.398454e-03	4.913144e+01	2.752051e-02	2.752051e-02
2.398454e-03	2.984793e-03	4.191732e+01	2.278672e-02	2.278672e-02
2.984793e-03	3.714471e-03	3.547222e+01	1.878828e-02	1.878828e-02
3.714471e-03	4.622531e-03	2.981023e+01	1.543989e-02	1.543989e-02
4.622531e-03	5.752580e-03	2.427835e+01	1.248983e-02	1.248983e-02
5.752580e-03	7.158887e-03	1.946734e+01	1.002443e-02	1.002443e-02
7.158887e-03	8.908987e-03	1.558136e+01	8.040296e-03	8.040296e-03
8.908987e-03	1.108693e-02	1.243392e+01	6.438094e-03	6.438094e-03
1.108693e-02	1.379730e-02	9.911141e+00	5.152174e-03	5.152174e-03
1.379730e-02	1.717026e-02	7.882827e+00	4.118963e-03	4.118963e-03
1.717026e-02	2.136779e-02	6.246826e+00	3.286941e-03	3.286941e-03
2.136779e-02	2.659148e-02	4.956487e+00	2.624891e-03	2.624891e-03
2.659148e-02	3.309218e-02	3.923198e+00	2.093722e-03	2.093722e-03
3.309218e-02	4.118207e-02	3.092009e+00	1.665308e-03	1.665308e-03
4.118207e-02	5.124966e-02	2.442879e+00	1.327012e-03	1.327012e-03
5.124966e-02	6.377843e-02	1.919674e+00	1.054671e-03	1.054671e-03
6.377843e-02	7.937005e-02	1.503644e+00	8.368583e-04	8.368583e-04
7.937005e-02	9.877329e-02	1.172787e+00	6.621829e-04	6.621829e-04
9.877329e-02	1.229199e-01	9.191290e-01	5.256695e-04	5.256695e-04
1.229199e-01	1.529696e-01	7.170654e-01	4.161818e-04	4.161818e-04
1.529696e-01	1.903654e-01	5.585451e-01	3.293143e-04	3.293143e-04
1.903654e-01	2.369031e-01	4.362117e-01	2.608872e-04	2.608872e-04
2.369031e-01	2.948178e-01	3.424139e-01	2.071942e-04	2.071942e-04
2.948178e-01	3.668905e-01	2.584701e-01	1.614199e-04	1.614199e-04
3.668905e-01	4.565826e-01	1.943849e-01	1.254070e-04	1.254070e-04
4.565826e-01	5.682012e-01	1.458162e-01	9.741318e-05	9.741318e-05
5.682012e-01	7.071068e-01	1.087347e-01	7.536654e-05	7.536654e-05
7.071068e-01	8.799699e-01	8.104407e-02	5.833496e-05	5.833496e-05
8.799699e-01	1.095092e+00	6.014445e-02	4.505773e-05	4.505773e-05
1.095092e+00	1.362804e+00	4.456098e-02	3.475312e-05	3.475312e-05
1.362804e+00	1.695963e+00	3.276829e-02	2.671752e-05	2.671752e-05
1.695963e+00	2.110567e+00	2.404673e-02	2.051999e-05	2.051999e-05
2.110567e+00	2.626528e+00	1.752234e-02	1.570079e-05	1.570079e-05
2.626528e+00	3.268623e+00	1.269844e-02	1.197712e-05	1.197712e-05
3.268623e+00	4.067688e+00	9.139229e-03	9.109855e-06	9.109855e-06
4.067688e+00	5.062097e+00	6.521586e-03	6.897932e-06	6.897932e-06
5.062097e+00	6.299605e+00	4.640376e-03	5.215513e-06	5.215513e-06
6.299605e+00	7.839641e+00	3.252362e-03	3.913864e-06	3.913864e-06
7.839641e+00	9.756162e+00	2.263570e-03	2.926912e-06	2.926912e-06
9.756162e+00	1.214121e+01	1.559034e-03	2.179037e-06	2.179037e-06
1.214121e+01	1.510931e+01	1.056046e-03	1.606750e-06	1.606750e-06
1.510931e+01	1.880302e+01	7.008953e-04	1.172555e-06	1.172555e-06
1.880302e+01	2.339970e+01	4.573749e-04	8.499129e-07	8.499129e-07
2.339970e+01	2.912012e+01	2.865938e-04	6.026748e-07	6.026748e-07
2.912012e+01	3.623898e+01	1.720555e-04	4.187449e-07	4.187449e-07
3.623898e+01	4.509816e+01	9.741380e-05	2.827082e-07	2.827082e-07
4.509816e+01	5.612310e+01	4.738788e-05	1.764977e-07	1.764977e-07
5.612310e+01	6.984326e+01	1.643803e-05	9.310322e-08	9.310322e-08
6.984326e+01	8.691752e+01	2.877162e-06	3.486196e-08	3.486196e-08
8.691752e+01	1.081659e+02	1.508003e-08	1.977177e-09	1.977177e-09
1.081659e+02	1.346087e+02	1.931333e-10	1.095962e-11	1.095962e-11
1.346087e+02	1.675158e+02	1.361955e-12	8.348489e-13	8.348489e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999928347577883e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.809959e+01	1.457800e-02	1.457800e-02
1.244465e-03	1.548694e-03	3.007649e+01	1.355882e-02	1.355882e-02
1.548694e-03	1.927296e-03	2.594512e+01	1.129461e-02	1.129461e-02
1.927296e-03	2.398454e-03	2.216577e+01	9.359106e-03	9.359106e-03
2.398454e-03	2.984793e-03	1.882725e+01	7.734718e-03	7.734718e-03
2.984793e-03	3.714471e-03	1.588601e+01	6.371918e-03	6.371918e-03
3.714471e-03	4.622531e-03	1.329799e+01	5.228426e-03	5.228426e-03
4.622531e-03	5.752580e-03	1.081335e+01	4.227095e-03	4.227095e-03
5.752580e-03	7.158887e-03	8.669494e+00	3.392780e-03	3.392780e-03
7.158887e-03	8.908987e-03	6.935169e+00	2.720225e-03	2.720225e-03
8.908987e-03	1.108693e-02	5.533506e+00	2.178389e-03	2.178389e-03
1.108693e-02	1.379730e-02	4.409040e+00	1.743021e-03	1.743021e-03
1.379730e-02	1.717026e-02	3.505037e+00	1.393102e-03	1.393102e-03
1.717026e-02	2.136779e-02	2.777817e+00	1.111721e-03	1.111721e-03
2.136779e-02	2.659148e-02	2.202315e+00	8.873758e-04	8.873758e-04
2.659148e-02	3.309218e-02	1.742000e+00	7.075544e-04	7.075544e-04
3.309218e-02	4.118207e-02	1.374621e+00	5.634572e-04	5.634572e-04
4.118207e-02	5.124966e-02	1.084992e+00	4.487141e-04	4.487141e-04
5.124966e-02	6.377843e-02	8.528658e-01	3.566721e-04	3.566721e-04
6.377843e-02	7.937005e-02	6.682134e-01	2.830580e-04	2.830580e-04
7.937005e-02	9.877329e-02	5.217464e-01	2.241882e-04	2.241882e-04
9.877329e-02	1.229199e-01	4.082030e-01	1.777785e-04	1.777785e-04
1.229199e-01	1.529696e-01	3.185816e-01	1.407976e-04	1.407976e-04
1.529696e-01	1.903654e-01	2.479658e-01	1.113259e-04	1.113259e-04
1.903654e-01	2.369031e-01	1.938068e-01	8.821058e-05	8.821058e-05
2.369031e-01	2.948178e-01	1.519090e-01	6.997885e-05	6.997885e-05
2.948178e-01	3.668905e-01	1.148129e-01	5.460016e-05	5.460016e-05
3.668905e-01	4.565826e-01	8.634716e-02	4.247067e-05	4.247067e-05
4.565826e-01	5.682012e-01	6.476226e-02	3.299986e-05	3.299986e-05
5.682012e-01	7.071068e-01	4.829419e-02	2.555569e-05	2.555569e-05
7.071068e-01	8.799699e-01	3.594283e-02	1.976696e-05	1.976696e-05
8.799699e-01	1.095092e+00	2.663956e-02	1.526275e-05	1.526275e-05
1.095092e+00	1.362804e+00	1.972526e-02	1.177305e-05	1.177305e-05
1.362804e+00	1.695963e+00	1.448842e-02	9.047113e-06	9.047113e-06
1.695963e+00	2.110567e+00	1.061219e-02	6.941345e-06	6.941345e-06
2.110567e+00	2.626528e+00	7.723989e-03	5.308505e-06	5.308505e-06
2.626528e+00	3.268623e+00	5.596631e-03	4.050321e-06	4.050321e-06
3.268623e+00	4.067688e+00	4.019983e-03	3.076798e-06	3.076798e-06
4.067688e+00	5.062097e+00	2.866533e-03	2.328827e-06	2.328827e-06
5.062097e+00	6.299605e+00	2.036741e-03	1.760124e-06	1.760124e-06
6.299605e+00	7.839641e+00	1.427242e-03	1.320533e-06	1.320533e-06
7.839641e+00	9.756162e+00	9.917762e-04	9.865482e-07	9.865482e-07
9.756162e+00	1.214121e+01	6.814182e-04	7.325647e-07	7.325647e-07
1.214121e+01	1.510931e+01	4.606290e-04	5.394441e-07	5.394441e-07
1.510931e+01	1.880302e+01	3.061962e-04	3.941964e-07	3.941964e-07
1.880302e+01	2.339970e+01	1.997793e-04	2.855011e-07	2.855011e-07
2.339970e+01	2.912012e+01	1.252673e-04	2.022959e-07	2.022959e-07
2.912012e+01	3.623898e+01	7.509024e-05	1.400591e-07	1.400591e-07
3.623898e+01	4.509816e+01	4.245760e-05	9.419141e-08	9.419141e-08
4.509816e+01	5.612310e+01	2.092468e-05	5.904040e-08	5.904040e-08
5.612310e+01	6.984326e+01	7.597098e-06	3.158466e-08	3.158466e-08
6.984326e+01	8.691752e+01	1.613595e-06	1.263624e-08	1.263624e-08
8.691752e+01	1.081659e+02	1.391861e-07	2.894477e-09	2.894477e-09
1.081659e+02	1.346087e+02	1.354644e-08	7.905488e-10	7.905488e-10
1.346087e+02	1.675158e+02	1.345627e-10	7.801941e-11	7.801941e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyDelta/500GeV/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$m_{\nu \bar{\nu}}$ [GeV$^2$]$$
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV$^2$]
LegendXPos=0.5
LegendYPos=0.925
YMax=0.2
DrawOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
LegendOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
RatioPlotYLabel=Ratio to $\delta=10^{-6}$
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999901776086085e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	1.739311e-04	6.537619e-07	6.537619e-07
1.540000e+01	2.080000e+01	2.484093e-04	7.794301e-07	7.794301e-07
2.080000e+01	2.620000e+01	3.285002e-04	8.980029e-07	8.980029e-07
2.620000e+01	3.160000e+01	4.109748e-04	1.009126e-06	1.009126e-06
3.160000e+01	3.700000e+01	5.001178e-04	1.109405e-06	1.109405e-06
3.700000e+01	4.240000e+01	5.960350e-04	1.210619e-06	1.210619e-06
4.240000e+01	4.780000e+01	7.129365e-04	1.345019e-06	1.345019e-06
4.780000e+01	5.320000e+01	8.646817e-04	1.504467e-06	1.504467e-06
5.320000e+01	5.860000e+01	1.071279e-03	1.668469e-06	1.668469e-06
5.860000e+01	6.400000e+01	1.412197e-03	1.929629e-06	1.929629e-06
6.400000e+01	6.940000e+01	1.982607e-03	2.245776e-06	2.245776e-06
6.940000e+01	7.480000e+01	2.872450e-03	2.769381e-06	2.769381e-06
7.480000e+01	8.020000e+01	4.716256e-03	3.623978e-06	3.623978e-06
8.020000e+01	8.560000e+01	1.169765e-02	5.636347e-06	5.636347e-06
8.560000e+01	9.100000e+01	1.619337e-01	2.267132e-05	2.267132e-05
9.100000e+01	9.640000e+01	2.132374e-01	2.572395e-05	2.572395e-05
9.640000e+01	1.018000e+02	1.856230e-02	7.070321e-06	7.070321e-06
1.018000e+02	1.072000e+02	7.388643e-03	4.401841e-06	4.401841e-06
1.072000e+02	1.126000e+02	4.671307e-03	3.488697e-06	3.488697e-06
1.126000e+02	1.180000e+02	3.501543e-03	2.965708e-06	2.965708e-06
1.180000e+02	1.234000e+02	2.811269e-03	2.677554e-06	2.677554e-06
1.234000e+02	1.288000e+02	2.314750e-03	2.414920e-06	2.414920e-06
1.288000e+02	1.342000e+02	1.989546e-03	2.208358e-06	2.208358e-06
1.342000e+02	1.396000e+02	1.685241e-03	1.975745e-06	1.975745e-06
1.396000e+02	1.450000e+02	1.455560e-03	1.796816e-06	1.796816e-06
1.450000e+02	1.504000e+02	1.302346e-03	1.644215e-06	1.644215e-06
1.504000e+02	1.558000e+02	1.191032e-03	1.605771e-06	1.605771e-06
1.558000e+02	1.612000e+02	1.116946e-03	1.566290e-06	1.566290e-06
1.612000e+02	1.666000e+02	1.005541e-03	1.460901e-06	1.460901e-06
1.666000e+02	1.720000e+02	9.067624e-04	1.369442e-06	1.369442e-06
1.720000e+02	1.774000e+02	8.649178e-04	1.334538e-06	1.334538e-06
1.774000e+02	1.828000e+02	8.273546e-04	1.327553e-06	1.327553e-06
1.828000e+02	1.882000e+02	7.982019e-04	1.308696e-06	1.308696e-06
1.882000e+02	1.936000e+02	7.517941e-04	1.248096e-06	1.248096e-06
1.936000e+02	1.990000e+02	7.109154e-04	1.213873e-06	1.213873e-06
1.990000e+02	2.044000e+02	6.851467e-04	1.205839e-06	1.205839e-06
2.044000e+02	2.098000e+02	6.566609e-04	1.184094e-06	1.184094e-06
2.098000e+02	2.152000e+02	6.416563e-04	1.174129e-06	1.174129e-06
2.152000e+02	2.206000e+02	6.236874e-04	1.149937e-06	1.149937e-06
2.206000e+02	2.260000e+02	6.002189e-04	1.109927e-06	1.109927e-06
2.260000e+02	2.314000e+02	5.881672e-04	1.091801e-06	1.091801e-06
2.314000e+02	2.368000e+02	5.767669e-04	1.094516e-06	1.094516e-06
2.368000e+02	2.422000e+02	5.710861e-04	1.093845e-06	1.093845e-06
2.422000e+02	2.476000e+02	5.639522e-04	1.094640e-06	1.094640e-06
2.476000e+02	2.530000e+02	5.603115e-04	1.094096e-06	1.094096e-06
2.530000e+02	2.584000e+02	5.442030e-04	1.074972e-06	1.074972e-06
2.584000e+02	2.638000e+02	5.383161e-04	1.060245e-06	1.060245e-06
2.638000e+02	2.692000e+02	5.320830e-04	1.046621e-06	1.046621e-06
2.692000e+02	2.746000e+02	5.317652e-04	1.048847e-06	1.048847e-06
2.746000e+02	2.800000e+02	5.270663e-04	1.049260e-06	1.049260e-06
2.800000e+02	2.854000e+02	5.295593e-04	1.052477e-06	1.052477e-06
2.854000e+02	2.908000e+02	5.321943e-04	1.063316e-06	1.063316e-06
2.908000e+02	2.962000e+02	5.305369e-04	1.062480e-06	1.062480e-06
2.962000e+02	3.016000e+02	5.271369e-04	1.050440e-06	1.050440e-06
3.016000e+02	3.070000e+02	5.268607e-04	1.043574e-06	1.043574e-06
3.070000e+02	3.124000e+02	5.263546e-04	1.035810e-06	1.035810e-06
3.124000e+02	3.178000e+02	5.300493e-04	1.044741e-06	1.044741e-06
3.178000e+02	3.232000e+02	5.348650e-04	1.047323e-06	1.047323e-06
3.232000e+02	3.286000e+02	5.414572e-04	1.055338e-06	1.055338e-06
3.286000e+02	3.340000e+02	5.465650e-04	1.063587e-06	1.063587e-06
3.340000e+02	3.394000e+02	5.504106e-04	1.066447e-06	1.066447e-06
3.394000e+02	3.448000e+02	5.590485e-04	1.077041e-06	1.077041e-06
3.448000e+02	3.502000e+02	5.701985e-04	1.084275e-06	1.084275e-06
3.502000e+02	3.556000e+02	5.784159e-04	1.093290e-06	1.093290e-06
3.556000e+02	3.610000e+02	5.886741e-04	1.100055e-06	1.100055e-06
3.610000e+02	3.664000e+02	6.056707e-04	1.117548e-06	1.117548e-06
3.664000e+02	3.718000e+02	6.199406e-04	1.128462e-06	1.128462e-06
3.718000e+02	3.772000e+02	6.349072e-04	1.146489e-06	1.146489e-06
3.772000e+02	3.826000e+02	6.494246e-04	1.162254e-06	1.162254e-06
3.826000e+02	3.880000e+02	6.639396e-04	1.170785e-06	1.170785e-06
3.880000e+02	3.934000e+02	6.840061e-04	1.184902e-06	1.184902e-06
3.934000e+02	3.988000e+02	7.119006e-04	1.206345e-06	1.206345e-06
3.988000e+02	4.042000e+02	7.427446e-04	1.233045e-06	1.233045e-06
4.042000e+02	4.096000e+02	7.707931e-04	1.259897e-06	1.259897e-06
4.096000e+02	4.150000e+02	8.004909e-04	1.290071e-06	1.290071e-06
4.150000e+02	4.204000e+02	8.405685e-04	1.313438e-06	1.313438e-06
4.204000e+02	4.258000e+02	8.777272e-04	1.343392e-06	1.343392e-06
4.258000e+02	4.312000e+02	9.296215e-04	1.368906e-06	1.368906e-06
4.312000e+02	4.366000e+02	1.001279e-03	1.439445e-06	1.439445e-06
4.366000e+02	4.420000e+02	1.062890e-03	1.486066e-06	1.486066e-06
4.420000e+02	4.474000e+02	1.121329e-03	1.506068e-06	1.506068e-06
4.474000e+02	4.528000e+02	1.226550e-03	1.580920e-06	1.580920e-06
4.528000e+02	4.582000e+02	1.345125e-03	1.659743e-06	1.659743e-06
4.582000e+02	4.636000e+02	1.493178e-03	1.741099e-06	1.741099e-06
4.636000e+02	4.690000e+02	1.715746e-03	1.886905e-06	1.886905e-06
4.690000e+02	4.744000e+02	2.023735e-03	2.030981e-06	2.030981e-06
4.744000e+02	4.798000e+02	2.571624e-03	2.292668e-06	2.292668e-06
4.798000e+02	4.852000e+02	3.381396e-03	2.611437e-06	2.611437e-06
4.852000e+02	4.906000e+02	4.766463e-03	3.137923e-06	3.137923e-06
4.906000e+02	4.960000e+02	9.273113e-03	4.399662e-06	4.399662e-06
4.960000e+02	5.014000e+02	6.651481e-02	1.304071e-05	1.304071e-05
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999908000042327e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.851961e-05	1.472206e-07	1.472206e-07
1.540000e+01	2.080000e+01	8.381330e-05	1.761873e-07	1.761873e-07
2.080000e+01	2.620000e+01	1.103292e-04	2.021451e-07	2.021451e-07
2.620000e+01	3.160000e+01	1.377844e-04	2.259010e-07	2.259010e-07
3.160000e+01	3.700000e+01	1.679281e-04	2.493903e-07	2.493903e-07
3.700000e+01	4.240000e+01	2.002807e-04	2.723564e-07	2.723564e-07
4.240000e+01	4.780000e+01	2.372880e-04	2.964535e-07	2.964535e-07
4.780000e+01	5.320000e+01	2.850276e-04	3.249088e-07	3.249088e-07
5.320000e+01	5.860000e+01	3.569039e-04	3.635747e-07	3.635747e-07
5.860000e+01	6.400000e+01	4.684124e-04	4.165165e-07	4.165165e-07
6.400000e+01	6.940000e+01	6.621619e-04	4.952222e-07	4.952222e-07
6.940000e+01	7.480000e+01	9.467181e-04	5.921454e-07	5.921454e-07
7.480000e+01	8.020000e+01	1.533816e-03	7.537105e-07	7.537105e-07
8.020000e+01	8.560000e+01	3.814600e-03	1.188619e-06	1.188619e-06
8.560000e+01	9.100000e+01	4.976365e-02	4.293132e-06	4.293132e-06
9.100000e+01	9.640000e+01	6.615578e-02	4.949964e-06	4.949964e-06
9.640000e+01	1.018000e+02	6.075950e-03	1.500117e-06	1.500117e-06
1.018000e+02	1.072000e+02	2.458206e-03	9.541737e-07	9.541737e-07
1.072000e+02	1.126000e+02	1.560553e-03	7.602523e-07	7.602523e-07
1.126000e+02	1.180000e+02	1.184653e-03	6.623901e-07	6.623901e-07
1.180000e+02	1.234000e+02	9.479781e-04	5.925393e-07	5.925393e-07
1.234000e+02	1.288000e+02	7.824607e-04	5.383311e-07	5.383311e-07
1.288000e+02	1.342000e+02	6.742933e-04	4.997384e-07	4.997384e-07
1.342000e+02	1.396000e+02	5.778331e-04	4.626148e-07	4.626148e-07
1.396000e+02	1.450000e+02	5.123950e-04	4.356330e-07	4.356330e-07
1.450000e+02	1.504000e+02	4.634524e-04	4.143060e-07	4.143060e-07
1.504000e+02	1.558000e+02	4.145943e-04	3.918596e-07	3.918596e-07
1.558000e+02	1.612000e+02	3.856220e-04	3.779199e-07	3.779199e-07
1.612000e+02	1.666000e+02	3.546602e-04	3.624301e-07	3.624301e-07
1.666000e+02	1.720000e+02	3.232550e-04	3.460116e-07	3.460116e-07
1.720000e+02	1.774000e+02	3.076906e-04	3.375800e-07	3.375800e-07
1.774000e+02	1.828000e+02	2.884254e-04	3.268401e-07	3.268401e-07
1.828000e+02	1.882000e+02	2.785346e-04	3.211876e-07	3.211876e-07
1.882000e+02	1.936000e+02	2.661617e-04	3.139728e-07	3.139728e-07
1.936000e+02	1.990000e+02	2.512124e-04	3.050282e-07	3.050282e-07
1.990000e+02	2.044000e+02	2.402328e-04	2.982879e-07	2.982879e-07
2.044000e+02	2.098000e+02	2.306598e-04	2.922848e-07	2.922848e-07
2.098000e+02	2.152000e+02	2.229743e-04	2.873727e-07	2.873727e-07
2.152000e+02	2.206000e+02	2.189702e-04	2.847807e-07	2.847807e-07
2.206000e+02	2.260000e+02	2.128920e-04	2.808019e-07	2.808019e-07
2.260000e+02	2.314000e+02	2.081194e-04	2.776356e-07	2.776356e-07
2.314000e+02	2.368000e+02	2.035909e-04	2.745985e-07	2.745985e-07
2.368000e+02	2.422000e+02	2.004237e-04	2.724540e-07	2.724540e-07
2.422000e+02	2.476000e+02	1.961744e-04	2.695504e-07	2.695504e-07
2.476000e+02	2.530000e+02	1.942159e-04	2.682015e-07	2.682015e-07
2.530000e+02	2.584000e+02	1.916700e-04	2.664378e-07	2.664378e-07
2.584000e+02	2.638000e+02	1.903556e-04	2.655226e-07	2.655226e-07
2.638000e+02	2.692000e+02	1.887970e-04	2.644329e-07	2.644329e-07
2.692000e+02	2.746000e+02	1.875996e-04	2.635935e-07	2.635935e-07
2.746000e+02	2.800000e+02	1.854626e-04	2.620884e-07	2.620884e-07
2.800000e+02	2.854000e+02	1.860781e-04	2.625225e-07	2.625225e-07
2.854000e+02	2.908000e+02	1.855770e-04	2.621682e-07	2.621682e-07
2.908000e+02	2.962000e+02	1.855211e-04	2.621287e-07	2.621287e-07
2.962000e+02	3.016000e+02	1.853500e-04	2.620083e-07	2.620083e-07
3.016000e+02	3.070000e+02	1.860567e-04	2.625073e-07	2.625073e-07
3.070000e+02	3.124000e+02	1.867148e-04	2.629707e-07	2.629707e-07
3.124000e+02	3.178000e+02	1.870981e-04	2.632405e-07	2.632405e-07
3.178000e+02	3.232000e+02	1.889374e-04	2.645312e-07	2.645312e-07
3.232000e+02	3.286000e+02	1.910196e-04	2.659849e-07	2.659849e-07
3.286000e+02	3.340000e+02	1.927067e-04	2.671568e-07	2.671568e-07
3.340000e+02	3.394000e+02	1.946248e-04	2.684831e-07	2.684831e-07
3.394000e+02	3.448000e+02	1.974022e-04	2.703926e-07	2.703926e-07
3.448000e+02	3.502000e+02	2.015272e-04	2.732032e-07	2.732032e-07
3.502000e+02	3.556000e+02	2.043457e-04	2.751075e-07	2.751075e-07
3.556000e+02	3.610000e+02	2.083009e-04	2.777567e-07	2.777567e-07
3.610000e+02	3.664000e+02	2.137898e-04	2.813924e-07	2.813924e-07
3.664000e+02	3.718000e+02	2.185046e-04	2.844778e-07	2.844778e-07
3.718000e+02	3.772000e+02	2.236169e-04	2.877874e-07	2.877874e-07
3.772000e+02	3.826000e+02	2.288602e-04	2.911409e-07	2.911409e-07
3.826000e+02	3.880000e+02	2.345424e-04	2.947330e-07	2.947330e-07
3.880000e+02	3.934000e+02	2.420950e-04	2.994408e-07	2.994408e-07
3.934000e+02	3.988000e+02	2.524035e-04	3.057504e-07	3.057504e-07
3.988000e+02	4.042000e+02	2.619409e-04	3.114729e-07	3.114729e-07
4.042000e+02	4.096000e+02	2.709591e-04	3.167893e-07	3.167893e-07
4.096000e+02	4.150000e+02	2.821850e-04	3.232850e-07	3.232850e-07
4.150000e+02	4.204000e+02	2.973602e-04	3.318643e-07	3.318643e-07
4.204000e+02	4.258000e+02	3.111417e-04	3.394671e-07	3.394671e-07
4.258000e+02	4.312000e+02	3.300657e-04	3.496385e-07	3.496385e-07
4.312000e+02	4.366000e+02	3.528961e-04	3.615276e-07	3.615276e-07
4.366000e+02	4.420000e+02	3.744939e-04	3.724274e-07	3.724274e-07
4.420000e+02	4.474000e+02	3.993776e-04	3.846012e-07	3.846012e-07
4.474000e+02	4.528000e+02	4.346972e-04	4.012481e-07	4.012481e-07
4.528000e+02	4.582000e+02	4.780050e-04	4.207611e-07	4.207611e-07
4.582000e+02	4.636000e+02	5.305172e-04	4.432700e-07	4.432700e-07
4.636000e+02	4.690000e+02	6.030931e-04	4.726182e-07	4.726182e-07
4.690000e+02	4.744000e+02	7.219074e-04	5.170815e-07	5.170815e-07
4.744000e+02	4.798000e+02	9.103948e-04	5.806754e-07	5.806754e-07
4.798000e+02	4.852000e+02	1.197992e-03	6.661104e-07	6.661104e-07
4.852000e+02	4.906000e+02	1.684462e-03	7.898590e-07	7.898590e-07
4.906000e+02	4.960000e+02	3.242193e-03	1.095818e-06	1.095818e-06
4.960000e+02	5.014000e+02	2.180130e-02	2.841580e-06	2.841580e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999882492300123e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	8.883272e-11	2.561602e-13	2.561602e-13
1.540000e+01	2.080000e+01	5.095774e-10	1.180076e-12	1.180076e-12
2.080000e+01	2.620000e+01	1.958993e-09	3.880779e-12	3.880779e-12
2.620000e+01	3.160000e+01	5.940363e-09	1.043244e-11	1.043244e-11
3.160000e+01	3.700000e+01	1.566889e-08	2.477675e-11	2.477675e-11
3.700000e+01	4.240000e+01	3.748678e-08	5.410681e-11	5.410681e-11
4.240000e+01	4.780000e+01	8.498333e-08	1.124859e-10	1.124859e-10
4.780000e+01	5.320000e+01	1.905969e-07	2.299942e-10	2.299942e-10
5.320000e+01	5.860000e+01	4.423924e-07	4.771095e-10	4.771095e-10
5.860000e+01	6.400000e+01	1.097017e-06	1.033824e-09	1.033824e-09
6.400000e+01	6.940000e+01	3.044763e-06	2.420068e-09	2.420068e-09
6.940000e+01	7.480000e+01	9.241506e-06	6.180673e-09	6.180673e-09
7.480000e+01	8.020000e+01	3.798474e-05	2.022640e-08	2.022640e-08
8.020000e+01	8.560000e+01	3.717798e-04	1.301918e-07	1.301918e-07
8.560000e+01	9.100000e+01	1.145921e-01	1.188624e-05	1.188624e-05
9.100000e+01	9.640000e+01	1.860470e-01	1.627334e-05	1.627334e-05
9.640000e+01	1.018000e+02	1.054909e-03	2.864628e-07	2.864628e-07
1.018000e+02	1.072000e+02	1.524161e-04	6.278679e-08	6.278679e-08
1.072000e+02	1.126000e+02	5.486689e-05	2.808534e-08	2.808534e-08
1.126000e+02	1.180000e+02	2.849191e-05	1.667614e-08	1.667614e-08
1.180000e+02	1.234000e+02	1.729950e-05	1.129921e-08	1.129921e-08
1.234000e+02	1.288000e+02	1.151293e-05	8.269432e-09	8.269432e-09
1.288000e+02	1.342000e+02	8.377361e-06	6.478896e-09	6.478896e-09
1.342000e+02	1.396000e+02	6.242570e-06	5.213392e-09	5.213392e-09
1.396000e+02	1.450000e+02	4.927135e-06	4.368972e-09	4.368972e-09
1.450000e+02	1.504000e+02	4.042724e-06	3.768984e-09	3.768984e-09
1.504000e+02	1.558000e+02	3.324985e-06	3.277157e-09	3.277157e-09
1.558000e+02	1.612000e+02	2.877472e-06	2.940207e-09	2.940207e-09
1.612000e+02	1.666000e+02	2.484324e-06	2.647155e-09	2.647155e-09
1.666000e+02	1.720000e+02	2.142483e-06	2.391132e-09	2.391132e-09
1.720000e+02	1.774000e+02	1.939281e-06	2.218231e-09	2.218231e-09
1.774000e+02	1.828000e+02	1.740279e-06	2.055808e-09	2.055808e-09
1.828000e+02	1.882000e+02	1.615625e-06	1.942279e-09	1.942279e-09
1.882000e+02	1.936000e+02	1.491255e-06	1.833872e-09	1.833872e-09
1.936000e+02	1.990000e+02	1.362556e-06	1.724644e-09	1.724644e-09
1.990000e+02	2.044000e+02	1.265329e-06	1.637905e-09	1.637905e-09
2.044000e+02	2.098000e+02	1.183231e-06	1.563114e-09	1.563114e-09
2.098000e+02	2.152000e+02	1.117435e-06	1.501314e-09	1.501314e-09
2.152000e+02	2.206000e+02	1.073479e-06	1.455590e-09	1.455590e-09
2.206000e+02	2.260000e+02	1.024024e-06	1.408135e-09	1.408135e-09
2.260000e+02	2.314000e+02	9.823687e-07	1.366199e-09	1.366199e-09
2.314000e+02	2.368000e+02	9.434919e-07	1.326454e-09	1.326454e-09
2.368000e+02	2.422000e+02	9.144859e-07	1.295901e-09	1.295901e-09
2.422000e+02	2.476000e+02	8.824639e-07	1.263989e-09	1.263989e-09
2.476000e+02	2.530000e+02	8.608681e-07	1.239397e-09	1.239397e-09
2.530000e+02	2.584000e+02	8.393065e-07	1.216354e-09	1.216354e-09
2.584000e+02	2.638000e+02	8.233313e-07	1.197129e-09	1.197129e-09
2.638000e+02	2.692000e+02	8.076556e-07	1.179321e-09	1.179321e-09
2.692000e+02	2.746000e+02	7.944035e-07	1.163530e-09	1.163530e-09
2.746000e+02	2.800000e+02	7.775002e-07	1.145294e-09	1.145294e-09
2.800000e+02	2.854000e+02	7.729569e-07	1.136754e-09	1.136754e-09
2.854000e+02	2.908000e+02	7.644876e-07	1.125828e-09	1.125828e-09
2.908000e+02	2.962000e+02	7.586228e-07	1.117429e-09	1.117429e-09
2.962000e+02	3.016000e+02	7.521743e-07	1.108453e-09	1.108453e-09
3.016000e+02	3.070000e+02	7.497924e-07	1.102825e-09	1.102825e-09
3.070000e+02	3.124000e+02	7.465181e-07	1.096059e-09	1.096059e-09
3.124000e+02	3.178000e+02	7.433504e-07	1.090268e-09	1.090268e-09
3.178000e+02	3.232000e+02	7.459354e-07	1.088686e-09	1.088686e-09
3.232000e+02	3.286000e+02	7.496383e-07	1.088082e-09	1.088082e-09
3.286000e+02	3.340000e+02	7.529406e-07	1.088208e-09	1.088208e-09
3.340000e+02	3.394000e+02	7.565957e-07	1.088034e-09	1.088034e-09
3.394000e+02	3.448000e+02	7.630465e-07	1.089654e-09	1.089654e-09
3.448000e+02	3.502000e+02	7.753324e-07	1.095799e-09	1.095799e-09
3.502000e+02	3.556000e+02	7.829219e-07	1.098775e-09	1.098775e-09
3.556000e+02	3.610000e+02	7.945170e-07	1.104484e-09	1.104484e-09
3.610000e+02	3.664000e+02	8.119322e-07	1.114064e-09	1.114064e-09
3.664000e+02	3.718000e+02	8.268289e-07	1.122226e-09	1.122226e-09
3.718000e+02	3.772000e+02	8.431163e-07	1.131107e-09	1.131107e-09
3.772000e+02	3.826000e+02	8.594963e-07	1.139839e-09	1.139839e-09
3.826000e+02	3.880000e+02	8.787354e-07	1.151180e-09	1.151180e-09
3.880000e+02	3.934000e+02	9.038930e-07	1.165421e-09	1.165421e-09
3.934000e+02	3.988000e+02	9.388983e-07	1.185620e-09	1.185620e-09
3.988000e+02	4.042000e+02	9.720459e-07	1.204965e-09	1.204965e-09
4.042000e+02	4.096000e+02	1.002404e-06	1.221776e-09	1.221776e-09
4.096000e+02	4.150000e+02	1.040972e-06	1.243270e-09	1.243270e-09
4.150000e+02	4.204000e+02	1.093954e-06	1.272778e-09	1.272778e-09
4.204000e+02	4.258000e+02	1.141473e-06	1.298219e-09	1.298219e-09
4.258000e+02	4.312000e+02	1.208344e-06	1.334341e-09	1.334341e-09
4.312000e+02	4.366000e+02	1.288606e-06	1.376235e-09	1.376235e-09
4.366000e+02	4.420000e+02	1.364780e-06	1.414895e-09	1.414895e-09
4.420000e+02	4.474000e+02	1.452226e-06	1.457858e-09	1.457858e-09
4.474000e+02	4.528000e+02	1.576898e-06	1.517376e-09	1.517376e-09
4.528000e+02	4.582000e+02	1.731239e-06	1.588484e-09	1.588484e-09
4.582000e+02	4.636000e+02	1.916639e-06	1.669346e-09	1.669346e-09
4.636000e+02	4.690000e+02	2.175774e-06	1.777483e-09	1.777483e-09
4.690000e+02	4.744000e+02	2.599022e-06	1.940569e-09	1.940569e-09
4.744000e+02	4.798000e+02	3.270854e-06	2.174774e-09	2.174774e-09
4.798000e+02	4.852000e+02	4.298580e-06	2.491644e-09	2.491644e-09
4.852000e+02	4.906000e+02	6.034113e-06	2.949630e-09	2.949630e-09
4.906000e+02	4.960000e+02	1.159822e-05	4.086612e-09	4.086612e-09
4.960000e+02	5.014000e+02	7.785480e-05	1.057850e-08	1.057850e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999883012004632e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.343006e-07	1.092847e-09	1.092847e-09
1.540000e+01	2.080000e+01	1.011985e-06	2.710048e-09	2.710048e-09
2.080000e+01	2.620000e+01	2.380374e-06	5.490832e-09	5.490832e-09
2.620000e+01	3.160000e+01	4.837015e-06	9.898698e-09	9.898698e-09
3.160000e+01	3.700000e+01	9.021341e-06	1.656845e-08	1.656845e-08
3.700000e+01	4.240000e+01	1.584331e-05	2.641807e-08	2.641807e-08
4.240000e+01	4.780000e+01	2.703072e-05	4.097637e-08	4.097637e-08
4.780000e+01	5.320000e+01	4.567263e-05	6.245797e-08	6.245797e-08
5.320000e+01	5.860000e+01	7.709517e-05	9.357210e-08	9.357210e-08
5.860000e+01	6.400000e+01	1.336071e-04	1.407390e-07	1.407390e-07
6.400000e+01	6.940000e+01	2.419907e-04	2.122541e-07	2.122541e-07
6.940000e+01	7.480000e+01	4.776894e-04	3.444742e-07	3.444742e-07
7.480000e+01	8.020000e+01	1.107272e-03	6.146382e-07	6.146382e-07
8.020000e+01	8.560000e+01	3.703241e-03	1.272507e-06	1.272507e-06
8.560000e+01	9.100000e+01	4.850076e-02	4.568519e-06	4.568519e-06
9.100000e+01	9.640000e+01	6.460102e-02	5.276283e-06	5.276283e-06
9.640000e+01	1.018000e+02	5.858757e-03	1.589418e-06	1.589418e-06
1.018000e+02	1.072000e+02	2.190743e-03	9.538017e-07	9.538017e-07
1.072000e+02	1.126000e+02	1.214599e-03	6.801784e-07	6.801784e-07
1.126000e+02	1.180000e+02	8.024519e-04	5.270850e-07	5.270850e-07
1.180000e+02	1.234000e+02	5.879406e-04	4.380782e-07	4.380782e-07
1.234000e+02	1.288000e+02	4.579139e-04	3.801606e-07	3.801606e-07
1.288000e+02	1.342000e+02	3.738504e-04	3.375120e-07	3.375120e-07
1.342000e+02	1.396000e+02	3.150361e-04	3.084986e-07	3.084986e-07
1.396000e+02	1.450000e+02	2.729867e-04	2.860766e-07	2.860766e-07
1.450000e+02	1.504000e+02	2.410885e-04	2.684139e-07	2.684139e-07
1.504000e+02	1.558000e+02	2.157472e-04	2.540606e-07	2.540606e-07
1.558000e+02	1.612000e+02	1.958133e-04	2.401413e-07	2.401413e-07
1.612000e+02	1.666000e+02	1.794113e-04	2.308061e-07	2.308061e-07
1.666000e+02	1.720000e+02	1.659981e-04	2.243203e-07	2.243203e-07
1.720000e+02	1.774000e+02	1.547183e-04	2.154483e-07	2.154483e-07
1.774000e+02	1.828000e+02	1.454142e-04	2.087445e-07	2.087445e-07
1.828000e+02	1.882000e+02	1.373223e-04	2.013965e-07	2.013965e-07
1.882000e+02	1.936000e+02	1.305761e-04	1.964579e-07	1.964579e-07
1.936000e+02	1.990000e+02	1.243261e-04	1.933473e-07	1.933473e-07
1.990000e+02	2.044000e+02	1.191733e-04	1.897292e-07	1.897292e-07
2.044000e+02	2.098000e+02	1.146468e-04	1.860754e-07	1.860754e-07
2.098000e+02	2.152000e+02	1.101735e-04	1.825048e-07	1.825048e-07
2.152000e+02	2.206000e+02	1.068796e-04	1.788457e-07	1.788457e-07
2.206000e+02	2.260000e+02	1.041261e-04	1.766562e-07	1.766562e-07
2.260000e+02	2.314000e+02	1.011185e-04	1.734304e-07	1.734304e-07
2.314000e+02	2.368000e+02	9.860544e-05	1.716331e-07	1.716331e-07
2.368000e+02	2.422000e+02	9.670230e-05	1.698450e-07	1.698450e-07
2.422000e+02	2.476000e+02	9.491107e-05	1.682000e-07	1.682000e-07
2.476000e+02	2.530000e+02	9.336444e-05	1.664713e-07	1.664713e-07
2.530000e+02	2.584000e+02	9.206704e-05	1.652201e-07	1.652201e-07
2.584000e+02	2.638000e+02	9.033594e-05	1.630227e-07	1.630227e-07
2.638000e+02	2.692000e+02	8.943322e-05	1.625261e-07	1.625261e-07
2.692000e+02	2.746000e+02	8.889317e-05	1.620328e-07	1.620328e-07
2.746000e+02	2.800000e+02	8.823998e-05	1.617473e-07	1.617473e-07
2.800000e+02	2.854000e+02	8.755848e-05	1.603617e-07	1.603617e-07
2.854000e+02	2.908000e+02	8.728319e-05	1.597572e-07	1.597572e-07
2.908000e+02	2.962000e+02	8.724178e-05	1.595969e-07	1.595969e-07
2.962000e+02	3.016000e+02	8.696870e-05	1.596222e-07	1.596222e-07
3.016000e+02	3.070000e+02	8.730017e-05	1.602380e-07	1.602380e-07
3.070000e+02	3.124000e+02	8.763213e-05	1.603655e-07	1.603655e-07
3.124000e+02	3.178000e+02	8.802996e-05	1.609517e-07	1.609517e-07
3.178000e+02	3.232000e+02	8.831704e-05	1.606639e-07	1.606639e-07
3.232000e+02	3.286000e+02	8.913709e-05	1.614028e-07	1.614028e-07
3.286000e+02	3.340000e+02	9.029000e-05	1.627642e-07	1.627642e-07
3.340000e+02	3.394000e+02	9.121407e-05	1.635044e-07	1.635044e-07
3.394000e+02	3.448000e+02	9.270920e-05	1.651279e-07	1.651279e-07
3.448000e+02	3.502000e+02	9.455189e-05	1.665514e-07	1.665514e-07
3.502000e+02	3.556000e+02	9.612865e-05	1.683482e-07	1.683482e-07
3.556000e+02	3.610000e+02	9.798941e-05	1.699930e-07	1.699930e-07
3.610000e+02	3.664000e+02	1.005497e-04	1.721331e-07	1.721331e-07
3.664000e+02	3.718000e+02	1.028172e-04	1.744562e-07	1.744562e-07
3.718000e+02	3.772000e+02	1.055209e-04	1.770674e-07	1.770674e-07
3.772000e+02	3.826000e+02	1.087180e-04	1.800745e-07	1.800745e-07
3.826000e+02	3.880000e+02	1.123197e-04	1.837616e-07	1.837616e-07
3.880000e+02	3.934000e+02	1.162074e-04	1.868824e-07	1.868824e-07
3.934000e+02	3.988000e+02	1.207966e-04	1.905548e-07	1.905548e-07
3.988000e+02	4.042000e+02	1.253425e-04	1.943561e-07	1.943561e-07
4.042000e+02	4.096000e+02	1.310245e-04	1.994658e-07	1.994658e-07
4.096000e+02	4.150000e+02	1.378054e-04	2.053254e-07	2.053254e-07
4.150000e+02	4.204000e+02	1.450574e-04	2.104580e-07	2.104580e-07
4.204000e+02	4.258000e+02	1.537283e-04	2.176711e-07	2.176711e-07
4.258000e+02	4.312000e+02	1.630373e-04	2.246020e-07	2.246020e-07
4.312000e+02	4.366000e+02	1.746708e-04	2.326935e-07	2.326935e-07
4.366000e+02	4.420000e+02	1.875867e-04	2.426180e-07	2.426180e-07
4.420000e+02	4.474000e+02	2.037176e-04	2.536583e-07	2.536583e-07
4.474000e+02	4.528000e+02	2.232815e-04	2.668094e-07	2.668094e-07
4.528000e+02	4.582000e+02	2.471828e-04	2.827430e-07	2.827430e-07
4.582000e+02	4.636000e+02	2.773852e-04	2.997274e-07	2.997274e-07
4.636000e+02	4.690000e+02	3.164580e-04	3.209580e-07	3.209580e-07
4.690000e+02	4.744000e+02	3.702137e-04	3.438390e-07	3.438390e-07
4.744000e+02	4.798000e+02	4.483941e-04	3.716909e-07	3.716909e-07
4.798000e+02	4.852000e+02	5.716224e-04	4.116681e-07	4.116681e-07
4.852000e+02	4.906000e+02	7.990570e-04	4.841350e-07	4.841350e-07
4.906000e+02	4.960000e+02	1.398034e-03	6.166383e-07	6.166383e-07
4.960000e+02	5.014000e+02	1.273310e-02	5.210233e-05	5.210233e-05
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999890245134456e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	1.409925e-04	4.751063e-07	4.751063e-07
1.540000e+01	2.080000e+01	2.032613e-04	5.721739e-07	5.721739e-07
2.080000e+01	2.620000e+01	2.660130e-04	6.525551e-07	6.525551e-07
2.620000e+01	3.160000e+01	3.329506e-04	7.298035e-07	7.298035e-07
3.160000e+01	3.700000e+01	4.026574e-04	7.992454e-07	7.992454e-07
3.700000e+01	4.240000e+01	4.807330e-04	8.729147e-07	8.729147e-07
4.240000e+01	4.780000e+01	5.661181e-04	9.449138e-07	9.449138e-07
4.780000e+01	5.320000e+01	6.899383e-04	1.055989e-06	1.055989e-06
5.320000e+01	5.860000e+01	8.760044e-04	1.189646e-06	1.189646e-06
5.860000e+01	6.400000e+01	1.166032e-03	1.357272e-06	1.357272e-06
6.400000e+01	6.940000e+01	1.618490e-03	1.599189e-06	1.599189e-06
6.940000e+01	7.480000e+01	2.443283e-03	1.957927e-06	1.957927e-06
7.480000e+01	8.020000e+01	4.066798e-03	2.541929e-06	2.541929e-06
8.020000e+01	8.560000e+01	9.825850e-03	3.914114e-06	3.914114e-06
8.560000e+01	9.100000e+01	1.155086e-01	1.306695e-05	1.306695e-05
9.100000e+01	9.640000e+01	1.533569e-01	1.503586e-05	1.503586e-05
9.640000e+01	1.018000e+02	1.507890e-02	4.809394e-06	4.809394e-06
1.018000e+02	1.072000e+02	6.373491e-03	3.157431e-06	3.157431e-06
1.072000e+02	1.126000e+02	4.011893e-03	2.510253e-06	2.510253e-06
1.126000e+02	1.180000e+02	2.958780e-03	2.146783e-06	2.146783e-06
1.180000e+02	1.234000e+02	2.316278e-03	1.899633e-06	1.899633e-06
1.234000e+02	1.288000e+02	1.838646e-03	1.660800e-06	1.660800e-06
1.288000e+02	1.342000e+02	1.531097e-03	1.476903e-06	1.476903e-06
1.342000e+02	1.396000e+02	1.312043e-03	1.359854e-06	1.359854e-06
1.396000e+02	1.450000e+02	1.167912e-03	1.300445e-06	1.300445e-06
1.450000e+02	1.504000e+02	1.019396e-03	1.208982e-06	1.208982e-06
1.504000e+02	1.558000e+02	9.090972e-04	1.106646e-06	1.106646e-06
1.558000e+02	1.612000e+02	8.450169e-04	1.076060e-06	1.076060e-06
1.612000e+02	1.666000e+02	7.918591e-04	1.057775e-06	1.057775e-06
1.666000e+02	1.720000e+02	7.322846e-04	1.011577e-06	1.011577e-06
1.720000e+02	1.774000e+02	6.812083e-04	9.899226e-07	9.899226e-07
1.774000e+02	1.828000e+02	6.536663e-04	9.792308e-07	9.792308e-07
1.828000e+02	1.882000e+02	6.141119e-04	9.242611e-07	9.242611e-07
1.882000e+02	1.936000e+02	5.682500e-04	8.679041e-07	8.679041e-07
1.936000e+02	1.990000e+02	5.480883e-04	8.585571e-07	8.585571e-07
1.990000e+02	2.044000e+02	5.240661e-04	8.503723e-07	8.503723e-07
2.044000e+02	2.098000e+02	5.034280e-04	8.354703e-07	8.354703e-07
2.098000e+02	2.152000e+02	4.890922e-04	8.293836e-07	8.293836e-07
2.152000e+02	2.206000e+02	4.843430e-04	8.311997e-07	8.311997e-07
2.206000e+02	2.260000e+02	4.675661e-04	8.023175e-07	8.023175e-07
2.260000e+02	2.314000e+02	4.543809e-04	7.899020e-07	7.899020e-07
2.314000e+02	2.368000e+02	4.450826e-04	7.817533e-07	7.817533e-07
2.368000e+02	2.422000e+02	4.358731e-04	7.750888e-07	7.750888e-07
2.422000e+02	2.476000e+02	4.280394e-04	7.777604e-07	7.777604e-07
2.476000e+02	2.530000e+02	4.266757e-04	7.789411e-07	7.789411e-07
2.530000e+02	2.584000e+02	4.204817e-04	7.629012e-07	7.629012e-07
2.584000e+02	2.638000e+02	4.140841e-04	7.563494e-07	7.563494e-07
2.638000e+02	2.692000e+02	4.066698e-04	7.489719e-07	7.489719e-07
2.692000e+02	2.746000e+02	4.055470e-04	7.489002e-07	7.489002e-07
2.746000e+02	2.800000e+02	4.017106e-04	7.419319e-07	7.419319e-07
2.800000e+02	2.854000e+02	4.039902e-04	7.455080e-07	7.455080e-07
2.854000e+02	2.908000e+02	4.017885e-04	7.428812e-07	7.428812e-07
2.908000e+02	2.962000e+02	4.015893e-04	7.428664e-07	7.428664e-07
2.962000e+02	3.016000e+02	4.015420e-04	7.440376e-07	7.440376e-07
3.016000e+02	3.070000e+02	4.059506e-04	7.500556e-07	7.500556e-07
3.070000e+02	3.124000e+02	4.042752e-04	7.481250e-07	7.481250e-07
3.124000e+02	3.178000e+02	4.065402e-04	7.477960e-07	7.477960e-07
3.178000e+02	3.232000e+02	4.122165e-04	7.551976e-07	7.551976e-07
3.232000e+02	3.286000e+02	4.159731e-04	7.590273e-07	7.590273e-07
3.286000e+02	3.340000e+02	4.207031e-04	7.609529e-07	7.609529e-07
3.340000e+02	3.394000e+02	4.237024e-04	7.648206e-07	7.648206e-07
3.394000e+02	3.448000e+02	4.277235e-04	7.670349e-07	7.670349e-07
3.448000e+02	3.502000e+02	4.354876e-04	7.727368e-07	7.727368e-07
3.502000e+02	3.556000e+02	4.437744e-04	7.825850e-07	7.825850e-07
3.556000e+02	3.610000e+02	4.500702e-04	7.858300e-07	7.858300e-07
3.610000e+02	3.664000e+02	4.599874e-04	7.949278e-07	7.949278e-07
3.664000e+02	3.718000e+02	4.697169e-04	8.043550e-07	8.043550e-07
3.718000e+02	3.772000e+02	4.801078e-04	8.101544e-07	8.101544e-07
3.772000e+02	3.826000e+02	4.950054e-04	8.259500e-07	8.259500e-07
3.826000e+02	3.880000e+02	5.080361e-04	8.332547e-07	8.332547e-07
3.880000e+02	3.934000e+02	5.255946e-04	8.462908e-07	8.462908e-07
3.934000e+02	3.988000e+02	5.413204e-04	8.591377e-07	8.591377e-07
3.988000e+02	4.042000e+02	5.635226e-04	8.824705e-07	8.824705e-07
4.042000e+02	4.096000e+02	5.861094e-04	8.954314e-07	8.954314e-07
4.096000e+02	4.150000e+02	6.142613e-04	9.162085e-07	9.162085e-07
4.150000e+02	4.204000e+02	6.405772e-04	9.416291e-07	9.416291e-07
4.204000e+02	4.258000e+02	6.783215e-04	9.701809e-07	9.701809e-07
4.258000e+02	4.312000e+02	7.141472e-04	9.917188e-07	9.917188e-07
4.312000e+02	4.366000e+02	7.511887e-04	1.008156e-06	1.008156e-06
4.366000e+02	4.420000e+02	8.060817e-04	1.041111e-06	1.041111e-06
4.420000e+02	4.474000e+02	8.858215e-04	1.105482e-06	1.105482e-06
4.474000e+02	4.528000e+02	9.465270e-04	1.145382e-06	1.145382e-06
4.528000e+02	4.582000e+02	1.030944e-03	1.186365e-06	1.186365e-06
4.582000e+02	4.636000e+02	1.159932e-03	1.256578e-06	1.256578e-06
4.636000e+02	4.690000e+02	1.306096e-03	1.335633e-06	1.335633e-06
4.690000e+02	4.744000e+02	1.576957e-03	1.482283e-06	1.482283e-06
4.744000e+02	4.798000e+02	1.981620e-03	1.636772e-06	1.636772e-06
4.798000e+02	4.852000e+02	2.593770e-03	1.888594e-06	1.888594e-06
4.852000e+02	4.906000e+02	3.621696e-03	2.240030e-06	2.240030e-06
4.906000e+02	4.960000e+02	6.985117e-03	3.091038e-06	3.091038e-06
4.960000e+02	5.014000e+02	5.880419e-02	9.321750e-06	9.321750e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999916000035290e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.752331e-05	1.459621e-07	1.459621e-07
1.540000e+01	2.080000e+01	8.261181e-05	1.749199e-07	1.749199e-07
2.080000e+01	2.620000e+01	1.085103e-04	2.004719e-07	2.004719e-07
2.620000e+01	3.160000e+01	1.358555e-04	2.243148e-07	2.243148e-07
3.160000e+01	3.700000e+01	1.650703e-04	2.472593e-07	2.472593e-07
3.700000e+01	4.240000e+01	1.971204e-04	2.701990e-07	2.701990e-07
4.240000e+01	4.780000e+01	2.327006e-04	2.935735e-07	2.935735e-07
4.780000e+01	5.320000e+01	2.806724e-04	3.224170e-07	3.224170e-07
5.320000e+01	5.860000e+01	3.576291e-04	3.639439e-07	3.639439e-07
5.860000e+01	6.400000e+01	4.760561e-04	4.199012e-07	4.199012e-07
6.400000e+01	6.940000e+01	6.639007e-04	4.958721e-07	4.958721e-07
6.940000e+01	7.480000e+01	9.964470e-04	6.074986e-07	6.074986e-07
7.480000e+01	8.020000e+01	1.638509e-03	7.790089e-07	7.790089e-07
8.020000e+01	8.560000e+01	4.006496e-03	1.218149e-06	1.218149e-06
8.560000e+01	9.100000e+01	4.866085e-02	4.245296e-06	4.245296e-06
9.100000e+01	9.640000e+01	6.466452e-02	4.893855e-06	4.893855e-06
9.640000e+01	1.018000e+02	6.213776e-03	1.517036e-06	1.517036e-06
1.018000e+02	1.072000e+02	2.593309e-03	9.800438e-07	9.800438e-07
1.072000e+02	1.126000e+02	1.638109e-03	7.789139e-07	7.789139e-07
1.126000e+02	1.180000e+02	1.220433e-03	6.723186e-07	6.723186e-07
1.180000e+02	1.234000e+02	9.627711e-04	5.971448e-07	5.971448e-07
1.234000e+02	1.288000e+02	7.820285e-04	5.381827e-07	5.381827e-07
1.288000e+02	1.342000e+02	6.653285e-04	4.964053e-07	4.964053e-07
1.342000e+02	1.396000e+02	5.717824e-04	4.601863e-07	4.601863e-07
1.396000e+02	1.450000e+02	5.035998e-04	4.318777e-07	4.318777e-07
1.450000e+02	1.504000e+02	4.446017e-04	4.057921e-07	4.057921e-07
1.504000e+02	1.558000e+02	4.065972e-04	3.880626e-07	3.880626e-07
1.558000e+02	1.612000e+02	3.741869e-04	3.722737e-07	3.722737e-07
1.612000e+02	1.666000e+02	3.446913e-04	3.573002e-07	3.573002e-07
1.666000e+02	1.720000e+02	3.224969e-04	3.456060e-07	3.456060e-07
1.720000e+02	1.774000e+02	2.975102e-04	3.319476e-07	3.319476e-07
1.774000e+02	1.828000e+02	2.815828e-04	3.229394e-07	3.229394e-07
1.828000e+02	1.882000e+02	2.706935e-04	3.166341e-07	3.166341e-07
1.882000e+02	1.936000e+02	2.545239e-04	3.070325e-07	3.070325e-07
1.936000e+02	1.990000e+02	2.452950e-04	3.014133e-07	3.014133e-07
1.990000e+02	2.044000e+02	2.322580e-04	2.932942e-07	2.932942e-07
2.044000e+02	2.098000e+02	2.219776e-04	2.867297e-07	2.867297e-07
2.098000e+02	2.152000e+02	2.149093e-04	2.821275e-07	2.821275e-07
2.152000e+02	2.206000e+02	2.113063e-04	2.797541e-07	2.797541e-07
2.206000e+02	2.260000e+02	2.064759e-04	2.765366e-07	2.765366e-07
2.260000e+02	2.314000e+02	2.018848e-04	2.734453e-07	2.734453e-07
2.314000e+02	2.368000e+02	1.981244e-04	2.708878e-07	2.708878e-07
2.368000e+02	2.422000e+02	1.932293e-04	2.675188e-07	2.675188e-07
2.422000e+02	2.476000e+02	1.872933e-04	2.633783e-07	2.633783e-07
2.476000e+02	2.530000e+02	1.860474e-04	2.625002e-07	2.625002e-07
2.530000e+02	2.584000e+02	1.852896e-04	2.619656e-07	2.619656e-07
2.584000e+02	2.638000e+02	1.827010e-04	2.601299e-07	2.601299e-07
2.638000e+02	2.692000e+02	1.803699e-04	2.584640e-07	2.584640e-07
2.692000e+02	2.746000e+02	1.800610e-04	2.582426e-07	2.582426e-07
2.746000e+02	2.800000e+02	1.787859e-04	2.573265e-07	2.573265e-07
2.800000e+02	2.854000e+02	1.793118e-04	2.577058e-07	2.577058e-07
2.854000e+02	2.908000e+02	1.781081e-04	2.568383e-07	2.568383e-07
2.908000e+02	2.962000e+02	1.779770e-04	2.567437e-07	2.567437e-07
2.962000e+02	3.016000e+02	1.777503e-04	2.565807e-07	2.565807e-07
3.016000e+02	3.070000e+02	1.793333e-04	2.577202e-07	2.577202e-07
3.070000e+02	3.124000e+02	1.790888e-04	2.575445e-07	2.575445e-07
3.124000e+02	3.178000e+02	1.806184e-04	2.586431e-07	2.586431e-07
3.178000e+02	3.232000e+02	1.822084e-04	2.597784e-07	2.597784e-07
3.232000e+02	3.286000e+02	1.839036e-04	2.609841e-07	2.609841e-07
3.286000e+02	3.340000e+02	1.863796e-04	2.627345e-07	2.627345e-07
3.340000e+02	3.394000e+02	1.875722e-04	2.635748e-07	2.635748e-07
3.394000e+02	3.448000e+02	1.896948e-04	2.650614e-07	2.650614e-07
3.448000e+02	3.502000e+02	1.933889e-04	2.676293e-07	2.676293e-07
3.502000e+02	3.556000e+02	1.964585e-04	2.697455e-07	2.697455e-07
3.556000e+02	3.610000e+02	1.999152e-04	2.721082e-07	2.721082e-07
3.610000e+02	3.664000e+02	2.041481e-04	2.749744e-07	2.749744e-07
3.664000e+02	3.718000e+02	2.085707e-04	2.779359e-07	2.779359e-07
3.718000e+02	3.772000e+02	2.138141e-04	2.814092e-07	2.814092e-07
3.772000e+02	3.826000e+02	2.193800e-04	2.850470e-07	2.850470e-07
3.826000e+02	3.880000e+02	2.258931e-04	2.892480e-07	2.892480e-07
3.880000e+02	3.934000e+02	2.344569e-04	2.946793e-07	2.946793e-07
3.934000e+02	3.988000e+02	2.415920e-04	2.991296e-07	2.991296e-07
3.988000e+02	4.042000e+02	2.502102e-04	3.044186e-07	3.044186e-07
4.042000e+02	4.096000e+02	2.607394e-04	3.107578e-07	3.107578e-07
4.096000e+02	4.150000e+02	2.736657e-04	3.183676e-07	3.183676e-07
4.150000e+02	4.204000e+02	2.840761e-04	3.243661e-07	3.243661e-07
4.204000e+02	4.258000e+02	3.006531e-04	3.336964e-07	3.336964e-07
4.258000e+02	4.312000e+02	3.178798e-04	3.431244e-07	3.431244e-07
4.312000e+02	4.366000e+02	3.366428e-04	3.531044e-07	3.531044e-07
4.366000e+02	4.420000e+02	3.605383e-04	3.654216e-07	3.654216e-07
4.420000e+02	4.474000e+02	3.936280e-04	3.818228e-07	3.818228e-07
4.474000e+02	4.528000e+02	4.207269e-04	3.947467e-07	3.947467e-07
4.528000e+02	4.582000e+02	4.583602e-04	4.120243e-07	4.120243e-07
4.582000e+02	4.636000e+02	5.195365e-04	4.386580e-07	4.386580e-07
4.636000e+02	4.690000e+02	5.825824e-04	4.645120e-07	4.645120e-07
4.690000e+02	4.744000e+02	6.965822e-04	5.079313e-07	5.079313e-07
4.744000e+02	4.798000e+02	8.862496e-04	5.729227e-07	5.729227e-07
4.798000e+02	4.852000e+02	1.152922e-03	6.534600e-07	6.534600e-07
4.852000e+02	4.906000e+02	1.600707e-03	7.699725e-07	7.699725e-07
4.906000e+02	4.960000e+02	3.101369e-03	1.071755e-06	1.071755e-06
4.960000e+02	5.014000e+02	2.454850e-02	3.015304e-06	3.015304e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999908241492790e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	8.725557e-11	2.536886e-13	2.536886e-13
1.540000e+01	2.080000e+01	5.020509e-10	1.170254e-12	1.170254e-12
2.080000e+01	2.620000e+01	1.925780e-09	3.847404e-12	3.847404e-12
2.620000e+01	3.160000e+01	5.860513e-09	1.036062e-11	1.036062e-11
3.160000e+01	3.700000e+01	1.540909e-08	2.457330e-11	2.457330e-11
3.700000e+01	4.240000e+01	3.694057e-08	5.374136e-11	5.374136e-11
4.240000e+01	4.780000e+01	8.328931e-08	1.112805e-10	1.112805e-10
4.780000e+01	5.320000e+01	1.878396e-07	2.283604e-10	2.283604e-10
5.320000e+01	5.860000e+01	4.454257e-07	4.797618e-10	4.797618e-10
5.860000e+01	6.400000e+01	1.114299e-06	1.041636e-09	1.041636e-09
6.400000e+01	6.940000e+01	3.053930e-06	2.423729e-09	2.423729e-09
6.940000e+01	7.480000e+01	9.777900e-06	6.371447e-09	6.371447e-09
7.480000e+01	8.020000e+01	4.063913e-05	2.092949e-08	2.092949e-08
8.020000e+01	8.560000e+01	3.894493e-04	1.331266e-07	1.331266e-07
8.560000e+01	9.100000e+01	1.118296e-01	1.174489e-05	1.174489e-05
9.100000e+01	9.640000e+01	1.816312e-01	1.608331e-05	1.608331e-05
9.640000e+01	1.018000e+02	1.074817e-03	2.887038e-07	2.887038e-07
1.018000e+02	1.072000e+02	1.608584e-04	6.450630e-08	6.450630e-08
1.072000e+02	1.126000e+02	5.765593e-05	2.880129e-08	2.880129e-08
1.126000e+02	1.180000e+02	2.941237e-05	1.695859e-08	1.695859e-08
1.180000e+02	1.234000e+02	1.757417e-05	1.138863e-08	1.138863e-08
1.234000e+02	1.288000e+02	1.152668e-05	8.280487e-09	8.280487e-09
1.288000e+02	1.342000e+02	8.273761e-06	6.440521e-09	6.440521e-09
1.342000e+02	1.396000e+02	6.179230e-06	5.187049e-09	5.187049e-09
1.396000e+02	1.450000e+02	4.846681e-06	4.334501e-09	4.334501e-09
1.450000e+02	1.504000e+02	3.879115e-06	3.691654e-09	3.691654e-09
1.504000e+02	1.558000e+02	3.264446e-06	3.248348e-09	3.248348e-09
1.558000e+02	1.612000e+02	2.793522e-06	2.897520e-09	2.897520e-09
1.612000e+02	1.666000e+02	2.414917e-06	2.609711e-09	2.609711e-09
1.666000e+02	1.720000e+02	2.137033e-06	2.387536e-09	2.387536e-09
1.720000e+02	1.774000e+02	1.876085e-06	2.181984e-09	2.181984e-09
1.774000e+02	1.828000e+02	1.699926e-06	2.032294e-09	2.032294e-09
1.828000e+02	1.882000e+02	1.571572e-06	1.916130e-09	1.916130e-09
1.882000e+02	1.936000e+02	1.426090e-06	1.793229e-09	1.793229e-09
1.936000e+02	1.990000e+02	1.331562e-06	1.705491e-09	1.705491e-09
1.990000e+02	2.044000e+02	1.224505e-06	1.611873e-09	1.611873e-09
2.044000e+02	2.098000e+02	1.140382e-06	1.535394e-09	1.535394e-09
2.098000e+02	2.152000e+02	1.077829e-06	1.474912e-09	1.474912e-09
2.152000e+02	2.206000e+02	1.036397e-06	1.430160e-09	1.430160e-09
2.206000e+02	2.260000e+02	9.925869e-07	1.385673e-09	1.385673e-09
2.260000e+02	2.314000e+02	9.532607e-07	1.345804e-09	1.345804e-09
2.314000e+02	2.368000e+02	9.193659e-07	1.310229e-09	1.310229e-09
2.368000e+02	2.422000e+02	8.825339e-07	1.273585e-09	1.273585e-09
2.422000e+02	2.476000e+02	8.422944e-07	1.234438e-09	1.234438e-09
2.476000e+02	2.530000e+02	8.251333e-07	1.213434e-09	1.213434e-09
2.530000e+02	2.584000e+02	8.117943e-07	1.196308e-09	1.196308e-09
2.584000e+02	2.638000e+02	7.908498e-07	1.173712e-09	1.173712e-09
2.638000e+02	2.692000e+02	7.722615e-07	1.153411e-09	1.153411e-09
2.692000e+02	2.746000e+02	7.631872e-07	1.140801e-09	1.140801e-09
2.746000e+02	2.800000e+02	7.503624e-07	1.125694e-09	1.125694e-09
2.800000e+02	2.854000e+02	7.452759e-07	1.116400e-09	1.116400e-09
2.854000e+02	2.908000e+02	7.342044e-07	1.103678e-09	1.103678e-09
2.908000e+02	2.962000e+02	7.279533e-07	1.094629e-09	1.094629e-09
2.962000e+02	3.016000e+02	7.215276e-07	1.085525e-09	1.085525e-09
3.016000e+02	3.070000e+02	7.227206e-07	1.082642e-09	1.082642e-09
3.070000e+02	3.124000e+02	7.163076e-07	1.073652e-09	1.073652e-09
3.124000e+02	3.178000e+02	7.176239e-07	1.071179e-09	1.071179e-09
3.178000e+02	3.232000e+02	7.195713e-07	1.069291e-09	1.069291e-09
3.232000e+02	3.286000e+02	7.226161e-07	1.068996e-09	1.068996e-09
3.286000e+02	3.340000e+02	7.282113e-07	1.069966e-09	1.069966e-09
3.340000e+02	3.394000e+02	7.290604e-07	1.067817e-09	1.067817e-09
3.394000e+02	3.448000e+02	7.336472e-07	1.068623e-09	1.068623e-09
3.448000e+02	3.502000e+02	7.447228e-07	1.074366e-09	1.074366e-09
3.502000e+02	3.556000e+02	7.533081e-07	1.078106e-09	1.078106e-09
3.556000e+02	3.610000e+02	7.627463e-07	1.082151e-09	1.082151e-09
3.610000e+02	3.664000e+02	7.758796e-07	1.089299e-09	1.089299e-09
3.664000e+02	3.718000e+02	7.892352e-07	1.096221e-09	1.096221e-09
3.718000e+02	3.772000e+02	8.065133e-07	1.106475e-09	1.106475e-09
3.772000e+02	3.826000e+02	8.243080e-07	1.116316e-09	1.116316e-09
3.826000e+02	3.880000e+02	8.458702e-07	1.128926e-09	1.128926e-09
3.880000e+02	3.934000e+02	8.752007e-07	1.146486e-09	1.146486e-09
3.934000e+02	3.988000e+02	8.995369e-07	1.160843e-09	1.160843e-09
3.988000e+02	4.042000e+02	9.290150e-07	1.178162e-09	1.178162e-09
4.042000e+02	4.096000e+02	9.650804e-07	1.198955e-09	1.198955e-09
4.096000e+02	4.150000e+02	1.009964e-06	1.224736e-09	1.224736e-09
4.150000e+02	4.204000e+02	1.045988e-06	1.244840e-09	1.244840e-09
4.204000e+02	4.258000e+02	1.103399e-06	1.276386e-09	1.276386e-09
4.258000e+02	4.312000e+02	1.163913e-06	1.309586e-09	1.309586e-09
4.312000e+02	4.366000e+02	1.230071e-06	1.344860e-09	1.344860e-09
4.366000e+02	4.420000e+02	1.313647e-06	1.387749e-09	1.387749e-09
4.420000e+02	4.474000e+02	1.431783e-06	1.447533e-09	1.447533e-09
4.474000e+02	4.528000e+02	1.527363e-06	1.493740e-09	1.493740e-09
4.528000e+02	4.582000e+02	1.660039e-06	1.555401e-09	1.555401e-09
4.582000e+02	4.636000e+02	1.878091e-06	1.652818e-09	1.652818e-09
4.636000e+02	4.690000e+02	2.101243e-06	1.746304e-09	1.746304e-09
4.690000e+02	4.744000e+02	2.508393e-06	1.906395e-09	1.906395e-09
4.744000e+02	4.798000e+02	3.186252e-06	2.147034e-09	2.147034e-09
4.798000e+02	4.852000e+02	4.138307e-06	2.444780e-09	2.444780e-09
4.852000e+02	4.906000e+02	5.736161e-06	2.876082e-09	2.876082e-09
4.906000e+02	4.960000e+02	1.109489e-05	3.996482e-09	3.996482e-09
4.960000e+02	5.014000e+02	8.765454e-05	1.122254e-08	1.122254e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999892523637822e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.338757e-07	1.064875e-09	1.064875e-09
1.540000e+01	2.080000e+01	1.014519e-06	2.645378e-09	2.645378e-09
2.080000e+01	2.620000e+01	2.375052e-06	5.338696e-09	5.338696e-09
2.620000e+01	3.160000e+01	4.845813e-06	9.637803e-09	9.637803e-09
3.160000e+01	3.700000e+01	9.006191e-06	1.610196e-08	1.610196e-08
3.700000e+01	4.240000e+01	1.583448e-05	2.567275e-08	2.567275e-08
4.240000e+01	4.780000e+01	2.700554e-05	3.986402e-08	3.986402e-08
4.780000e+01	5.320000e+01	4.566733e-05	6.075849e-08	6.075849e-08
5.320000e+01	5.860000e+01	7.713622e-05	9.032184e-08	9.032184e-08
5.860000e+01	6.400000e+01	1.335055e-04	1.348158e-07	1.348158e-07
6.400000e+01	6.940000e+01	2.420435e-04	2.039984e-07	2.039984e-07
6.940000e+01	7.480000e+01	4.777883e-04	3.255913e-07	3.255913e-07
7.480000e+01	8.020000e+01	1.107613e-03	5.793068e-07	5.793068e-07
8.020000e+01	8.560000e+01	3.704752e-03	1.207566e-06	1.207566e-06
8.560000e+01	9.100000e+01	4.849661e-02	4.469867e-06	4.469867e-06
9.100000e+01	9.640000e+01	6.460348e-02	5.163885e-06	5.163885e-06
9.640000e+01	1.018000e+02	5.857444e-03	1.521049e-06	1.521049e-06
1.018000e+02	1.072000e+02	2.191689e-03	9.012537e-07	9.012537e-07
1.072000e+02	1.126000e+02	1.214403e-03	6.423772e-07	6.423772e-07
1.126000e+02	1.180000e+02	8.031950e-04	5.013697e-07	5.013697e-07
1.180000e+02	1.234000e+02	5.874385e-04	4.189580e-07	4.189580e-07
1.234000e+02	1.288000e+02	4.586106e-04	3.652404e-07	3.652404e-07
1.288000e+02	1.342000e+02	3.746617e-04	3.269370e-07	3.269370e-07
1.342000e+02	1.396000e+02	3.152296e-04	2.974112e-07	2.974112e-07
1.396000e+02	1.450000e+02	2.723185e-04	2.750605e-07	2.750605e-07
1.450000e+02	1.504000e+02	2.407424e-04	2.603698e-07	2.603698e-07
1.504000e+02	1.558000e+02	2.157402e-04	2.452986e-07	2.452986e-07
1.558000e+02	1.612000e+02	1.951111e-04	2.325801e-07	2.325801e-07
1.612000e+02	1.666000e+02	1.796521e-04	2.236062e-07	2.236062e-07
1.666000e+02	1.720000e+02	1.660931e-04	2.145394e-07	2.145394e-07
1.720000e+02	1.774000e+02	1.545390e-04	2.069275e-07	2.069275e-07
1.774000e+02	1.828000e+02	1.452578e-04	2.006573e-07	2.006573e-07
1.828000e+02	1.882000e+02	1.375579e-04	1.959734e-07	1.959734e-07
1.882000e+02	1.936000e+02	1.300816e-04	1.913131e-07	1.913131e-07
1.936000e+02	1.990000e+02	1.247521e-04	1.877482e-07	1.877482e-07
1.990000e+02	2.044000e+02	1.193165e-04	1.835314e-07	1.835314e-07
2.044000e+02	2.098000e+02	1.143231e-04	1.795077e-07	1.795077e-07
2.098000e+02	2.152000e+02	1.107905e-04	1.772618e-07	1.772618e-07
2.152000e+02	2.206000e+02	1.071140e-04	1.737439e-07	1.737439e-07
2.206000e+02	2.260000e+02	1.036129e-04	1.703277e-07	1.703277e-07
2.260000e+02	2.314000e+02	1.007892e-04	1.682123e-07	1.682123e-07
2.314000e+02	2.368000e+02	9.880811e-05	1.666387e-07	1.666387e-07
2.368000e+02	2.422000e+02	9.666974e-05	1.647833e-07	1.647833e-07
2.422000e+02	2.476000e+02	9.463893e-05	1.633453e-07	1.633453e-07
2.476000e+02	2.530000e+02	9.309676e-05	1.615065e-07	1.615065e-07
2.530000e+02	2.584000e+02	9.185139e-05	1.601081e-07	1.601081e-07
2.584000e+02	2.638000e+02	9.062919e-05	1.594480e-07	1.594480e-07
2.638000e+02	2.692000e+02	8.963226e-05	1.582816e-07	1.582816e-07
2.692000e+02	2.746000e+02	8.895298e-05	1.576063e-07	1.576063e-07
2.746000e+02	2.800000e+02	8.813337e-05	1.567669e-07	1.567669e-07
2.800000e+02	2.854000e+02	8.765500e-05	1.561978e-07	1.561978e-07
2.854000e+02	2.908000e+02	8.718511e-05	1.553349e-07	1.553349e-07
2.908000e+02	2.962000e+02	8.714793e-05	1.554759e-07	1.554759e-07
2.962000e+02	3.016000e+02	8.687093e-05	1.552169e-07	1.552169e-07
3.016000e+02	3.070000e+02	8.745235e-05	1.555586e-07	1.555586e-07
3.070000e+02	3.124000e+02	8.746769e-05	1.559923e-07	1.559923e-07
3.124000e+02	3.178000e+02	8.819130e-05	1.565783e-07	1.565783e-07
3.178000e+02	3.232000e+02	8.866363e-05	1.568766e-07	1.568766e-07
3.232000e+02	3.286000e+02	8.940487e-05	1.577149e-07	1.577149e-07
3.286000e+02	3.340000e+02	9.055741e-05	1.585380e-07	1.585380e-07
3.340000e+02	3.394000e+02	9.130691e-05	1.593408e-07	1.593408e-07
3.394000e+02	3.448000e+02	9.278031e-05	1.611613e-07	1.611613e-07
3.448000e+02	3.502000e+02	9.440402e-05	1.624591e-07	1.624591e-07
3.502000e+02	3.556000e+02	9.613994e-05	1.641355e-07	1.641355e-07
3.556000e+02	3.610000e+02	9.790165e-05	1.655968e-07	1.655968e-07
3.610000e+02	3.664000e+02	1.001072e-04	1.678373e-07	1.678373e-07
3.664000e+02	3.718000e+02	1.025504e-04	1.700376e-07	1.700376e-07
3.718000e+02	3.772000e+02	1.055189e-04	1.731193e-07	1.731193e-07
3.772000e+02	3.826000e+02	1.086244e-04	1.756791e-07	1.756791e-07
3.826000e+02	3.880000e+02	1.124212e-04	1.792865e-07	1.792865e-07
3.880000e+02	3.934000e+02	1.166926e-04	1.828572e-07	1.828572e-07
3.934000e+02	3.988000e+02	1.205288e-04	1.854110e-07	1.854110e-07
3.988000e+02	4.042000e+02	1.257341e-04	1.905484e-07	1.905484e-07
4.042000e+02	4.096000e+02	1.319107e-04	1.956527e-07	1.956527e-07
4.096000e+02	4.150000e+02	1.378412e-04	2.000565e-07	2.000565e-07
4.150000e+02	4.204000e+02	1.450527e-04	2.067431e-07	2.067431e-07
4.204000e+02	4.258000e+02	1.533561e-04	2.125397e-07	2.125397e-07
4.258000e+02	4.312000e+02	1.636633e-04	2.195247e-07	2.195247e-07
4.312000e+02	4.366000e+02	1.745099e-04	2.278543e-07	2.278543e-07
4.366000e+02	4.420000e+02	1.880915e-04	2.373127e-07	2.373127e-07
4.420000e+02	4.474000e+02	2.039022e-04	2.474457e-07	2.474457e-07
4.474000e+02	4.528000e+02	2.226141e-04	2.606844e-07	2.606844e-07
4.528000e+02	4.582000e+02	2.469915e-04	2.757911e-07	2.757911e-07
4.582000e+02	4.636000e+02	2.775611e-04	2.932691e-07	2.932691e-07
4.636000e+02	4.690000e+02	3.167517e-04	3.149247e-07	3.149247e-07
4.690000e+02	4.744000e+02	3.703746e-04	3.352073e-07	3.352073e-07
4.744000e+02	4.798000e+02	4.479122e-04	3.626466e-07	3.626466e-07
4.798000e+02	4.852000e+02	5.712526e-04	4.033534e-07	4.033534e-07
4.852000e+02	4.906000e+02	8.000974e-04	4.795616e-07	4.795616e-07
4.906000e+02	4.960000e+02	1.397181e-03	6.070782e-07	6.070782e-07
4.960000e+02	5.014000e+02	1.267645e-02	1.967225e-05	1.967225e-05
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999906439415844e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	1.034118e-04	2.954338e-07	2.954338e-07
1.540000e+01	2.080000e+01	1.496011e-04	3.556093e-07	3.556093e-07
2.080000e+01	2.620000e+01	1.962791e-04	4.072245e-07	4.072245e-07
2.620000e+01	3.160000e+01	2.455396e-04	4.554318e-07	4.554318e-07
3.160000e+01	3.700000e+01	2.981722e-04	5.014156e-07	5.014156e-07
3.700000e+01	4.240000e+01	3.567422e-04	5.482041e-07	5.482041e-07
4.240000e+01	4.780000e+01	4.223274e-04	5.954650e-07	5.954650e-07
4.780000e+01	5.320000e+01	5.010791e-04	6.477388e-07	6.477388e-07
5.320000e+01	5.860000e+01	6.351344e-04	7.244245e-07	7.244245e-07
5.860000e+01	6.400000e+01	9.028402e-04	8.604820e-07	8.604820e-07
6.400000e+01	6.940000e+01	1.182489e-03	9.848804e-07	9.848804e-07
6.940000e+01	7.480000e+01	1.814575e-03	1.212024e-06	1.212024e-06
7.480000e+01	8.020000e+01	3.043230e-03	1.565411e-06	1.565411e-06
8.020000e+01	8.560000e+01	7.512802e-03	2.458639e-06	2.458639e-06
8.560000e+01	9.100000e+01	9.179054e-02	8.604274e-06	8.604274e-06
9.100000e+01	9.640000e+01	1.224553e-01	9.942508e-06	9.942508e-06
9.640000e+01	1.018000e+02	1.179482e-02	3.076215e-06	3.076215e-06
1.018000e+02	1.072000e+02	4.941341e-03	1.989331e-06	1.989331e-06
1.072000e+02	1.126000e+02	3.096135e-03	1.575924e-06	1.575924e-06
1.126000e+02	1.180000e+02	2.274674e-03	1.351399e-06	1.351399e-06
1.180000e+02	1.234000e+02	1.751800e-03	1.182074e-06	1.182074e-06
1.234000e+02	1.288000e+02	1.430539e-03	1.065576e-06	1.065576e-06
1.288000e+02	1.342000e+02	1.218614e-03	9.851312e-07	9.851312e-07
1.342000e+02	1.396000e+02	1.018815e-03	8.962008e-07	8.962008e-07
1.396000e+02	1.450000e+02	9.249007e-04	8.522242e-07	8.522242e-07
1.450000e+02	1.504000e+02	8.240344e-04	8.090853e-07	8.090853e-07
1.504000e+02	1.558000e+02	7.412391e-04	7.667948e-07	7.667948e-07
1.558000e+02	1.612000e+02	6.561672e-04	7.164190e-07	7.164190e-07
1.612000e+02	1.666000e+02	6.217120e-04	6.948157e-07	6.948157e-07
1.666000e+02	1.720000e+02	5.832559e-04	6.770169e-07	6.770169e-07
1.720000e+02	1.774000e+02	5.334356e-04	6.462390e-07	6.462390e-07
1.774000e+02	1.828000e+02	5.066876e-04	6.310482e-07	6.310482e-07
1.828000e+02	1.882000e+02	4.950481e-04	6.255801e-07	6.255801e-07
1.882000e+02	1.936000e+02	4.560676e-04	6.019211e-07	6.019211e-07
1.936000e+02	1.990000e+02	4.208202e-04	5.706515e-07	5.706515e-07
1.990000e+02	2.044000e+02	4.026057e-04	5.589835e-07	5.589835e-07
2.044000e+02	2.098000e+02	3.975028e-04	5.557491e-07	5.557491e-07
2.098000e+02	2.152000e+02	3.881233e-04	5.491011e-07	5.491011e-07
2.152000e+02	2.206000e+02	3.749157e-04	5.401494e-07	5.401494e-07
2.206000e+02	2.260000e+02	3.704767e-04	5.389595e-07	5.389595e-07
2.260000e+02	2.314000e+02	3.590844e-04	5.318126e-07	5.318126e-07
2.314000e+02	2.368000e+02	3.512191e-04	5.266999e-07	5.266999e-07
2.368000e+02	2.422000e+02	3.414137e-04	5.155932e-07	5.155932e-07
2.422000e+02	2.476000e+02	3.338394e-04	5.095040e-07	5.095040e-07
2.476000e+02	2.530000e+02	3.314607e-04	5.083766e-07	5.083766e-07
2.530000e+02	2.584000e+02	3.290609e-04	5.071244e-07	5.071244e-07
2.584000e+02	2.638000e+02	3.254807e-04	5.048880e-07	5.048880e-07
2.638000e+02	2.692000e+02	3.216278e-04	5.011035e-07	5.011035e-07
2.692000e+02	2.746000e+02	3.197039e-04	5.002499e-07	5.002499e-07
2.746000e+02	2.800000e+02	3.196013e-04	5.005650e-07	5.005650e-07
2.800000e+02	2.854000e+02	3.219652e-04	5.028489e-07	5.028489e-07
2.854000e+02	2.908000e+02	3.167850e-04	4.974006e-07	4.974006e-07
2.908000e+02	2.962000e+02	3.155446e-04	4.964785e-07	4.964785e-07
2.962000e+02	3.016000e+02	3.171270e-04	4.980818e-07	4.980818e-07
3.016000e+02	3.070000e+02	3.185278e-04	4.989679e-07	4.989679e-07
3.070000e+02	3.124000e+02	3.183704e-04	4.983077e-07	4.983077e-07
3.124000e+02	3.178000e+02	3.221619e-04	5.019387e-07	5.019387e-07
3.178000e+02	3.232000e+02	3.260513e-04	5.053628e-07	5.053628e-07
3.232000e+02	3.286000e+02	3.282407e-04	5.074391e-07	5.074391e-07
3.286000e+02	3.340000e+02	3.313019e-04	5.100291e-07	5.100291e-07
3.340000e+02	3.394000e+02	3.351720e-04	5.128286e-07	5.128286e-07
3.394000e+02	3.448000e+02	3.387913e-04	5.154547e-07	5.154547e-07
3.448000e+02	3.502000e+02	3.438389e-04	5.193225e-07	5.193225e-07
3.502000e+02	3.556000e+02	3.496393e-04	5.238599e-07	5.238599e-07
3.556000e+02	3.610000e+02	3.552681e-04	5.277184e-07	5.277184e-07
3.610000e+02	3.664000e+02	3.621481e-04	5.326850e-07	5.326850e-07
3.664000e+02	3.718000e+02	3.699120e-04	5.382459e-07	5.382459e-07
3.718000e+02	3.772000e+02	3.819624e-04	5.465762e-07	5.465762e-07
3.772000e+02	3.826000e+02	3.903530e-04	5.529000e-07	5.529000e-07
3.826000e+02	3.880000e+02	4.045480e-04	5.629017e-07	5.629017e-07
3.880000e+02	3.934000e+02	4.175283e-04	5.720046e-07	5.720046e-07
3.934000e+02	3.988000e+02	4.304239e-04	5.819088e-07	5.819088e-07
3.988000e+02	4.042000e+02	4.449841e-04	5.904501e-07	5.904501e-07
4.042000e+02	4.096000e+02	4.649220e-04	6.014862e-07	6.014862e-07
4.096000e+02	4.150000e+02	4.813422e-04	6.107488e-07	6.107488e-07
4.150000e+02	4.204000e+02	5.045006e-04	6.286648e-07	6.286648e-07
4.204000e+02	4.258000e+02	5.355172e-04	6.491038e-07	6.491038e-07
4.258000e+02	4.312000e+02	5.703583e-04	6.668125e-07	6.668125e-07
4.312000e+02	4.366000e+02	5.994457e-04	6.821814e-07	6.821814e-07
4.366000e+02	4.420000e+02	6.363115e-04	7.039217e-07	7.039217e-07
4.420000e+02	4.474000e+02	6.896806e-04	7.328136e-07	7.328136e-07
4.474000e+02	4.528000e+02	7.611928e-04	7.721161e-07	7.721161e-07
4.528000e+02	4.582000e+02	8.074713e-04	7.944324e-07	7.944324e-07
4.582000e+02	4.636000e+02	9.109974e-04	8.378771e-07	8.378771e-07
4.636000e+02	4.690000e+02	1.048684e-03	9.069354e-07	9.069354e-07
4.690000e+02	4.744000e+02	1.243327e-03	9.832850e-07	9.832850e-07
4.744000e+02	4.798000e+02	1.587973e-03	1.108826e-06	1.108826e-06
4.798000e+02	4.852000e+02	2.056594e-03	1.263391e-06	1.263391e-06
4.852000e+02	4.906000e+02	2.863163e-03	1.496120e-06	1.496120e-06
4.906000e+02	4.960000e+02	5.355350e-03	2.051494e-06	2.051494e-06
4.960000e+02	5.014000e+02	4.390043e-02	5.923828e-06	5.923828e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999908000042327e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.435220e-05	1.418818e-07	1.418818e-07
1.540000e+01	2.080000e+01	7.851404e-05	1.705264e-07	1.705264e-07
2.080000e+01	2.620000e+01	1.029418e-04	1.952603e-07	1.952603e-07
2.620000e+01	3.160000e+01	1.287885e-04	2.184020e-07	2.184020e-07
3.160000e+01	3.700000e+01	1.565947e-04	2.408278e-07	2.408278e-07
3.700000e+01	4.240000e+01	1.874222e-04	2.634683e-07	2.634683e-07
4.240000e+01	4.780000e+01	2.223254e-04	2.869542e-07	2.869542e-07
4.780000e+01	5.320000e+01	2.641991e-04	3.128122e-07	3.128122e-07
5.320000e+01	5.860000e+01	3.385631e-04	3.541098e-07	3.541098e-07
5.860000e+01	6.400000e+01	4.789598e-04	4.211798e-07	4.211798e-07
6.400000e+01	6.940000e+01	6.270956e-04	4.819311e-07	4.819311e-07
6.940000e+01	7.480000e+01	9.694370e-04	5.992084e-07	5.992084e-07
7.480000e+01	8.020000e+01	1.624264e-03	7.756156e-07	7.756156e-07
8.020000e+01	8.560000e+01	4.001498e-03	1.217389e-06	1.217389e-06
8.560000e+01	9.100000e+01	4.886143e-02	4.254036e-06	4.254036e-06
9.100000e+01	9.640000e+01	6.511883e-02	4.911016e-06	4.911016e-06
9.640000e+01	1.018000e+02	6.313789e-03	1.529196e-06	1.529196e-06
1.018000e+02	1.072000e+02	2.653074e-03	9.912718e-07	9.912718e-07
1.072000e+02	1.126000e+02	1.669043e-03	7.862344e-07	7.862344e-07
1.126000e+02	1.180000e+02	1.229312e-03	6.747600e-07	6.747600e-07
1.180000e+02	1.234000e+02	9.570281e-04	5.953613e-07	5.953613e-07
1.234000e+02	1.288000e+02	7.858496e-04	5.394954e-07	5.394954e-07
1.288000e+02	1.342000e+02	6.712426e-04	4.986063e-07	4.986063e-07
1.342000e+02	1.396000e+02	5.642172e-04	4.571318e-07	4.571318e-07
1.396000e+02	1.450000e+02	5.160676e-04	4.371917e-07	4.371917e-07
1.450000e+02	1.504000e+02	4.566335e-04	4.112465e-07	4.112465e-07
1.504000e+02	1.558000e+02	4.094502e-04	3.894206e-07	3.894206e-07
1.558000e+02	1.612000e+02	3.683628e-04	3.693651e-07	3.693651e-07
1.612000e+02	1.666000e+02	3.512702e-04	3.606942e-07	3.606942e-07
1.666000e+02	1.720000e+02	3.261809e-04	3.475744e-07	3.475744e-07
1.720000e+02	1.774000e+02	2.988294e-04	3.326827e-07	3.326827e-07
1.774000e+02	1.828000e+02	2.830324e-04	3.237696e-07	3.237696e-07
1.828000e+02	1.882000e+02	2.753743e-04	3.193594e-07	3.193594e-07
1.882000e+02	1.936000e+02	2.545228e-04	3.070313e-07	3.070313e-07
1.936000e+02	1.990000e+02	2.386902e-04	2.973282e-07	2.973282e-07
1.990000e+02	2.044000e+02	2.276094e-04	2.903443e-07	2.903443e-07
2.044000e+02	2.098000e+02	2.245024e-04	2.883562e-07	2.883562e-07
2.098000e+02	2.152000e+02	2.195917e-04	2.851846e-07	2.851846e-07
2.152000e+02	2.206000e+02	2.125143e-04	2.805522e-07	2.805522e-07
2.206000e+02	2.260000e+02	2.086298e-04	2.779754e-07	2.779754e-07
2.260000e+02	2.314000e+02	2.006889e-04	2.726342e-07	2.726342e-07
2.314000e+02	2.368000e+02	1.959807e-04	2.694168e-07	2.694168e-07
2.368000e+02	2.422000e+02	1.928826e-04	2.672793e-07	2.672793e-07
2.422000e+02	2.476000e+02	1.893541e-04	2.648227e-07	2.648227e-07
2.476000e+02	2.530000e+02	1.873830e-04	2.634413e-07	2.634413e-07
2.530000e+02	2.584000e+02	1.857044e-04	2.622582e-07	2.622582e-07
2.584000e+02	2.638000e+02	1.834044e-04	2.606291e-07	2.606291e-07
2.638000e+02	2.692000e+02	1.815358e-04	2.592985e-07	2.592985e-07
2.692000e+02	2.746000e+02	1.800596e-04	2.582415e-07	2.582415e-07
2.746000e+02	2.800000e+02	1.799525e-04	2.581653e-07	2.581653e-07
2.800000e+02	2.854000e+02	1.811262e-04	2.590053e-07	2.590053e-07
2.854000e+02	2.908000e+02	1.787162e-04	2.572764e-07	2.572764e-07
2.908000e+02	2.962000e+02	1.779207e-04	2.567031e-07	2.567031e-07
2.962000e+02	3.016000e+02	1.787051e-04	2.572684e-07	2.572684e-07
3.016000e+02	3.070000e+02	1.796725e-04	2.579644e-07	2.579644e-07
3.070000e+02	3.124000e+02	1.801062e-04	2.582750e-07	2.582750e-07
3.124000e+02	3.178000e+02	1.818514e-04	2.595233e-07	2.595233e-07
3.178000e+02	3.232000e+02	1.837921e-04	2.609044e-07	2.609044e-07
3.232000e+02	3.286000e+02	1.848177e-04	2.616313e-07	2.616313e-07
3.286000e+02	3.340000e+02	1.863926e-04	2.627436e-07	2.627436e-07
3.340000e+02	3.394000e+02	1.886211e-04	2.643102e-07	2.643102e-07
3.394000e+02	3.448000e+02	1.907244e-04	2.657798e-07	2.657798e-07
3.448000e+02	3.502000e+02	1.935189e-04	2.677198e-07	2.677198e-07
3.502000e+02	3.556000e+02	1.967615e-04	2.699534e-07	2.699534e-07
3.556000e+02	3.610000e+02	2.001274e-04	2.722521e-07	2.722521e-07
3.610000e+02	3.664000e+02	2.039654e-04	2.748504e-07	2.748504e-07
3.664000e+02	3.718000e+02	2.084272e-04	2.778423e-07	2.778423e-07
3.718000e+02	3.772000e+02	2.153946e-04	2.824466e-07	2.824466e-07
3.772000e+02	3.826000e+02	2.198235e-04	2.853351e-07	2.853351e-07
3.826000e+02	3.880000e+02	2.280280e-04	2.906111e-07	2.906111e-07
3.880000e+02	3.934000e+02	2.351669e-04	2.951256e-07	2.951256e-07
3.934000e+02	3.988000e+02	2.414157e-04	2.990214e-07	2.990214e-07
3.988000e+02	4.042000e+02	2.505769e-04	3.046416e-07	3.046416e-07
4.042000e+02	4.096000e+02	2.633269e-04	3.122954e-07	3.122954e-07
4.096000e+02	4.150000e+02	2.736369e-04	3.183512e-07	3.183512e-07
4.150000e+02	4.204000e+02	2.843024e-04	3.244952e-07	3.244952e-07
4.204000e+02	4.258000e+02	3.005028e-04	3.336137e-07	3.336137e-07
4.258000e+02	4.312000e+02	3.227472e-04	3.457401e-07	3.457401e-07
4.312000e+02	4.366000e+02	3.400028e-04	3.548618e-07	3.548618e-07
4.366000e+02	4.420000e+02	3.608739e-04	3.655920e-07	3.655920e-07
4.420000e+02	4.474000e+02	3.906150e-04	3.803590e-07	3.803590e-07
4.474000e+02	4.528000e+02	4.289024e-04	3.985640e-07	3.985640e-07
4.528000e+02	4.582000e+02	4.560791e-04	4.109978e-07	4.109978e-07
4.582000e+02	4.636000e+02	5.190880e-04	4.384689e-07	4.384689e-07
4.636000e+02	4.690000e+02	5.911194e-04	4.679028e-07	4.679028e-07
4.690000e+02	4.744000e+02	7.034900e-04	5.104427e-07	5.104427e-07
4.744000e+02	4.798000e+02	9.012085e-04	5.777383e-07	5.777383e-07
4.798000e+02	4.852000e+02	1.165201e-03	6.569310e-07	6.569310e-07
4.852000e+02	4.906000e+02	1.613081e-03	7.729422e-07	7.729422e-07
4.906000e+02	4.960000e+02	3.007330e-03	1.055380e-06	1.055380e-06
4.960000e+02	5.014000e+02	2.383165e-02	2.970952e-06	2.970952e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999905236988096e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	8.235794e-11	2.462263e-13	2.462263e-13
1.540000e+01	2.080000e+01	4.775276e-10	1.142970e-12	1.142970e-12
2.080000e+01	2.620000e+01	1.825647e-09	3.745216e-12	3.745216e-12
2.620000e+01	3.160000e+01	5.553494e-09	1.008477e-11	1.008477e-11
3.160000e+01	3.700000e+01	1.461585e-08	2.393528e-11	2.393528e-11
3.700000e+01	4.240000e+01	3.507559e-08	5.233153e-11	5.233153e-11
4.240000e+01	4.780000e+01	7.964422e-08	1.089002e-10	1.089002e-10
4.780000e+01	5.320000e+01	1.764956e-07	2.212092e-10	2.212092e-10
5.320000e+01	5.860000e+01	4.227852e-07	4.680770e-10	4.680770e-10
5.860000e+01	6.400000e+01	1.120384e-06	1.044114e-09	1.044114e-09
6.400000e+01	6.940000e+01	2.876915e-06	2.350277e-09	2.350277e-09
6.940000e+01	7.480000e+01	9.560954e-06	6.314016e-09	6.314016e-09
7.480000e+01	8.020000e+01	4.032930e-05	2.086191e-08	2.086191e-08
8.020000e+01	8.560000e+01	3.892337e-04	1.331394e-07	1.331394e-07
8.560000e+01	9.100000e+01	1.123845e-01	1.178114e-05	1.178114e-05
9.100000e+01	9.640000e+01	1.826336e-01	1.612448e-05	1.612448e-05
9.640000e+01	1.018000e+02	1.091681e-03	2.909504e-07	2.909504e-07
1.018000e+02	1.072000e+02	1.645078e-04	6.523120e-08	6.523120e-08
1.072000e+02	1.126000e+02	5.877154e-05	2.908917e-08	2.908917e-08
1.126000e+02	1.180000e+02	2.963093e-05	1.702510e-08	1.702510e-08
1.180000e+02	1.234000e+02	1.748452e-05	1.136638e-08	1.136638e-08
1.234000e+02	1.288000e+02	1.157055e-05	8.293342e-09	8.293342e-09
1.288000e+02	1.342000e+02	8.337754e-06	6.463056e-09	6.463056e-09
1.342000e+02	1.396000e+02	6.097080e-06	5.153357e-09	5.153357e-09
1.396000e+02	1.450000e+02	4.964548e-06	4.386740e-09	4.386740e-09
1.450000e+02	1.504000e+02	3.984131e-06	3.742071e-09	3.742071e-09
1.504000e+02	1.558000e+02	3.285180e-06	3.258063e-09	3.258063e-09
1.558000e+02	1.612000e+02	2.747583e-06	2.872726e-09	2.872726e-09
1.612000e+02	1.666000e+02	2.459502e-06	2.633160e-09	2.633160e-09
1.666000e+02	1.720000e+02	2.161678e-06	2.401762e-09	2.401762e-09
1.720000e+02	1.774000e+02	1.884196e-06	2.186970e-09	2.186970e-09
1.774000e+02	1.828000e+02	1.707395e-06	2.036301e-09	2.036301e-09
1.828000e+02	1.882000e+02	1.597655e-06	1.931561e-09	1.931561e-09
1.882000e+02	1.936000e+02	1.425815e-06	1.793051e-09	1.793051e-09
1.936000e+02	1.990000e+02	1.294255e-06	1.680673e-09	1.680673e-09
1.990000e+02	2.044000e+02	1.200201e-06	1.596056e-09	1.596056e-09
2.044000e+02	2.098000e+02	1.152386e-06	1.542911e-09	1.542911e-09
2.098000e+02	2.152000e+02	1.101066e-06	1.490724e-09	1.490724e-09
2.152000e+02	2.206000e+02	1.042051e-06	1.434150e-09	1.434150e-09
2.206000e+02	2.260000e+02	1.003182e-06	1.393500e-09	1.393500e-09
2.260000e+02	2.314000e+02	9.462161e-07	1.340012e-09	1.340012e-09
2.314000e+02	2.368000e+02	9.086872e-07	1.302241e-09	1.302241e-09
2.368000e+02	2.422000e+02	8.795952e-07	1.270729e-09	1.270729e-09
2.422000e+02	2.476000e+02	8.514196e-07	1.241314e-09	1.241314e-09
2.476000e+02	2.530000e+02	8.306148e-07	1.217386e-09	1.217386e-09
2.530000e+02	2.584000e+02	8.135007e-07	1.197689e-09	1.197689e-09
2.584000e+02	2.638000e+02	7.931317e-07	1.174904e-09	1.174904e-09
2.638000e+02	2.692000e+02	7.766556e-07	1.156450e-09	1.156450e-09
2.692000e+02	2.746000e+02	7.628148e-07	1.140418e-09	1.140418e-09
2.746000e+02	2.800000e+02	7.549241e-07	1.129109e-09	1.129109e-09
2.800000e+02	2.854000e+02	7.518917e-07	1.120777e-09	1.120777e-09
2.854000e+02	2.908000e+02	7.362843e-07	1.105101e-09	1.105101e-09
2.908000e+02	2.962000e+02	7.274070e-07	1.094177e-09	1.094177e-09
2.962000e+02	3.016000e+02	7.248611e-07	1.087774e-09	1.087774e-09
3.016000e+02	3.070000e+02	7.232404e-07	1.082479e-09	1.082479e-09
3.070000e+02	3.124000e+02	7.202633e-07	1.076742e-09	1.076742e-09
3.124000e+02	3.178000e+02	7.226448e-07	1.075187e-09	1.075187e-09
3.178000e+02	3.232000e+02	7.258794e-07	1.074226e-09	1.074226e-09
3.232000e+02	3.286000e+02	7.256798e-07	1.070883e-09	1.070883e-09
3.286000e+02	3.340000e+02	7.282946e-07	1.070325e-09	1.070325e-09
3.340000e+02	3.394000e+02	7.319193e-07	1.069119e-09	1.069119e-09
3.394000e+02	3.448000e+02	7.374528e-07	1.071324e-09	1.071324e-09
3.448000e+02	3.502000e+02	7.445133e-07	1.073737e-09	1.073737e-09
3.502000e+02	3.556000e+02	7.529496e-07	1.076873e-09	1.076873e-09
3.556000e+02	3.610000e+02	7.628409e-07	1.081855e-09	1.081855e-09
3.610000e+02	3.664000e+02	7.750511e-07	1.088749e-09	1.088749e-09
3.664000e+02	3.718000e+02	7.890793e-07	1.096584e-09	1.096584e-09
3.718000e+02	3.772000e+02	8.123941e-07	1.110568e-09	1.110568e-09
3.772000e+02	3.826000e+02	8.259219e-07	1.117622e-09	1.117622e-09
3.826000e+02	3.880000e+02	8.538357e-07	1.134283e-09	1.134283e-09
3.880000e+02	3.934000e+02	8.772069e-07	1.147572e-09	1.147572e-09
3.934000e+02	3.988000e+02	8.981283e-07	1.159665e-09	1.159665e-09
3.988000e+02	4.042000e+02	9.294470e-07	1.177944e-09	1.177944e-09
4.042000e+02	4.096000e+02	9.744869e-07	1.204782e-09	1.204782e-09
4.096000e+02	4.150000e+02	1.009024e-06	1.223850e-09	1.223850e-09
4.150000e+02	4.204000e+02	1.045552e-06	1.244144e-09	1.244144e-09
4.204000e+02	4.258000e+02	1.102459e-06	1.275970e-09	1.275970e-09
4.258000e+02	4.312000e+02	1.181643e-06	1.319491e-09	1.319491e-09
4.312000e+02	4.366000e+02	1.241179e-06	1.350347e-09	1.350347e-09
4.366000e+02	4.420000e+02	1.314449e-06	1.388235e-09	1.388235e-09
4.420000e+02	4.474000e+02	1.419827e-06	1.441274e-09	1.441274e-09
4.474000e+02	4.528000e+02	1.556097e-06	1.507516e-09	1.507516e-09
4.528000e+02	4.582000e+02	1.651536e-06	1.551558e-09	1.551558e-09
4.582000e+02	4.636000e+02	1.875554e-06	1.651561e-09	1.651561e-09
4.636000e+02	4.690000e+02	2.131611e-06	1.759056e-09	1.759056e-09
4.690000e+02	4.744000e+02	2.532811e-06	1.915957e-09	1.915957e-09
4.744000e+02	4.798000e+02	3.237383e-06	2.163566e-09	2.163566e-09
4.798000e+02	4.852000e+02	4.179959e-06	2.456787e-09	2.456787e-09
4.852000e+02	4.906000e+02	5.776856e-06	2.885725e-09	2.885725e-09
4.906000e+02	4.960000e+02	1.075148e-05	3.933309e-09	3.933309e-09
4.960000e+02	5.014000e+02	8.506431e-05	1.105519e-08	1.105519e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999912827514786e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.330011e-07	1.051147e-09	1.051147e-09
1.540000e+01	2.080000e+01	1.017984e-06	2.622267e-09	2.622267e-09
2.080000e+01	2.620000e+01	2.381970e-06	5.294956e-09	5.294956e-09
2.620000e+01	3.160000e+01	4.846219e-06	9.541874e-09	9.541874e-09
3.160000e+01	3.700000e+01	9.010200e-06	1.595978e-08	1.595978e-08
3.700000e+01	4.240000e+01	1.589183e-05	2.551816e-08	2.551816e-08
4.240000e+01	4.780000e+01	2.710372e-05	3.957387e-08	3.957387e-08
4.780000e+01	5.320000e+01	4.552102e-05	6.035389e-08	6.035389e-08
5.320000e+01	5.860000e+01	7.724196e-05	8.971180e-08	8.971180e-08
5.860000e+01	6.400000e+01	1.335062e-04	1.306988e-07	1.306988e-07
6.400000e+01	6.940000e+01	2.423539e-04	2.040030e-07	2.040030e-07
6.940000e+01	7.480000e+01	4.774050e-04	3.208328e-07	3.208328e-07
7.480000e+01	8.020000e+01	1.107658e-03	5.687527e-07	5.687527e-07
8.020000e+01	8.560000e+01	3.704394e-03	1.186012e-06	1.186012e-06
8.560000e+01	9.100000e+01	4.850174e-02	4.384230e-06	4.384230e-06
9.100000e+01	9.640000e+01	6.459974e-02	5.057826e-06	5.057826e-06
9.640000e+01	1.018000e+02	5.859383e-03	1.482910e-06	1.482910e-06
1.018000e+02	1.072000e+02	2.191098e-03	8.734386e-07	8.734386e-07
1.072000e+02	1.126000e+02	1.213995e-03	6.211162e-07	6.211162e-07
1.126000e+02	1.180000e+02	8.029220e-04	4.849709e-07	4.849709e-07
1.180000e+02	1.234000e+02	5.868559e-04	4.064582e-07	4.064582e-07
1.234000e+02	1.288000e+02	4.581770e-04	3.531966e-07	3.531966e-07
1.288000e+02	1.342000e+02	3.740091e-04	3.148555e-07	3.148555e-07
1.342000e+02	1.396000e+02	3.152156e-04	2.900973e-07	2.900973e-07
1.396000e+02	1.450000e+02	2.727965e-04	2.651734e-07	2.651734e-07
1.450000e+02	1.504000e+02	2.403180e-04	2.504416e-07	2.504416e-07
1.504000e+02	1.558000e+02	2.153793e-04	2.374723e-07	2.374723e-07
1.558000e+02	1.612000e+02	1.954674e-04	2.273656e-07	2.273656e-07
1.612000e+02	1.666000e+02	1.795446e-04	2.156962e-07	2.156962e-07
1.666000e+02	1.720000e+02	1.661866e-04	2.069725e-07	2.069725e-07
1.720000e+02	1.774000e+02	1.547319e-04	2.026954e-07	2.026954e-07
1.774000e+02	1.828000e+02	1.452033e-04	1.965973e-07	1.965973e-07
1.828000e+02	1.882000e+02	1.372403e-04	1.892585e-07	1.892585e-07
1.882000e+02	1.936000e+02	1.303248e-04	1.866597e-07	1.866597e-07
1.936000e+02	1.990000e+02	1.242710e-04	1.820406e-07	1.820406e-07
1.990000e+02	2.044000e+02	1.188446e-04	1.790994e-07	1.790994e-07
2.044000e+02	2.098000e+02	1.144643e-04	1.743758e-07	1.743758e-07
2.098000e+02	2.152000e+02	1.107647e-04	1.719991e-07	1.719991e-07
2.152000e+02	2.206000e+02	1.067070e-04	1.692765e-07	1.692765e-07
2.206000e+02	2.260000e+02	1.039801e-04	1.658514e-07	1.658514e-07
2.260000e+02	2.314000e+02	1.010061e-04	1.636754e-07	1.636754e-07
2.314000e+02	2.368000e+02	9.889676e-05	1.630869e-07	1.630869e-07
2.368000e+02	2.422000e+02	9.667852e-05	1.605392e-07	1.605392e-07
2.422000e+02	2.476000e+02	9.454331e-05	1.587302e-07	1.587302e-07
2.476000e+02	2.530000e+02	9.338576e-05	1.575129e-07	1.575129e-07
2.530000e+02	2.584000e+02	9.186165e-05	1.561170e-07	1.561170e-07
2.584000e+02	2.638000e+02	9.057404e-05	1.555982e-07	1.555982e-07
2.638000e+02	2.692000e+02	8.935898e-05	1.539221e-07	1.539221e-07
2.692000e+02	2.746000e+02	8.847769e-05	1.527880e-07	1.527880e-07
2.746000e+02	2.800000e+02	8.794298e-05	1.516263e-07	1.516263e-07
2.800000e+02	2.854000e+02	8.756728e-05	1.509296e-07	1.509296e-07
2.854000e+02	2.908000e+02	8.733343e-05	1.513954e-07	1.513954e-07
2.908000e+02	2.962000e+02	8.700141e-05	1.513549e-07	1.513549e-07
2.962000e+02	3.016000e+02	8.703591e-05	1.514338e-07	1.514338e-07
3.016000e+02	3.070000e+02	8.732839e-05	1.517387e-07	1.517387e-07
3.070000e+02	3.124000e+02	8.739424e-05	1.513032e-07	1.513032e-07
3.124000e+02	3.178000e+02	8.794367e-05	1.517027e-07	1.517027e-07
3.178000e+02	3.232000e+02	8.893739e-05	1.528035e-07	1.528035e-07
3.232000e+02	3.286000e+02	8.971341e-05	1.536101e-07	1.536101e-07
3.286000e+02	3.340000e+02	9.034489e-05	1.540868e-07	1.540868e-07
3.340000e+02	3.394000e+02	9.145939e-05	1.551437e-07	1.551437e-07
3.394000e+02	3.448000e+02	9.261096e-05	1.563529e-07	1.563529e-07
3.448000e+02	3.502000e+02	9.437081e-05	1.580562e-07	1.580562e-07
3.502000e+02	3.556000e+02	9.606304e-05	1.596156e-07	1.596156e-07
3.556000e+02	3.610000e+02	9.782694e-05	1.613101e-07	1.613101e-07
3.610000e+02	3.664000e+02	1.003738e-04	1.640073e-07	1.640073e-07
3.664000e+02	3.718000e+02	1.025436e-04	1.657295e-07	1.657295e-07
3.718000e+02	3.772000e+02	1.058204e-04	1.685250e-07	1.685250e-07
3.772000e+02	3.826000e+02	1.085810e-04	1.710073e-07	1.710073e-07
3.826000e+02	3.880000e+02	1.124773e-04	1.741052e-07	1.741052e-07
3.880000e+02	3.934000e+02	1.163211e-04	1.772706e-07	1.772706e-07
3.934000e+02	3.988000e+02	1.208027e-04	1.813081e-07	1.813081e-07
3.988000e+02	4.042000e+02	1.254729e-04	1.848996e-07	1.848996e-07
4.042000e+02	4.096000e+02	1.317671e-04	1.899982e-07	1.899982e-07
4.096000e+02	4.150000e+02	1.375807e-04	1.952506e-07	1.952506e-07
4.150000e+02	4.204000e+02	1.449878e-04	2.010465e-07	2.010465e-07
4.204000e+02	4.258000e+02	1.534703e-04	2.060529e-07	2.060529e-07
4.258000e+02	4.312000e+02	1.635196e-04	2.132894e-07	2.132894e-07
4.312000e+02	4.366000e+02	1.749598e-04	2.222021e-07	2.222021e-07
4.366000e+02	4.420000e+02	1.879789e-04	2.325284e-07	2.325284e-07
4.420000e+02	4.474000e+02	2.034469e-04	2.419935e-07	2.419935e-07
4.474000e+02	4.528000e+02	2.232726e-04	2.520012e-07	2.520012e-07
4.528000e+02	4.582000e+02	2.466194e-04	2.696975e-07	2.696975e-07
4.582000e+02	4.636000e+02	2.772563e-04	2.881939e-07	2.881939e-07
4.636000e+02	4.690000e+02	3.166193e-04	3.046685e-07	3.046685e-07
4.690000e+02	4.744000e+02	3.702411e-04	3.278074e-07	3.278074e-07
4.744000e+02	4.798000e+02	4.477974e-04	3.522161e-07	3.522161e-07
4.798000e+02	4.852000e+02	5.707617e-04	3.946451e-07	3.946451e-07
4.852000e+02	4.906000e+02	7.990309e-04	4.683870e-07	4.683870e-07
4.906000e+02	4.960000e+02	1.397382e-03	5.974104e-07	5.974104e-07
4.960000e+02	5.014000e+02	1.268491e-02	9.070661e-06	9.070661e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999928801898232e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	8.844331e-05	2.779350e-07	2.779350e-07
1.540000e+01	2.080000e+01	1.272525e-04	3.334426e-07	3.334426e-07
2.080000e+01	2.620000e+01	1.677381e-04	3.831453e-07	3.831453e-07
2.620000e+01	3.160000e+01	2.104033e-04	4.290067e-07	4.290067e-07
3.160000e+01	3.700000e+01	2.563759e-04	4.738256e-07	4.738256e-07
3.700000e+01	4.240000e+01	3.082478e-04	5.199588e-07	5.199588e-07
4.240000e+01	4.780000e+01	3.746100e-04	5.756359e-07	5.756359e-07
4.780000e+01	5.320000e+01	4.544907e-04	6.321372e-07	6.321372e-07
5.320000e+01	5.860000e+01	5.834615e-04	7.106031e-07	7.106031e-07
5.860000e+01	6.400000e+01	8.679385e-04	8.856840e-07	8.856840e-07
6.400000e+01	6.940000e+01	1.173156e-03	1.022621e-06	1.022621e-06
6.940000e+01	7.480000e+01	1.794377e-03	1.269569e-06	1.269569e-06
7.480000e+01	8.020000e+01	3.024387e-03	1.660218e-06	1.660218e-06
8.020000e+01	8.560000e+01	7.340128e-03	2.584951e-06	2.584951e-06
8.560000e+01	9.100000e+01	9.229974e-02	9.160153e-06	9.160153e-06
9.100000e+01	9.640000e+01	1.235781e-01	1.060960e-05	1.060960e-05
9.640000e+01	1.018000e+02	1.146122e-02	3.208100e-06	3.208100e-06
1.018000e+02	1.072000e+02	4.845589e-03	2.095283e-06	2.095283e-06
1.072000e+02	1.126000e+02	3.065119e-03	1.668050e-06	1.668050e-06
1.126000e+02	1.180000e+02	2.159509e-03	1.390164e-06	1.390164e-06
1.180000e+02	1.234000e+02	1.680042e-03	1.223438e-06	1.223438e-06
1.234000e+02	1.288000e+02	1.330568e-03	1.085087e-06	1.085087e-06
1.288000e+02	1.342000e+02	1.095601e-03	9.767510e-07	9.767510e-07
1.342000e+02	1.396000e+02	9.638687e-04	9.208606e-07	9.208606e-07
1.396000e+02	1.450000e+02	8.196357e-04	8.424786e-07	8.424786e-07
1.450000e+02	1.504000e+02	7.283674e-04	7.980886e-07	7.980886e-07
1.504000e+02	1.558000e+02	6.527422e-04	7.484236e-07	7.484236e-07
1.558000e+02	1.612000e+02	5.928533e-04	7.167382e-07	7.167382e-07
1.612000e+02	1.666000e+02	5.418843e-04	6.855142e-07	6.855142e-07
1.666000e+02	1.720000e+02	5.110224e-04	6.636909e-07	6.636909e-07
1.720000e+02	1.774000e+02	4.910856e-04	6.509142e-07	6.509142e-07
1.774000e+02	1.828000e+02	4.606698e-04	6.387807e-07	6.387807e-07
1.828000e+02	1.882000e+02	4.087756e-04	5.877910e-07	5.877910e-07
1.882000e+02	1.936000e+02	3.899220e-04	5.771102e-07	5.771102e-07
1.936000e+02	1.990000e+02	3.749204e-04	5.725216e-07	5.725216e-07
1.990000e+02	2.044000e+02	3.658406e-04	5.639330e-07	5.639330e-07
2.044000e+02	2.098000e+02	3.546535e-04	5.483461e-07	5.483461e-07
2.098000e+02	2.152000e+02	3.501187e-04	5.468910e-07	5.468910e-07
2.152000e+02	2.206000e+02	3.329428e-04	5.398735e-07	5.398735e-07
2.206000e+02	2.260000e+02	3.234087e-04	5.302741e-07	5.302741e-07
2.260000e+02	2.314000e+02	3.048226e-04	5.133690e-07	5.133690e-07
2.314000e+02	2.368000e+02	2.989807e-04	5.063085e-07	5.063085e-07
2.368000e+02	2.422000e+02	3.032346e-04	5.109623e-07	5.109623e-07
2.422000e+02	2.476000e+02	3.023641e-04	5.116693e-07	5.116693e-07
2.476000e+02	2.530000e+02	2.895878e-04	4.965072e-07	4.965072e-07
2.530000e+02	2.584000e+02	2.850048e-04	4.956806e-07	4.956806e-07
2.584000e+02	2.638000e+02	2.830441e-04	4.916957e-07	4.916957e-07
2.638000e+02	2.692000e+02	2.799865e-04	4.903071e-07	4.903071e-07
2.692000e+02	2.746000e+02	2.761511e-04	4.888289e-07	4.888289e-07
2.746000e+02	2.800000e+02	2.755167e-04	4.899253e-07	4.899253e-07
2.800000e+02	2.854000e+02	2.774687e-04	4.908851e-07	4.908851e-07
2.854000e+02	2.908000e+02	2.743022e-04	4.844811e-07	4.844811e-07
2.908000e+02	2.962000e+02	2.760193e-04	4.874133e-07	4.874133e-07
2.962000e+02	3.016000e+02	2.741413e-04	4.857836e-07	4.857836e-07
3.016000e+02	3.070000e+02	2.711589e-04	4.821311e-07	4.821311e-07
3.070000e+02	3.124000e+02	2.721687e-04	4.830599e-07	4.830599e-07
3.124000e+02	3.178000e+02	2.756737e-04	4.870463e-07	4.870463e-07
3.178000e+02	3.232000e+02	2.774711e-04	4.880986e-07	4.880986e-07
3.232000e+02	3.286000e+02	2.794854e-04	4.894936e-07	4.894936e-07
3.286000e+02	3.340000e+02	2.835591e-04	4.940815e-07	4.940815e-07
3.340000e+02	3.394000e+02	2.861961e-04	4.966274e-07	4.966274e-07
3.394000e+02	3.448000e+02	2.897693e-04	4.997046e-07	4.997046e-07
3.448000e+02	3.502000e+02	2.922094e-04	5.004306e-07	5.004306e-07
3.502000e+02	3.556000e+02	2.965591e-04	5.038947e-07	5.038947e-07
3.556000e+02	3.610000e+02	3.028133e-04	5.085649e-07	5.085649e-07
3.610000e+02	3.664000e+02	3.088130e-04	5.136958e-07	5.136958e-07
3.664000e+02	3.718000e+02	3.157137e-04	5.195577e-07	5.195577e-07
3.718000e+02	3.772000e+02	3.244156e-04	5.272865e-07	5.272865e-07
3.772000e+02	3.826000e+02	3.324193e-04	5.329200e-07	5.329200e-07
3.826000e+02	3.880000e+02	3.449830e-04	5.424229e-07	5.424229e-07
3.880000e+02	3.934000e+02	3.546333e-04	5.497206e-07	5.497206e-07
3.934000e+02	3.988000e+02	3.656459e-04	5.587322e-07	5.587322e-07
3.988000e+02	4.042000e+02	3.856865e-04	5.750526e-07	5.750526e-07
4.042000e+02	4.096000e+02	3.977544e-04	5.835036e-07	5.835036e-07
4.096000e+02	4.150000e+02	4.075946e-04	5.888478e-07	5.888478e-07
4.150000e+02	4.204000e+02	4.365898e-04	6.135915e-07	6.135915e-07
4.204000e+02	4.258000e+02	4.647665e-04	6.314044e-07	6.314044e-07
4.258000e+02	4.312000e+02	4.813376e-04	6.404800e-07	6.404800e-07
4.312000e+02	4.366000e+02	5.155726e-04	6.663888e-07	6.663888e-07
4.366000e+02	4.420000e+02	5.458041e-04	6.840504e-07	6.840504e-07
4.420000e+02	4.474000e+02	5.999678e-04	7.179950e-07	7.179950e-07
4.474000e+02	4.528000e+02	6.584396e-04	7.554739e-07	7.554739e-07
4.528000e+02	4.582000e+02	7.021735e-04	7.788339e-07	7.788339e-07
4.582000e+02	4.636000e+02	8.001852e-04	8.332755e-07	8.332755e-07
4.636000e+02	4.690000e+02	9.222350e-04	8.925561e-07	8.925561e-07
4.690000e+02	4.744000e+02	1.067239e-03	9.643862e-07	9.643862e-07
4.744000e+02	4.798000e+02	1.377374e-03	1.089516e-06	1.089516e-06
4.798000e+02	4.852000e+02	1.801677e-03	1.254831e-06	1.254831e-06
4.852000e+02	4.906000e+02	2.491537e-03	1.470534e-06	1.470534e-06
4.906000e+02	4.960000e+02	4.615263e-03	1.985426e-06	1.985426e-06
4.960000e+02	5.014000e+02	3.776772e-02	5.760768e-06	5.760768e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.961257e-05	1.355545e-07	1.355545e-07
1.540000e+01	2.080000e+01	7.135144e-05	1.625622e-07	1.625622e-07
2.080000e+01	2.620000e+01	9.395181e-05	1.865394e-07	1.865394e-07
2.620000e+01	3.160000e+01	1.179477e-04	2.090080e-07	2.090080e-07
3.160000e+01	3.700000e+01	1.436048e-04	2.306229e-07	2.306229e-07
3.700000e+01	4.240000e+01	1.724870e-04	2.527529e-07	2.527529e-07
4.240000e+01	4.780000e+01	2.073463e-04	2.771188e-07	2.771188e-07
4.780000e+01	5.320000e+01	2.530991e-04	3.061705e-07	3.061705e-07
5.320000e+01	5.860000e+01	3.294509e-04	3.493119e-07	3.493119e-07
5.860000e+01	6.400000e+01	4.722128e-04	4.182028e-07	4.182028e-07
6.400000e+01	6.940000e+01	6.461080e-04	4.891821e-07	4.891821e-07
6.940000e+01	7.480000e+01	9.847378e-04	6.039184e-07	6.039184e-07
7.480000e+01	8.020000e+01	1.646452e-03	7.808952e-07	7.808952e-07
8.020000e+01	8.560000e+01	4.026496e-03	1.221186e-06	1.221186e-06
8.560000e+01	9.100000e+01	5.097617e-02	4.345119e-06	4.345119e-06
9.100000e+01	9.640000e+01	6.813698e-02	5.023537e-06	5.023537e-06
9.640000e+01	1.018000e+02	6.358172e-03	1.534561e-06	1.534561e-06
1.018000e+02	1.072000e+02	2.657789e-03	9.921523e-07	9.921523e-07
1.072000e+02	1.126000e+02	1.678598e-03	7.884819e-07	7.884819e-07
1.126000e+02	1.180000e+02	1.201235e-03	6.670097e-07	6.670097e-07
1.180000e+02	1.234000e+02	9.369796e-04	5.890930e-07	5.890930e-07
1.234000e+02	1.288000e+02	7.493752e-04	5.268269e-07	5.268269e-07
1.288000e+02	1.342000e+02	6.214028e-04	4.797391e-07	4.797391e-07
1.342000e+02	1.396000e+02	5.432124e-04	4.485417e-07	4.485417e-07
1.396000e+02	1.450000e+02	4.714328e-04	4.178572e-07	4.178572e-07
1.450000e+02	1.504000e+02	4.138272e-04	3.914965e-07	3.914965e-07
1.504000e+02	1.558000e+02	3.746135e-04	3.724859e-07	3.724859e-07
1.558000e+02	1.612000e+02	3.389557e-04	3.543150e-07	3.543150e-07
1.612000e+02	1.666000e+02	3.108383e-04	3.393016e-07	3.393016e-07
1.666000e+02	1.720000e+02	2.941613e-04	3.300740e-07	3.300740e-07
1.720000e+02	1.774000e+02	2.824239e-04	3.234215e-07	3.234215e-07
1.774000e+02	1.828000e+02	2.591565e-04	3.098131e-07	3.098131e-07
1.828000e+02	1.882000e+02	2.393654e-04	2.977484e-07	2.977484e-07
1.882000e+02	1.936000e+02	2.259244e-04	2.892674e-07	2.892674e-07
1.936000e+02	1.990000e+02	2.128719e-04	2.807880e-07	2.807880e-07
1.990000e+02	2.044000e+02	2.093596e-04	2.784615e-07	2.784615e-07
2.044000e+02	2.098000e+02	2.066589e-04	2.766591e-07	2.766591e-07
2.098000e+02	2.152000e+02	2.029093e-04	2.741388e-07	2.741388e-07
2.152000e+02	2.206000e+02	1.896485e-04	2.650285e-07	2.650285e-07
2.206000e+02	2.260000e+02	1.855433e-04	2.621444e-07	2.621444e-07
2.260000e+02	2.314000e+02	1.748770e-04	2.544990e-07	2.544990e-07
2.314000e+02	2.368000e+02	1.722421e-04	2.525735e-07	2.525735e-07
2.368000e+02	2.422000e+02	1.740788e-04	2.539165e-07	2.539165e-07
2.422000e+02	2.476000e+02	1.728270e-04	2.530019e-07	2.530019e-07
2.476000e+02	2.530000e+02	1.685099e-04	2.498221e-07	2.498221e-07
2.530000e+02	2.584000e+02	1.641121e-04	2.465406e-07	2.465406e-07
2.584000e+02	2.638000e+02	1.641996e-04	2.466063e-07	2.466063e-07
2.638000e+02	2.692000e+02	1.618199e-04	2.448133e-07	2.448133e-07
2.692000e+02	2.746000e+02	1.585596e-04	2.423340e-07	2.423340e-07
2.746000e+02	2.800000e+02	1.573303e-04	2.413933e-07	2.413933e-07
2.800000e+02	2.854000e+02	1.587496e-04	2.424791e-07	2.424791e-07
2.854000e+02	2.908000e+02	1.585066e-04	2.422935e-07	2.422935e-07
2.908000e+02	2.962000e+02	1.586796e-04	2.424257e-07	2.424257e-07
2.962000e+02	3.016000e+02	1.574285e-04	2.414681e-07	2.414681e-07
3.016000e+02	3.070000e+02	1.566288e-04	2.408540e-07	2.408540e-07
3.070000e+02	3.124000e+02	1.573055e-04	2.413743e-07	2.413743e-07
3.124000e+02	3.178000e+02	1.588381e-04	2.425467e-07	2.425467e-07
3.178000e+02	3.232000e+02	1.601155e-04	2.435212e-07	2.435212e-07
3.232000e+02	3.286000e+02	1.614414e-04	2.445269e-07	2.445269e-07
3.286000e+02	3.340000e+02	1.632584e-04	2.458985e-07	2.458985e-07
3.340000e+02	3.394000e+02	1.646288e-04	2.469284e-07	2.469284e-07
3.394000e+02	3.448000e+02	1.667144e-04	2.484886e-07	2.484886e-07
3.448000e+02	3.502000e+02	1.687229e-04	2.499810e-07	2.499810e-07
3.502000e+02	3.556000e+02	1.714270e-04	2.519757e-07	2.519757e-07
3.556000e+02	3.610000e+02	1.753651e-04	2.548529e-07	2.548529e-07
3.610000e+02	3.664000e+02	1.787107e-04	2.572729e-07	2.572729e-07
3.664000e+02	3.718000e+02	1.827088e-04	2.601344e-07	2.601344e-07
3.718000e+02	3.772000e+02	1.875593e-04	2.635646e-07	2.635646e-07
3.772000e+02	3.826000e+02	1.925719e-04	2.670634e-07	2.670634e-07
3.826000e+02	3.880000e+02	2.001500e-04	2.722685e-07	2.722685e-07
3.880000e+02	3.934000e+02	2.057804e-04	2.760709e-07	2.760709e-07
3.934000e+02	3.988000e+02	2.119956e-04	2.802090e-07	2.802090e-07
3.988000e+02	4.042000e+02	2.230496e-04	2.874216e-07	2.874216e-07
4.042000e+02	4.096000e+02	2.302733e-04	2.920387e-07	2.920387e-07
4.096000e+02	4.150000e+02	2.372791e-04	2.964475e-07	2.964475e-07
4.150000e+02	4.204000e+02	2.512387e-04	3.050441e-07	3.050441e-07
4.204000e+02	4.258000e+02	2.682824e-04	3.152221e-07	3.152221e-07
4.258000e+02	4.312000e+02	2.795439e-04	3.217686e-07	3.217686e-07
4.312000e+02	4.366000e+02	2.977813e-04	3.320988e-07	3.320988e-07
4.366000e+02	4.420000e+02	3.164772e-04	3.423657e-07	3.423657e-07
4.420000e+02	4.474000e+02	3.456765e-04	3.578108e-07	3.578108e-07
4.474000e+02	4.528000e+02	3.772365e-04	3.737883e-07	3.737883e-07
4.528000e+02	4.582000e+02	4.042394e-04	3.869348e-07	3.869348e-07
4.582000e+02	4.636000e+02	4.588209e-04	4.122307e-07	4.122307e-07
4.636000e+02	4.690000e+02	5.306546e-04	4.433271e-07	4.433271e-07
4.690000e+02	4.744000e+02	6.108057e-04	4.756307e-07	4.756307e-07
4.744000e+02	4.798000e+02	7.967659e-04	5.432301e-07	5.432301e-07
4.798000e+02	4.852000e+02	1.029033e-03	6.173520e-07	6.173520e-07
4.852000e+02	4.906000e+02	1.428799e-03	7.274519e-07	7.274519e-07
4.906000e+02	4.960000e+02	2.676439e-03	9.956292e-07	9.956292e-07
4.960000e+02	5.014000e+02	2.142883e-02	2.817201e-06	2.817201e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999914163070677e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.487759e-11	2.343403e-13	2.343403e-13
1.540000e+01	2.080000e+01	4.332185e-10	1.086592e-12	1.086592e-12
2.080000e+01	2.620000e+01	1.665010e-09	3.575550e-12	3.575550e-12
2.620000e+01	3.160000e+01	5.080639e-09	9.639288e-12	9.639288e-12
3.160000e+01	3.700000e+01	1.338224e-08	2.288227e-11	2.288227e-11
3.700000e+01	4.240000e+01	3.221165e-08	5.009448e-11	5.009448e-11
4.240000e+01	4.780000e+01	7.413157e-08	1.049340e-10	1.049340e-10
4.780000e+01	5.320000e+01	1.694007e-07	2.168874e-10	2.168874e-10
5.320000e+01	5.860000e+01	4.098924e-07	4.600629e-10	4.600629e-10
5.860000e+01	6.400000e+01	1.104255e-06	1.036078e-09	1.036078e-09
6.400000e+01	6.940000e+01	2.970283e-06	2.389248e-09	2.389248e-09
6.940000e+01	7.480000e+01	9.674715e-06	6.340590e-09	6.340590e-09
7.480000e+01	8.020000e+01	4.082333e-05	2.097434e-08	2.097434e-08
8.020000e+01	8.560000e+01	3.922687e-04	1.337212e-07	1.337212e-07
8.560000e+01	9.100000e+01	1.174719e-01	1.203881e-05	1.203881e-05
9.100000e+01	9.640000e+01	1.911859e-01	1.648794e-05	1.648794e-05
9.640000e+01	1.018000e+02	1.099632e-03	2.921030e-07	2.921030e-07
1.018000e+02	1.072000e+02	1.645914e-04	6.519863e-08	6.519863e-08
1.072000e+02	1.126000e+02	5.902187e-05	2.912425e-08	2.912425e-08
1.126000e+02	1.180000e+02	2.892909e-05	1.681133e-08	1.681133e-08
1.180000e+02	1.234000e+02	1.707125e-05	1.121331e-08	1.121331e-08
1.234000e+02	1.288000e+02	1.103258e-05	8.095457e-09	8.095457e-09
1.288000e+02	1.342000e+02	7.710176e-06	6.210218e-09	6.210218e-09
1.342000e+02	1.396000e+02	5.866891e-06	5.052404e-09	5.052404e-09
1.396000e+02	1.450000e+02	4.528333e-06	4.185552e-09	4.185552e-09
1.450000e+02	1.504000e+02	3.608083e-06	3.558812e-09	3.558812e-09
1.504000e+02	1.558000e+02	3.001009e-06	3.110962e-09	3.110962e-09
1.558000e+02	1.612000e+02	2.526578e-06	2.753256e-09	2.753256e-09
1.612000e+02	1.666000e+02	2.173620e-06	2.473289e-09	2.473289e-09
1.666000e+02	1.720000e+02	1.945157e-06	2.275097e-09	2.275097e-09
1.720000e+02	1.774000e+02	1.777762e-06	2.121845e-09	2.121845e-09
1.774000e+02	1.828000e+02	1.562459e-06	1.946975e-09	1.946975e-09
1.828000e+02	1.882000e+02	1.387089e-06	1.798575e-09	1.798575e-09
1.882000e+02	1.936000e+02	1.263657e-06	1.686487e-09	1.686487e-09
1.936000e+02	1.990000e+02	1.152958e-06	1.585115e-09	1.585115e-09
1.990000e+02	2.044000e+02	1.101457e-06	1.526949e-09	1.526949e-09
2.044000e+02	2.098000e+02	1.059820e-06	1.478820e-09	1.478820e-09
2.098000e+02	2.152000e+02	1.015151e-06	1.429398e-09	1.429398e-09
2.152000e+02	2.206000e+02	9.289363e-07	1.352972e-09	1.352972e-09
2.206000e+02	2.260000e+02	8.905039e-07	1.311445e-09	1.311445e-09
2.260000e+02	2.314000e+02	8.235165e-07	1.249169e-09	1.249169e-09
2.314000e+02	2.368000e+02	7.970169e-07	1.218170e-09	1.218170e-09
2.368000e+02	2.422000e+02	7.931735e-07	1.205837e-09	1.205837e-09
2.422000e+02	2.476000e+02	7.764252e-07	1.184802e-09	1.184802e-09
2.476000e+02	2.530000e+02	7.465802e-07	1.153567e-09	1.153567e-09
2.530000e+02	2.584000e+02	7.185059e-07	1.125092e-09	1.125092e-09
2.584000e+02	2.638000e+02	7.097794e-07	1.111063e-09	1.111063e-09
2.638000e+02	2.692000e+02	6.914593e-07	1.090271e-09	1.090271e-09
2.692000e+02	2.746000e+02	6.704069e-07	1.067944e-09	1.067944e-09
2.746000e+02	2.800000e+02	6.591594e-07	1.054135e-09	1.054135e-09
2.800000e+02	2.854000e+02	6.587552e-07	1.048791e-09	1.048791e-09
2.854000e+02	2.908000e+02	6.524028e-07	1.039352e-09	1.039352e-09
2.908000e+02	2.962000e+02	6.473148e-07	1.030712e-09	1.030712e-09
2.962000e+02	3.016000e+02	6.378876e-07	1.019684e-09	1.019684e-09
3.016000e+02	3.070000e+02	6.295583e-07	1.008929e-09	1.008929e-09
3.070000e+02	3.124000e+02	6.285678e-07	1.005255e-09	1.005255e-09
3.124000e+02	3.178000e+02	6.304039e-07	1.003363e-09	1.003363e-09
3.178000e+02	3.232000e+02	6.308191e-07	9.998553e-10	9.998553e-10
3.232000e+02	3.286000e+02	6.329369e-07	9.992214e-10	9.992214e-10
3.286000e+02	3.340000e+02	6.370626e-07	1.000140e-09	1.000140e-09
3.340000e+02	3.394000e+02	6.385976e-07	9.983831e-10	9.983831e-10
3.394000e+02	3.448000e+02	6.437743e-07	1.000132e-09	1.000132e-09
3.448000e+02	3.502000e+02	6.483283e-07	1.001095e-09	1.001095e-09
3.502000e+02	3.556000e+02	6.559426e-07	1.004822e-09	1.004822e-09
3.556000e+02	3.610000e+02	6.680861e-07	1.011922e-09	1.011922e-09
3.610000e+02	3.664000e+02	6.776059e-07	1.016543e-09	1.016543e-09
3.664000e+02	3.718000e+02	6.901406e-07	1.024110e-09	1.024110e-09
3.718000e+02	3.772000e+02	7.061002e-07	1.034241e-09	1.034241e-09
3.772000e+02	3.826000e+02	7.227970e-07	1.044824e-09	1.044824e-09
3.826000e+02	3.880000e+02	7.484530e-07	1.061178e-09	1.061178e-09
3.880000e+02	3.934000e+02	7.668426e-07	1.072245e-09	1.072245e-09
3.934000e+02	3.988000e+02	7.873802e-07	1.084689e-09	1.084689e-09
3.988000e+02	4.042000e+02	8.261476e-07	1.109590e-09	1.109590e-09
4.042000e+02	4.096000e+02	8.504444e-07	1.124121e-09	1.124121e-09
4.096000e+02	4.150000e+02	8.745224e-07	1.138905e-09	1.138905e-09
4.150000e+02	4.204000e+02	9.228383e-07	1.167822e-09	1.167822e-09
4.204000e+02	4.258000e+02	9.829691e-07	1.203658e-09	1.203658e-09
4.258000e+02	4.312000e+02	1.021584e-06	1.225641e-09	1.225641e-09
4.312000e+02	4.366000e+02	1.086159e-06	1.262449e-09	1.262449e-09
4.366000e+02	4.420000e+02	1.151653e-06	1.298551e-09	1.298551e-09
4.420000e+02	4.474000e+02	1.254589e-06	1.353537e-09	1.353537e-09
4.474000e+02	4.528000e+02	1.367047e-06	1.411718e-09	1.411718e-09
4.528000e+02	4.582000e+02	1.462100e-06	1.458708e-09	1.458708e-09
4.582000e+02	4.636000e+02	1.656283e-06	1.550991e-09	1.550991e-09
4.636000e+02	4.690000e+02	1.911622e-06	1.664558e-09	1.664558e-09
4.690000e+02	4.744000e+02	2.195906e-06	1.782170e-09	1.782170e-09
4.744000e+02	4.798000e+02	2.858861e-06	2.031499e-09	2.031499e-09
4.798000e+02	4.852000e+02	3.685207e-06	2.304330e-09	2.304330e-09
4.852000e+02	4.906000e+02	5.111293e-06	2.712299e-09	2.712299e-09
4.906000e+02	4.960000e+02	9.555948e-06	3.704937e-09	3.704937e-09
4.960000e+02	5.014000e+02	7.639552e-05	1.046821e-08	1.046821e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999914017719823e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.329844e-07	1.072481e-09	1.072481e-09
1.540000e+01	2.080000e+01	1.016490e-06	2.679710e-09	2.679710e-09
2.080000e+01	2.620000e+01	2.385770e-06	5.424459e-09	5.424459e-09
2.620000e+01	3.160000e+01	4.852924e-06	9.757228e-09	9.757228e-09
3.160000e+01	3.700000e+01	9.011672e-06	1.629757e-08	1.629757e-08
3.700000e+01	4.240000e+01	1.588218e-05	2.600090e-08	2.600090e-08
4.240000e+01	4.780000e+01	2.696556e-05	4.011281e-08	4.011281e-08
4.780000e+01	5.320000e+01	4.561744e-05	6.086975e-08	6.086975e-08
5.320000e+01	5.860000e+01	7.717469e-05	8.961067e-08	8.961067e-08
5.860000e+01	6.400000e+01	1.333986e-04	1.286136e-07	1.286136e-07
6.400000e+01	6.940000e+01	2.422948e-04	1.983343e-07	1.983343e-07
6.940000e+01	7.480000e+01	4.770222e-04	3.129142e-07	3.129142e-07
7.480000e+01	8.020000e+01	1.107483e-03	5.543254e-07	5.543254e-07
8.020000e+01	8.560000e+01	3.702811e-03	1.163715e-06	1.163715e-06
8.560000e+01	9.100000e+01	4.850944e-02	4.260785e-06	4.260785e-06
9.100000e+01	9.640000e+01	6.459978e-02	4.907370e-06	4.907370e-06
9.640000e+01	1.018000e+02	5.858735e-03	1.457827e-06	1.457827e-06
1.018000e+02	1.072000e+02	2.191576e-03	8.564644e-07	8.564644e-07
1.072000e+02	1.126000e+02	1.214104e-03	6.060364e-07	6.060364e-07
1.126000e+02	1.180000e+02	8.023819e-04	4.782515e-07	4.782515e-07
1.180000e+02	1.234000e+02	5.868767e-04	3.998170e-07	3.998170e-07
1.234000e+02	1.288000e+02	4.576583e-04	3.507989e-07	3.507989e-07
1.288000e+02	1.342000e+02	3.741039e-04	3.174352e-07	3.174352e-07
1.342000e+02	1.396000e+02	3.155028e-04	2.890477e-07	2.890477e-07
1.396000e+02	1.450000e+02	2.731007e-04	2.671180e-07	2.671180e-07
1.450000e+02	1.504000e+02	2.402259e-04	2.533404e-07	2.533404e-07
1.504000e+02	1.558000e+02	2.155678e-04	2.398769e-07	2.398769e-07
1.558000e+02	1.612000e+02	1.956622e-04	2.297266e-07	2.297266e-07
1.612000e+02	1.666000e+02	1.791960e-04	2.185530e-07	2.185530e-07
1.666000e+02	1.720000e+02	1.661885e-04	2.087730e-07	2.087730e-07
1.720000e+02	1.774000e+02	1.549070e-04	2.006525e-07	2.006525e-07
1.774000e+02	1.828000e+02	1.455576e-04	1.982724e-07	1.982724e-07
1.828000e+02	1.882000e+02	1.375580e-04	1.949243e-07	1.949243e-07
1.882000e+02	1.936000e+02	1.302099e-04	1.894201e-07	1.894201e-07
1.936000e+02	1.990000e+02	1.243449e-04	1.852329e-07	1.852329e-07
1.990000e+02	2.044000e+02	1.188588e-04	1.787473e-07	1.787473e-07
2.044000e+02	2.098000e+02	1.145002e-04	1.743764e-07	1.743764e-07
2.098000e+02	2.152000e+02	1.106002e-04	1.713762e-07	1.713762e-07
2.152000e+02	2.206000e+02	1.071280e-04	1.713618e-07	1.713618e-07
2.206000e+02	2.260000e+02	1.042415e-04	1.692654e-07	1.692654e-07
2.260000e+02	2.314000e+02	1.011710e-04	1.679041e-07	1.679041e-07
2.314000e+02	2.368000e+02	9.866446e-05	1.650393e-07	1.650393e-07
2.368000e+02	2.422000e+02	9.644963e-05	1.606560e-07	1.606560e-07
2.422000e+02	2.476000e+02	9.491587e-05	1.593338e-07	1.593338e-07
2.476000e+02	2.530000e+02	9.315072e-05	1.588213e-07	1.588213e-07
2.530000e+02	2.584000e+02	9.167563e-05	1.579826e-07	1.579826e-07
2.584000e+02	2.638000e+02	9.048609e-05	1.561238e-07	1.561238e-07
2.638000e+02	2.692000e+02	8.956276e-05	1.549573e-07	1.549573e-07
2.692000e+02	2.746000e+02	8.887306e-05	1.553471e-07	1.553471e-07
2.746000e+02	2.800000e+02	8.805935e-05	1.547946e-07	1.547946e-07
2.800000e+02	2.854000e+02	8.783802e-05	1.538682e-07	1.538682e-07
2.854000e+02	2.908000e+02	8.712443e-05	1.534335e-07	1.534335e-07
2.908000e+02	2.962000e+02	8.733104e-05	1.535409e-07	1.535409e-07
2.962000e+02	3.016000e+02	8.698811e-05	1.540417e-07	1.540417e-07
3.016000e+02	3.070000e+02	8.712569e-05	1.545811e-07	1.545811e-07
3.070000e+02	3.124000e+02	8.747215e-05	1.545015e-07	1.545015e-07
3.124000e+02	3.178000e+02	8.809620e-05	1.546906e-07	1.546906e-07
3.178000e+02	3.232000e+02	8.869826e-05	1.551886e-07	1.551886e-07
3.232000e+02	3.286000e+02	8.908067e-05	1.554354e-07	1.554354e-07
3.286000e+02	3.340000e+02	9.036224e-05	1.567992e-07	1.567992e-07
3.340000e+02	3.394000e+02	9.155031e-05	1.582707e-07	1.582707e-07
3.394000e+02	3.448000e+02	9.271293e-05	1.594826e-07	1.594826e-07
3.448000e+02	3.502000e+02	9.416194e-05	1.610273e-07	1.610273e-07
3.502000e+02	3.556000e+02	9.594357e-05	1.627164e-07	1.627164e-07
3.556000e+02	3.610000e+02	9.795306e-05	1.643441e-07	1.643441e-07
3.610000e+02	3.664000e+02	1.004292e-04	1.667337e-07	1.667337e-07
3.664000e+02	3.718000e+02	1.029907e-04	1.689759e-07	1.689759e-07
3.718000e+02	3.772000e+02	1.057199e-04	1.709820e-07	1.709820e-07
3.772000e+02	3.826000e+02	1.088732e-04	1.738743e-07	1.738743e-07
3.826000e+02	3.880000e+02	1.124278e-04	1.765919e-07	1.765919e-07
3.880000e+02	3.934000e+02	1.160669e-04	1.798354e-07	1.798354e-07
3.934000e+02	3.988000e+02	1.205991e-04	1.839411e-07	1.839411e-07
3.988000e+02	4.042000e+02	1.258471e-04	1.873456e-07	1.873456e-07
4.042000e+02	4.096000e+02	1.314153e-04	1.920998e-07	1.920998e-07
4.096000e+02	4.150000e+02	1.377179e-04	1.984842e-07	1.984842e-07
4.150000e+02	4.204000e+02	1.453731e-04	2.037324e-07	2.037324e-07
4.204000e+02	4.258000e+02	1.532011e-04	2.080005e-07	2.080005e-07
4.258000e+02	4.312000e+02	1.631568e-04	2.171990e-07	2.171990e-07
4.312000e+02	4.366000e+02	1.745164e-04	2.251198e-07	2.251198e-07
4.366000e+02	4.420000e+02	1.879026e-04	2.341984e-07	2.341984e-07
4.420000e+02	4.474000e+02	2.040661e-04	2.446146e-07	2.446146e-07
4.474000e+02	4.528000e+02	2.232352e-04	2.559510e-07	2.559510e-07
4.528000e+02	4.582000e+02	2.469628e-04	2.724044e-07	2.724044e-07
4.582000e+02	4.636000e+02	2.773857e-04	2.868433e-07	2.868433e-07
4.636000e+02	4.690000e+02	3.169998e-04	3.071383e-07	3.071383e-07
4.690000e+02	4.744000e+02	3.692567e-04	3.315757e-07	3.315757e-07
4.744000e+02	4.798000e+02	4.478178e-04	3.577971e-07	3.577971e-07
4.798000e+02	4.852000e+02	5.708715e-04	3.994557e-07	3.994557e-07
4.852000e+02	4.906000e+02	7.990356e-04	4.737120e-07	4.737120e-07
4.906000e+02	4.960000e+02	1.396209e-03	6.073481e-07	6.073481e-07
4.960000e+02	5.014000e+02	1.267281e-02	3.685194e-06	3.685194e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999951014915163e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.080844e-05	1.967761e-07	1.967761e-07
1.540000e+01	2.080000e+01	8.747517e-05	2.362654e-07	2.362654e-07
2.080000e+01	2.620000e+01	1.157052e-04	2.718345e-07	2.718345e-07
2.620000e+01	3.160000e+01	1.455258e-04	3.046841e-07	3.046841e-07
3.160000e+01	3.700000e+01	1.782619e-04	3.377720e-07	3.377720e-07
3.700000e+01	4.240000e+01	2.158026e-04	3.720364e-07	3.720364e-07
4.240000e+01	4.780000e+01	2.578617e-04	4.067920e-07	4.067920e-07
4.780000e+01	5.320000e+01	3.150670e-04	4.490813e-07	4.490813e-07
5.320000e+01	5.860000e+01	4.131904e-04	5.112497e-07	5.112497e-07
5.860000e+01	6.400000e+01	6.311698e-04	6.421319e-07	6.421319e-07
6.400000e+01	6.940000e+01	8.459607e-04	7.399635e-07	7.399635e-07
6.940000e+01	7.480000e+01	1.330438e-03	9.339629e-07	9.339629e-07
7.480000e+01	8.020000e+01	2.381567e-03	1.259769e-06	1.259769e-06
8.020000e+01	8.560000e+01	6.001931e-03	2.013110e-06	2.013110e-06
8.560000e+01	9.100000e+01	7.766285e-02	7.292822e-06	7.292822e-06
9.100000e+01	9.640000e+01	1.039929e-01	8.442781e-06	8.442781e-06
9.640000e+01	1.018000e+02	9.494283e-03	2.523589e-06	2.523589e-06
1.018000e+02	1.072000e+02	3.882817e-03	1.607326e-06	1.607326e-06
1.072000e+02	1.126000e+02	2.416535e-03	1.265433e-06	1.265433e-06
1.126000e+02	1.180000e+02	1.706204e-03	1.059336e-06	1.059336e-06
1.180000e+02	1.234000e+02	1.281111e-03	9.158073e-07	9.158073e-07
1.234000e+02	1.288000e+02	1.018171e-03	8.140337e-07	8.140337e-07
1.288000e+02	1.342000e+02	8.618248e-04	7.467899e-07	7.467899e-07
1.342000e+02	1.396000e+02	7.122019e-04	6.779951e-07	6.779951e-07
1.396000e+02	1.450000e+02	6.381098e-04	6.439795e-07	6.439795e-07
1.450000e+02	1.504000e+02	5.649802e-04	5.994531e-07	5.994531e-07
1.504000e+02	1.558000e+02	4.993770e-04	5.729947e-07	5.729947e-07
1.558000e+02	1.612000e+02	4.461463e-04	5.328798e-07	5.328798e-07
1.612000e+02	1.666000e+02	4.269287e-04	5.234067e-07	5.234067e-07
1.666000e+02	1.720000e+02	3.922761e-04	5.050696e-07	5.050696e-07
1.720000e+02	1.774000e+02	3.578437e-04	4.786680e-07	4.786680e-07
1.774000e+02	1.828000e+02	3.403580e-04	4.703590e-07	4.703590e-07
1.828000e+02	1.882000e+02	3.175389e-04	4.572470e-07	4.572470e-07
1.882000e+02	1.936000e+02	3.071143e-04	4.430475e-07	4.430475e-07
1.936000e+02	1.990000e+02	2.964596e-04	4.344771e-07	4.344771e-07
1.990000e+02	2.044000e+02	2.718348e-04	4.195071e-07	4.195071e-07
2.044000e+02	2.098000e+02	2.596652e-04	4.082818e-07	4.082818e-07
2.098000e+02	2.152000e+02	2.575730e-04	4.062840e-07	4.062840e-07
2.152000e+02	2.206000e+02	2.555943e-04	4.046823e-07	4.046823e-07
2.206000e+02	2.260000e+02	2.411943e-04	3.955179e-07	3.955179e-07
2.260000e+02	2.314000e+02	2.360963e-04	3.916432e-07	3.916432e-07
2.314000e+02	2.368000e+02	2.333456e-04	3.886950e-07	3.886950e-07
2.368000e+02	2.422000e+02	2.245600e-04	3.781884e-07	3.781884e-07
2.422000e+02	2.476000e+02	2.178954e-04	3.728469e-07	3.728469e-07
2.476000e+02	2.530000e+02	2.158356e-04	3.702268e-07	3.702268e-07
2.530000e+02	2.584000e+02	2.159311e-04	3.714016e-07	3.714016e-07
2.584000e+02	2.638000e+02	2.146165e-04	3.701995e-07	3.701995e-07
2.638000e+02	2.692000e+02	2.101243e-04	3.655639e-07	3.655639e-07
2.692000e+02	2.746000e+02	2.047156e-04	3.616738e-07	3.616738e-07
2.746000e+02	2.800000e+02	2.063946e-04	3.633614e-07	3.633614e-07
2.800000e+02	2.854000e+02	2.073304e-04	3.639654e-07	3.639654e-07
2.854000e+02	2.908000e+02	2.088230e-04	3.662779e-07	3.662779e-07
2.908000e+02	2.962000e+02	2.049109e-04	3.617137e-07	3.617137e-07
2.962000e+02	3.016000e+02	2.003891e-04	3.565151e-07	3.565151e-07
3.016000e+02	3.070000e+02	2.025696e-04	3.587247e-07	3.587247e-07
3.070000e+02	3.124000e+02	2.051556e-04	3.615287e-07	3.615287e-07
3.124000e+02	3.178000e+02	2.070733e-04	3.631729e-07	3.631729e-07
3.178000e+02	3.232000e+02	2.070730e-04	3.634322e-07	3.634322e-07
3.232000e+02	3.286000e+02	2.076846e-04	3.637550e-07	3.637550e-07
3.286000e+02	3.340000e+02	2.098587e-04	3.655271e-07	3.655271e-07
3.340000e+02	3.394000e+02	2.122813e-04	3.678934e-07	3.678934e-07
3.394000e+02	3.448000e+02	2.157415e-04	3.708306e-07	3.708306e-07
3.448000e+02	3.502000e+02	2.193157e-04	3.739025e-07	3.739025e-07
3.502000e+02	3.556000e+02	2.229076e-04	3.766598e-07	3.766598e-07
3.556000e+02	3.610000e+02	2.260531e-04	3.793160e-07	3.793160e-07
3.610000e+02	3.664000e+02	2.305626e-04	3.828082e-07	3.828082e-07
3.664000e+02	3.718000e+02	2.378663e-04	3.881474e-07	3.881474e-07
3.718000e+02	3.772000e+02	2.443885e-04	3.937058e-07	3.937058e-07
3.772000e+02	3.826000e+02	2.507922e-04	3.995209e-07	3.995209e-07
3.826000e+02	3.880000e+02	2.579644e-04	4.050607e-07	4.050607e-07
3.880000e+02	3.934000e+02	2.675663e-04	4.133304e-07	4.133304e-07
3.934000e+02	3.988000e+02	2.770841e-04	4.202428e-07	4.202428e-07
3.988000e+02	4.042000e+02	2.889533e-04	4.306951e-07	4.306951e-07
4.042000e+02	4.096000e+02	2.994807e-04	4.381470e-07	4.381470e-07
4.096000e+02	4.150000e+02	3.100256e-04	4.448995e-07	4.448995e-07
4.150000e+02	4.204000e+02	3.266854e-04	4.581630e-07	4.581630e-07
4.204000e+02	4.258000e+02	3.494411e-04	4.750196e-07	4.750196e-07
4.258000e+02	4.312000e+02	3.699763e-04	4.863028e-07	4.863028e-07
4.312000e+02	4.366000e+02	3.906863e-04	5.017275e-07	5.017275e-07
4.366000e+02	4.420000e+02	4.138702e-04	5.158009e-07	5.158009e-07
4.420000e+02	4.474000e+02	4.431339e-04	5.336736e-07	5.336736e-07
4.474000e+02	4.528000e+02	4.930769e-04	5.625623e-07	5.625623e-07
4.528000e+02	4.582000e+02	5.369904e-04	5.857496e-07	5.857496e-07
4.582000e+02	4.636000e+02	5.881035e-04	6.108015e-07	6.108015e-07
4.636000e+02	4.690000e+02	7.028880e-04	6.748856e-07	6.748856e-07
4.690000e+02	4.744000e+02	8.017348e-04	7.226438e-07	7.226438e-07
4.744000e+02	4.798000e+02	1.041726e-03	8.202429e-07	8.202429e-07
4.798000e+02	4.852000e+02	1.345515e-03	9.350686e-07	9.350686e-07
4.852000e+02	4.906000e+02	1.850664e-03	1.095182e-06	1.095182e-06
4.906000e+02	4.960000e+02	3.423607e-03	1.477175e-06	1.477175e-06
4.960000e+02	5.014000e+02	2.918602e-02	4.346091e-06	4.346091e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999932000023119e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.277035e-05	1.258605e-07	1.258605e-07
1.540000e+01	2.080000e+01	6.142183e-05	1.508271e-07	1.508271e-07
2.080000e+01	2.620000e+01	8.120443e-05	1.734235e-07	1.734235e-07
2.620000e+01	3.160000e+01	1.021763e-04	1.945329e-07	1.945329e-07
3.160000e+01	3.700000e+01	1.249466e-04	2.151198e-07	2.151198e-07
3.700000e+01	4.240000e+01	1.510333e-04	2.365127e-07	2.365127e-07
4.240000e+01	4.780000e+01	1.804436e-04	2.585169e-07	2.585169e-07
4.780000e+01	5.320000e+01	2.208256e-04	2.859846e-07	2.859846e-07
5.320000e+01	5.860000e+01	2.922124e-04	3.289784e-07	3.289784e-07
5.860000e+01	6.400000e+01	4.369494e-04	4.022848e-07	4.022848e-07
6.400000e+01	6.940000e+01	5.893969e-04	4.672206e-07	4.672206e-07
6.940000e+01	7.480000e+01	9.212704e-04	5.841328e-07	5.841328e-07
7.480000e+01	8.020000e+01	1.627856e-03	7.764729e-07	7.764729e-07
8.020000e+01	8.560000e+01	4.070726e-03	1.227875e-06	1.227875e-06
8.560000e+01	9.100000e+01	5.232730e-02	4.402326e-06	4.402326e-06
9.100000e+01	9.640000e+01	7.003570e-02	5.093049e-06	5.093049e-06
9.640000e+01	1.018000e+02	6.465324e-03	1.547438e-06	1.547438e-06
1.018000e+02	1.072000e+02	2.655876e-03	9.917956e-07	9.917956e-07
1.072000e+02	1.126000e+02	1.656691e-03	7.833195e-07	7.833195e-07
1.126000e+02	1.180000e+02	1.177987e-03	6.605244e-07	6.605244e-07
1.180000e+02	1.234000e+02	8.864926e-04	5.730015e-07	5.730015e-07
1.234000e+02	1.288000e+02	7.080154e-04	5.120818e-07	5.120818e-07
1.288000e+02	1.342000e+02	6.013606e-04	4.719389e-07	4.719389e-07
1.342000e+02	1.396000e+02	4.973154e-04	4.291752e-07	4.291752e-07
1.396000e+02	1.450000e+02	4.433528e-04	4.052218e-07	4.052218e-07
1.450000e+02	1.504000e+02	3.987346e-04	3.842912e-07	3.842912e-07
1.504000e+02	1.558000e+02	3.451146e-04	3.575199e-07	3.575199e-07
1.558000e+02	1.612000e+02	3.144750e-04	3.412807e-07	3.412807e-07
1.612000e+02	1.666000e+02	2.997346e-04	3.331859e-07	3.331859e-07
1.666000e+02	1.720000e+02	2.726061e-04	3.177511e-07	3.177511e-07
1.720000e+02	1.774000e+02	2.510578e-04	3.049333e-07	3.049333e-07
1.774000e+02	1.828000e+02	2.366437e-04	2.960502e-07	2.960502e-07
1.828000e+02	1.882000e+02	2.193381e-04	2.850208e-07	2.850208e-07
1.882000e+02	1.936000e+02	2.159681e-04	2.828222e-07	2.828222e-07
1.936000e+02	1.990000e+02	2.088726e-04	2.781369e-07	2.781369e-07
1.990000e+02	2.044000e+02	1.895937e-04	2.649908e-07	2.649908e-07
2.044000e+02	2.098000e+02	1.823388e-04	2.598714e-07	2.598714e-07
2.098000e+02	2.152000e+02	1.811299e-04	2.590080e-07	2.590080e-07
2.152000e+02	2.206000e+02	1.795718e-04	2.578926e-07	2.578926e-07
2.206000e+02	2.260000e+02	1.677933e-04	2.492903e-07	2.492903e-07
2.260000e+02	2.314000e+02	1.644329e-04	2.467814e-07	2.467814e-07
2.314000e+02	2.368000e+02	1.631377e-04	2.458076e-07	2.458076e-07
2.368000e+02	2.422000e+02	1.584903e-04	2.422810e-07	2.422810e-07
2.422000e+02	2.476000e+02	1.533840e-04	2.383461e-07	2.383461e-07
2.476000e+02	2.530000e+02	1.521514e-04	2.373871e-07	2.373871e-07
2.530000e+02	2.584000e+02	1.517370e-04	2.370630e-07	2.370630e-07
2.584000e+02	2.638000e+02	1.510181e-04	2.365008e-07	2.365008e-07
2.638000e+02	2.692000e+02	1.484851e-04	2.345090e-07	2.345090e-07
2.692000e+02	2.746000e+02	1.440840e-04	2.310080e-07	2.310080e-07
2.746000e+02	2.800000e+02	1.451625e-04	2.318704e-07	2.318704e-07
2.800000e+02	2.854000e+02	1.458748e-04	2.324385e-07	2.324385e-07
2.854000e+02	2.908000e+02	1.464036e-04	2.328595e-07	2.328595e-07
2.908000e+02	2.962000e+02	1.440259e-04	2.309608e-07	2.309608e-07
2.962000e+02	3.016000e+02	1.416611e-04	2.290569e-07	2.290569e-07
3.016000e+02	3.070000e+02	1.431307e-04	2.302425e-07	2.302425e-07
3.070000e+02	3.124000e+02	1.446785e-04	2.314835e-07	2.314835e-07
3.124000e+02	3.178000e+02	1.459333e-04	2.324852e-07	2.324852e-07
3.178000e+02	3.232000e+02	1.458444e-04	2.324149e-07	2.324149e-07
3.232000e+02	3.286000e+02	1.463096e-04	2.327847e-07	2.327847e-07
3.286000e+02	3.340000e+02	1.479370e-04	2.340758e-07	2.340758e-07
3.340000e+02	3.394000e+02	1.495844e-04	2.353755e-07	2.353755e-07
3.394000e+02	3.448000e+02	1.520033e-04	2.372715e-07	2.372715e-07
3.448000e+02	3.502000e+02	1.545288e-04	2.392345e-07	2.392345e-07
3.502000e+02	3.556000e+02	1.571925e-04	2.412871e-07	2.412871e-07
3.556000e+02	3.610000e+02	1.593707e-04	2.429530e-07	2.429530e-07
3.610000e+02	3.664000e+02	1.626685e-04	2.454538e-07	2.454538e-07
3.664000e+02	3.718000e+02	1.681759e-04	2.495749e-07	2.495749e-07
3.718000e+02	3.772000e+02	1.727570e-04	2.529507e-07	2.529507e-07
3.772000e+02	3.826000e+02	1.769218e-04	2.559821e-07	2.559821e-07
3.826000e+02	3.880000e+02	1.820111e-04	2.596372e-07	2.596372e-07
3.880000e+02	3.934000e+02	1.882659e-04	2.640608e-07	2.640608e-07
3.934000e+02	3.988000e+02	1.952196e-04	2.688932e-07	2.688932e-07
3.988000e+02	4.042000e+02	2.028422e-04	2.740930e-07	2.740930e-07
4.042000e+02	4.096000e+02	2.103819e-04	2.791410e-07	2.791410e-07
4.096000e+02	4.150000e+02	2.182952e-04	2.843428e-07	2.843428e-07
4.150000e+02	4.204000e+02	2.291641e-04	2.913340e-07	2.913340e-07
4.204000e+02	4.258000e+02	2.444137e-04	3.008713e-07	3.008713e-07
4.258000e+02	4.312000e+02	2.604378e-04	3.105775e-07	3.105775e-07
4.312000e+02	4.366000e+02	2.736046e-04	3.183330e-07	3.183330e-07
4.366000e+02	4.420000e+02	2.899291e-04	3.276910e-07	3.276910e-07
4.420000e+02	4.474000e+02	3.106154e-04	3.391799e-07	3.391799e-07
4.474000e+02	4.528000e+02	3.464146e-04	3.581922e-07	3.581922e-07
4.528000e+02	4.582000e+02	3.776798e-04	3.740079e-07	3.740079e-07
4.582000e+02	4.636000e+02	4.154969e-04	3.922859e-07	3.922859e-07
4.636000e+02	4.690000e+02	4.905913e-04	4.262633e-07	4.262633e-07
4.690000e+02	4.744000e+02	5.585061e-04	4.548130e-07	4.548130e-07
4.744000e+02	4.798000e+02	7.283643e-04	5.193891e-07	5.193891e-07
4.798000e+02	4.852000e+02	9.376863e-04	5.893159e-07	5.893159e-07
4.852000e+02	4.906000e+02	1.290968e-03	6.914744e-07	6.914744e-07
4.906000e+02	4.960000e+02	2.410213e-03	9.448146e-07	9.448146e-07
4.960000e+02	5.014000e+02	2.033476e-02	2.744340e-06	2.744340e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999942098715447e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.477198e-11	2.184641e-13	2.184641e-13
1.540000e+01	2.080000e+01	3.735785e-10	1.010677e-12	1.010677e-12
2.080000e+01	2.620000e+01	1.441029e-09	3.328431e-12	3.328431e-12
2.620000e+01	3.160000e+01	4.414557e-09	9.000888e-12	9.000888e-12
3.160000e+01	3.700000e+01	1.166589e-08	2.138765e-11	2.138765e-11
3.700000e+01	4.240000e+01	2.826080e-08	4.697570e-11	4.697570e-11
4.240000e+01	4.780000e+01	6.469183e-08	9.818085e-11	9.818085e-11
4.780000e+01	5.320000e+01	1.482019e-07	2.031849e-10	2.031849e-10
5.320000e+01	5.860000e+01	3.632811e-07	4.330012e-10	4.330012e-10
5.860000e+01	6.400000e+01	1.025759e-06	1.000529e-09	1.000529e-09
6.400000e+01	6.940000e+01	2.713763e-06	2.286539e-09	2.286539e-09
6.940000e+01	7.480000e+01	9.123109e-06	6.181647e-09	6.181647e-09
7.480000e+01	8.020000e+01	4.055606e-05	2.095813e-08	2.095813e-08
8.020000e+01	8.560000e+01	3.973517e-04	1.347506e-07	1.347506e-07
8.560000e+01	9.100000e+01	1.209116e-01	1.222823e-05	1.222823e-05
9.100000e+01	9.640000e+01	1.968952e-01	1.675043e-05	1.675043e-05
9.640000e+01	1.018000e+02	1.123490e-03	2.959208e-07	2.959208e-07
1.018000e+02	1.072000e+02	1.649119e-04	6.535775e-08	6.535775e-08
1.072000e+02	1.126000e+02	5.846135e-05	2.904251e-08	2.904251e-08
1.126000e+02	1.180000e+02	2.840637e-05	1.667154e-08	1.667154e-08
1.180000e+02	1.234000e+02	1.619497e-05	1.093838e-08	1.093838e-08
1.234000e+02	1.288000e+02	1.043785e-05	7.881696e-09	7.881696e-09
1.288000e+02	1.342000e+02	7.478448e-06	6.124119e-09	6.124119e-09
1.342000e+02	1.396000e+02	5.375507e-06	4.839242e-09	4.839242e-09
1.396000e+02	1.450000e+02	4.269693e-06	4.070453e-09	4.070453e-09
1.450000e+02	1.504000e+02	3.477759e-06	3.495375e-09	3.495375e-09
1.504000e+02	1.558000e+02	2.769157e-06	2.991383e-09	2.991383e-09
1.558000e+02	1.612000e+02	2.346874e-06	2.655709e-09	2.655709e-09
1.612000e+02	1.666000e+02	2.098963e-06	2.432523e-09	2.432523e-09
1.666000e+02	1.720000e+02	1.807050e-06	2.196143e-09	2.196143e-09
1.720000e+02	1.774000e+02	1.582353e-06	2.003577e-09	2.003577e-09
1.774000e+02	1.828000e+02	1.428373e-06	1.862956e-09	1.862956e-09
1.828000e+02	1.882000e+02	1.272931e-06	1.724583e-09	1.724583e-09
1.882000e+02	1.936000e+02	1.209903e-06	1.651913e-09	1.651913e-09
1.936000e+02	1.990000e+02	1.133440e-06	1.573531e-09	1.573531e-09
1.990000e+02	2.044000e+02	9.998070e-07	1.456698e-09	1.456698e-09
2.044000e+02	2.098000e+02	9.361406e-07	1.390848e-09	1.390848e-09
2.098000e+02	2.152000e+02	9.077304e-07	1.353141e-09	1.353141e-09
2.152000e+02	2.206000e+02	8.808561e-07	1.318752e-09	1.318752e-09
2.206000e+02	2.260000e+02	8.063165e-07	1.248925e-09	1.248925e-09
2.260000e+02	2.314000e+02	7.755146e-07	1.213270e-09	1.213270e-09
2.314000e+02	2.368000e+02	7.562709e-07	1.188006e-09	1.188006e-09
2.368000e+02	2.422000e+02	7.234454e-07	1.152892e-09	1.152892e-09
2.422000e+02	2.476000e+02	6.900215e-07	1.117855e-09	1.117855e-09
2.476000e+02	2.530000e+02	6.751219e-07	1.098105e-09	1.098105e-09
2.530000e+02	2.584000e+02	6.646543e-07	1.082570e-09	1.082570e-09
2.584000e+02	2.638000e+02	6.536183e-07	1.067144e-09	1.067144e-09
2.638000e+02	2.692000e+02	6.356294e-07	1.046547e-09	1.046547e-09
2.692000e+02	2.746000e+02	6.103456e-07	1.020225e-09	1.020225e-09
2.746000e+02	2.800000e+02	6.087857e-07	1.013802e-09	1.013802e-09
2.800000e+02	2.854000e+02	6.064054e-07	1.007319e-09	1.007319e-09
2.854000e+02	2.908000e+02	6.029331e-07	9.997270e-10	9.997270e-10
2.908000e+02	2.962000e+02	5.891050e-07	9.849173e-10	9.849173e-10
2.962000e+02	3.016000e+02	5.744828e-07	9.683484e-10	9.683484e-10
3.016000e+02	3.070000e+02	5.766172e-07	9.669098e-10	9.669098e-10
3.070000e+02	3.124000e+02	5.787430e-07	9.652604e-10	9.652604e-10
3.124000e+02	3.178000e+02	5.798156e-07	9.629703e-10	9.629703e-10
3.178000e+02	3.232000e+02	5.762017e-07	9.573071e-10	9.573071e-10
3.232000e+02	3.286000e+02	5.743961e-07	9.527203e-10	9.527203e-10
3.286000e+02	3.340000e+02	5.777835e-07	9.530186e-10	9.530186e-10
3.340000e+02	3.394000e+02	5.813048e-07	9.534496e-10	9.534496e-10
3.394000e+02	3.448000e+02	5.875904e-07	9.562157e-10	9.562157e-10
3.448000e+02	3.502000e+02	5.943959e-07	9.592947e-10	9.592947e-10
3.502000e+02	3.556000e+02	6.022769e-07	9.637193e-10	9.637193e-10
3.556000e+02	3.610000e+02	6.081394e-07	9.664304e-10	9.664304e-10
3.610000e+02	3.664000e+02	6.174770e-07	9.712625e-10	9.712625e-10
3.664000e+02	3.718000e+02	6.365043e-07	9.846427e-10	9.846427e-10
3.718000e+02	3.772000e+02	6.514217e-07	9.943584e-10	9.943584e-10
3.772000e+02	3.826000e+02	6.647067e-07	1.002588e-09	1.002588e-09
3.826000e+02	3.880000e+02	6.816481e-07	1.013649e-09	1.013649e-09
3.880000e+02	3.934000e+02	7.026128e-07	1.027367e-09	1.027367e-09
3.934000e+02	3.988000e+02	7.263406e-07	1.042916e-09	1.042916e-09
3.988000e+02	4.042000e+02	7.525485e-07	1.060072e-09	1.060072e-09
4.042000e+02	4.096000e+02	7.781194e-07	1.076387e-09	1.076387e-09
4.096000e+02	4.150000e+02	8.055274e-07	1.093839e-09	1.093839e-09
4.150000e+02	4.204000e+02	8.437354e-07	1.118329e-09	1.118329e-09
4.204000e+02	4.258000e+02	8.963780e-07	1.150278e-09	1.150278e-09
4.258000e+02	4.312000e+02	9.535631e-07	1.185455e-09	1.185455e-09
4.312000e+02	4.366000e+02	9.992530e-07	1.211986e-09	1.211986e-09
4.366000e+02	4.420000e+02	1.056545e-06	1.244908e-09	1.244908e-09
4.420000e+02	4.474000e+02	1.129774e-06	1.286214e-09	1.286214e-09
4.474000e+02	4.528000e+02	1.256925e-06	1.354872e-09	1.354872e-09
4.528000e+02	4.582000e+02	1.368152e-06	1.412356e-09	1.412356e-09
4.582000e+02	4.636000e+02	1.502145e-06	1.478467e-09	1.478467e-09
4.636000e+02	4.690000e+02	1.769384e-06	1.602706e-09	1.602706e-09
4.690000e+02	4.744000e+02	2.011404e-06	1.707529e-09	1.707529e-09
4.744000e+02	4.798000e+02	2.618152e-06	1.946368e-09	1.946368e-09
4.798000e+02	4.852000e+02	3.364135e-06	2.204168e-09	2.204168e-09
4.852000e+02	4.906000e+02	4.624087e-06	2.582005e-09	2.582005e-09
4.906000e+02	4.960000e+02	8.618824e-06	3.522133e-09	3.522133e-09
4.960000e+02	5.014000e+02	7.259906e-05	1.021373e-08	1.021373e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/500-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999928347577883e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.340281e-07	1.127621e-09	1.127621e-09
1.540000e+01	2.080000e+01	1.013792e-06	2.806319e-09	2.806319e-09
2.080000e+01	2.620000e+01	2.383715e-06	5.676803e-09	5.676803e-09
2.620000e+01	3.160000e+01	4.846833e-06	1.021075e-08	1.021075e-08
3.160000e+01	3.700000e+01	9.016589e-06	1.707150e-08	1.707150e-08
3.700000e+01	4.240000e+01	1.588434e-05	2.718038e-08	2.718038e-08
4.240000e+01	4.780000e+01	2.704161e-05	4.204092e-08	4.204092e-08
4.780000e+01	5.320000e+01	4.551800e-05	6.365998e-08	6.365998e-08
5.320000e+01	5.860000e+01	7.710581e-05	9.389384e-08	9.389384e-08
5.860000e+01	6.400000e+01	1.336186e-04	1.319364e-07	1.319364e-07
6.400000e+01	6.940000e+01	2.418965e-04	2.050402e-07	2.050402e-07
6.940000e+01	7.480000e+01	4.775898e-04	3.206533e-07	3.206533e-07
7.480000e+01	8.020000e+01	1.106941e-03	5.542017e-07	5.542017e-07
8.020000e+01	8.560000e+01	3.702993e-03	1.153812e-06	1.153812e-06
8.560000e+01	9.100000e+01	4.850833e-02	4.188746e-06	4.188746e-06
9.100000e+01	9.640000e+01	6.459943e-02	4.819514e-06	4.819514e-06
9.640000e+01	1.018000e+02	5.859474e-03	1.442987e-06	1.442987e-06
1.018000e+02	1.072000e+02	2.190783e-03	8.553315e-07	8.553315e-07
1.072000e+02	1.126000e+02	1.214147e-03	6.078208e-07	6.078208e-07
1.126000e+02	1.180000e+02	8.022126e-04	4.806700e-07	4.806700e-07
1.180000e+02	1.234000e+02	5.877269e-04	4.083536e-07	4.083536e-07
1.234000e+02	1.288000e+02	4.577309e-04	3.584552e-07	3.584552e-07
1.288000e+02	1.342000e+02	3.740589e-04	3.201827e-07	3.201827e-07
1.342000e+02	1.396000e+02	3.153248e-04	2.970054e-07	2.970054e-07
1.396000e+02	1.450000e+02	2.724774e-04	2.733055e-07	2.733055e-07
1.450000e+02	1.504000e+02	2.405667e-04	2.560342e-07	2.560342e-07
1.504000e+02	1.558000e+02	2.160698e-04	2.462453e-07	2.462453e-07
1.558000e+02	1.612000e+02	1.951989e-04	2.337873e-07	2.337873e-07
1.612000e+02	1.666000e+02	1.795422e-04	2.217882e-07	2.217882e-07
1.666000e+02	1.720000e+02	1.663274e-04	2.156714e-07	2.156714e-07
1.720000e+02	1.774000e+02	1.547106e-04	2.086695e-07	2.086695e-07
1.774000e+02	1.828000e+02	1.452694e-04	2.016343e-07	2.016343e-07
1.828000e+02	1.882000e+02	1.373852e-04	1.967975e-07	1.967975e-07
1.882000e+02	1.936000e+02	1.306795e-04	1.897766e-07	1.897766e-07
1.936000e+02	1.990000e+02	1.241966e-04	1.844891e-07	1.844891e-07
1.990000e+02	2.044000e+02	1.192968e-04	1.860240e-07	1.860240e-07
2.044000e+02	2.098000e+02	1.146221e-04	1.815876e-07	1.815876e-07
2.098000e+02	2.152000e+02	1.104193e-04	1.760009e-07	1.760009e-07
2.152000e+02	2.206000e+02	1.072044e-04	1.718927e-07	1.718927e-07
2.206000e+02	2.260000e+02	1.037957e-04	1.713185e-07	1.713185e-07
2.260000e+02	2.314000e+02	1.011438e-04	1.689564e-07	1.689564e-07
2.314000e+02	2.368000e+02	9.892463e-05	1.662286e-07	1.662286e-07
2.368000e+02	2.422000e+02	9.681381e-05	1.655238e-07	1.655238e-07
2.422000e+02	2.476000e+02	9.478491e-05	1.641258e-07	1.641258e-07
2.476000e+02	2.530000e+02	9.341156e-05	1.624872e-07	1.624872e-07
2.530000e+02	2.584000e+02	9.177767e-05	1.601384e-07	1.601384e-07
2.584000e+02	2.638000e+02	9.044848e-05	1.585484e-07	1.585484e-07
2.638000e+02	2.692000e+02	8.962478e-05	1.588906e-07	1.588906e-07
2.692000e+02	2.746000e+02	8.874656e-05	1.592928e-07	1.592928e-07
2.746000e+02	2.800000e+02	8.860783e-05	1.585715e-07	1.585715e-07
2.800000e+02	2.854000e+02	8.753833e-05	1.561254e-07	1.561254e-07
2.854000e+02	2.908000e+02	8.728837e-05	1.551972e-07	1.551972e-07
2.908000e+02	2.962000e+02	8.717933e-05	1.566880e-07	1.566880e-07
2.962000e+02	3.016000e+02	8.741806e-05	1.583706e-07	1.583706e-07
3.016000e+02	3.070000e+02	8.730730e-05	1.573331e-07	1.573331e-07
3.070000e+02	3.124000e+02	8.761248e-05	1.571914e-07	1.571914e-07
3.124000e+02	3.178000e+02	8.805363e-05	1.573698e-07	1.573698e-07
3.178000e+02	3.232000e+02	8.864083e-05	1.582417e-07	1.582417e-07
3.232000e+02	3.286000e+02	8.951406e-05	1.595635e-07	1.595635e-07
3.286000e+02	3.340000e+02	9.030630e-05	1.599778e-07	1.599778e-07
3.340000e+02	3.394000e+02	9.144135e-05	1.612068e-07	1.612068e-07
3.394000e+02	3.448000e+02	9.275767e-05	1.621803e-07	1.621803e-07
3.448000e+02	3.502000e+02	9.436213e-05	1.636101e-07	1.636101e-07
3.502000e+02	3.556000e+02	9.636626e-05	1.656316e-07	1.656316e-07
3.556000e+02	3.610000e+02	9.791659e-05	1.672252e-07	1.672252e-07
3.610000e+02	3.664000e+02	1.001932e-04	1.693239e-07	1.693239e-07
3.664000e+02	3.718000e+02	1.029307e-04	1.715331e-07	1.715331e-07
3.718000e+02	3.772000e+02	1.056842e-04	1.734652e-07	1.734652e-07
3.772000e+02	3.826000e+02	1.085386e-04	1.757788e-07	1.757788e-07
3.826000e+02	3.880000e+02	1.123438e-04	1.795735e-07	1.795735e-07
3.880000e+02	3.934000e+02	1.161706e-04	1.828930e-07	1.828930e-07
3.934000e+02	3.988000e+02	1.202751e-04	1.854853e-07	1.854853e-07
3.988000e+02	4.042000e+02	1.258004e-04	1.905084e-07	1.905084e-07
4.042000e+02	4.096000e+02	1.313794e-04	1.954564e-07	1.954564e-07
4.096000e+02	4.150000e+02	1.375110e-04	2.004908e-07	2.004908e-07
4.150000e+02	4.204000e+02	1.454363e-04	2.065262e-07	2.065262e-07
4.204000e+02	4.258000e+02	1.535361e-04	2.116777e-07	2.116777e-07
4.258000e+02	4.312000e+02	1.630737e-04	2.182373e-07	2.182373e-07
4.312000e+02	4.366000e+02	1.746155e-04	2.276142e-07	2.276142e-07
4.366000e+02	4.420000e+02	1.879344e-04	2.377175e-07	2.377175e-07
4.420000e+02	4.474000e+02	2.037883e-04	2.487935e-07	2.487935e-07
4.474000e+02	4.528000e+02	2.231517e-04	2.603717e-07	2.603717e-07
4.528000e+02	4.582000e+02	2.466239e-04	2.741437e-07	2.741437e-07
4.582000e+02	4.636000e+02	2.775620e-04	2.937122e-07	2.937122e-07
4.636000e+02	4.690000e+02	3.167844e-04	3.098084e-07	3.098084e-07
4.690000e+02	4.744000e+02	3.706041e-04	3.385414e-07	3.385414e-07
4.744000e+02	4.798000e+02	4.482004e-04	3.601423e-07	3.601423e-07
4.798000e+02	4.852000e+02	5.713113e-04	4.064868e-07	4.064868e-07
4.852000e+02	4.906000e+02	7.985956e-04	4.834150e-07	4.834150e-07
4.906000e+02	4.960000e+02	1.397579e-03	6.189370e-07	6.189370e-07
4.960000e+02	5.014000e+02	1.266870e-02	2.634074e-06	2.634074e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyDelta/91GeV/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.1
LegendYPos=0.5
XMax=1e1
LogX=1
DrawOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
LegendOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
RatioPlotYLabel=Ratio to $\delta=10^{-7}$
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999989087897230e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.485721e+07	3.302076e+04	3.302076e+04
1.230269e-04	1.513561e-04	1.966252e+07	2.637588e+04	2.637588e+04
1.513561e-04	1.862087e-04	1.569410e+07	2.127767e+04	2.127767e+04
1.862087e-04	2.290868e-04	1.245170e+07	1.707933e+04	1.707933e+04
2.290868e-04	2.818383e-04	9.891980e+06	1.371285e+04	1.371285e+04
2.818383e-04	3.467369e-04	7.830949e+06	1.098408e+04	1.098408e+04
3.467369e-04	4.265795e-04	6.216802e+06	8.836882e+03	8.836882e+03
4.265795e-04	5.248075e-04	4.926918e+06	7.101233e+03	7.101233e+03
5.248075e-04	6.456542e-04	3.900076e+06	5.699406e+03	5.699406e+03
6.456542e-04	7.943282e-04	3.067456e+06	4.541752e+03	4.541752e+03
7.943282e-04	9.772372e-04	2.424725e+06	3.638085e+03	3.638085e+03
9.772372e-04	1.202264e-03	1.907157e+06	2.906135e+03	2.906135e+03
1.202264e-03	1.479108e-03	1.504315e+06	2.333770e+03	2.333770e+03
1.479108e-03	1.819701e-03	1.188407e+06	1.876004e+03	1.876004e+03
1.819701e-03	2.238721e-03	9.318791e+05	1.495808e+03	1.495808e+03
2.238721e-03	2.754229e-03	7.300851e+05	1.190726e+03	1.190726e+03
2.754229e-03	3.388442e-03	5.721407e+05	9.493330e+02	9.493330e+02
3.388442e-03	4.168694e-03	4.493637e+05	7.586562e+02	7.586562e+02
4.168694e-03	5.128614e-03	3.542497e+05	6.080813e+02	6.080813e+02
5.128614e-03	6.309573e-03	2.772768e+05	4.838259e+02	4.838259e+02
6.309573e-03	7.762471e-03	2.171358e+05	3.859746e+02	3.859746e+02
7.762471e-03	9.549926e-03	1.701902e+05	3.078657e+02	3.078657e+02
9.549926e-03	1.174898e-02	1.332091e+05	2.449933e+02	2.449933e+02
1.174898e-02	1.445440e-02	1.036519e+05	1.945694e+02	1.945694e+02
1.445440e-02	1.778279e-02	8.092078e+04	1.550570e+02	1.550570e+02
1.778279e-02	2.187762e-02	6.298379e+04	1.231713e+02	1.231713e+02
2.187762e-02	2.691535e-02	4.911434e+04	9.826004e+01	9.826004e+01
2.691535e-02	3.311311e-02	3.786678e+04	7.758567e+01	7.758567e+01
3.311311e-02	4.073803e-02	2.917754e+04	6.126795e+01	6.126795e+01
4.073803e-02	5.011872e-02	2.255378e+04	4.849672e+01	4.849672e+01
5.011872e-02	6.165950e-02	1.736201e+04	3.829058e+01	3.829058e+01
6.165950e-02	7.585776e-02	1.335100e+04	3.022509e+01	3.022509e+01
7.585776e-02	9.332543e-02	1.027543e+04	2.388903e+01	2.388903e+01
9.332543e-02	1.148154e-01	7.937228e+03	1.894894e+01	1.894894e+01
1.148154e-01	1.412538e-01	6.098168e+03	1.499705e+01	1.499705e+01
1.412538e-01	1.737801e-01	4.666510e+03	1.183745e+01	1.183745e+01
1.737801e-01	2.137962e-01	3.563263e+03	9.337023e+00	9.337023e+00
2.137962e-01	2.630268e-01	2.692531e+03	7.312116e+00	7.312116e+00
2.630268e-01	3.235937e-01	2.021008e+03	5.707201e+00	5.707201e+00
3.235937e-01	3.981072e-01	1.511984e+03	4.440187e+00	4.440187e+00
3.981072e-01	4.897788e-01	1.121718e+03	3.437562e+00	3.437562e+00
4.897788e-01	6.025596e-01	8.294141e+02	2.661697e+00	2.661697e+00
6.025596e-01	7.413102e-01	6.064772e+02	2.043502e+00	2.043502e+00
7.413102e-01	9.120108e-01	4.456445e+02	1.585025e+00	1.585025e+00
9.120108e-01	1.122018e+00	3.233305e+02	1.217331e+00	1.217331e+00
1.122018e+00	1.380384e+00	2.331752e+02	9.325241e-01	9.325241e-01
1.380384e+00	1.698244e+00	1.682270e+02	7.155731e-01	7.155731e-01
1.698244e+00	2.089296e+00	1.187095e+02	5.389506e-01	5.389506e-01
2.089296e+00	2.570396e+00	8.550854e+01	4.173636e-01	4.173636e-01
2.570396e+00	3.162278e+00	5.921461e+01	3.100248e-01	3.100248e-01
3.162278e+00	3.890451e+00	4.111394e+01	2.324948e-01	2.324948e-01
3.890451e+00	4.786301e+00	2.870229e+01	1.755420e-01	1.755420e-01
4.786301e+00	5.888437e+00	2.057791e+01	1.336918e-01	1.336918e-01
5.888437e+00	7.244360e+00	1.469447e+01	1.020544e-01	1.020544e-01
7.244360e+00	8.912509e+00	1.068325e+01	7.922688e-02	7.922688e-02
8.912509e+00	1.096478e+01	7.643235e+00	6.009059e-02	6.009059e-02
1.096478e+01	1.348963e+01	5.375183e+00	4.563814e-02	4.563814e-02
1.348963e+01	1.659587e+01	3.837553e+00	3.489873e-02	3.489873e-02
1.659587e+01	2.041738e+01	2.766836e+00	2.668790e-02	2.668790e-02
2.041738e+01	2.511886e+01	1.990512e+00	2.029941e-02	2.029941e-02
2.511886e+01	3.090295e+01	1.466056e+00	1.581305e-02	1.581305e-02
3.090295e+01	3.801894e+01	1.074933e+00	1.217396e-02	1.217396e-02
3.801894e+01	4.677351e+01	7.506380e-01	9.091328e-03	9.091328e-03
4.677351e+01	5.754399e+01	5.588948e-01	7.099477e-03	7.099477e-03
5.754399e+01	7.079458e+01	3.967546e-01	5.347974e-03	5.347974e-03
7.079458e+01	8.709636e+01	2.904647e-01	4.231466e-03	4.231466e-03
8.709636e+01	1.071519e+02	2.035405e-01	3.120440e-03	3.120440e-03
1.071519e+02	1.318257e+02	1.475982e-01	2.378133e-03	2.378133e-03
1.318257e+02	1.621810e+02	1.037750e-01	1.767842e-03	1.767842e-03
1.621810e+02	1.995262e+02	7.921393e-02	1.467275e-03	1.467275e-03
1.995262e+02	2.454709e+02	5.536214e-02	1.101761e-03	1.101761e-03
2.454709e+02	3.019952e+02	3.866572e-02	8.174581e-04	8.174581e-04
3.019952e+02	3.715352e+02	2.671508e-02	6.022675e-04	6.022675e-04
3.715352e+02	4.570882e+02	1.888085e-02	4.601827e-04	4.601827e-04
4.570882e+02	5.623413e+02	1.332563e-02	3.611735e-04	3.611735e-04
5.623413e+02	6.918310e+02	7.863266e-03	2.323138e-04	2.323138e-04
6.918310e+02	8.511380e+02	5.066755e-03	1.658203e-04	1.658203e-04
8.511380e+02	1.047129e+03	2.661982e-03	1.121751e-04	1.121751e-04
1.047129e+03	1.288250e+03	5.228815e-04	4.486685e-05	4.486685e-05
1.288250e+03	1.584893e+03	3.022369e-07	3.022369e-07	3.022369e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999999599999994e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.403945e+02	1.955772e-01	1.955772e-01
1.230269e-04	1.513561e-04	3.504109e+02	1.572848e-01	1.572848e-01
1.513561e-04	1.862087e-04	2.791682e+02	1.265699e-01	1.265699e-01
1.862087e-04	2.290868e-04	2.215218e+02	1.016495e-01	1.016495e-01
2.290868e-04	2.818383e-04	1.764107e+02	8.178244e-02	8.178244e-02
2.818383e-04	3.467369e-04	1.398650e+02	6.565258e-02	6.565258e-02
3.467369e-04	4.265795e-04	1.109271e+02	5.271284e-02	5.271284e-02
4.265795e-04	5.248075e-04	8.785000e+01	4.229297e-02	4.229297e-02
5.248075e-04	6.456542e-04	6.947663e+01	3.390915e-02	3.390915e-02
6.456542e-04	7.943282e-04	5.492192e+01	2.718130e-02	2.718130e-02
7.943282e-04	9.772372e-04	4.337616e+01	2.177825e-02	2.177825e-02
9.772372e-04	1.202264e-03	3.419011e+01	1.743204e-02	1.743204e-02
1.202264e-03	1.479108e-03	2.687743e+01	1.393450e-02	1.393450e-02
1.479108e-03	1.819701e-03	2.113710e+01	1.114089e-02	1.114089e-02
1.819701e-03	2.238721e-03	1.659535e+01	8.900018e-03	8.900018e-03
2.238721e-03	2.754229e-03	1.301366e+01	7.105541e-03	7.105541e-03
2.754229e-03	3.388442e-03	1.022967e+01	5.679737e-03	5.679737e-03
3.388442e-03	4.168694e-03	8.037355e+00	4.538936e-03	4.538936e-03
4.168694e-03	5.128614e-03	6.323614e+00	3.629779e-03	3.629779e-03
5.128614e-03	6.309573e-03	4.958717e+00	2.897892e-03	2.897892e-03
6.309573e-03	7.762471e-03	3.893939e+00	2.315218e-03	2.315218e-03
7.762471e-03	9.549926e-03	3.052367e+00	1.848059e-03	1.848059e-03
9.549926e-03	1.174898e-02	2.394317e+00	1.475665e-03	1.475665e-03
1.174898e-02	1.445440e-02	1.872201e+00	1.176451e-03	1.176451e-03
1.445440e-02	1.778279e-02	1.461388e+00	9.370885e-04	9.370885e-04
1.778279e-02	2.187762e-02	1.139199e+00	7.459279e-04	7.459279e-04
2.187762e-02	2.691535e-02	8.853710e-01	5.928710e-04	5.928710e-04
2.691535e-02	3.311311e-02	6.857581e-01	4.704171e-04	4.704171e-04
3.311311e-02	4.073803e-02	5.298461e-01	3.727968e-04	3.727968e-04
4.073803e-02	5.011872e-02	4.099856e-01	2.956527e-04	2.956527e-04
5.011872e-02	6.165950e-02	3.162888e-01	2.341205e-04	2.341205e-04
6.165950e-02	7.585776e-02	2.437085e-01	1.852818e-04	1.852818e-04
7.585776e-02	9.332543e-02	1.876980e-01	1.465977e-04	1.465977e-04
9.332543e-02	1.148154e-01	1.445244e-01	1.159759e-04	1.159759e-04
1.148154e-01	1.412538e-01	1.107198e-01	9.151874e-05	9.151874e-05
1.412538e-01	1.737801e-01	8.456068e-02	7.210774e-05	7.210774e-05
1.737801e-01	2.137962e-01	6.427063e-02	5.667666e-05	5.667666e-05
2.137962e-01	2.630268e-01	4.861355e-02	4.444021e-05	4.444021e-05
2.630268e-01	3.235937e-01	3.657133e-02	3.475103e-05	3.475103e-05
3.235937e-01	3.981072e-01	2.737214e-02	2.710516e-05	2.710516e-05
3.981072e-01	4.897788e-01	2.038365e-02	2.108816e-05	2.108816e-05
4.897788e-01	6.025596e-01	1.508842e-02	1.635759e-05	1.635759e-05
6.025596e-01	7.413102e-01	1.112873e-02	1.266544e-05	1.266544e-05
7.413102e-01	9.120108e-01	8.111957e-03	9.749005e-06	9.749005e-06
9.120108e-01	1.122018e+00	5.897474e-03	7.494297e-06	7.494297e-06
1.122018e+00	1.380384e+00	4.253222e-03	5.737945e-06	5.737945e-06
1.380384e+00	1.698244e+00	3.049751e-03	4.380556e-06	4.380556e-06
1.698244e+00	2.089296e+00	2.173849e-03	3.334360e-06	3.334360e-06
2.089296e+00	2.570396e+00	1.545500e-03	2.534731e-06	2.534731e-06
2.570396e+00	3.162278e+00	1.083969e-03	1.913841e-06	1.913841e-06
3.162278e+00	3.890451e+00	7.595118e-04	1.444325e-06	1.444325e-06
3.890451e+00	4.786301e+00	5.269788e-04	1.084661e-06	1.084661e-06
4.786301e+00	5.888437e+00	3.758357e-04	8.258409e-07	8.258409e-07
5.888437e+00	7.244360e+00	2.701127e-04	6.312043e-07	6.312043e-07
7.244360e+00	8.912509e+00	1.938004e-04	4.820310e-07	4.820310e-07
8.912509e+00	1.096478e+01	1.388014e-04	3.677854e-07	3.677854e-07
1.096478e+01	1.348963e+01	9.737925e-05	2.777349e-07	2.777349e-07
1.348963e+01	1.659587e+01	6.934879e-05	2.113085e-07	2.113085e-07
1.659587e+01	2.041738e+01	4.975729e-05	1.613711e-07	1.613711e-07
2.041738e+01	2.511886e+01	3.629368e-05	1.242548e-07	1.242548e-07
2.511886e+01	3.090295e+01	2.634987e-05	9.545236e-08	9.545236e-08
3.090295e+01	3.801894e+01	1.943173e-05	7.390147e-08	7.390147e-08
3.801894e+01	4.677351e+01	1.380719e-05	5.616299e-08	5.616299e-08
4.677351e+01	5.754399e+01	1.018395e-05	4.348661e-08	4.348661e-08
5.754399e+01	7.079458e+01	7.285864e-06	3.316179e-08	3.316179e-08
7.079458e+01	8.709636e+01	5.240777e-06	2.535685e-08	2.535685e-08
8.709636e+01	1.071519e+02	3.776114e-06	1.940530e-08	1.940530e-08
1.071519e+02	1.318257e+02	2.742909e-06	1.491086e-08	1.491086e-08
1.318257e+02	1.621810e+02	1.957945e-06	1.135790e-08	1.135790e-08
1.621810e+02	1.995262e+02	1.402161e-06	8.665560e-09	8.665560e-09
1.995262e+02	2.454709e+02	1.003728e-06	6.610060e-09	6.610060e-09
2.454709e+02	3.019952e+02	7.087217e-07	5.007665e-09	5.007665e-09
3.019952e+02	3.715352e+02	5.013805e-07	3.797357e-09	3.797357e-09
3.715352e+02	4.570882e+02	3.500053e-07	2.860452e-09	2.860452e-09
4.570882e+02	5.623413e+02	2.347674e-07	2.112110e-09	2.112110e-09
5.623413e+02	6.918310e+02	1.543134e-07	1.543829e-09	1.543829e-09
6.918310e+02	8.511380e+02	9.842631e-08	1.111612e-09	1.111612e-09
8.511380e+02	1.047129e+03	5.108398e-08	7.220035e-10	7.220035e-10
1.047129e+03	1.288250e+03	9.688082e-09	2.834761e-10	2.834761e-10
1.288250e+03	1.584893e+03	6.742111e-12	6.742111e-12	6.742111e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000002895149858e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.791021e+03	8.466794e-01	8.466794e-01
1.230269e-04	1.513561e-04	1.420586e+03	6.792907e-01	6.792907e-01
1.513561e-04	1.862087e-04	1.128460e+03	5.454488e-01	5.454488e-01
1.862087e-04	2.290868e-04	8.924934e+02	4.369184e-01	4.369184e-01
2.290868e-04	2.818383e-04	7.084085e+02	3.506425e-01	3.506425e-01
2.818383e-04	3.467369e-04	5.596922e+02	2.807372e-01	2.807372e-01
3.467369e-04	4.265795e-04	4.422293e+02	2.247461e-01	2.247461e-01
4.265795e-04	5.248075e-04	3.487545e+02	1.797375e-01	1.797375e-01
5.248075e-04	6.456542e-04	2.746756e+02	1.436461e-01	1.436461e-01
6.456542e-04	7.943282e-04	2.160949e+02	1.147049e-01	1.147049e-01
7.943282e-04	9.772372e-04	1.699575e+02	9.162040e-02	9.162040e-02
9.772372e-04	1.202264e-03	1.332646e+02	7.303544e-02	7.303544e-02
1.202264e-03	1.479108e-03	1.041678e+02	5.812905e-02	5.812905e-02
1.479108e-03	1.819701e-03	8.148447e+01	4.627689e-02	4.627689e-02
1.819701e-03	2.238721e-03	6.358171e+01	3.678895e-02	3.678895e-02
2.238721e-03	2.754229e-03	4.951128e+01	2.920849e-02	2.920849e-02
2.754229e-03	3.388442e-03	3.866539e+01	2.322729e-02	2.322729e-02
3.388442e-03	4.168694e-03	3.018480e+01	1.846903e-02	1.846903e-02
4.168694e-03	5.128614e-03	2.357558e+01	1.468254e-02	1.468254e-02
5.128614e-03	6.309573e-03	1.834581e+01	1.165150e-02	1.165150e-02
6.309573e-03	7.762471e-03	1.430358e+01	9.256209e-03	9.256209e-03
7.762471e-03	9.549926e-03	1.112022e+01	7.338859e-03	7.338859e-03
9.549926e-03	1.174898e-02	8.644408e+00	5.816688e-03	5.816688e-03
1.174898e-02	1.445440e-02	6.692525e+00	4.600319e-03	4.600319e-03
1.445440e-02	1.778279e-02	5.171494e+00	3.632863e-03	3.632863e-03
1.778279e-02	2.187762e-02	3.986300e+00	2.865590e-03	2.865590e-03
2.187762e-02	2.691535e-02	3.058098e+00	2.253447e-03	2.253447e-03
2.691535e-02	3.311311e-02	2.334306e+00	1.766286e-03	1.766286e-03
3.311311e-02	4.073803e-02	1.773954e+00	1.380190e-03	1.380190e-03
4.073803e-02	5.011872e-02	1.350050e+00	1.079090e-03	1.079090e-03
5.011872e-02	6.165950e-02	1.022727e+00	8.415150e-04	8.415150e-04
6.165950e-02	7.585776e-02	7.711522e-01	6.534141e-04	6.534141e-04
7.585776e-02	9.332543e-02	5.813340e-01	5.074519e-04	5.074519e-04
9.332543e-02	1.148154e-01	4.367530e-01	3.927320e-04	3.927320e-04
1.148154e-01	1.412538e-01	3.254419e-01	3.024594e-04	3.024594e-04
1.412538e-01	1.737801e-01	2.407124e-01	2.315561e-04	2.315561e-04
1.737801e-01	2.137962e-01	1.766648e-01	1.763757e-04	1.763757e-04
2.137962e-01	2.630268e-01	1.283787e-01	1.332988e-04	1.332988e-04
2.630268e-01	3.235937e-01	9.227443e-02	9.997709e-05	9.997709e-05
3.235937e-01	3.981072e-01	6.548093e-02	7.424350e-05	7.424350e-05
3.981072e-01	4.897788e-01	4.596254e-02	5.469101e-05	5.469101e-05
4.897788e-01	6.025596e-01	3.182271e-02	3.985830e-05	3.985830e-05
6.025596e-01	7.413102e-01	2.174292e-02	2.871920e-05	2.871920e-05
7.413102e-01	9.120108e-01	1.451239e-02	2.037203e-05	2.037203e-05
9.120108e-01	1.122018e+00	9.578586e-03	1.429219e-05	1.429219e-05
1.122018e+00	1.380384e+00	6.190803e-03	9.871598e-06	9.871598e-06
1.380384e+00	1.698244e+00	3.929894e-03	6.718363e-06	6.718363e-06
1.698244e+00	2.089296e+00	2.454385e-03	4.510476e-06	4.510476e-06
2.089296e+00	2.570396e+00	1.509792e-03	2.992519e-06	2.992519e-06
2.570396e+00	3.162278e+00	9.016701e-04	1.940345e-06	1.940345e-06
3.162278e+00	3.890451e+00	5.298256e-04	1.241709e-06	1.241709e-06
3.890451e+00	4.786301e+00	3.011664e-04	7.720060e-07	7.720060e-07
4.786301e+00	5.888437e+00	1.777223e-04	4.892150e-07	4.892150e-07
5.888437e+00	7.244360e+00	1.062355e-04	3.125618e-07	3.125618e-07
7.244360e+00	8.912509e+00	6.264416e-05	1.972315e-07	1.972315e-07
8.912509e+00	1.096478e+01	3.663133e-05	1.237882e-07	1.237882e-07
1.096478e+01	1.348963e+01	2.043899e-05	7.503354e-08	7.503354e-08
1.348963e+01	1.659587e+01	1.157343e-05	4.558691e-08	4.558691e-08
1.659587e+01	2.041738e+01	6.627035e-06	2.788505e-08	2.788505e-08
2.041738e+01	2.511886e+01	3.891838e-06	1.727314e-08	1.727314e-08
2.511886e+01	3.090295e+01	2.279029e-06	1.070469e-08	1.070469e-08
3.090295e+01	3.801894e+01	1.340215e-06	6.604561e-09	6.604561e-09
3.801894e+01	4.677351e+01	7.497844e-07	3.962722e-09	3.962722e-09
4.677351e+01	5.754399e+01	4.382113e-07	2.426471e-09	2.426471e-09
5.754399e+01	7.079458e+01	2.474513e-07	1.459236e-09	1.459236e-09
7.079458e+01	8.709636e+01	1.380746e-07	8.665816e-10	8.665816e-10
8.709636e+01	1.071519e+02	7.686405e-08	5.122348e-10	5.122348e-10
1.071519e+02	1.318257e+02	4.325029e-08	3.044969e-10	3.044969e-10
1.318257e+02	1.621810e+02	2.341459e-08	1.758416e-10	1.758416e-10
1.621810e+02	1.995262e+02	1.274055e-08	1.014396e-10	1.014396e-10
1.995262e+02	2.454709e+02	6.837925e-09	5.771690e-11	5.771690e-11
2.454709e+02	3.019952e+02	3.531354e-09	3.187881e-11	3.187881e-11
3.019952e+02	3.715352e+02	1.813097e-09	1.747458e-11	1.747458e-11
3.715352e+02	4.570882e+02	9.190754e-10	9.458140e-12	9.458140e-12
4.570882e+02	5.623413e+02	4.314293e-10	4.816828e-12	4.816828e-12
5.623413e+02	6.918310e+02	1.917547e-10	2.352369e-12	2.352369e-12
6.918310e+02	8.511380e+02	7.966273e-11	1.076543e-12	1.076543e-12
8.511380e+02	1.047129e+03	2.692125e-11	4.408933e-13	4.408933e-13
1.047129e+03	1.288250e+03	3.426409e-12	1.092080e-13	1.092080e-13
1.288250e+03	1.584893e+03	7.438166e-16	7.438168e-16	7.438168e-16
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=1.99999990944231145e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.155433e+06	6.706453e+02	6.706453e+02
1.230269e-04	1.513561e-04	9.162761e+05	5.374069e+02	5.374069e+02
1.513561e-04	1.862087e-04	7.281187e+05	4.314830e+02	4.314830e+02
1.862087e-04	2.290868e-04	5.766153e+05	3.457893e+02	3.457893e+02
2.290868e-04	2.818383e-04	4.584819e+05	2.777326e+02	2.777326e+02
2.818383e-04	3.467369e-04	3.626151e+05	2.225216e+02	2.225216e+02
3.467369e-04	4.265795e-04	2.872758e+05	1.784857e+02	1.784857e+02
4.265795e-04	5.248075e-04	2.274509e+05	1.431753e+02	1.431753e+02
5.248075e-04	6.456542e-04	1.799035e+05	1.147877e+02	1.147877e+02
6.456542e-04	7.943282e-04	1.422426e+05	9.206707e+01	9.206707e+01
7.943282e-04	9.772372e-04	1.125544e+05	7.390161e+01	7.390161e+01
9.772372e-04	1.202264e-03	8.892990e+04	5.930975e+01	5.930975e+01
1.202264e-03	1.479108e-03	7.011786e+04	4.753043e+01	4.753043e+01
1.479108e-03	1.819701e-03	5.541095e+04	3.818772e+01	3.818772e+01
1.819701e-03	2.238721e-03	4.366116e+04	3.062528e+01	3.062528e+01
2.238721e-03	2.754229e-03	3.438856e+04	2.456725e+01	2.456725e+01
2.754229e-03	3.388442e-03	2.708398e+04	1.968749e+01	1.968749e+01
3.388442e-03	4.168694e-03	2.127255e+04	1.573356e+01	1.573356e+01
4.168694e-03	5.128614e-03	1.673193e+04	1.258840e+01	1.258840e+01
5.128614e-03	6.309573e-03	1.309694e+04	1.003477e+01	1.003477e+01
6.309573e-03	7.762471e-03	1.026888e+04	8.010214e+00	8.010214e+00
7.762471e-03	9.549926e-03	8.042507e+03	6.392907e+00	6.392907e+00
9.549926e-03	1.174898e-02	6.292524e+03	5.091718e+00	5.091718e+00
1.174898e-02	1.445440e-02	4.908476e+03	4.051576e+00	4.051576e+00
1.445440e-02	1.778279e-02	3.831339e+03	3.227603e+00	3.227603e+00
1.778279e-02	2.187762e-02	2.984056e+03	2.569330e+00	2.569330e+00
2.187762e-02	2.691535e-02	2.322407e+03	2.046466e+00	2.046466e+00
2.691535e-02	3.311311e-02	1.803863e+03	1.629607e+00	1.629607e+00
3.311311e-02	4.073803e-02	1.397089e+03	1.295764e+00	1.295764e+00
4.073803e-02	5.011872e-02	1.080096e+03	1.027768e+00	1.027768e+00
5.011872e-02	6.165950e-02	8.327570e+02	8.139434e-01	8.139434e-01
6.165950e-02	7.585776e-02	6.385622e+02	6.415920e-01	6.415920e-01
7.585776e-02	9.332543e-02	4.902124e+02	5.064483e-01	5.064483e-01
9.332543e-02	1.148154e-01	3.742836e+02	3.980050e-01	3.980050e-01
1.148154e-01	1.412538e-01	2.852975e+02	3.131105e-01	3.131105e-01
1.412538e-01	1.737801e-01	2.157913e+02	2.445120e-01	2.445120e-01
1.737801e-01	2.137962e-01	1.632712e+02	1.916109e-01	1.916109e-01
2.137962e-01	2.630268e-01	1.226241e+02	1.495065e-01	1.495065e-01
2.630268e-01	3.235937e-01	9.165607e+01	1.163357e-01	1.163357e-01
3.235937e-01	3.981072e-01	6.803485e+01	9.015333e-02	9.015333e-02
3.981072e-01	4.897788e-01	5.016049e+01	6.966360e-02	6.966360e-02
4.897788e-01	6.025596e-01	3.676153e+01	5.364980e-02	5.364980e-02
6.025596e-01	7.413102e-01	2.686341e+01	4.125912e-02	4.125912e-02
7.413102e-01	9.120108e-01	1.935672e+01	3.150930e-02	3.150930e-02
9.120108e-01	1.122018e+00	1.387640e+01	2.397143e-02	2.397143e-02
1.122018e+00	1.380384e+00	9.855213e+00	1.815447e-02	1.815447e-02
1.380384e+00	1.698244e+00	6.958277e+00	1.372594e-02	1.372594e-02
1.698244e+00	2.089296e+00	4.851958e+00	1.028825e-02	1.028825e-02
2.089296e+00	2.570396e+00	3.366144e+00	7.677136e-03	7.677136e-03
2.570396e+00	3.162278e+00	2.298823e+00	5.699200e-03	5.699200e-03
3.162278e+00	3.890451e+00	1.575056e+00	4.254190e-03	4.254190e-03
3.890451e+00	4.786301e+00	1.063743e+00	3.143858e-03	3.143858e-03
4.786301e+00	5.888437e+00	7.181291e-01	2.285580e-03	2.285580e-03
5.888437e+00	7.244360e+00	4.789023e-01	1.632940e-03	1.632940e-03
7.244360e+00	8.912509e+00	3.182349e-01	1.165603e-03	1.165603e-03
8.912509e+00	1.096478e+01	2.108782e-01	8.257877e-04	8.257877e-04
1.096478e+01	1.348963e+01	1.378653e-01	5.859005e-04	5.859005e-04
1.348963e+01	1.659587e+01	9.119592e-02	4.203677e-04	4.203677e-04
1.659587e+01	2.041738e+01	5.850046e-02	2.890632e-04	2.890632e-04
2.041738e+01	2.511886e+01	3.820274e-02	2.007424e-04	2.007424e-04
2.511886e+01	3.090295e+01	2.454592e-02	1.363402e-04	1.363402e-04
3.090295e+01	3.801894e+01	1.609659e-02	9.425691e-05	9.425691e-05
3.801894e+01	4.677351e+01	9.999882e-03	6.290240e-05	6.290240e-05
4.677351e+01	5.754399e+01	6.528370e-03	4.318806e-05	4.318806e-05
5.754399e+01	7.079458e+01	4.080180e-03	2.878628e-05	2.878628e-05
7.079458e+01	8.709636e+01	2.548254e-03	1.912505e-05	1.912505e-05
8.709636e+01	1.071519e+02	1.592834e-03	1.277247e-05	1.277247e-05
1.071519e+02	1.318257e+02	9.944674e-04	8.477897e-06	8.477897e-06
1.318257e+02	1.621810e+02	6.060583e-04	5.488064e-06	5.488064e-06
1.621810e+02	1.995262e+02	3.691896e-04	3.564113e-06	3.564113e-06
1.995262e+02	2.454709e+02	2.246938e-04	2.326864e-06	2.326864e-06
2.454709e+02	3.019952e+02	1.316708e-04	1.455847e-06	1.455847e-06
3.019952e+02	3.715352e+02	7.803782e-05	9.220155e-07	9.220155e-07
3.715352e+02	4.570882e+02	4.504983e-05	5.700899e-07	5.700899e-07
4.570882e+02	5.623413e+02	2.483357e-05	3.457542e-07	3.457542e-07
5.623413e+02	6.918310e+02	1.302459e-05	1.996730e-07	1.996730e-07
6.918310e+02	8.511380e+02	6.651528e-06	1.137036e-07	1.137036e-07
8.511380e+02	1.047129e+03	2.639133e-06	5.554658e-08	5.554658e-08
1.047129e+03	1.288250e+03	4.244272e-07	1.827313e-08	1.827313e-08
1.288250e+03	1.584893e+03	1.005939e-10	1.005939e-10	1.005939e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=2.00000001073831698e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.266123e+07	7.404026e+03	7.404026e+03
1.230269e-04	1.513561e-04	1.008472e+07	5.950674e+03	5.950674e+03
1.513561e-04	1.862087e-04	8.012903e+06	4.782064e+03	4.782064e+03
1.862087e-04	2.290868e-04	6.373459e+06	3.844461e+03	3.844461e+03
2.290868e-04	2.818383e-04	5.062586e+06	3.089746e+03	3.089746e+03
2.818383e-04	3.467369e-04	4.010267e+06	2.481496e+03	2.481496e+03
3.467369e-04	4.265795e-04	3.178640e+06	1.992727e+03	1.992727e+03
4.265795e-04	5.248075e-04	2.518627e+06	1.599012e+03	1.599012e+03
5.248075e-04	6.456542e-04	1.994509e+06	1.285021e+03	1.285021e+03
6.456542e-04	7.943282e-04	1.574365e+06	1.027899e+03	1.027899e+03
7.943282e-04	9.772372e-04	1.242485e+06	8.232691e+02	8.232691e+02
9.772372e-04	1.202264e-03	9.791034e+05	6.587915e+02	6.587915e+02
1.202264e-03	1.479108e-03	7.702511e+05	5.270328e+02	5.270328e+02
1.479108e-03	1.819701e-03	6.061220e+05	4.226359e+02	4.226359e+02
1.819701e-03	2.238721e-03	4.757685e+05	3.375184e+02	3.375184e+02
2.238721e-03	2.754229e-03	3.732992e+05	2.692381e+02	2.692381e+02
2.754229e-03	3.388442e-03	2.934281e+05	2.154519e+02	2.154519e+02
3.388442e-03	4.168694e-03	2.306442e+05	1.720744e+02	1.720744e+02
4.168694e-03	5.128614e-03	1.810469e+05	1.373858e+02	1.373858e+02
5.128614e-03	6.309573e-03	1.422476e+05	1.097641e+02	1.097641e+02
6.309573e-03	7.762471e-03	1.117059e+05	8.772722e+01	8.772722e+01
7.762471e-03	9.549926e-03	8.740158e+04	6.990822e+01	6.990822e+01
9.549926e-03	1.174898e-02	6.834148e+04	5.567789e+01	5.567789e+01
1.174898e-02	1.445440e-02	5.339437e+04	4.429456e+01	4.429456e+01
1.445440e-02	1.778279e-02	4.164851e+04	3.526992e+01	3.526992e+01
1.778279e-02	2.187762e-02	3.243160e+04	2.800946e+01	2.800946e+01
2.187762e-02	2.691535e-02	2.516485e+04	2.226232e+01	2.226232e+01
2.691535e-02	3.311311e-02	1.944733e+04	1.760512e+01	1.760512e+01
3.311311e-02	4.073803e-02	1.501911e+04	1.396471e+01	1.396471e+01
4.073803e-02	5.011872e-02	1.158524e+04	1.105041e+01	1.105041e+01
5.011872e-02	6.165950e-02	8.946614e+03	8.747872e+00	8.747872e+00
6.165950e-02	7.585776e-02	6.898845e+03	6.914368e+00	6.914368e+00
7.585776e-02	9.332543e-02	5.315233e+03	5.486617e+00	5.486617e+00
9.332543e-02	1.148154e-01	4.078628e+03	4.321714e+00	4.321714e+00
1.148154e-01	1.412538e-01	3.121686e+03	3.410438e+00	3.410438e+00
1.412538e-01	1.737801e-01	2.378005e+03	2.681450e+00	2.681450e+00
1.737801e-01	2.137962e-01	1.801166e+03	2.104986e+00	2.104986e+00
2.137962e-01	2.630268e-01	1.362707e+03	1.650361e+00	1.650361e+00
2.630268e-01	3.235937e-01	1.021270e+03	1.289643e+00	1.289643e+00
3.235937e-01	3.981072e-01	7.634294e+02	1.004060e+00	1.004060e+00
3.981072e-01	4.897788e-01	5.696267e+02	7.824779e-01	7.824779e-01
4.897788e-01	6.025596e-01	4.197095e+02	6.046897e-01	6.046897e-01
6.025596e-01	7.413102e-01	3.100106e+02	4.699411e-01	4.699411e-01
7.413102e-01	9.120108e-01	2.254772e+02	3.601220e-01	3.601220e-01
9.120108e-01	1.122018e+00	1.638928e+02	2.773532e-01	2.773532e-01
1.122018e+00	1.380384e+00	1.175843e+02	2.117306e-01	2.117306e-01
1.380384e+00	1.698244e+00	8.439728e+01	1.619096e-01	1.619096e-01
1.698244e+00	2.089296e+00	5.949889e+01	1.219289e-01	1.219289e-01
2.089296e+00	2.570396e+00	4.235776e+01	9.288561e-02	9.288561e-02
2.570396e+00	3.162278e+00	2.981724e+01	7.019172e-02	7.019172e-02
3.162278e+00	3.890451e+00	2.080291e+01	5.282377e-02	5.282377e-02
3.890451e+00	4.786301e+00	1.454514e+01	3.982790e-02	3.982790e-02
4.786301e+00	5.888437e+00	1.028330e+01	3.009825e-02	3.009825e-02
5.888437e+00	7.244360e+00	7.395051e+00	2.318356e-02	2.318356e-02
7.244360e+00	8.912509e+00	5.277002e+00	1.758791e-02	1.758791e-02
8.912509e+00	1.096478e+01	3.758066e+00	1.339142e-02	1.339142e-02
1.096478e+01	1.348963e+01	2.643526e+00	1.014996e-02	1.014996e-02
1.348963e+01	1.659587e+01	1.875819e+00	7.715739e-03	7.715739e-03
1.659587e+01	2.041738e+01	1.360304e+00	5.897863e-03	5.897863e-03
2.041738e+01	2.511886e+01	9.889869e-01	4.541232e-03	4.541232e-03
2.511886e+01	3.090295e+01	7.133859e-01	3.475838e-03	3.475838e-03
3.090295e+01	3.801894e+01	5.177833e-01	2.674905e-03	2.674905e-03
3.801894e+01	4.677351e+01	3.767896e-01	2.058341e-03	2.058341e-03
4.677351e+01	5.754399e+01	2.702484e-01	1.564078e-03	1.564078e-03
5.754399e+01	7.079458e+01	1.959889e-01	1.201299e-03	1.201299e-03
7.079458e+01	8.709636e+01	1.397392e-01	9.096579e-04	9.096579e-04
8.709636e+01	1.071519e+02	1.001462e-01	6.942531e-04	6.942531e-04
1.071519e+02	1.318257e+02	7.239675e-02	5.349315e-04	5.349315e-04
1.318257e+02	1.621810e+02	5.166821e-02	4.083402e-04	4.083402e-04
1.621810e+02	1.995262e+02	3.679884e-02	3.103385e-04	3.103385e-04
1.995262e+02	2.454709e+02	2.586468e-02	2.341498e-04	2.341498e-04
2.454709e+02	3.019952e+02	1.844371e-02	1.789702e-04	1.789702e-04
3.019952e+02	3.715352e+02	1.290313e-02	1.339284e-04	1.339284e-04
3.715352e+02	4.570882e+02	8.946692e-03	1.021446e-04	1.021446e-04
4.570882e+02	5.623413e+02	5.975080e-03	7.468714e-05	7.468714e-05
5.623413e+02	6.918310e+02	3.863752e-03	5.309680e-05	5.309680e-05
6.918310e+02	8.511380e+02	2.374363e-03	3.780873e-05	3.780873e-05
8.511380e+02	1.047129e+03	1.232015e-03	2.416677e-05	2.416677e-05
1.047129e+03	1.288250e+03	2.226883e-04	9.298308e-06	9.298308e-06
1.288250e+03	1.584893e+03	2.401243e-07	2.401243e-07	2.401243e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.508253e+02	1.978798e-01	1.978798e-01
1.230269e-04	1.513561e-04	3.593469e+02	1.592776e-01	1.592776e-01
1.513561e-04	1.862087e-04	2.854348e+02	1.279826e-01	1.279826e-01
1.862087e-04	2.290868e-04	2.269637e+02	1.028905e-01	1.028905e-01
2.290868e-04	2.818383e-04	1.803019e+02	8.267950e-02	8.267950e-02
2.818383e-04	3.467369e-04	1.428754e+02	6.635536e-02	6.635536e-02
3.467369e-04	4.265795e-04	1.131934e+02	5.324860e-02	5.324860e-02
4.265795e-04	5.248075e-04	8.968638e+01	4.273273e-02	4.273273e-02
5.248075e-04	6.456542e-04	7.093450e+01	3.426308e-02	3.426308e-02
6.456542e-04	7.943282e-04	5.606986e+01	2.746390e-02	2.746390e-02
7.943282e-04	9.772372e-04	4.426585e+01	2.200046e-02	2.200046e-02
9.772372e-04	1.202264e-03	3.489200e+01	1.761006e-02	1.761006e-02
1.202264e-03	1.479108e-03	2.744642e+01	1.408122e-02	1.408122e-02
1.479108e-03	1.819701e-03	2.155257e+01	1.124985e-02	1.124985e-02
1.819701e-03	2.238721e-03	1.691427e+01	8.985129e-03	8.985129e-03
2.238721e-03	2.754229e-03	1.328208e+01	7.178445e-03	7.178445e-03
2.754229e-03	3.388442e-03	1.043705e+01	5.737018e-03	5.737018e-03
3.388442e-03	4.168694e-03	8.210791e+00	4.587647e-03	4.587647e-03
4.168694e-03	5.128614e-03	6.445883e+00	3.664702e-03	3.664702e-03
5.128614e-03	6.309573e-03	5.064994e+00	2.928782e-03	2.928782e-03
6.309573e-03	7.762471e-03	3.974806e+00	2.339136e-03	2.339136e-03
7.762471e-03	9.549926e-03	3.113047e+00	1.866338e-03	1.866338e-03
9.549926e-03	1.174898e-02	2.436518e+00	1.488613e-03	1.488613e-03
1.174898e-02	1.445440e-02	1.906741e+00	1.187254e-03	1.187254e-03
1.445440e-02	1.778279e-02	1.487794e+00	9.455168e-04	9.455168e-04
1.778279e-02	2.187762e-02	1.160568e+00	7.528914e-04	7.528914e-04
2.187762e-02	2.691535e-02	8.998807e-01	5.977093e-04	5.977093e-04
2.691535e-02	3.311311e-02	6.968808e-01	4.742167e-04	4.742167e-04
3.311311e-02	4.073803e-02	5.378950e-01	3.756177e-04	3.756177e-04
4.073803e-02	5.011872e-02	4.150654e-01	2.974787e-04	2.974787e-04
5.011872e-02	6.165950e-02	3.205853e-01	2.357052e-04	2.357052e-04
6.165950e-02	7.585776e-02	2.475298e-01	1.867287e-04	1.867287e-04
7.585776e-02	9.332543e-02	1.902816e-01	1.476032e-04	1.476032e-04
9.332543e-02	1.148154e-01	1.464896e-01	1.167617e-04	1.167617e-04
1.148154e-01	1.412538e-01	1.120019e-01	9.204711e-05	9.204711e-05
1.412538e-01	1.737801e-01	8.544569e-02	7.248410e-05	7.248410e-05
1.737801e-01	2.137962e-01	6.473494e-02	5.688097e-05	5.688097e-05
2.137962e-01	2.630268e-01	4.895886e-02	4.459776e-05	4.459776e-05
2.630268e-01	3.235937e-01	3.667171e-02	3.479869e-05	3.479869e-05
3.235937e-01	3.981072e-01	2.743914e-02	2.713831e-05	2.713831e-05
3.981072e-01	4.897788e-01	2.044989e-02	2.112239e-05	2.112239e-05
4.897788e-01	6.025596e-01	1.506783e-02	1.634642e-05	1.634642e-05
6.025596e-01	7.413102e-01	1.110483e-02	1.265184e-05	1.265184e-05
7.413102e-01	9.120108e-01	8.108407e-03	9.746872e-06	9.746872e-06
9.120108e-01	1.122018e+00	5.882151e-03	7.484555e-06	7.484555e-06
1.122018e+00	1.380384e+00	4.222475e-03	5.717167e-06	5.717167e-06
1.380384e+00	1.698244e+00	3.022746e-03	4.361118e-06	4.361118e-06
1.698244e+00	2.089296e+00	2.143561e-03	3.311050e-06	3.311050e-06
2.089296e+00	2.570396e+00	1.522681e-03	2.515949e-06	2.515949e-06
2.570396e+00	3.162278e+00	1.073180e-03	1.904293e-06	1.904293e-06
3.162278e+00	3.890451e+00	7.481189e-04	1.433452e-06	1.433452e-06
3.890451e+00	4.786301e+00	5.204443e-04	1.077915e-06	1.077915e-06
4.786301e+00	5.888437e+00	3.696767e-04	8.190463e-07	8.190463e-07
5.888437e+00	7.244360e+00	2.642687e-04	6.243388e-07	6.243388e-07
7.244360e+00	8.912509e+00	1.897013e-04	4.769059e-07	4.769059e-07
8.912509e+00	1.096478e+01	1.350221e-04	3.627439e-07	3.627439e-07
1.096478e+01	1.348963e+01	9.476999e-05	2.739887e-07	2.739887e-07
1.348963e+01	1.659587e+01	6.717189e-05	2.079655e-07	2.079655e-07
1.659587e+01	2.041738e+01	4.879956e-05	1.598105e-07	1.598105e-07
2.041738e+01	2.511886e+01	3.533823e-05	1.226084e-07	1.226084e-07
2.511886e+01	3.090295e+01	2.554905e-05	9.399069e-08	9.399069e-08
3.090295e+01	3.801894e+01	1.853207e-05	7.217042e-08	7.217042e-08
3.801894e+01	4.677351e+01	1.348941e-05	5.551292e-08	5.551292e-08
4.677351e+01	5.754399e+01	9.718787e-06	4.248186e-08	4.248186e-08
5.754399e+01	7.079458e+01	7.026102e-06	3.256527e-08	3.256527e-08
7.079458e+01	8.709636e+01	5.050369e-06	2.489196e-08	2.489196e-08
8.709636e+01	1.071519e+02	3.606684e-06	1.896496e-08	1.896496e-08
1.071519e+02	1.318257e+02	2.599275e-06	1.451520e-08	1.451520e-08
1.318257e+02	1.621810e+02	1.853185e-06	1.104987e-08	1.104987e-08
1.621810e+02	1.995262e+02	1.319848e-06	8.407359e-09	8.407359e-09
1.995262e+02	2.454709e+02	9.353418e-07	6.380908e-09	6.380908e-09
2.454709e+02	3.019952e+02	6.612377e-07	4.837001e-09	4.837001e-09
3.019952e+02	3.715352e+02	4.658039e-07	3.660153e-09	3.660153e-09
3.715352e+02	4.570882e+02	3.164120e-07	2.719718e-09	2.719718e-09
4.570882e+02	5.623413e+02	2.158226e-07	2.025098e-09	2.025098e-09
5.623413e+02	6.918310e+02	1.404590e-07	1.472897e-09	1.472897e-09
6.918310e+02	8.511380e+02	8.587193e-08	1.038301e-09	1.038301e-09
8.511380e+02	1.047129e+03	4.553270e-08	6.816456e-10	6.816456e-10
1.047129e+03	1.288250e+03	7.995985e-09	2.575333e-10	2.575333e-10
1.288250e+03	1.584893e+03	6.742111e-12	6.742111e-12	6.742111e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000000482059987e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.838452e+03	8.586686e-01	8.586686e-01
1.230269e-04	1.513561e-04	1.460996e+03	6.895558e-01	6.895558e-01
1.513561e-04	1.862087e-04	1.156863e+03	5.527740e-01	5.527740e-01
1.862087e-04	2.290868e-04	9.166276e+02	4.431425e-01	4.431425e-01
2.290868e-04	2.818383e-04	7.258086e+02	3.552357e-01	3.552357e-01
2.818383e-04	3.467369e-04	5.730574e+02	2.842739e-01	2.842739e-01
3.467369e-04	4.265795e-04	4.523715e+02	2.275012e-01	2.275012e-01
4.265795e-04	5.248075e-04	3.570631e+02	1.820374e-01	1.820374e-01
5.248075e-04	6.456542e-04	2.811757e+02	1.454570e-01	1.454570e-01
6.456542e-04	7.943282e-04	2.212816e+02	1.162121e-01	1.162121e-01
7.943282e-04	9.772372e-04	1.738628e+02	9.274029e-02	9.274029e-02
9.772372e-04	1.202264e-03	1.363734e+02	7.394087e-02	7.394087e-02
1.202264e-03	1.479108e-03	1.066826e+02	5.887196e-02	5.887196e-02
1.479108e-03	1.819701e-03	8.326252e+01	4.680878e-02	4.680878e-02
1.819701e-03	2.238721e-03	6.494182e+01	3.720488e-02	3.720488e-02
2.238721e-03	2.754229e-03	5.066948e+01	2.957304e-02	2.957304e-02
2.754229e-03	3.388442e-03	3.954996e+01	2.350896e-02	2.350896e-02
3.388442e-03	4.168694e-03	3.092952e+01	1.871124e-02	1.871124e-02
4.168694e-03	5.128614e-03	2.410197e+01	1.485749e-02	1.485749e-02
5.128614e-03	6.309573e-03	1.880215e+01	1.180526e-02	1.180526e-02
6.309573e-03	7.762471e-03	1.464000e+01	9.369171e-03	9.369171e-03
7.762471e-03	9.549926e-03	1.136833e+01	7.423830e-03	7.423830e-03
9.549926e-03	1.174898e-02	8.819406e+00	5.879281e-03	5.879281e-03
1.174898e-02	1.445440e-02	6.839770e+00	4.654508e-03	4.654508e-03
1.445440e-02	1.778279e-02	5.274778e+00	3.670424e-03	3.670424e-03
1.778279e-02	2.187762e-02	4.067690e+00	2.895523e-03	2.895523e-03
2.187762e-02	2.691535e-02	3.114760e+00	2.274664e-03	2.274664e-03
2.691535e-02	3.311311e-02	2.376468e+00	1.782475e-03	1.782475e-03
3.311311e-02	4.073803e-02	1.803151e+00	1.391656e-03	1.391656e-03
4.073803e-02	5.011872e-02	1.367414e+00	1.085686e-03	1.085686e-03
5.011872e-02	6.165950e-02	1.036778e+00	8.467824e-04	8.467824e-04
6.165950e-02	7.585776e-02	7.845299e-01	6.592618e-04	6.592618e-04
7.585776e-02	9.332543e-02	5.897266e-01	5.109669e-04	5.109669e-04
9.332543e-02	1.148154e-01	4.430741e-01	3.955600e-04	3.955600e-04
1.148154e-01	1.412538e-01	3.296224e-01	3.042879e-04	3.042879e-04
1.412538e-01	1.737801e-01	2.434216e-01	2.327683e-04	2.327683e-04
1.737801e-01	2.137962e-01	1.781040e-01	1.770253e-04	1.770253e-04
2.137962e-01	2.630268e-01	1.293976e-01	1.338241e-04	1.338241e-04
2.630268e-01	3.235937e-01	9.241696e-02	9.998947e-05	9.998947e-05
3.235937e-01	3.981072e-01	6.551057e-02	7.419374e-05	7.419374e-05
3.981072e-01	4.897788e-01	4.606671e-02	5.471249e-05	5.471249e-05
4.897788e-01	6.025596e-01	3.175608e-02	3.980033e-05	3.980033e-05
6.025596e-01	7.413102e-01	2.167456e-02	2.866388e-05	2.866388e-05
7.413102e-01	9.120108e-01	1.450307e-02	2.035233e-05	2.035233e-05
9.120108e-01	1.122018e+00	9.551677e-03	1.426635e-05	1.426635e-05
1.122018e+00	1.380384e+00	6.141172e-03	9.825830e-06	9.825830e-06
1.380384e+00	1.698244e+00	3.895611e-03	6.689616e-06	6.689616e-06
1.698244e+00	2.089296e+00	2.412157e-03	4.468445e-06	4.468445e-06
2.089296e+00	2.570396e+00	1.479831e-03	2.955604e-06	2.955604e-06
2.570396e+00	3.162278e+00	8.927894e-04	1.930851e-06	1.930851e-06
3.162278e+00	3.890451e+00	5.193893e-04	1.226453e-06	1.226453e-06
3.890451e+00	4.786301e+00	2.973039e-04	7.664734e-07	7.664734e-07
4.786301e+00	5.888437e+00	1.744415e-04	4.845762e-07	4.845762e-07
5.888437e+00	7.244360e+00	1.038210e-04	3.088137e-07	3.088137e-07
7.244360e+00	8.912509e+00	6.160877e-05	1.961172e-07	1.961172e-07
8.912509e+00	1.096478e+01	3.559813e-05	1.219202e-07	1.219202e-07
1.096478e+01	1.348963e+01	1.976155e-05	7.363042e-08	7.363042e-08
1.348963e+01	1.659587e+01	1.110752e-05	4.455929e-08	4.455929e-08
1.659587e+01	2.041738e+01	6.539224e-06	2.776784e-08	2.776784e-08
2.041738e+01	2.511886e+01	3.785655e-06	1.702361e-08	1.702361e-08
2.511886e+01	3.090295e+01	2.198363e-06	1.047394e-08	1.047394e-08
3.090295e+01	3.801894e+01	1.272199e-06	6.416036e-09	6.416036e-09
3.801894e+01	4.677351e+01	7.356643e-07	3.921354e-09	3.921354e-09
4.677351e+01	5.754399e+01	4.205729e-07	2.379051e-09	2.379051e-09
5.754399e+01	7.079458e+01	2.375201e-07	1.425150e-09	1.425150e-09
7.079458e+01	8.709636e+01	1.336096e-07	8.510153e-10	8.510153e-10
8.709636e+01	1.071519e+02	7.381262e-08	5.007752e-10	5.007752e-10
1.071519e+02	1.318257e+02	4.091587e-08	2.951000e-10	2.951000e-10
1.318257e+02	1.621810e+02	2.232115e-08	1.715432e-10	1.715432e-10
1.621810e+02	1.995262e+02	1.192605e-08	9.793119e-11	9.793119e-11
1.995262e+02	2.454709e+02	6.341857e-09	5.531992e-11	5.531992e-11
2.454709e+02	3.019952e+02	3.318318e-09	3.107751e-11	3.107751e-11
3.019952e+02	3.715352e+02	1.685883e-09	1.685197e-11	1.685197e-11
3.715352e+02	4.570882e+02	8.294995e-10	8.974289e-12	8.974289e-12
4.570882e+02	5.623413e+02	3.958078e-10	4.610026e-12	4.610026e-12
5.623413e+02	6.918310e+02	1.756988e-10	2.260532e-12	2.260532e-12
6.918310e+02	8.511380e+02	7.023470e-11	1.015851e-12	1.015851e-12
8.511380e+02	1.047129e+03	2.376895e-11	4.105499e-13	4.105499e-13
1.047129e+03	1.288250e+03	2.782125e-12	9.733320e-14	9.733320e-14
1.288250e+03	1.584893e+03	9.423550e-16	9.423554e-16	9.423554e-16
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=2.00000000696594118e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.155388e+06	5.982338e+02	5.982338e+02
1.230269e-04	1.513561e-04	9.182818e+05	4.802483e+02	4.802483e+02
1.513561e-04	1.862087e-04	7.279331e+05	3.850338e+02	3.850338e+02
1.862087e-04	2.290868e-04	5.775083e+05	3.089041e+02	3.089041e+02
2.290868e-04	2.818383e-04	4.580224e+05	2.478978e+02	2.478978e+02
2.818383e-04	3.467369e-04	3.628038e+05	1.988908e+02	1.988908e+02
3.467369e-04	4.265795e-04	2.874488e+05	1.596272e+02	1.596272e+02
4.265795e-04	5.248075e-04	2.275854e+05	1.280072e+02	1.280072e+02
5.248075e-04	6.456542e-04	1.800524e+05	1.026817e+02	1.026817e+02
6.456542e-04	7.943282e-04	1.426301e+05	8.249979e+01	8.249979e+01
7.943282e-04	9.772372e-04	1.127687e+05	6.618516e+01	6.618516e+01
9.772372e-04	1.202264e-03	8.907383e+04	5.310096e+01	5.310096e+01
1.202264e-03	1.479108e-03	7.036125e+04	4.265121e+01	4.265121e+01
1.479108e-03	1.819701e-03	5.550437e+04	3.423707e+01	3.423707e+01
1.819701e-03	2.238721e-03	4.373204e+04	2.746201e+01	2.746201e+01
2.238721e-03	2.754229e-03	3.448507e+04	2.205015e+01	2.205015e+01
2.754229e-03	3.388442e-03	2.713254e+04	1.764813e+01	1.764813e+01
3.388442e-03	4.168694e-03	2.134178e+04	1.411718e+01	1.411718e+01
4.168694e-03	5.128614e-03	1.674147e+04	1.127176e+01	1.127176e+01
5.128614e-03	6.309573e-03	1.313344e+04	8.993684e+00	8.993684e+00
6.309573e-03	7.762471e-03	1.029717e+04	7.180712e+00	7.180712e+00
7.762471e-03	9.549926e-03	8.057187e+03	5.724976e+00	5.724976e+00
9.549926e-03	1.174898e-02	6.298267e+03	4.561009e+00	4.561009e+00
1.174898e-02	1.445440e-02	4.925705e+03	3.637027e+00	3.637027e+00
1.445440e-02	1.778279e-02	3.842038e+03	2.896418e+00	2.896418e+00
1.778279e-02	2.187762e-02	2.997890e+03	2.308339e+00	2.308339e+00
2.187762e-02	2.691535e-02	2.327832e+03	1.836072e+00	1.836072e+00
2.691535e-02	3.311311e-02	1.808937e+03	1.463207e+00	1.463207e+00
3.311311e-02	4.073803e-02	1.398794e+03	1.162096e+00	1.162096e+00
4.073803e-02	5.011872e-02	1.080475e+03	9.224592e-01	9.224592e-01
5.011872e-02	6.165950e-02	8.328394e+02	7.299133e-01	7.299133e-01
6.165950e-02	7.585776e-02	6.415278e+02	5.772968e-01	5.772968e-01
7.585776e-02	9.332543e-02	4.909817e+02	4.547547e-01	4.547547e-01
9.332543e-02	1.148154e-01	3.755973e+02	3.575519e-01	3.575519e-01
1.148154e-01	1.412538e-01	2.856445e+02	2.807598e-01	2.807598e-01
1.412538e-01	1.737801e-01	2.168529e+02	2.201731e-01	2.201731e-01
1.737801e-01	2.137962e-01	1.636086e+02	1.722566e-01	1.722566e-01
2.137962e-01	2.630268e-01	1.230426e+02	1.344872e-01	1.344872e-01
2.630268e-01	3.235937e-01	9.164355e+01	1.044766e-01	1.044766e-01
3.235937e-01	3.981072e-01	6.809712e+01	8.105383e-02	8.105383e-02
3.981072e-01	4.897788e-01	5.037705e+01	6.270559e-02	6.270559e-02
4.897788e-01	6.025596e-01	3.679243e+01	4.823369e-02	4.823369e-02
6.025596e-01	7.413102e-01	2.688958e+01	3.709405e-02	3.709405e-02
7.413102e-01	9.120108e-01	1.939404e+01	2.831936e-02	2.831936e-02
9.120108e-01	1.122018e+00	1.391136e+01	2.156756e-02	2.156756e-02
1.122018e+00	1.380384e+00	9.846497e+00	1.630844e-02	1.630844e-02
1.380384e+00	1.698244e+00	6.960524e+00	1.235075e-02	1.235075e-02
1.698244e+00	2.089296e+00	4.834633e+00	9.238324e-03	9.238324e-03
2.089296e+00	2.570396e+00	3.366807e+00	6.925011e-03	6.925011e-03
2.570396e+00	3.162278e+00	2.310417e+00	5.149160e-03	5.149160e-03
3.162278e+00	3.890451e+00	1.574758e+00	3.831088e-03	3.831088e-03
3.890451e+00	4.786301e+00	1.068352e+00	2.840999e-03	2.840999e-03
4.786301e+00	5.888437e+00	7.201591e-01	2.064961e-03	2.064961e-03
5.888437e+00	7.244360e+00	4.791152e-01	1.470740e-03	1.470740e-03
7.244360e+00	8.912509e+00	3.192266e-01	1.047694e-03	1.047694e-03
8.912509e+00	1.096478e+01	2.111628e-01	7.463575e-04	7.463575e-04
1.096478e+01	1.348963e+01	1.382729e-01	5.332106e-04	5.332106e-04
1.348963e+01	1.659587e+01	9.033619e-02	3.765013e-04	3.765013e-04
1.659587e+01	2.041738e+01	5.918959e-02	2.623355e-04	2.623355e-04
2.041738e+01	2.511886e+01	3.832242e-02	1.807179e-04	1.807179e-04
2.511886e+01	3.090295e+01	2.465122e-02	1.236682e-04	1.236682e-04
3.090295e+01	3.801894e+01	1.578064e-02	8.378337e-05	8.378337e-05
3.801894e+01	4.677351e+01	1.016350e-02	5.713934e-05	5.713934e-05
4.677351e+01	5.754399e+01	6.456273e-03	3.854753e-05	3.854753e-05
5.754399e+01	7.079458e+01	4.079729e-03	2.583022e-05	2.583022e-05
7.079458e+01	8.709636e+01	2.568833e-03	1.735239e-05	1.735239e-05
8.709636e+01	1.071519e+02	1.585685e-03	1.139803e-05	1.139803e-05
1.071519e+02	1.318257e+02	9.842513e-04	7.554019e-06	7.554019e-06
1.318257e+02	1.621810e+02	6.068242e-04	4.973104e-06	4.973104e-06
1.621810e+02	1.995262e+02	3.676202e-04	3.216611e-06	3.216611e-06
1.995262e+02	2.454709e+02	2.194436e-04	2.053320e-06	2.053320e-06
2.454709e+02	3.019952e+02	1.325298e-04	1.325923e-06	1.325923e-06
3.019952e+02	3.715352e+02	7.785302e-05	8.305406e-07	8.305406e-07
3.715352e+02	4.570882e+02	4.428633e-05	5.152567e-07	5.152567e-07
4.570882e+02	5.623413e+02	2.524566e-05	3.189071e-07	3.189071e-07
5.623413e+02	6.918310e+02	1.314990e-05	1.826304e-07	1.826304e-07
6.918310e+02	8.511380e+02	6.475597e-06	1.014751e-07	1.014751e-07
8.511380e+02	1.047129e+03	2.734701e-06	5.161505e-08	5.161505e-08
1.047129e+03	1.288250e+03	4.126103e-07	1.648770e-08	1.648770e-08
1.288250e+03	1.584893e+03	1.090377e-10	1.090376e-10	1.090376e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.218052e+07	1.137270e+04	1.137270e+04
1.230269e-04	1.513561e-04	9.700560e+06	9.148882e+03	9.148882e+03
1.513561e-04	1.862087e-04	7.713175e+06	7.351254e+03	7.351254e+03
1.862087e-04	2.290868e-04	6.116395e+06	5.904223e+03	5.904223e+03
2.290868e-04	2.818383e-04	4.857701e+06	4.744779e+03	4.744779e+03
2.818383e-04	3.467369e-04	3.848890e+06	3.808772e+03	3.808772e+03
3.467369e-04	4.265795e-04	3.043888e+06	3.052022e+03	3.052022e+03
4.265795e-04	5.248075e-04	2.413448e+06	2.453444e+03	2.453444e+03
5.248075e-04	6.456542e-04	1.911643e+06	1.970687e+03	1.970687e+03
6.456542e-04	7.943282e-04	1.510522e+06	1.579443e+03	1.579443e+03
7.943282e-04	9.772372e-04	1.192770e+06	1.265336e+03	1.265336e+03
9.772372e-04	1.202264e-03	9.388215e+05	1.012198e+03	1.012198e+03
1.202264e-03	1.479108e-03	7.392907e+05	8.098072e+02	8.098072e+02
1.479108e-03	1.819701e-03	5.808261e+05	6.466815e+02	6.466815e+02
1.819701e-03	2.238721e-03	4.564665e+05	5.174917e+02	5.174917e+02
2.238721e-03	2.754229e-03	3.592305e+05	4.144769e+02	4.144769e+02
2.754229e-03	3.388442e-03	2.816049e+05	3.306732e+02	3.306732e+02
3.388442e-03	4.168694e-03	2.215888e+05	2.649069e+02	2.649069e+02
4.168694e-03	5.128614e-03	1.739324e+05	2.114994e+02	2.114994e+02
5.128614e-03	6.309573e-03	1.370273e+05	1.695715e+02	1.695715e+02
6.309573e-03	7.762471e-03	1.074557e+05	1.354146e+02	1.354146e+02
7.762471e-03	9.549926e-03	8.404077e+04	1.076832e+02	1.076832e+02
9.549926e-03	1.174898e-02	6.570084e+04	8.593719e+01	8.593719e+01
1.174898e-02	1.445440e-02	5.146694e+04	6.864685e+01	6.864685e+01
1.445440e-02	1.778279e-02	4.017360e+04	5.471988e+01	5.471988e+01
1.778279e-02	2.187762e-02	3.120396e+04	4.337332e+01	4.337332e+01
2.187762e-02	2.691535e-02	2.420421e+04	3.447008e+01	3.447008e+01
2.691535e-02	3.311311e-02	1.872967e+04	2.731092e+01	2.731092e+01
3.311311e-02	4.073803e-02	1.441900e+04	2.159143e+01	2.159143e+01
4.073803e-02	5.011872e-02	1.112873e+04	1.709588e+01	1.709588e+01
5.011872e-02	6.165950e-02	8.631843e+03	1.360196e+01	1.360196e+01
6.165950e-02	7.585776e-02	6.599511e+03	1.068338e+01	1.068338e+01
7.585776e-02	9.332543e-02	5.095747e+03	8.485572e+00	8.485572e+00
9.332543e-02	1.148154e-01	3.903212e+03	6.685730e+00	6.685730e+00
1.148154e-01	1.412538e-01	2.973739e+03	5.249101e+00	5.249101e+00
1.412538e-01	1.737801e-01	2.258275e+03	4.129053e+00	4.129053e+00
1.737801e-01	2.137962e-01	1.720326e+03	3.252738e+00	3.252738e+00
2.137962e-01	2.630268e-01	1.294805e+03	2.540303e+00	2.540303e+00
2.630268e-01	3.235937e-01	9.740508e+02	1.990876e+00	1.990876e+00
3.235937e-01	3.981072e-01	7.260837e+02	1.547689e+00	1.547689e+00
3.981072e-01	4.897788e-01	5.419914e+02	1.205006e+00	1.205006e+00
4.897788e-01	6.025596e-01	4.005592e+02	9.322855e-01	9.322855e-01
6.025596e-01	7.413102e-01	2.941640e+02	7.217601e-01	7.217601e-01
7.413102e-01	9.120108e-01	2.139178e+02	5.555858e-01	5.555858e-01
9.120108e-01	1.122018e+00	1.547602e+02	4.257358e-01	4.257358e-01
1.122018e+00	1.380384e+00	1.115554e+02	3.265178e-01	3.265178e-01
1.380384e+00	1.698244e+00	7.914453e+01	2.471277e-01	2.471277e-01
1.698244e+00	2.089296e+00	5.677687e+01	1.885400e-01	1.885400e-01
2.089296e+00	2.570396e+00	3.986560e+01	1.425473e-01	1.425473e-01
2.570396e+00	3.162278e+00	2.768726e+01	1.065193e-01	1.065193e-01
3.162278e+00	3.890451e+00	1.947609e+01	8.090113e-02	8.090113e-02
3.890451e+00	4.786301e+00	1.353090e+01	6.045085e-02	6.045085e-02
4.786301e+00	5.888437e+00	9.814143e+00	4.658815e-02	4.658815e-02
5.888437e+00	7.244360e+00	6.965376e+00	3.529243e-02	3.529243e-02
7.244360e+00	8.912509e+00	5.021597e+00	2.717968e-02	2.717968e-02
8.912509e+00	1.096478e+01	3.503879e+00	2.040984e-02	2.040984e-02
1.096478e+01	1.348963e+01	2.443318e+00	1.532248e-02	1.532248e-02
1.348963e+01	1.659587e+01	1.745896e+00	1.168805e-02	1.168805e-02
1.659587e+01	2.041738e+01	1.261587e+00	8.939976e-03	8.939976e-03
2.041738e+01	2.511886e+01	9.381135e-01	6.992697e-03	6.992697e-03
2.511886e+01	3.090295e+01	6.707434e-01	5.302556e-03	5.302556e-03
3.090295e+01	3.801894e+01	4.913243e-01	4.123625e-03	4.123625e-03
3.801894e+01	4.677351e+01	3.455937e-01	3.082431e-03	3.082431e-03
4.677351e+01	5.754399e+01	2.540849e-01	2.385282e-03	2.385282e-03
5.754399e+01	7.079458e+01	1.853113e-01	1.862214e-03	1.862214e-03
7.079458e+01	8.709636e+01	1.322330e-01	1.405563e-03	1.405563e-03
8.709636e+01	1.071519e+02	9.521958e-02	1.071529e-03	1.071529e-03
1.071519e+02	1.318257e+02	6.843538e-02	8.202514e-04	8.202514e-04
1.318257e+02	1.621810e+02	4.830955e-02	6.203998e-04	6.203998e-04
1.621810e+02	1.995262e+02	3.426090e-02	4.682622e-04	4.682622e-04
1.995262e+02	2.454709e+02	2.384773e-02	3.528620e-04	3.528620e-04
2.454709e+02	3.019952e+02	1.681857e-02	2.687303e-04	2.687303e-04
3.019952e+02	3.715352e+02	1.188624e-02	2.034068e-04	2.034068e-04
3.715352e+02	4.570882e+02	8.120692e-03	1.510236e-04	1.510236e-04
4.570882e+02	5.623413e+02	5.620794e-03	1.156306e-04	1.156306e-04
5.623413e+02	6.918310e+02	3.749748e-03	8.366355e-05	8.366355e-05
6.918310e+02	8.511380e+02	2.187545e-03	5.901537e-05	5.901537e-05
8.511380e+02	1.047129e+03	1.156422e-03	3.836878e-05	3.836878e-05
1.047129e+03	1.288250e+03	2.248092e-04	1.571723e-05	1.571723e-05
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.551268e+02	3.143645e-01	3.143645e-01
1.230269e-04	1.513561e-04	3.624741e+02	2.529335e-01	2.529335e-01
1.513561e-04	1.862087e-04	2.885116e+02	2.034459e-01	2.034459e-01
1.862087e-04	2.290868e-04	2.287866e+02	1.633362e-01	1.633362e-01
2.290868e-04	2.818383e-04	1.815336e+02	1.311735e-01	1.311735e-01
2.818383e-04	3.467369e-04	1.439465e+02	1.053096e-01	1.053096e-01
3.467369e-04	4.265795e-04	1.140202e+02	8.450036e-02	8.450036e-02
4.265795e-04	5.248075e-04	9.028128e+01	6.779009e-02	6.779009e-02
5.248075e-04	6.456542e-04	7.141498e+01	5.435785e-02	5.435785e-02
6.456542e-04	7.943282e-04	5.646522e+01	4.357707e-02	4.357707e-02
7.943282e-04	9.772372e-04	4.453931e+01	3.489307e-02	3.489307e-02
9.772372e-04	1.202264e-03	3.509606e+01	2.792525e-02	2.792525e-02
1.202264e-03	1.479108e-03	2.762841e+01	2.233806e-02	2.233806e-02
1.479108e-03	1.819701e-03	2.169391e+01	1.784580e-02	1.784580e-02
1.819701e-03	2.238721e-03	1.703873e+01	1.425891e-02	1.425891e-02
2.238721e-03	2.754229e-03	1.339486e+01	1.139820e-02	1.139820e-02
2.754229e-03	3.388442e-03	1.049896e+01	9.097890e-03	9.097890e-03
3.388442e-03	4.168694e-03	8.256659e+00	7.273941e-03	7.273941e-03
4.168694e-03	5.128614e-03	6.483493e+00	5.811283e-03	5.811283e-03
5.128614e-03	6.309573e-03	5.088475e+00	4.641533e-03	4.641533e-03
6.309573e-03	7.762471e-03	3.987871e+00	3.704572e-03	3.704572e-03
7.762471e-03	9.549926e-03	3.128437e+00	2.958225e-03	2.958225e-03
9.549926e-03	1.174898e-02	2.444628e+00	2.357618e-03	2.357618e-03
1.174898e-02	1.445440e-02	1.911505e+00	1.879557e-03	1.879557e-03
1.445440e-02	1.778279e-02	1.490264e+00	1.496234e-03	1.496234e-03
1.778279e-02	2.187762e-02	1.161763e+00	1.191038e-03	1.191038e-03
2.187762e-02	2.691535e-02	9.005772e-01	9.454272e-04	9.454272e-04
2.691535e-02	3.311311e-02	6.982232e-01	7.505243e-04	7.505243e-04
3.311311e-02	4.073803e-02	5.379545e-01	5.939367e-04	5.939367e-04
4.073803e-02	5.011872e-02	4.150270e-01	4.703334e-04	4.703334e-04
5.011872e-02	6.165950e-02	3.213960e-01	3.731536e-04	3.731536e-04
6.165950e-02	7.585776e-02	2.468679e-01	2.948491e-04	2.948491e-04
7.585776e-02	9.332543e-02	1.900826e-01	2.332591e-04	2.332591e-04
9.332543e-02	1.148154e-01	1.459548e-01	1.842792e-04	1.842792e-04
1.148154e-01	1.412538e-01	1.115238e-01	1.452283e-04	1.452283e-04
1.412538e-01	1.737801e-01	8.451207e-02	1.139796e-04	1.139796e-04
1.737801e-01	2.137962e-01	6.423177e-02	8.958652e-05	8.958652e-05
2.137962e-01	2.630268e-01	4.844243e-02	7.014237e-05	7.014237e-05
2.630268e-01	3.235937e-01	3.640198e-02	5.481885e-05	5.481885e-05
3.235937e-01	3.981072e-01	2.713636e-02	4.267204e-05	4.267204e-05
3.981072e-01	4.897788e-01	2.027531e-02	3.325457e-05	3.325457e-05
4.897788e-01	6.025596e-01	1.500003e-02	2.578775e-05	2.578775e-05
6.025596e-01	7.413102e-01	1.099066e-02	1.990120e-05	1.990120e-05
7.413102e-01	9.120108e-01	7.986352e-03	1.529473e-05	1.529473e-05
9.120108e-01	1.122018e+00	5.786825e-03	1.173784e-05	1.173784e-05
1.122018e+00	1.380384e+00	4.171369e-03	8.984763e-06	8.984763e-06
1.380384e+00	1.698244e+00	2.960328e-03	6.823968e-06	6.823968e-06
1.698244e+00	2.089296e+00	2.118503e-03	5.204540e-06	5.204540e-06
2.089296e+00	2.570396e+00	1.488547e-03	3.933223e-06	3.933223e-06
2.570396e+00	3.162278e+00	1.043325e-03	2.968774e-06	2.968774e-06
3.162278e+00	3.890451e+00	7.267366e-04	2.233862e-06	2.233862e-06
3.890451e+00	4.786301e+00	5.082882e-04	1.684311e-06	1.684311e-06
4.786301e+00	5.888437e+00	3.657579e-04	1.288144e-06	1.288144e-06
5.888437e+00	7.244360e+00	2.609330e-04	9.809163e-07	9.809163e-07
7.244360e+00	8.912509e+00	1.868898e-04	7.484458e-07	7.484458e-07
8.912509e+00	1.096478e+01	1.312205e-04	5.654165e-07	5.654165e-07
1.096478e+01	1.348963e+01	9.144702e-05	4.255514e-07	4.255514e-07
1.348963e+01	1.659587e+01	6.515916e-05	3.238585e-07	3.238585e-07
1.659587e+01	2.041738e+01	4.745245e-05	2.491706e-07	2.491706e-07
2.041738e+01	2.511886e+01	3.481776e-05	1.924279e-07	1.924279e-07
2.511886e+01	3.090295e+01	2.518114e-05	1.475384e-07	1.475384e-07
3.090295e+01	3.801894e+01	1.823569e-05	1.131953e-07	1.131953e-07
3.801894e+01	4.677351e+01	1.300121e-05	8.617067e-08	8.617067e-08
4.677351e+01	5.754399e+01	9.558998e-06	6.661525e-08	6.661525e-08
5.754399e+01	7.079458e+01	6.842337e-06	5.081239e-08	5.081239e-08
7.079458e+01	8.709636e+01	4.923389e-06	3.885971e-08	3.885971e-08
8.709636e+01	1.071519e+02	3.557870e-06	2.978262e-08	2.978262e-08
1.071519e+02	1.318257e+02	2.584725e-06	2.288623e-08	2.288623e-08
1.318257e+02	1.621810e+02	1.816651e-06	1.729830e-08	1.729830e-08
1.621810e+02	1.995262e+02	1.298427e-06	1.318488e-08	1.318488e-08
1.995262e+02	2.454709e+02	8.937919e-07	9.862465e-09	9.862465e-09
2.454709e+02	3.019952e+02	6.332675e-07	7.484469e-09	7.484469e-09
3.019952e+02	3.715352e+02	4.506040e-07	5.692004e-09	5.692004e-09
3.715352e+02	4.570882e+02	3.060091e-07	4.228970e-09	4.228970e-09
4.570882e+02	5.623413e+02	2.070248e-07	3.136019e-09	3.136019e-09
5.623413e+02	6.918310e+02	1.411695e-07	2.334737e-09	2.334737e-09
6.918310e+02	8.511380e+02	8.019108e-08	1.586465e-09	1.586465e-09
8.511380e+02	1.047129e+03	4.313974e-08	1.049073e-09	1.049073e-09
1.047129e+03	1.288250e+03	8.190908e-09	4.121293e-10	4.121293e-10
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.863585e+03	1.368799e+00	1.368799e+00
1.230269e-04	1.513561e-04	1.479514e+03	1.098775e+00	1.098775e+00
1.513561e-04	1.862087e-04	1.174322e+03	8.818797e-01	8.818797e-01
1.862087e-04	2.290868e-04	9.279621e+02	7.061327e-01	7.061327e-01
2.290868e-04	2.818383e-04	7.338517e+02	5.656167e-01	5.656167e-01
2.818383e-04	3.467369e-04	5.795401e+02	4.526583e-01	4.526583e-01
3.467369e-04	4.265795e-04	4.572927e+02	3.620765e-01	3.620765e-01
4.265795e-04	5.248075e-04	3.605836e+02	2.895781e-01	2.895781e-01
5.248075e-04	6.456542e-04	2.841489e+02	2.315236e-01	2.315236e-01
6.456542e-04	7.943282e-04	2.236795e+02	1.849675e-01	1.849675e-01
7.943282e-04	9.772372e-04	1.755216e+02	1.474922e-01	1.474922e-01
9.772372e-04	1.202264e-03	1.377079e+02	1.176574e-01	1.176574e-01
1.202264e-03	1.479108e-03	1.077240e+02	9.363467e-02	9.363467e-02
1.479108e-03	1.819701e-03	8.408811e+01	7.446845e-02	7.446845e-02
1.819701e-03	2.238721e-03	6.562622e+01	5.920514e-02	5.920514e-02
2.238721e-03	2.754229e-03	5.126147e+01	4.708497e-02	4.708497e-02
2.754229e-03	3.388442e-03	3.994257e+01	3.740637e-02	3.740637e-02
3.388442e-03	4.168694e-03	3.120219e+01	2.975190e-02	2.975190e-02
4.168694e-03	5.128614e-03	2.430677e+01	2.361728e-02	2.361728e-02
5.128614e-03	6.309573e-03	1.894514e+01	1.876183e-02	1.876183e-02
6.309573e-03	7.762471e-03	1.472728e+01	1.487560e-02	1.487560e-02
7.762471e-03	9.549926e-03	1.146383e+01	1.180352e-02	1.180352e-02
9.549926e-03	1.174898e-02	8.873088e+00	9.333642e-03	9.333642e-03
1.174898e-02	1.445440e-02	6.867854e+00	7.379181e-03	7.379181e-03
1.445440e-02	1.778279e-02	5.298583e+00	5.823398e-03	5.823398e-03
1.778279e-02	2.187762e-02	4.086507e+00	4.595380e-03	4.595380e-03
2.187762e-02	2.691535e-02	3.123363e+00	3.605463e-03	3.605463e-03
2.691535e-02	3.311311e-02	2.385614e+00	2.825755e-03	2.825755e-03
3.311311e-02	4.073803e-02	1.807380e+00	2.204711e-03	2.204711e-03
4.073803e-02	5.011872e-02	1.370634e+00	1.720482e-03	1.720482e-03
5.011872e-02	6.165950e-02	1.041377e+00	1.342987e-03	1.342987e-03
6.165950e-02	7.585776e-02	7.838468e-01	1.042890e-03	1.042890e-03
7.585776e-02	9.332543e-02	5.900077e-01	8.085494e-04	8.085494e-04
9.332543e-02	1.148154e-01	4.418382e-01	6.248001e-04	6.248001e-04
1.148154e-01	1.412538e-01	3.280240e-01	4.801915e-04	4.801915e-04
1.412538e-01	1.737801e-01	2.409399e-01	3.664972e-04	3.664972e-04
1.737801e-01	2.137962e-01	1.769135e-01	2.791304e-04	2.791304e-04
2.137962e-01	2.630268e-01	1.281351e-01	2.106491e-04	2.106491e-04
2.630268e-01	3.235937e-01	9.184086e-02	1.577220e-04	1.577220e-04
3.235937e-01	3.981072e-01	6.468994e-02	1.165502e-04	1.165502e-04
3.981072e-01	4.897788e-01	4.563736e-02	8.610196e-05	8.610196e-05
4.897788e-01	6.025596e-01	3.145516e-02	6.256829e-05	6.256829e-05
6.025596e-01	7.413102e-01	2.133808e-02	4.493529e-05	4.493529e-05
7.413102e-01	9.120108e-01	1.423391e-02	3.186500e-05	3.186500e-05
9.120108e-01	1.122018e+00	9.345318e-03	2.228502e-05	2.228502e-05
1.122018e+00	1.380384e+00	6.035175e-03	1.538772e-05	1.538772e-05
1.380384e+00	1.698244e+00	3.781744e-03	1.039493e-05	1.039493e-05
1.698244e+00	2.089296e+00	2.369627e-03	6.997384e-06	6.997384e-06
2.089296e+00	2.570396e+00	1.437464e-03	4.605311e-06	4.605311e-06
2.570396e+00	3.162278e+00	8.552837e-04	2.983144e-06	2.983144e-06
3.162278e+00	3.890451e+00	5.010004e-04	1.901883e-06	1.901883e-06
3.890451e+00	4.786301e+00	2.878107e-04	1.190759e-06	1.190759e-06
4.786301e+00	5.888437e+00	1.716985e-04	7.601748e-07	7.601748e-07
5.888437e+00	7.244360e+00	1.018127e-04	4.840909e-07	4.840909e-07
7.244360e+00	8.912509e+00	6.016177e-05	3.060661e-07	3.060661e-07
8.912509e+00	1.096478e+01	3.401039e-05	1.883055e-07	1.883055e-07
1.096478e+01	1.348963e+01	1.868892e-05	1.127825e-07	1.127825e-07
1.348963e+01	1.659587e+01	1.058248e-05	6.842834e-08	6.842834e-08
1.659587e+01	2.041738e+01	6.269129e-06	4.284053e-08	4.284053e-08
2.041738e+01	2.511886e+01	3.664263e-06	2.644074e-08	2.644074e-08
2.511886e+01	3.090295e+01	2.155305e-06	1.641814e-08	1.641814e-08
3.090295e+01	3.801894e+01	1.231301e-06	9.941788e-09	9.941788e-09
3.801894e+01	4.677351e+01	7.003811e-07	6.038705e-09	6.038705e-09
4.677351e+01	5.754399e+01	4.064017e-07	3.688734e-09	3.688734e-09
5.754399e+01	7.079458e+01	2.264326e-07	2.191776e-09	2.191776e-09
7.079458e+01	8.709636e+01	1.289287e-07	1.322367e-09	1.322367e-09
8.709636e+01	1.071519e+02	7.250455e-08	7.848038e-10	7.848038e-10
1.071519e+02	1.318257e+02	4.028367e-08	4.623345e-10	4.623345e-10
1.318257e+02	1.621810e+02	2.149855e-08	2.655222e-10	2.655222e-10
1.621810e+02	1.995262e+02	1.147497e-08	1.507152e-10	1.507152e-10
1.995262e+02	2.454709e+02	5.958709e-09	8.489495e-11	8.489495e-11
2.454709e+02	3.019952e+02	3.188625e-09	4.828488e-11	4.828488e-11
3.019952e+02	3.715352e+02	1.606343e-09	2.595783e-11	2.595783e-11
3.715352e+02	4.570882e+02	7.802056e-10	1.375333e-11	1.375333e-11
4.570882e+02	5.623413e+02	3.823104e-10	7.167239e-12	7.167239e-12
5.623413e+02	6.918310e+02	1.723581e-10	3.509010e-12	3.509010e-12
6.918310e+02	8.511380e+02	6.569893e-11	1.541381e-12	1.541381e-12
8.511380e+02	1.047129e+03	2.215898e-11	6.261866e-13	6.261866e-13
1.047129e+03	1.288250e+03	2.970919e-12	1.633916e-13	1.633916e-13
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.156892e+06	8.934474e+02	8.934474e+02
1.230269e-04	1.513561e-04	9.193073e+05	7.170557e+02	7.170557e+02
1.513561e-04	1.862087e-04	7.306694e+05	5.758076e+02	5.758076e+02
1.862087e-04	2.290868e-04	5.783449e+05	4.613745e+02	4.613745e+02
2.290868e-04	2.818383e-04	4.584488e+05	3.701107e+02	3.701107e+02
2.818383e-04	3.467369e-04	3.635652e+05	2.971223e+02	2.971223e+02
3.467369e-04	4.265795e-04	2.879711e+05	2.383411e+02	2.383411e+02
4.265795e-04	5.248075e-04	2.278856e+05	1.910430e+02	1.910430e+02
5.248075e-04	6.456542e-04	1.803849e+05	1.532903e+02	1.532903e+02
6.456542e-04	7.943282e-04	1.426793e+05	1.229056e+02	1.229056e+02
7.943282e-04	9.772372e-04	1.126066e+05	9.847551e+01	9.847551e+01
9.772372e-04	1.202264e-03	8.899909e+04	7.903362e+01	7.903362e+01
1.202264e-03	1.479108e-03	7.026249e+04	6.338908e+01	6.338908e+01
1.479108e-03	1.819701e-03	5.541048e+04	5.086734e+01	5.086734e+01
1.819701e-03	2.238721e-03	4.369660e+04	4.083111e+01	4.083111e+01
2.238721e-03	2.754229e-03	3.448670e+04	3.276803e+01	3.276803e+01
2.754229e-03	3.388442e-03	2.707023e+04	2.619266e+01	2.619266e+01
3.388442e-03	4.168694e-03	2.129233e+04	2.094499e+01	2.094499e+01
4.168694e-03	5.128614e-03	1.670894e+04	1.672801e+01	1.672801e+01
5.128614e-03	6.309573e-03	1.310986e+04	1.335571e+01	1.335571e+01
6.309573e-03	7.762471e-03	1.025796e+04	1.064655e+01	1.064655e+01
7.762471e-03	9.549926e-03	8.048712e+03	8.500464e+00	8.500464e+00
9.549926e-03	1.174898e-02	6.287249e+03	6.773877e+00	6.773877e+00
1.174898e-02	1.445440e-02	4.913300e+03	5.398225e+00	5.398225e+00
1.445440e-02	1.778279e-02	3.826225e+03	4.291737e+00	4.291737e+00
1.778279e-02	2.187762e-02	2.985113e+03	3.420892e+00	3.420892e+00
2.187762e-02	2.691535e-02	2.318163e+03	2.721198e+00	2.721198e+00
2.691535e-02	3.311311e-02	1.802309e+03	2.166880e+00	2.166880e+00
3.311311e-02	4.073803e-02	1.395337e+03	1.723514e+00	1.723514e+00
4.073803e-02	5.011872e-02	1.078981e+03	1.370125e+00	1.370125e+00
5.011872e-02	6.165950e-02	8.349667e+02	1.086903e+00	1.086903e+00
6.165950e-02	7.585776e-02	6.402616e+02	8.577264e-01	8.577264e-01
7.585776e-02	9.332543e-02	4.916548e+02	6.771834e-01	6.771834e-01
9.332543e-02	1.148154e-01	3.758241e+02	5.332728e-01	5.332728e-01
1.148154e-01	1.412538e-01	2.855708e+02	4.179078e-01	4.179078e-01
1.412538e-01	1.737801e-01	2.159396e+02	3.277436e-01	3.277436e-01
1.737801e-01	2.137962e-01	1.633288e+02	2.564056e-01	2.564056e-01
2.137962e-01	2.630268e-01	1.225643e+02	2.000269e-01	2.000269e-01
2.630268e-01	3.235937e-01	9.157507e+01	1.555715e-01	1.555715e-01
3.235937e-01	3.981072e-01	6.771272e+01	1.202647e-01	1.202647e-01
3.981072e-01	4.897788e-01	5.027942e+01	9.339612e-02	9.339612e-02
4.897788e-01	6.025596e-01	3.698901e+01	7.217794e-02	7.217794e-02
6.025596e-01	7.413102e-01	2.686840e+01	5.532397e-02	5.532397e-02
7.413102e-01	9.120108e-01	1.934483e+01	4.222918e-02	4.222918e-02
9.120108e-01	1.122018e+00	1.386232e+01	3.217539e-02	3.217539e-02
1.122018e+00	1.380384e+00	9.892424e+00	2.448582e-02	2.448582e-02
1.380384e+00	1.698244e+00	6.913924e+00	1.837626e-02	1.837626e-02
1.698244e+00	2.089296e+00	4.870956e+00	1.388242e-02	1.388242e-02
2.089296e+00	2.570396e+00	3.351158e+00	1.034933e-02	1.034933e-02
2.570396e+00	3.162278e+00	2.280558e+00	7.643088e-03	7.643088e-03
3.162278e+00	3.890451e+00	1.566841e+00	5.738128e-03	5.738128e-03
3.890451e+00	4.786301e+00	1.066591e+00	4.259427e-03	4.259427e-03
4.786301e+00	5.888437e+00	7.177567e-01	3.066700e-03	3.066700e-03
5.888437e+00	7.244360e+00	4.775322e-01	2.187035e-03	2.187035e-03
7.244360e+00	8.912509e+00	3.202737e-01	1.569624e-03	1.569624e-03
8.912509e+00	1.096478e+01	2.092200e-01	1.116792e-03	1.116792e-03
1.096478e+01	1.348963e+01	1.368084e-01	8.026193e-04	8.026193e-04
1.348963e+01	1.659587e+01	8.980404e-02	5.680160e-04	5.680160e-04
1.659587e+01	2.041738e+01	5.925312e-02	3.975730e-04	3.975730e-04
2.041738e+01	2.511886e+01	3.823251e-02	2.714689e-04	2.714689e-04
2.511886e+01	3.090295e+01	2.506187e-02	1.880050e-04	1.880050e-04
3.090295e+01	3.801894e+01	1.581462e-02	1.261159e-04	1.261159e-04
3.801894e+01	4.677351e+01	1.008391e-02	8.573837e-05	8.573837e-05
4.677351e+01	5.754399e+01	6.467313e-03	5.796524e-05	5.796524e-05
5.754399e+01	7.079458e+01	4.063592e-03	3.905692e-05	3.905692e-05
7.079458e+01	8.709636e+01	2.558930e-03	2.604814e-05	2.604814e-05
8.709636e+01	1.071519e+02	1.614249e-03	1.731340e-05	1.731340e-05
1.071519e+02	1.318257e+02	1.007664e-03	1.145006e-05	1.145006e-05
1.318257e+02	1.621810e+02	6.117367e-04	7.510050e-06	7.510050e-06
1.621810e+02	1.995262e+02	3.686873e-04	4.806181e-06	4.806181e-06
1.995262e+02	2.454709e+02	2.174365e-04	3.075523e-06	3.075523e-06
2.454709e+02	3.019952e+02	1.343172e-04	2.032314e-06	2.032314e-06
3.019952e+02	3.715352e+02	7.724672e-05	1.241216e-06	1.241216e-06
3.715352e+02	4.570882e+02	4.368726e-05	7.645768e-07	7.645768e-07
4.570882e+02	5.623413e+02	2.483639e-05	4.709227e-07	4.709227e-07
5.623413e+02	6.918310e+02	1.349277e-05	2.751284e-07	2.751284e-07
6.918310e+02	8.511380e+02	6.422775e-06	1.542987e-07	1.542987e-07
8.511380e+02	1.047129e+03	2.715106e-06	7.838930e-08	7.838930e-08
1.047129e+03	1.288250e+03	4.433285e-07	2.573687e-08	2.573687e-08
1.288250e+03	1.584893e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999981469833904e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	9.859586e+06	5.519719e+03	5.519719e+03
1.230269e-04	1.513561e-04	7.842992e+06	4.434354e+03	4.434354e+03
1.513561e-04	1.862087e-04	6.244645e+06	3.568291e+03	3.568291e+03
1.862087e-04	2.290868e-04	4.960504e+06	2.868068e+03	2.868068e+03
2.290868e-04	2.818383e-04	3.937192e+06	2.303739e+03	2.303739e+03
2.818383e-04	3.467369e-04	3.125870e+06	1.851635e+03	1.851635e+03
3.467369e-04	4.265795e-04	2.478146e+06	1.486656e+03	1.486656e+03
4.265795e-04	5.248075e-04	1.958533e+06	1.191276e+03	1.191276e+03
5.248075e-04	6.456542e-04	1.548250e+06	9.547546e+02	9.547546e+02
6.456542e-04	7.943282e-04	1.221861e+06	7.648066e+02	7.648066e+02
7.943282e-04	9.772372e-04	9.643593e+05	6.125540e+02	6.125540e+02
9.772372e-04	1.202264e-03	7.607534e+05	4.906443e+02	4.906443e+02
1.202264e-03	1.479108e-03	5.988344e+05	3.924302e+02	3.924302e+02
1.479108e-03	1.819701e-03	4.727995e+05	3.146927e+02	3.146927e+02
1.819701e-03	2.238721e-03	3.715913e+05	2.516483e+02	2.516483e+02
2.238721e-03	2.754229e-03	2.920366e+05	2.011789e+02	2.011789e+02
2.754229e-03	3.388442e-03	2.294843e+05	1.607463e+02	1.607463e+02
3.388442e-03	4.168694e-03	1.805413e+05	1.285851e+02	1.285851e+02
4.168694e-03	5.128614e-03	1.417391e+05	1.027081e+02	1.027081e+02
5.128614e-03	6.309573e-03	1.112483e+05	8.206029e+01	8.206029e+01
6.309573e-03	7.762471e-03	8.718224e+04	6.547017e+01	6.547017e+01
7.762471e-03	9.549926e-03	6.813179e+04	5.213272e+01	5.213272e+01
9.549926e-03	1.174898e-02	5.332479e+04	4.156205e+01	4.156205e+01
1.174898e-02	1.445440e-02	4.155111e+04	3.304464e+01	3.304464e+01
1.445440e-02	1.778279e-02	3.241321e+04	2.629687e+01	2.629687e+01
1.778279e-02	2.187762e-02	2.517189e+04	2.088707e+01	2.088707e+01
2.187762e-02	2.691535e-02	1.945674e+04	1.654342e+01	1.654342e+01
2.691535e-02	3.311311e-02	1.509049e+04	1.313916e+01	1.313916e+01
3.311311e-02	4.073803e-02	1.160449e+04	1.037138e+01	1.037138e+01
4.073803e-02	5.011872e-02	8.974856e+03	8.225994e+00	8.225994e+00
5.011872e-02	6.165950e-02	6.906674e+03	6.503699e+00	6.503699e+00
6.165950e-02	7.585776e-02	5.302163e+03	5.129638e+00	5.129638e+00
7.585776e-02	9.332543e-02	4.066229e+03	4.051247e+00	4.051247e+00
9.332543e-02	1.148154e-01	3.122908e+03	3.203935e+00	3.203935e+00
1.148154e-01	1.412538e-01	2.387407e+03	2.525145e+00	2.525145e+00
1.412538e-01	1.737801e-01	1.816734e+03	1.983874e+00	1.983874e+00
1.737801e-01	2.137962e-01	1.375939e+03	1.555724e+00	1.555724e+00
2.137962e-01	2.630268e-01	1.041006e+03	1.220485e+00	1.220485e+00
2.630268e-01	3.235937e-01	7.843372e+02	9.554486e-01	9.554486e-01
3.235937e-01	3.981072e-01	5.842939e+02	7.432298e-01	7.432298e-01
3.981072e-01	4.897788e-01	4.343005e+02	5.776546e-01	5.776546e-01
4.897788e-01	6.025596e-01	3.213933e+02	4.479454e-01	4.479454e-01
6.025596e-01	7.413102e-01	2.350020e+02	3.452070e-01	3.452070e-01
7.413102e-01	9.120108e-01	1.712734e+02	2.652921e-01	2.652921e-01
9.120108e-01	1.122018e+00	1.236401e+02	2.031972e-01	2.031972e-01
1.122018e+00	1.380384e+00	8.879322e+01	1.550462e-01	1.550462e-01
1.380384e+00	1.698244e+00	6.386293e+01	1.187459e-01	1.187459e-01
1.698244e+00	2.089296e+00	4.522151e+01	8.994693e-02	8.994693e-02
2.089296e+00	2.570396e+00	3.192935e+01	6.816334e-02	6.816334e-02
2.570396e+00	3.162278e+00	2.257590e+01	5.159267e-02	5.159267e-02
3.162278e+00	3.890451e+00	1.557748e+01	3.847156e-02	3.847156e-02
3.890451e+00	4.786301e+00	1.100447e+01	2.921455e-02	2.921455e-02
4.786301e+00	5.888437e+00	7.872147e+00	2.230096e-02	2.230096e-02
5.888437e+00	7.244360e+00	5.583358e+00	1.699439e-02	1.699439e-02
7.244360e+00	8.912509e+00	3.979269e+00	1.293046e-02	1.293046e-02
8.912509e+00	1.096478e+01	2.793136e+00	9.720040e-03	9.720040e-03
1.096478e+01	1.348963e+01	1.987829e+00	7.397877e-03	7.397877e-03
1.348963e+01	1.659587e+01	1.436510e+00	5.687632e-03	5.687632e-03
1.659587e+01	2.041738e+01	1.033742e+00	4.348060e-03	4.348060e-03
2.041738e+01	2.511886e+01	7.421908e-01	3.320527e-03	3.320527e-03
2.511886e+01	3.090295e+01	5.384017e-01	2.553544e-03	2.553544e-03
3.090295e+01	3.801894e+01	3.907007e-01	1.960317e-03	1.960317e-03
3.801894e+01	4.677351e+01	2.825906e-01	1.508180e-03	1.508180e-03
4.677351e+01	5.754399e+01	2.042904e-01	1.149567e-03	1.149567e-03
5.754399e+01	7.079458e+01	1.476150e-01	8.858925e-04	8.858925e-04
7.079458e+01	8.709636e+01	1.067398e-01	6.784416e-04	6.784416e-04
8.709636e+01	1.071519e+02	7.569764e-02	5.130250e-04	5.130250e-04
1.071519e+02	1.318257e+02	5.465899e-02	3.941545e-04	3.941545e-04
1.318257e+02	1.621810e+02	3.908741e-02	3.020829e-04	3.020829e-04
1.621810e+02	1.995262e+02	2.772075e-02	2.279907e-04	2.279907e-04
1.995262e+02	2.454709e+02	2.010276e-02	1.767415e-04	1.767415e-04
2.454709e+02	3.019952e+02	1.391527e-02	1.309523e-04	1.309523e-04
3.019952e+02	3.715352e+02	9.669664e-03	9.915257e-05	9.915257e-05
3.715352e+02	4.570882e+02	6.589225e-03	7.341932e-05	7.341932e-05
4.570882e+02	5.623413e+02	4.455940e-03	5.470341e-05	5.470341e-05
5.623413e+02	6.918310e+02	2.843445e-03	3.930981e-05	3.930981e-05
6.918310e+02	8.511380e+02	1.724802e-03	2.756575e-05	2.756575e-05
8.511380e+02	1.047129e+03	8.841717e-04	1.775749e-05	1.775749e-05
1.047129e+03	1.288250e+03	1.704523e-04	7.100583e-06	7.100583e-06
1.288250e+03	1.584893e+03	5.877135e-08	5.877136e-08	5.877136e-08
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.553987e+02	1.988809e-01	1.988809e-01
1.230269e-04	1.513561e-04	3.628652e+02	1.600554e-01	1.600554e-01
1.513561e-04	1.862087e-04	2.888089e+02	1.287368e-01	1.287368e-01
1.862087e-04	2.290868e-04	2.293359e+02	1.034269e-01	1.034269e-01
2.290868e-04	2.818383e-04	1.820368e+02	8.307631e-02	8.307631e-02
2.818383e-04	3.467369e-04	1.444062e+02	6.670989e-02	6.670989e-02
3.467369e-04	4.265795e-04	1.144829e+02	5.355104e-02	5.355104e-02
4.265795e-04	5.248075e-04	9.055320e+01	4.293874e-02	4.293874e-02
5.248075e-04	6.456542e-04	7.161707e+01	3.442753e-02	3.442753e-02
6.456542e-04	7.943282e-04	5.651237e+01	2.757206e-02	2.757206e-02
7.943282e-04	9.772372e-04	4.461349e+01	2.208669e-02	2.208669e-02
9.772372e-04	1.202264e-03	3.518655e+01	1.768423e-02	1.768423e-02
1.202264e-03	1.479108e-03	2.768908e+01	1.414333e-02	1.414333e-02
1.479108e-03	1.819701e-03	2.182077e+01	1.131963e-02	1.131963e-02
1.819701e-03	2.238721e-03	1.713817e+01	9.044404e-03	9.044404e-03
2.238721e-03	2.754229e-03	1.346130e+01	7.226711e-03	7.226711e-03
2.754229e-03	3.388442e-03	1.057945e+01	5.776022e-03	5.776022e-03
3.388442e-03	4.168694e-03	8.320225e+00	4.618118e-03	4.618118e-03
4.168694e-03	5.128614e-03	6.529934e+00	3.688518e-03	3.688518e-03
5.128614e-03	6.309573e-03	5.126512e+00	2.946514e-03	2.946514e-03
6.309573e-03	7.762471e-03	4.020321e+00	2.352490e-03	2.352490e-03
7.762471e-03	9.549926e-03	3.147000e+00	1.876488e-03	1.876488e-03
9.549926e-03	1.174898e-02	2.463777e+00	1.496917e-03	1.496917e-03
1.174898e-02	1.445440e-02	1.923423e+00	1.192436e-03	1.192436e-03
1.445440e-02	1.778279e-02	1.501758e+00	9.499437e-04	9.499437e-04
1.778279e-02	2.187762e-02	1.166557e+00	7.548315e-04	7.548315e-04
2.187762e-02	2.691535e-02	9.031703e-01	5.988008e-04	5.988008e-04
2.691535e-02	3.311311e-02	6.999510e-01	4.752602e-04	4.752602e-04
3.311311e-02	4.073803e-02	5.397463e-01	3.762636e-04	3.762636e-04
4.073803e-02	5.011872e-02	4.171143e-01	2.982120e-04	2.982120e-04
5.011872e-02	6.165950e-02	3.213256e-01	2.359772e-04	2.359772e-04
6.165950e-02	7.585776e-02	2.472980e-01	1.866413e-04	1.866413e-04
7.585776e-02	9.332543e-02	1.896704e-01	1.473660e-04	1.473660e-04
9.332543e-02	1.148154e-01	1.454237e-01	1.163362e-04	1.163362e-04
1.148154e-01	1.412538e-01	1.112039e-01	9.171861e-05	9.171861e-05
1.412538e-01	1.737801e-01	8.473604e-02	7.218247e-05	7.218247e-05
1.737801e-01	2.137962e-01	6.420906e-02	5.664946e-05	5.664946e-05
2.137962e-01	2.630268e-01	4.853030e-02	4.440214e-05	4.440214e-05
2.630268e-01	3.235937e-01	3.652725e-02	3.473008e-05	3.473008e-05
3.235937e-01	3.981072e-01	2.722739e-02	2.703339e-05	2.703339e-05
3.981072e-01	4.897788e-01	2.024642e-02	2.101705e-05	2.101705e-05
4.897788e-01	6.025596e-01	1.498147e-02	1.629951e-05	1.629951e-05
6.025596e-01	7.413102e-01	1.097742e-02	1.257905e-05	1.257905e-05
7.413102e-01	9.120108e-01	8.009720e-03	9.687376e-06	9.687376e-06
9.120108e-01	1.122018e+00	5.781859e-03	7.420474e-06	7.420474e-06
1.122018e+00	1.380384e+00	4.165455e-03	5.678434e-06	5.678434e-06
1.380384e+00	1.698244e+00	2.986088e-03	4.334593e-06	4.334593e-06
1.698244e+00	2.089296e+00	2.120444e-03	3.293147e-06	3.293147e-06
2.089296e+00	2.570396e+00	1.494637e-03	2.492673e-06	2.492673e-06
2.570396e+00	3.162278e+00	1.059319e-03	1.891955e-06	1.891955e-06
3.162278e+00	3.890451e+00	7.360943e-04	1.421885e-06	1.421885e-06
3.890451e+00	4.786301e+00	5.172205e-04	1.074571e-06	1.074571e-06
4.786301e+00	5.888437e+00	3.701685e-04	8.195909e-07	8.195909e-07
5.888437e+00	7.244360e+00	2.611579e-04	6.206533e-07	6.206533e-07
7.244360e+00	8.912509e+00	1.860901e-04	4.723449e-07	4.723449e-07
8.912509e+00	1.096478e+01	1.316181e-04	3.581422e-07	3.581422e-07
1.096478e+01	1.348963e+01	9.340911e-05	2.720144e-07	2.720144e-07
1.348963e+01	1.659587e+01	6.707273e-05	2.078119e-07	2.078119e-07
1.659587e+01	2.041738e+01	4.839501e-05	1.591467e-07	1.591467e-07
2.041738e+01	2.511886e+01	3.483797e-05	1.217374e-07	1.217374e-07
2.511886e+01	3.090295e+01	2.522298e-05	9.338899e-08	9.338899e-08
3.090295e+01	3.801894e+01	1.828333e-05	7.168446e-08	7.168446e-08
3.801894e+01	4.677351e+01	1.314696e-05	5.480375e-08	5.480375e-08
4.677351e+01	5.754399e+01	9.591030e-06	4.220171e-08	4.220171e-08
5.754399e+01	7.079458e+01	6.893731e-06	3.225704e-08	3.225704e-08
7.079458e+01	8.709636e+01	4.984364e-06	2.472876e-08	2.472876e-08
8.709636e+01	1.071519e+02	3.560612e-06	1.884344e-08	1.884344e-08
1.071519e+02	1.318257e+02	2.554126e-06	1.438859e-08	1.438859e-08
1.318257e+02	1.621810e+02	1.819781e-06	1.094983e-08	1.094983e-08
1.621810e+02	1.995262e+02	1.302925e-06	8.353286e-09	8.353286e-09
1.995262e+02	2.454709e+02	9.229356e-07	6.338449e-09	6.338449e-09
2.454709e+02	3.019952e+02	6.544088e-07	4.811960e-09	4.811960e-09
3.019952e+02	3.715352e+02	4.500431e-07	3.597698e-09	3.597698e-09
3.715352e+02	4.570882e+02	3.089781e-07	2.687579e-09	2.687579e-09
4.570882e+02	5.623413e+02	2.078039e-07	1.987121e-09	1.987121e-09
5.623413e+02	6.918310e+02	1.328291e-07	1.432333e-09	1.432333e-09
6.918310e+02	8.511380e+02	8.051121e-08	1.005370e-09	1.005370e-09
8.511380e+02	1.047129e+03	4.176722e-08	6.528520e-10	6.528520e-10
1.047129e+03	1.288250e+03	7.854977e-09	2.552525e-10	2.552525e-10
1.288250e+03	1.584893e+03	6.742111e-12	6.742111e-12	6.742111e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000004811672785e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.863350e+03	8.651751e-01	8.651751e-01
1.230269e-04	1.513561e-04	1.480039e+03	6.946083e-01	6.946083e-01
1.513561e-04	1.862087e-04	1.174478e+03	5.574333e-01	5.574333e-01
1.862087e-04	2.290868e-04	9.295654e+02	4.466940e-01	4.466940e-01
2.290868e-04	2.818383e-04	7.351802e+02	3.577707e-01	3.577707e-01
2.818383e-04	3.467369e-04	5.809742e+02	2.864680e-01	2.864680e-01
3.467369e-04	4.265795e-04	4.588796e+02	2.293148e-01	2.293148e-01
4.265795e-04	5.248075e-04	3.614396e+02	1.832704e-01	1.832704e-01
5.248075e-04	6.456542e-04	2.845922e+02	1.464357e-01	1.464357e-01
6.456542e-04	7.943282e-04	2.235459e+02	1.168590e-01	1.168590e-01
7.943282e-04	9.772372e-04	1.756957e+02	9.329458e-02	9.329458e-02
9.772372e-04	1.202264e-03	1.377877e+02	7.436147e-02	7.436147e-02
1.202264e-03	1.479108e-03	1.078247e+02	5.921614e-02	5.921614e-02
1.479108e-03	1.819701e-03	8.449422e+01	4.717953e-02	4.717953e-02
1.819701e-03	2.238721e-03	6.596740e+01	3.752487e-02	3.752487e-02
2.238721e-03	2.754229e-03	5.148242e+01	2.982982e-02	2.982982e-02
2.754229e-03	3.388442e-03	4.020340e+01	2.372185e-02	2.372185e-02
3.388442e-03	4.168694e-03	3.138278e+01	1.885120e-02	1.885120e-02
4.168694e-03	5.128614e-03	2.444204e+01	1.496640e-02	1.496640e-02
5.128614e-03	6.309573e-03	1.904718e+01	1.188462e-02	1.188462e-02
6.309573e-03	7.762471e-03	1.482083e+01	9.429711e-03	9.429711e-03
7.762471e-03	9.549926e-03	1.149809e+01	7.468064e-03	7.468064e-03
9.549926e-03	1.174898e-02	8.915484e+00	5.909525e-03	5.909525e-03
1.174898e-02	1.445440e-02	6.888601e+00	4.669000e-03	4.669000e-03
1.445440e-02	1.778279e-02	5.319311e+00	3.685813e-03	3.685813e-03
1.778279e-02	2.187762e-02	4.082494e+00	2.899512e-03	2.899512e-03
2.187762e-02	2.691535e-02	3.115312e+00	2.272844e-03	2.272844e-03
2.691535e-02	3.311311e-02	2.377530e+00	1.780621e-03	1.780621e-03
3.311311e-02	4.073803e-02	1.803054e+00	1.390308e-03	1.390308e-03
4.073803e-02	5.011872e-02	1.369941e+00	1.086021e-03	1.086021e-03
5.011872e-02	6.165950e-02	1.035036e+00	8.453772e-04	8.453772e-04
6.165950e-02	7.585776e-02	7.797329e-01	6.564080e-04	6.564080e-04
7.585776e-02	9.332543e-02	5.844729e-01	5.081007e-04	5.081007e-04
9.332543e-02	1.148154e-01	4.364984e-01	3.918618e-04	3.918618e-04
1.148154e-01	1.412538e-01	3.242512e-01	3.011228e-04	3.011228e-04
1.412538e-01	1.737801e-01	2.394630e-01	2.304787e-04	2.304787e-04
1.737801e-01	2.137962e-01	1.747256e-01	1.748299e-04	1.748299e-04
2.137962e-01	2.630268e-01	1.268660e-01	1.321604e-04	1.321604e-04
2.630268e-01	3.235937e-01	9.116874e-02	9.908436e-05	9.908436e-05
3.235937e-01	3.981072e-01	6.443109e-02	7.345001e-05	7.345001e-05
3.981072e-01	4.897788e-01	4.502622e-02	5.394669e-05	5.394669e-05
4.897788e-01	6.025596e-01	3.111905e-02	3.926231e-05	3.926231e-05
6.025596e-01	7.413102e-01	2.113099e-02	2.822638e-05	2.822638e-05
7.413102e-01	9.120108e-01	1.412209e-02	2.002284e-05	2.002284e-05
9.120108e-01	1.122018e+00	9.237788e-03	1.399145e-05	1.399145e-05
1.122018e+00	1.380384e+00	5.943092e-03	9.630379e-06	9.630379e-06
1.380384e+00	1.698244e+00	3.771701e-03	6.554202e-06	6.554202e-06
1.698244e+00	2.089296e+00	2.343036e-03	4.387458e-06	4.387458e-06
2.089296e+00	2.570396e+00	1.423300e-03	2.887927e-06	2.887927e-06
2.570396e+00	3.162278e+00	8.573699e-04	1.880818e-06	1.880818e-06
3.162278e+00	3.890451e+00	4.986318e-04	1.195304e-06	1.195304e-06
3.890451e+00	4.786301e+00	2.902052e-04	7.546957e-07	7.546957e-07
4.786301e+00	5.888437e+00	1.727449e-04	4.823047e-07	4.823047e-07
5.888437e+00	7.244360e+00	9.968405e-05	3.013564e-07	3.013564e-07
7.244360e+00	8.912509e+00	5.811854e-05	1.890442e-07	1.890442e-07
8.912509e+00	1.096478e+01	3.321980e-05	1.166173e-07	1.166173e-07
1.096478e+01	1.348963e+01	1.873510e-05	7.102545e-08	7.102545e-08
1.348963e+01	1.659587e+01	1.079471e-05	4.363426e-08	4.363426e-08
1.659587e+01	2.041738e+01	6.273031e-06	2.695158e-08	2.695158e-08
2.041738e+01	2.511886e+01	3.608421e-06	1.652264e-08	1.652264e-08
2.511886e+01	3.090295e+01	2.089309e-06	1.013812e-08	1.013812e-08
3.090295e+01	3.801894e+01	1.215040e-06	6.244990e-09	6.244990e-09
3.801894e+01	4.677351e+01	6.860056e-07	3.758603e-09	3.758603e-09
4.677351e+01	5.754399e+01	3.993513e-07	2.295868e-09	2.295868e-09
5.754399e+01	7.079458e+01	2.235490e-07	1.371903e-09	1.371903e-09
7.079458e+01	8.709636e+01	1.263267e-07	8.218418e-10	8.218418e-10
8.709636e+01	1.071519e+02	6.978027e-08	4.833601e-10	4.833601e-10
1.071519e+02	1.318257e+02	3.907241e-08	2.864158e-10	2.864158e-10
1.318257e+02	1.621810e+02	2.111389e-08	1.660377e-10	1.660377e-10
1.621810e+02	1.995262e+02	1.135934e-08	9.485867e-11	9.485867e-11
1.995262e+02	2.454709e+02	6.044982e-09	5.387953e-11	5.387953e-11
2.454709e+02	3.019952e+02	3.130928e-09	2.974707e-11	2.974707e-11
3.019952e+02	3.715352e+02	1.598110e-09	1.629612e-11	1.629612e-11
3.715352e+02	4.570882e+02	7.782878e-10	8.584147e-12	8.584147e-12
4.570882e+02	5.623413e+02	3.653700e-10	4.388213e-12	4.388213e-12
5.623413e+02	6.918310e+02	1.605913e-10	2.125891e-12	2.125891e-12
6.918310e+02	8.511380e+02	6.430188e-11	9.660195e-13	9.660195e-13
8.511380e+02	1.047129e+03	2.168772e-11	3.918161e-13	3.918161e-13
1.047129e+03	1.288250e+03	2.804932e-12	9.926926e-14	9.926926e-14
1.288250e+03	1.584893e+03	1.218738e-15	1.218738e-15	1.218738e-15
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=2.00000013932600489e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.148720e+06	5.478933e+02	5.478933e+02
1.230269e-04	1.513561e-04	9.124741e+05	4.396409e+02	4.396409e+02
1.513561e-04	1.862087e-04	7.244911e+05	3.528164e+02	3.528164e+02
1.862087e-04	2.290868e-04	5.741236e+05	2.828720e+02	2.828720e+02
2.290868e-04	2.818383e-04	4.552032e+05	2.270145e+02	2.270145e+02
2.818383e-04	3.467369e-04	3.608050e+05	1.821086e+02	1.821086e+02
3.467369e-04	4.265795e-04	2.859943e+05	1.461484e+02	1.461484e+02
4.265795e-04	5.248075e-04	2.262963e+05	1.172239e+02	1.172239e+02
5.248075e-04	6.456542e-04	1.791368e+05	9.407111e+01	9.407111e+01
6.456542e-04	7.943282e-04	1.416660e+05	7.548931e+01	7.548931e+01
7.943282e-04	9.772372e-04	1.120497e+05	6.059073e+01	6.059073e+01
9.772372e-04	1.202264e-03	8.855043e+04	4.861239e+01	4.861239e+01
1.202264e-03	1.479108e-03	6.995149e+04	3.905013e+01	3.905013e+01
1.479108e-03	1.819701e-03	5.522022e+04	3.132089e+01	3.132089e+01
1.819701e-03	2.238721e-03	4.353291e+04	2.512741e+01	2.512741e+01
2.238721e-03	2.754229e-03	3.423990e+04	2.011411e+01	2.011411e+01
2.754229e-03	3.388442e-03	2.694112e+04	1.609393e+01	1.609393e+01
3.388442e-03	4.168694e-03	2.121238e+04	1.288253e+01	1.288253e+01
4.168694e-03	5.128614e-03	1.665898e+04	1.029762e+01	1.029762e+01
5.128614e-03	6.309573e-03	1.307419e+04	8.220078e+00	8.220078e+00
6.309573e-03	7.762471e-03	1.025748e+04	6.565664e+00	6.565664e+00
7.762471e-03	9.549926e-03	8.037573e+03	5.239691e+00	5.239691e+00
9.549926e-03	1.174898e-02	6.289364e+03	4.174264e+00	4.174264e+00
1.174898e-02	1.445440e-02	4.908665e+03	3.324248e+00	3.324248e+00
1.445440e-02	1.778279e-02	3.834313e+03	2.647528e+00	2.647528e+00
1.778279e-02	2.187762e-02	2.983291e+03	2.106566e+00	2.106566e+00
2.187762e-02	2.691535e-02	2.318475e+03	1.677033e+00	1.677033e+00
2.691535e-02	3.311311e-02	1.804153e+03	1.337128e+00	1.337128e+00
3.311311e-02	4.073803e-02	1.393569e+03	1.060778e+00	1.060778e+00
4.073803e-02	5.011872e-02	1.077303e+03	8.414669e-01	8.414669e-01
5.011872e-02	6.165950e-02	8.312181e+02	6.673607e-01	6.673607e-01
6.165950e-02	7.585776e-02	6.387726e+02	5.273677e-01	5.273677e-01
7.585776e-02	9.332543e-02	4.891543e+02	4.156702e-01	4.156702e-01
9.332543e-02	1.148154e-01	3.738696e+02	3.272640e-01	3.272640e-01
1.148154e-01	1.412538e-01	2.848307e+02	2.570899e-01	2.570899e-01
1.412538e-01	1.737801e-01	2.161059e+02	2.014969e-01	2.014969e-01
1.737801e-01	2.137962e-01	1.629485e+02	1.574619e-01	1.574619e-01
2.137962e-01	2.630268e-01	1.224327e+02	1.227461e-01	1.227461e-01
2.630268e-01	3.235937e-01	9.166466e+01	9.560233e-02	9.560233e-02
3.235937e-01	3.981072e-01	6.792768e+01	7.406375e-02	7.406375e-02
3.981072e-01	4.897788e-01	5.016844e+01	5.727357e-02	5.727357e-02
4.897788e-01	6.025596e-01	3.685891e+01	4.418516e-02	4.418516e-02
6.025596e-01	7.413102e-01	2.679055e+01	3.388320e-02	3.388320e-02
7.413102e-01	9.120108e-01	1.935423e+01	2.590095e-02	2.590095e-02
9.120108e-01	1.122018e+00	1.382787e+01	1.969918e-02	1.969918e-02
1.122018e+00	1.380384e+00	9.819423e+00	1.493309e-02	1.493309e-02
1.380384e+00	1.698244e+00	6.942006e+00	1.128164e-02	1.128164e-02
1.698244e+00	2.089296e+00	4.843911e+00	8.478231e-03	8.478231e-03
2.089296e+00	2.570396e+00	3.349857e+00	6.339603e-03	6.339603e-03
2.570396e+00	3.162278e+00	2.304125e+00	4.706768e-03	4.706768e-03
3.162278e+00	3.890451e+00	1.569612e+00	3.518260e-03	3.518260e-03
3.890451e+00	4.786301e+00	1.065507e+00	2.593297e-03	2.593297e-03
4.786301e+00	5.888437e+00	7.193541e-01	1.878346e-03	1.878346e-03
5.888437e+00	7.244360e+00	4.795598e-01	1.357210e-03	1.357210e-03
7.244360e+00	8.912509e+00	3.195442e-01	9.731020e-04	9.731020e-04
8.912509e+00	1.096478e+01	2.098936e-01	6.913462e-04	6.913462e-04
1.096478e+01	1.348963e+01	1.386227e-01	4.969035e-04	4.969035e-04
1.348963e+01	1.659587e+01	9.079459e-02	3.481490e-04	3.481490e-04
1.659587e+01	2.041738e+01	5.914060e-02	2.418155e-04	2.418155e-04
2.041738e+01	2.511886e+01	3.820257e-02	1.671576e-04	1.671576e-04
2.511886e+01	3.090295e+01	2.463096e-02	1.143663e-04	1.143663e-04
3.090295e+01	3.801894e+01	1.591753e-02	7.826592e-05	7.826592e-05
3.801894e+01	4.677351e+01	9.977838e-03	5.231775e-05	5.231775e-05
4.677351e+01	5.754399e+01	6.490502e-03	3.585952e-05	3.585952e-05
5.754399e+01	7.079458e+01	4.062246e-03	2.389344e-05	2.389344e-05
7.079458e+01	8.709636e+01	2.562420e-03	1.598161e-05	1.598161e-05
8.709636e+01	1.071519e+02	1.590854e-03	1.059216e-05	1.059216e-05
1.071519e+02	1.318257e+02	1.005146e-03	7.107965e-06	7.107965e-06
1.318257e+02	1.621810e+02	6.132402e-04	4.639831e-06	4.639831e-06
1.621810e+02	1.995262e+02	3.704452e-04	2.975496e-06	2.975496e-06
1.995262e+02	2.454709e+02	2.266209e-04	1.945999e-06	1.945999e-06
2.454709e+02	3.019952e+02	1.340731e-04	1.228015e-06	1.228015e-06
3.019952e+02	3.715352e+02	7.894773e-05	7.783447e-07	7.783447e-07
3.715352e+02	4.570882e+02	4.461701e-05	4.739792e-07	4.739792e-07
4.570882e+02	5.623413e+02	2.462550e-05	2.850844e-07	2.850844e-07
5.623413e+02	6.918310e+02	1.307653e-05	1.672937e-07	1.672937e-07
6.918310e+02	8.511380e+02	6.401564e-06	9.312741e-08	9.312741e-08
8.511380e+02	1.047129e+03	2.738767e-06	4.814646e-08	4.814646e-08
1.047129e+03	1.288250e+03	4.452992e-07	1.570179e-08	1.570179e-08
1.288250e+03	1.584893e+03	2.981533e-10	2.981533e-10	2.981533e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=2.00000011980404405e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.059585e+06	2.168789e+03	2.168789e+03
1.230269e-04	1.513561e-04	2.504649e+06	1.768515e+03	1.768515e+03
1.513561e-04	1.862087e-04	2.058584e+06	1.445960e+03	1.445960e+03
1.862087e-04	2.290868e-04	1.689654e+06	1.181923e+03	1.181923e+03
2.290868e-04	2.818383e-04	1.386323e+06	9.652035e+02	9.652035e+02
2.818383e-04	3.467369e-04	1.139701e+06	7.888288e+02	7.888288e+02
3.467369e-04	4.265795e-04	9.379046e+05	6.453412e+02	6.453412e+02
4.265795e-04	5.248075e-04	7.715484e+05	5.277385e+02	5.277385e+02
5.248075e-04	6.456542e-04	6.354101e+05	4.317370e+02	4.317370e+02
6.456542e-04	7.943282e-04	5.246083e+05	3.536693e+02	3.536693e+02
7.943282e-04	9.772372e-04	4.333531e+05	2.897611e+02	2.897611e+02
9.772372e-04	1.202264e-03	3.598077e+05	2.380991e+02	2.380991e+02
1.202264e-03	1.479108e-03	3.006690e+05	1.962734e+02	1.962734e+02
1.479108e-03	1.819701e-03	2.536626e+05	1.625585e+02	1.625585e+02
1.819701e-03	2.238721e-03	2.194937e+05	1.363161e+02	1.363161e+02
2.238721e-03	2.754229e-03	1.786661e+05	1.109613e+02	1.109613e+02
2.754229e-03	3.388442e-03	1.404480e+05	8.863553e+01	8.863553e+01
3.388442e-03	4.168694e-03	1.104686e+05	7.086805e+01	7.086805e+01
4.168694e-03	5.128614e-03	8.675036e+04	5.660828e+01	5.660828e+01
5.128614e-03	6.309573e-03	6.816973e+04	4.524458e+01	4.524458e+01
6.309573e-03	7.762471e-03	5.353019e+04	3.613295e+01	3.613295e+01
7.762471e-03	9.549926e-03	4.196144e+04	2.884122e+01	2.884122e+01
9.549926e-03	1.174898e-02	3.284188e+04	2.299373e+01	2.299373e+01
1.174898e-02	1.445440e-02	2.563826e+04	1.830958e+01	1.830958e+01
1.445440e-02	1.778279e-02	2.002076e+04	1.459109e+01	1.459109e+01
1.778279e-02	2.187762e-02	1.558600e+04	1.160097e+01	1.160097e+01
2.187762e-02	2.691535e-02	1.203941e+04	9.188428e+00	9.188428e+00
2.691535e-02	3.311311e-02	9.308432e+03	7.283606e+00	7.283606e+00
3.311311e-02	4.073803e-02	7.212825e+03	5.784393e+00	5.784393e+00
4.073803e-02	5.011872e-02	5.555442e+03	4.572937e+00	4.572937e+00
5.011872e-02	6.165950e-02	4.291406e+03	3.623163e+00	3.623163e+00
6.165950e-02	7.585776e-02	3.301431e+03	2.865225e+00	2.865225e+00
7.585776e-02	9.332543e-02	2.535317e+03	2.263640e+00	2.263640e+00
9.332543e-02	1.148154e-01	1.943980e+03	1.787459e+00	1.787459e+00
1.148154e-01	1.412538e-01	1.488461e+03	1.410059e+00	1.410059e+00
1.412538e-01	1.737801e-01	1.132188e+03	1.109777e+00	1.109777e+00
1.737801e-01	2.137962e-01	8.597355e+02	8.709412e-01	8.709412e-01
2.137962e-01	2.630268e-01	6.475223e+02	6.813730e-01	6.813730e-01
2.630268e-01	3.235937e-01	4.876016e+02	5.335218e-01	5.335218e-01
3.235937e-01	3.981072e-01	3.629444e+02	4.150287e-01	4.150287e-01
3.981072e-01	4.897788e-01	2.704358e+02	3.230594e-01	3.230594e-01
4.897788e-01	6.025596e-01	2.001716e+02	2.506698e-01	2.506698e-01
6.025596e-01	7.413102e-01	1.461947e+02	1.928787e-01	1.928787e-01
7.413102e-01	9.120108e-01	1.067480e+02	1.485901e-01	1.485901e-01
9.120108e-01	1.122018e+00	7.725073e+01	1.139745e-01	1.139745e-01
1.122018e+00	1.380384e+00	5.529776e+01	8.689655e-02	8.689655e-02
1.380384e+00	1.698244e+00	3.974596e+01	6.652939e-02	6.652939e-02
1.698244e+00	2.089296e+00	2.824755e+01	5.055045e-02	5.055045e-02
2.089296e+00	2.570396e+00	1.994278e+01	3.831997e-02	3.831997e-02
2.570396e+00	3.162278e+00	1.408996e+01	2.902636e-02	2.902636e-02
3.162278e+00	3.890451e+00	9.789457e+00	2.177403e-02	2.177403e-02
3.890451e+00	4.786301e+00	6.825022e+00	1.644930e-02	1.644930e-02
4.786301e+00	5.888437e+00	4.864833e+00	1.251215e-02	1.251215e-02
5.888437e+00	7.244360e+00	3.505077e+00	9.609837e-03	9.609837e-03
7.244360e+00	8.912509e+00	2.496739e+00	7.301919e-03	7.301919e-03
8.912509e+00	1.096478e+01	1.769375e+00	5.524325e-03	5.524325e-03
1.096478e+01	1.348963e+01	1.251505e+00	4.199661e-03	4.199661e-03
1.348963e+01	1.659587e+01	8.903951e-01	3.183635e-03	3.183635e-03
1.659587e+01	2.041738e+01	6.411052e-01	2.441206e-03	2.441206e-03
2.041738e+01	2.511886e+01	4.658841e-01	1.874328e-03	1.874328e-03
2.511886e+01	3.090295e+01	3.387019e-01	1.443578e-03	1.443578e-03
3.090295e+01	3.801894e+01	2.439533e-01	1.104082e-03	1.104082e-03
3.801894e+01	4.677351e+01	1.764369e-01	8.469916e-04	8.469916e-04
4.677351e+01	5.754399e+01	1.287523e-01	6.526911e-04	6.526911e-04
5.754399e+01	7.079458e+01	9.258486e-02	4.993948e-04	4.993948e-04
7.079458e+01	8.709636e+01	6.655641e-02	3.814387e-04	3.814387e-04
8.709636e+01	1.071519e+02	4.757186e-02	2.904957e-04	2.904957e-04
1.071519e+02	1.318257e+02	3.434299e-02	2.225467e-04	2.225467e-04
1.318257e+02	1.621810e+02	2.435266e-02	1.687346e-04	1.687346e-04
1.621810e+02	1.995262e+02	1.723729e-02	1.281503e-04	1.281503e-04
1.995262e+02	2.454709e+02	1.240702e-02	9.829013e-05	9.829013e-05
2.454709e+02	3.019952e+02	8.536550e-03	7.331711e-05	7.331711e-05
3.019952e+02	3.715352e+02	6.134347e-03	5.610725e-05	5.610725e-05
3.715352e+02	4.570882e+02	4.107440e-03	4.132228e-05	4.132228e-05
4.570882e+02	5.623413e+02	2.741691e-03	3.055599e-05	3.055599e-05
5.623413e+02	6.918310e+02	1.822776e-03	2.245266e-05	2.245266e-05
6.918310e+02	8.511380e+02	1.076707e-03	1.546633e-05	1.546633e-05
8.511380e+02	1.047129e+03	5.623034e-04	1.004719e-05	1.004719e-05
1.047129e+03	1.288250e+03	1.026913e-04	3.856636e-06	3.856636e-06
1.288250e+03	1.584893e+03	5.197702e-08	5.197703e-08	5.197703e-08
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.287008e+02	1.409390e-01	1.409390e-01
1.230269e-04	1.513561e-04	1.873075e+02	1.149940e-01	1.149940e-01
1.513561e-04	1.862087e-04	1.538980e+02	9.397533e-02	9.397533e-02
1.862087e-04	2.290868e-04	1.261589e+02	7.671075e-02	7.671075e-02
2.290868e-04	2.818383e-04	1.035244e+02	6.264971e-02	6.264971e-02
2.818383e-04	3.467369e-04	8.513422e+01	5.122115e-02	5.122115e-02
3.467369e-04	4.265795e-04	7.004584e+01	4.188792e-02	4.188792e-02
4.265795e-04	5.248075e-04	5.761143e+01	3.424930e-02	3.424930e-02
5.248075e-04	6.456542e-04	4.745516e+01	2.802459e-02	2.802459e-02
6.456542e-04	7.943282e-04	3.918489e+01	2.295920e-02	2.295920e-02
7.943282e-04	9.772372e-04	3.237828e+01	1.881587e-02	1.881587e-02
9.772372e-04	1.202264e-03	2.687649e+01	1.545554e-02	1.545554e-02
1.202264e-03	1.479108e-03	2.244981e+01	1.273514e-02	1.273514e-02
1.479108e-03	1.819701e-03	1.893324e+01	1.054410e-02	1.054410e-02
1.819701e-03	2.238721e-03	1.638919e+01	8.844564e-03	8.844564e-03
2.238721e-03	2.754229e-03	1.332722e+01	7.190633e-03	7.190633e-03
2.754229e-03	3.388442e-03	1.048791e+01	5.750981e-03	5.750981e-03
3.388442e-03	4.168694e-03	8.247389e+00	4.597860e-03	4.597860e-03
4.168694e-03	5.128614e-03	6.479130e+00	3.674141e-03	3.674141e-03
5.128614e-03	6.309573e-03	5.091721e+00	2.936500e-03	2.936500e-03
6.309573e-03	7.762471e-03	4.000668e+00	2.346733e-03	2.346733e-03
7.762471e-03	9.549926e-03	3.136238e+00	1.873277e-03	1.873277e-03
9.549926e-03	1.174898e-02	2.456886e+00	1.494822e-03	1.494822e-03
1.174898e-02	1.445440e-02	1.918746e+00	1.190985e-03	1.190985e-03
1.445440e-02	1.778279e-02	1.497792e+00	9.486885e-04	9.486885e-04
1.778279e-02	2.187762e-02	1.167135e+00	7.550186e-04	7.550186e-04
2.187762e-02	2.691535e-02	9.020007e-01	5.984130e-04	5.984130e-04
2.691535e-02	3.311311e-02	6.975388e-01	4.744406e-04	4.744406e-04
3.311311e-02	4.073803e-02	5.398981e-01	3.763165e-04	3.763165e-04
4.073803e-02	5.011872e-02	4.165544e-01	2.980118e-04	2.980118e-04
5.011872e-02	6.165950e-02	3.218604e-01	2.361735e-04	2.361735e-04
6.165950e-02	7.585776e-02	2.476433e-01	1.867716e-04	1.867716e-04
7.585776e-02	9.332543e-02	1.902080e-01	1.475747e-04	1.475747e-04
9.332543e-02	1.148154e-01	1.458028e-01	1.164877e-04	1.164877e-04
1.148154e-01	1.412538e-01	1.116779e-01	9.191388e-05	9.191388e-05
1.412538e-01	1.737801e-01	8.481131e-02	7.221452e-05	7.221452e-05
1.737801e-01	2.137962e-01	6.451048e-02	5.678227e-05	5.678227e-05
2.137962e-01	2.630268e-01	4.858178e-02	4.442568e-05	4.442568e-05
2.630268e-01	3.235937e-01	3.652513e-02	3.472908e-05	3.472908e-05
3.235937e-01	3.981072e-01	2.718570e-02	2.701269e-05	2.701269e-05
3.981072e-01	4.897788e-01	2.024572e-02	2.101669e-05	2.101669e-05
4.897788e-01	6.025596e-01	1.497283e-02	1.629481e-05	1.629481e-05
6.025596e-01	7.413102e-01	1.095867e-02	1.256830e-05	1.256830e-05
7.413102e-01	9.120108e-01	8.004108e-03	9.683981e-06	9.683981e-06
9.120108e-01	1.122018e+00	5.790916e-03	7.426284e-06	7.426284e-06
1.122018e+00	1.380384e+00	4.148650e-03	5.666967e-06	5.666967e-06
1.380384e+00	1.698244e+00	2.975102e-03	4.326613e-06	4.326613e-06
1.698244e+00	2.089296e+00	2.114399e-03	3.288450e-06	3.288450e-06
2.089296e+00	2.570396e+00	1.492197e-03	2.490637e-06	2.490637e-06
2.570396e+00	3.162278e+00	1.054626e-03	1.887759e-06	1.887759e-06
3.162278e+00	3.890451e+00	7.343667e-04	1.420215e-06	1.420215e-06
3.890451e+00	4.786301e+00	5.102260e-04	1.067281e-06	1.067281e-06
4.786301e+00	5.888437e+00	3.643071e-04	8.130762e-07	8.130762e-07
5.888437e+00	7.244360e+00	2.604440e-04	6.198044e-07	6.198044e-07
7.244360e+00	8.912509e+00	1.859019e-04	4.721059e-07	4.721059e-07
8.912509e+00	1.096478e+01	1.323889e-04	3.591894e-07	3.591894e-07
1.096478e+01	1.348963e+01	9.325544e-05	2.717905e-07	2.717905e-07
1.348963e+01	1.659587e+01	6.674436e-05	2.073026e-07	2.073026e-07
1.659587e+01	2.041738e+01	4.791457e-05	1.583548e-07	1.583548e-07
2.041738e+01	2.511886e+01	3.484477e-05	1.217493e-07	1.217493e-07
2.511886e+01	3.090295e+01	2.527727e-05	9.348944e-08	9.348944e-08
3.090295e+01	3.801894e+01	1.818580e-05	7.149301e-08	7.149301e-08
3.801894e+01	4.677351e+01	1.314354e-05	5.479661e-08	5.479661e-08
4.677351e+01	5.754399e+01	9.595301e-06	4.221111e-08	4.221111e-08
5.754399e+01	7.079458e+01	6.885580e-06	3.223797e-08	3.223797e-08
7.079458e+01	8.709636e+01	4.959949e-06	2.466812e-08	2.466812e-08
8.709636e+01	1.071519e+02	3.551138e-06	1.881835e-08	1.881835e-08
1.071519e+02	1.318257e+02	2.557287e-06	1.439749e-08	1.439749e-08
1.318257e+02	1.621810e+02	1.817804e-06	1.094388e-08	1.094388e-08
1.621810e+02	1.995262e+02	1.285199e-06	8.296267e-09	8.296267e-09
1.995262e+02	2.454709e+02	9.213685e-07	6.333065e-09	6.333065e-09
2.454709e+02	3.019952e+02	6.366819e-07	4.746338e-09	4.746338e-09
3.019952e+02	3.715352e+02	4.559678e-07	3.621302e-09	3.621302e-09
3.715352e+02	4.570882e+02	3.063364e-07	2.676065e-09	2.676065e-09
4.570882e+02	5.623413e+02	2.036235e-07	1.967032e-09	1.967032e-09
5.623413e+02	6.918310e+02	1.350223e-07	1.444110e-09	1.444110e-09
6.918310e+02	8.511380e+02	8.068698e-08	1.006466e-09	1.006466e-09
8.511380e+02	1.047129e+03	4.231827e-08	6.571445e-10	6.571445e-10
1.047129e+03	1.288250e+03	7.805210e-09	2.544426e-10	2.544426e-10
1.288250e+03	1.584893e+03	6.742111e-12	6.742111e-12	6.742111e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999995190706749e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	8.636577e+02	5.754839e-01	5.754839e-01
1.230269e-04	1.513561e-04	7.071689e+02	4.694852e-01	4.694852e-01
1.513561e-04	1.862087e-04	5.804236e+02	3.833390e-01	3.833390e-01
1.862087e-04	2.290868e-04	4.755712e+02	3.128816e-01	3.128816e-01
2.290868e-04	2.818383e-04	3.899603e+02	2.553649e-01	2.553649e-01
2.818383e-04	3.467369e-04	3.206607e+02	2.087979e-01	2.087979e-01
3.467369e-04	4.265795e-04	2.636911e+02	1.706984e-01	1.706984e-01
4.265795e-04	5.248075e-04	2.167768e+02	1.395210e-01	1.395210e-01
5.248075e-04	6.456542e-04	1.786669e+02	1.142169e-01	1.142169e-01
6.456542e-04	7.943282e-04	1.475205e+02	9.357670e-02	9.357670e-02
7.943282e-04	9.772372e-04	1.220576e+02	7.678160e-02	7.678160e-02
9.772372e-04	1.202264e-03	1.013621e+02	6.308870e-02	6.308870e-02
1.202264e-03	1.479108e-03	8.483987e+01	5.207042e-02	5.207042e-02
1.479108e-03	1.819701e-03	7.176941e+01	4.321752e-02	4.321752e-02
1.819701e-03	2.238721e-03	6.260510e+01	3.647362e-02	3.647362e-02
2.238721e-03	2.754229e-03	5.081498e+01	2.960743e-02	2.960743e-02
2.754229e-03	3.388442e-03	3.970869e+01	2.354649e-02	2.354649e-02
3.388442e-03	4.168694e-03	3.100438e+01	1.872116e-02	1.872116e-02
4.168694e-03	5.128614e-03	2.417384e+01	1.486859e-02	1.486859e-02
5.128614e-03	6.309573e-03	1.885867e+01	1.181345e-02	1.181345e-02
6.309573e-03	7.762471e-03	1.470604e+01	9.384199e-03	9.384199e-03
7.762471e-03	9.549926e-03	1.142291e+01	7.435173e-03	7.435173e-03
9.549926e-03	1.174898e-02	8.868759e+00	5.890058e-03	5.890058e-03
1.174898e-02	1.445440e-02	6.856000e+00	4.653896e-03	4.653896e-03
1.445440e-02	1.778279e-02	5.291549e+00	3.672444e-03	3.672444e-03
1.778279e-02	2.187762e-02	4.072489e+00	2.893030e-03	2.893030e-03
2.187762e-02	2.691535e-02	3.104674e+00	2.267362e-03	2.267362e-03
2.691535e-02	3.311311e-02	2.362410e+00	1.773237e-03	1.773237e-03
3.311311e-02	4.073803e-02	1.798938e+00	1.387308e-03	1.387308e-03
4.073803e-02	5.011872e-02	1.364259e+00	1.082714e-03	1.082714e-03
5.011872e-02	6.165950e-02	1.033002e+00	8.432552e-04	8.432552e-04
6.165950e-02	7.585776e-02	7.785686e-01	6.549922e-04	6.549922e-04
7.585776e-02	9.332543e-02	5.840911e-01	5.070832e-04	5.070832e-04
9.332543e-02	1.148154e-01	4.365072e-01	3.914589e-04	3.914589e-04
1.148154e-01	1.412538e-01	3.250521e-01	3.012886e-04	3.012886e-04
1.412538e-01	1.737801e-01	2.390664e-01	2.300550e-04	2.300550e-04
1.737801e-01	2.137962e-01	1.752403e-01	1.749696e-04	1.749696e-04
2.137962e-01	2.630268e-01	1.264835e-01	1.317741e-04	1.317741e-04
2.630268e-01	3.235937e-01	9.089427e-02	9.881476e-05	9.881476e-05
3.235937e-01	3.981072e-01	6.400998e-02	7.305635e-05	7.305635e-05
3.981072e-01	4.897788e-01	4.489826e-02	5.378796e-05	5.378796e-05
4.897788e-01	6.025596e-01	3.097208e-02	3.910492e-05	3.910492e-05
6.025596e-01	7.413102e-01	2.098199e-02	2.806728e-05	2.806728e-05
7.413102e-01	9.120108e-01	1.402093e-02	1.990509e-05	1.990509e-05
9.120108e-01	1.122018e+00	9.206037e-03	1.393932e-05	1.393932e-05
1.122018e+00	1.380384e+00	5.906454e-03	9.589423e-06	9.589423e-06
1.380384e+00	1.698244e+00	3.742409e-03	6.515607e-06	6.515607e-06
1.698244e+00	2.089296e+00	2.324667e-03	4.364857e-06	4.364857e-06
2.089296e+00	2.570396e+00	1.412429e-03	2.872805e-06	2.872805e-06
2.570396e+00	3.162278e+00	8.537404e-04	1.877748e-06	1.877748e-06
3.162278e+00	3.890451e+00	4.961347e-04	1.192649e-06	1.192649e-06
3.890451e+00	4.786301e+00	2.829893e-04	7.441175e-07	7.441175e-07
4.786301e+00	5.888437e+00	1.672133e-04	4.720663e-07	4.720663e-07
5.888437e+00	7.244360e+00	9.849844e-05	2.986057e-07	2.986057e-07
7.244360e+00	8.912509e+00	5.782300e-05	1.881013e-07	1.881013e-07
8.912509e+00	1.096478e+01	3.346667e-05	1.172618e-07	1.172618e-07
1.096478e+01	1.348963e+01	1.869848e-05	7.092906e-08	7.092906e-08
1.348963e+01	1.659587e+01	1.063761e-05	4.324059e-08	4.324059e-08
1.659587e+01	2.041738e+01	6.161564e-06	2.671275e-08	2.671275e-08
2.041738e+01	2.511886e+01	3.593917e-06	1.648437e-08	1.648437e-08
2.511886e+01	3.090295e+01	2.085322e-06	1.013730e-08	1.013730e-08
3.090295e+01	3.801894e+01	1.204613e-06	6.203838e-09	6.203838e-09
3.801894e+01	4.677351e+01	6.877160e-07	3.757035e-09	3.757035e-09
4.677351e+01	5.754399e+01	3.949808e-07	2.281104e-09	2.281104e-09
5.754399e+01	7.079458e+01	2.230347e-07	1.372272e-09	1.372272e-09
7.079458e+01	8.709636e+01	1.252196e-07	8.176674e-10	8.176674e-10
8.709636e+01	1.071519e+02	7.019592e-08	4.859543e-10	4.859543e-10
1.071519e+02	1.318257e+02	3.876302e-08	2.852851e-10	2.852851e-10
1.318257e+02	1.621810e+02	2.104467e-08	1.653638e-10	1.653638e-10
1.621810e+02	1.995262e+02	1.123646e-08	9.447717e-11	9.447717e-11
1.995262e+02	2.454709e+02	5.960004e-09	5.338432e-11	5.338432e-11
2.454709e+02	3.019952e+02	3.063373e-09	2.950723e-11	2.950723e-11
3.019952e+02	3.715352e+02	1.605864e-09	1.638748e-11	1.638748e-11
3.715352e+02	4.570882e+02	7.731142e-10	8.556836e-12	8.556836e-12
4.570882e+02	5.623413e+02	3.608327e-10	4.382387e-12	4.382387e-12
5.623413e+02	6.918310e+02	1.624461e-10	2.146456e-12	2.146456e-12
6.918310e+02	8.511380e+02	6.459854e-11	9.694468e-13	9.694468e-13
8.511380e+02	1.047129e+03	2.194795e-11	3.956528e-13	3.956528e-13
1.047129e+03	1.288250e+03	2.734623e-12	9.743321e-14	9.743321e-14
1.288250e+03	1.584893e+03	1.114807e-15	1.114807e-15	1.114807e-15
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	6.114692e+05	4.015886e+02	4.015886e+02
1.230269e-04	1.513561e-04	4.996858e+05	3.271103e+02	3.271103e+02
1.513561e-04	1.862087e-04	4.093468e+05	2.666766e+02	2.666766e+02
1.862087e-04	2.290868e-04	3.347448e+05	2.173067e+02	2.173067e+02
2.290868e-04	2.818383e-04	2.738388e+05	1.770588e+02	1.770588e+02
2.818383e-04	3.467369e-04	2.246643e+05	1.444845e+02	1.444845e+02
3.467369e-04	4.265795e-04	1.843576e+05	1.179082e+02	1.179082e+02
4.265795e-04	5.248075e-04	1.511528e+05	9.616345e+01	9.616345e+01
5.248075e-04	6.456542e-04	1.242275e+05	7.855045e+01	7.855045e+01
6.456542e-04	7.943282e-04	1.022505e+05	6.418304e+01	6.418304e+01
7.943282e-04	9.772372e-04	8.427683e+04	5.249644e+01	5.249644e+01
9.772372e-04	1.202264e-03	6.971854e+04	4.299798e+01	4.299798e+01
1.202264e-03	1.479108e-03	5.802394e+04	3.531761e+01	3.531761e+01
1.479108e-03	1.819701e-03	4.875056e+04	2.914046e+01	2.914046e+01
1.819701e-03	2.238721e-03	4.196384e+04	2.431668e+01	2.431668e+01
2.238721e-03	2.754229e-03	3.414042e+04	1.979185e+01	1.979185e+01
2.754229e-03	3.388442e-03	2.688158e+04	1.585200e+01	1.585200e+01
3.388442e-03	4.168694e-03	2.115720e+04	1.269551e+01	1.269551e+01
4.168694e-03	5.128614e-03	1.661257e+04	1.014684e+01	1.014684e+01
5.128614e-03	6.309573e-03	1.303000e+04	8.097182e+00	8.097182e+00
6.309573e-03	7.762471e-03	1.022883e+04	6.468430e+00	6.468430e+00
7.762471e-03	9.549926e-03	8.008347e+03	5.160256e+00	5.160256e+00
9.549926e-03	1.174898e-02	6.271770e+03	4.117304e+00	4.117304e+00
1.174898e-02	1.445440e-02	4.895635e+03	3.280351e+00	3.280351e+00
1.445440e-02	1.778279e-02	3.824053e+03	2.615841e+00	2.615841e+00
1.778279e-02	2.187762e-02	2.984158e+03	2.085950e+00	2.085950e+00
2.187762e-02	2.691535e-02	2.312196e+03	1.659203e+00	1.659203e+00
2.691535e-02	3.311311e-02	1.795270e+03	1.322575e+00	1.322575e+00
3.311311e-02	4.073803e-02	1.391769e+03	1.051920e+00	1.051920e+00
4.073803e-02	5.011872e-02	1.076320e+03	8.358568e-01	8.358568e-01
5.011872e-02	6.165950e-02	8.300159e+02	6.617781e-01	6.617781e-01
6.165950e-02	7.585776e-02	6.377065e+02	5.230906e-01	5.230906e-01
7.585776e-02	9.332543e-02	4.876886e+02	4.118409e-01	4.118409e-01
9.332543e-02	1.148154e-01	3.724891e+02	3.241712e-01	3.241712e-01
1.148154e-01	1.412538e-01	2.843525e+02	2.550910e-01	2.550910e-01
1.412538e-01	1.737801e-01	2.153715e+02	2.000288e-01	2.000288e-01
1.737801e-01	2.137962e-01	1.629420e+02	1.565980e-01	1.565980e-01
2.137962e-01	2.630268e-01	1.221444e+02	1.220493e-01	1.220493e-01
2.630268e-01	3.235937e-01	9.144412e+01	9.509133e-02	9.509133e-02
3.235937e-01	3.981072e-01	6.782948e+01	7.384127e-02	7.384127e-02
3.981072e-01	4.897788e-01	5.010400e+01	5.707266e-02	5.707266e-02
4.897788e-01	6.025596e-01	3.679851e+01	4.402115e-02	4.402115e-02
6.025596e-01	7.413102e-01	2.669961e+01	3.373209e-02	3.373209e-02
7.413102e-01	9.120108e-01	1.932680e+01	2.582476e-02	2.582476e-02
9.120108e-01	1.122018e+00	1.382847e+01	1.965250e-02	1.965250e-02
1.122018e+00	1.380384e+00	9.784232e+00	1.487810e-02	1.487810e-02
1.380384e+00	1.698244e+00	6.923683e+00	1.126066e-02	1.126066e-02
1.698244e+00	2.089296e+00	4.836029e+00	8.465580e-03	8.465580e-03
2.089296e+00	2.570396e+00	3.347653e+00	6.334462e-03	6.334462e-03
2.570396e+00	3.162278e+00	2.299702e+00	4.700822e-03	4.700822e-03
3.162278e+00	3.890451e+00	1.567154e+00	3.506148e-03	3.506148e-03
3.890451e+00	4.786301e+00	1.061623e+00	2.606069e-03	2.606069e-03
4.786301e+00	5.888437e+00	7.163904e-01	1.887421e-03	1.887421e-03
5.888437e+00	7.244360e+00	4.793299e-01	1.356530e-03	1.356530e-03
7.244360e+00	8.912509e+00	3.175439e-01	9.631802e-04	9.631802e-04
8.912509e+00	1.096478e+01	2.106365e-01	6.892006e-04	6.892006e-04
1.096478e+01	1.348963e+01	1.383732e-01	4.943008e-04	4.943008e-04
1.348963e+01	1.659587e+01	9.075326e-02	3.494887e-04	3.494887e-04
1.659587e+01	2.041738e+01	5.879697e-02	2.419562e-04	2.419562e-04
2.041738e+01	2.511886e+01	3.832208e-02	1.672655e-04	1.672655e-04
2.511886e+01	3.090295e+01	2.464765e-02	1.141258e-04	1.141258e-04
3.090295e+01	3.801894e+01	1.581544e-02	7.768420e-05	7.768420e-05
3.801894e+01	4.677351e+01	1.007550e-02	5.257335e-05	5.257335e-05
4.677351e+01	5.754399e+01	6.462640e-03	3.558788e-05	3.558788e-05
5.754399e+01	7.079458e+01	4.062387e-03	2.386439e-05	2.386439e-05
7.079458e+01	8.709636e+01	2.555771e-03	1.596433e-05	1.596433e-05
8.709636e+01	1.071519e+02	1.606444e-03	1.064657e-05	1.064657e-05
1.071519e+02	1.318257e+02	1.000572e-03	7.050637e-06	7.050637e-06
1.318257e+02	1.621810e+02	6.111275e-04	4.587522e-06	4.587522e-06
1.621810e+02	1.995262e+02	3.696282e-04	2.977063e-06	2.977063e-06
1.995262e+02	2.454709e+02	2.254008e-04	1.924786e-06	1.924786e-06
2.454709e+02	3.019952e+02	1.320344e-04	1.214345e-06	1.214345e-06
3.019952e+02	3.715352e+02	7.958756e-05	7.761566e-07	7.761566e-07
3.715352e+02	4.570882e+02	4.424961e-05	4.691356e-07	4.691356e-07
4.570882e+02	5.623413e+02	2.440192e-05	2.821105e-07	2.821105e-07
5.623413e+02	6.918310e+02	1.319416e-05	1.664577e-07	1.664577e-07
6.918310e+02	8.511380e+02	6.498202e-06	9.323674e-08	9.323674e-08
8.511380e+02	1.047129e+03	2.800503e-06	4.844509e-08	4.844509e-08
1.047129e+03	1.288250e+03	4.351633e-07	1.518619e-08	1.518619e-08
1.288250e+03	1.584893e+03	1.088076e-10	1.088076e-10	1.088076e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyDelta/91GeV/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$k_\mathrm{T}^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_\mathrm{T}^{\gamma_2}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.5
XMax=5
LogX=1
DrawOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
LegendOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
RatioPlotYLabel=Ratio to $\delta=10^{-7}$
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999989087897230e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	5.284747e+06	4.672925e+03	4.672925e+03
1.258925e-03	1.584893e-03	3.599455e+06	3.484504e+03	3.484504e+03
1.584893e-03	1.995262e-03	2.430797e+06	2.571239e+03	2.571239e+03
1.995262e-03	2.511886e-03	1.638454e+06	1.885026e+03	1.885026e+03
2.511886e-03	3.162278e-03	1.114263e+06	1.386065e+03	1.386065e+03
3.162278e-03	3.981072e-03	7.589573e+05	1.020373e+03	1.020373e+03
3.981072e-03	5.011872e-03	5.161466e+05	7.498630e+02	7.498630e+02
5.011872e-03	6.309573e-03	3.508594e+05	5.505537e+02	5.505537e+02
6.309573e-03	7.943282e-03	2.391273e+05	4.056255e+02	4.056255e+02
7.943282e-03	1.000000e-02	1.623840e+05	2.981814e+02	2.981814e+02
1.000000e-02	1.258925e-02	1.101294e+05	2.193892e+02	2.193892e+02
1.258925e-02	1.584893e-02	7.392075e+04	1.597099e+02	1.597099e+02
1.584893e-02	1.995262e-02	4.972452e+04	1.166795e+02	1.166795e+02
1.995262e-02	2.511886e-02	3.307545e+04	8.468626e+01	8.468626e+01
2.511886e-02	3.162278e-02	2.196477e+04	6.154274e+01	6.154274e+01
3.162278e-02	3.981072e-02	1.436160e+04	4.409446e+01	4.409446e+01
3.981072e-02	5.011872e-02	9.376211e+03	3.167518e+01	3.167518e+01
5.011872e-02	6.309573e-02	6.034199e+03	2.254530e+01	2.254530e+01
6.309573e-02	7.943282e-02	3.848185e+03	1.595467e+01	1.595467e+01
7.943282e-02	1.000000e-01	2.450135e+03	1.132219e+01	1.132219e+01
1.000000e-01	1.258925e-01	1.548825e+03	8.070885e+00	8.070885e+00
1.258925e-01	1.584893e-01	9.600117e+02	5.651922e+00	5.651922e+00
1.584893e-01	1.995262e-01	5.892041e+02	3.939136e+00	3.939136e+00
1.995262e-01	2.511886e-01	3.505766e+02	2.702493e+00	2.702493e+00
2.511886e-01	3.162278e-01	2.100269e+02	1.868074e+00	1.868074e+00
3.162278e-01	3.981072e-01	1.227151e+02	1.272687e+00	1.272687e+00
3.981072e-01	5.011872e-01	7.149711e+01	8.731967e-01	8.731967e-01
5.011872e-01	6.309573e-01	4.120899e+01	5.832990e-01	5.832990e-01
6.309573e-01	7.943282e-01	2.347334e+01	3.913580e-01	3.913580e-01
7.943282e-01	1.000000e+00	1.406824e+01	2.768352e-01	2.768352e-01
1.000000e+00	1.258925e+00	7.883507e+00	1.799497e-01	1.799497e-01
1.258925e+00	1.584893e+00	4.404420e+00	1.162786e-01	1.162786e-01
1.584893e+00	1.995262e+00	2.567214e+00	8.119634e-02	8.119634e-02
1.995262e+00	2.511886e+00	1.546501e+00	5.905804e-02	5.905804e-02
2.511886e+00	3.162278e+00	8.745392e-01	3.813218e-02	3.813218e-02
3.162278e+00	3.981072e+00	4.499003e-01	2.370001e-02	2.370001e-02
3.981072e+00	5.011872e+00	2.312063e-01	1.457697e-02	1.457697e-02
5.011872e+00	6.309573e+00	1.197660e-01	9.470406e-03	9.470406e-03
6.309573e+00	7.943282e+00	6.284748e-02	6.138193e-03	6.138193e-03
7.943282e+00	1.000000e+01	3.013578e-02	3.816571e-03	3.816571e-03
1.000000e+01	1.258925e+01	1.406720e-02	2.487898e-03	2.487898e-03
1.258925e+01	1.584893e+01	2.950261e-03	5.945666e-04	5.945666e-04
1.584893e+01	1.995262e+01	1.355798e-03	6.693547e-04	6.693547e-04
1.995262e+01	2.511886e+01	6.474372e-05	3.803748e-05	3.803748e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999999599999994e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	8.817426e+01	2.609750e-02	2.609750e-02
1.258925e-03	1.584893e-03	5.873064e+01	1.898278e-02	1.898278e-02
1.584893e-03	1.995262e-03	3.922431e+01	1.382628e-02	1.382628e-02
1.995262e-03	2.511886e-03	2.632532e+01	1.009519e-02	1.009519e-02
2.511886e-03	3.162278e-03	1.785076e+01	7.408934e-03	7.408934e-03
3.162278e-03	3.981072e-03	1.215772e+01	5.449464e-03	5.449464e-03
3.981072e-03	5.011872e-03	8.278545e+00	4.007790e-03	4.007790e-03
5.011872e-03	6.309573e-03	5.639015e+00	2.948012e-03	2.948012e-03
6.309573e-03	7.943282e-03	3.832368e+00	2.166014e-03	2.166014e-03
7.943282e-03	1.000000e-02	2.597112e+00	1.589180e-03	1.589180e-03
1.000000e-02	1.258925e-02	1.757625e+00	1.165175e-03	1.165175e-03
1.258925e-02	1.584893e-02	1.189289e+00	8.542230e-04	8.542230e-04
1.584893e-02	1.995262e-02	7.983420e-01	6.237667e-04	6.237667e-04
1.995262e-02	2.511886e-02	5.344444e-01	4.548613e-04	4.548613e-04
2.511886e-02	3.162278e-02	3.554469e-01	3.306091e-04	3.306091e-04
3.162278e-02	3.981072e-02	2.347826e-01	2.394753e-04	2.394753e-04
3.981072e-02	5.011872e-02	1.537939e-01	1.727418e-04	1.727418e-04
5.011872e-02	6.309573e-02	9.964483e-02	1.239239e-04	1.239239e-04
6.309573e-02	7.943282e-02	6.440902e-02	8.879755e-05	8.879755e-05
7.943282e-02	1.000000e-01	4.104462e-02	6.317652e-05	6.317652e-05
1.000000e-01	1.258925e-01	2.583930e-02	4.467539e-05	4.467539e-05
1.258925e-01	1.584893e-01	1.609876e-02	3.142850e-05	3.142850e-05
1.584893e-01	1.995262e-01	9.887150e-03	2.195145e-05	2.195145e-05
1.995262e-01	2.511886e-01	5.954388e-03	1.518260e-05	1.518260e-05
2.511886e-01	3.162278e-01	3.549582e-03	1.044759e-05	1.044759e-05
3.162278e-01	3.981072e-01	2.086508e-03	7.139005e-06	7.139005e-06
3.981072e-01	5.011872e-01	1.210904e-03	4.847108e-06	4.847108e-06
5.011872e-01	6.309573e-01	7.083142e-04	3.304005e-06	3.304005e-06
6.309573e-01	7.943282e-01	4.046131e-04	2.225602e-06	2.225602e-06
7.943282e-01	1.000000e+00	2.378158e-04	1.520715e-06	1.520715e-06
1.000000e+00	1.258925e+00	1.363097e-04	1.026104e-06	1.026104e-06
1.258925e+00	1.584893e+00	7.806901e-05	6.920968e-07	6.920968e-07
1.584893e+00	1.995262e+00	4.584654e-05	4.726950e-07	4.726950e-07
1.995262e+00	2.511886e+00	2.574019e-05	3.156702e-07	3.156702e-07
2.511886e+00	3.162278e+00	1.505246e-05	2.151449e-07	2.151449e-07
3.162278e+00	3.981072e+00	8.087504e-06	1.405513e-07	1.405513e-07
3.981072e+00	5.011872e+00	4.456733e-06	9.298996e-08	9.298996e-08
5.011872e+00	6.309573e+00	2.237804e-06	5.872711e-08	5.872711e-08
6.309573e+00	7.943282e+00	1.205845e-06	3.842142e-08	3.842142e-08
7.943282e+00	1.000000e+01	5.630329e-07	2.339885e-08	2.339885e-08
1.000000e+01	1.258925e+01	2.549001e-07	1.403179e-08	1.403179e-08
1.258925e+01	1.584893e+01	7.669464e-08	6.859778e-09	6.859778e-09
1.584893e+01	1.995262e+01	2.046938e-08	3.158494e-09	3.158494e-09
1.995262e+01	2.511886e+01	1.548515e-09	7.742575e-10	7.742575e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000002895149858e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.458910e+02	1.100491e-01	1.100491e-01
1.258925e-03	1.584893e-03	2.268620e+02	7.914995e-02	7.914995e-02
1.584893e-03	1.995262e-03	1.493385e+02	5.704610e-02	5.704610e-02
1.995262e-03	2.511886e-03	9.876113e+01	4.120701e-02	4.120701e-02
2.511886e-03	3.162278e-03	6.596273e+01	2.990430e-02	2.990430e-02
3.162278e-03	3.981072e-03	4.422957e+01	2.174358e-02	2.174358e-02
3.981072e-03	5.011872e-03	2.960434e+01	1.579058e-02	1.579058e-02
5.011872e-03	6.309573e-03	1.980664e+01	1.146086e-02	1.146086e-02
6.309573e-03	7.943282e-03	1.319329e+01	8.296565e-03	8.296565e-03
7.943282e-03	1.000000e-02	8.749610e+00	5.989445e-03	5.989445e-03
1.000000e-02	1.258925e-02	5.778009e+00	4.311611e-03	4.311611e-03
1.258925e-02	1.584893e-02	3.812052e+00	3.102017e-03	3.102017e-03
1.584893e-02	1.995262e-02	2.484235e+00	2.214694e-03	2.214694e-03
1.995262e-02	2.511886e-02	1.609280e+00	1.575589e-03	1.575589e-03
2.511886e-02	3.162278e-02	1.033696e+00	1.115436e-03	1.115436e-03
3.162278e-02	3.981072e-02	6.549810e-01	7.830141e-04	7.830141e-04
3.981072e-02	5.011872e-02	4.090879e-01	5.448316e-04	5.448316e-04
5.011872e-02	6.309573e-02	2.508913e-01	3.748199e-04	3.748199e-04
6.309573e-02	7.943282e-02	1.521979e-01	2.557270e-04	2.557270e-04
7.943282e-02	1.000000e-01	9.021407e-02	1.721089e-04	1.721089e-04
1.000000e-01	1.258925e-01	5.213687e-02	1.137482e-04	1.137482e-04
1.258925e-01	1.584893e-01	2.932614e-02	7.386685e-05	7.386685e-05
1.584893e-01	1.995262e-01	1.587755e-02	4.670726e-05	4.670726e-05
1.995262e-01	2.511886e-01	8.181494e-03	2.848580e-05	2.848580e-05
2.511886e-01	3.162278e-01	4.029196e-03	1.676935e-05	1.676935e-05
3.162278e-01	3.981072e-01	1.888882e-03	9.505440e-06	9.505440e-06
3.981072e-01	5.011872e-01	8.301648e-04	5.104076e-06	5.104076e-06
5.011872e-01	6.309573e-01	3.428515e-04	2.563812e-06	2.563812e-06
6.309573e-01	7.943282e-01	1.317197e-04	1.217008e-06	1.217008e-06
7.943282e-01	1.000000e+00	5.066246e-05	5.611865e-07	5.611865e-07
1.000000e+00	1.258925e+00	1.851791e-05	2.485772e-07	2.485772e-07
1.258925e+00	1.584893e+00	6.868622e-06	1.104274e-07	1.104274e-07
1.584893e+00	1.995262e+00	2.419875e-06	4.540330e-08	4.540330e-08
1.995262e+00	2.511886e+00	8.943582e-07	1.957085e-08	1.957085e-08
2.511886e+00	3.162278e+00	3.196129e-07	8.082831e-09	8.082831e-09
3.162278e+00	3.981072e+00	1.060838e-07	3.298071e-09	3.298071e-09
3.981072e+00	5.011872e+00	3.548454e-08	1.306858e-09	1.306858e-09
5.011872e+00	6.309573e+00	1.041625e-08	4.563770e-10	4.563770e-10
6.309573e+00	7.943282e+00	3.320030e-09	1.702936e-10	1.702936e-10
7.943282e+00	1.000000e+01	8.237342e-10	5.657819e-11	5.657819e-11
1.000000e+01	1.258925e+01	2.225313e-10	1.930310e-11	1.930310e-11
1.258925e+01	1.584893e+01	3.426204e-11	4.552528e-12	4.552528e-12
1.584893e+01	1.995262e+01	5.507419e-12	1.124557e-12	1.124557e-12
1.995262e+01	2.511886e+01	1.152846e-13	6.231994e-14	6.231994e-14
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=1.99999990944231145e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.813802e+05	7.027098e+01	7.027098e+01
1.258925e-03	1.584893e-03	1.228675e+05	5.196234e+01	5.196234e+01
1.584893e-03	1.995262e-03	8.329862e+04	3.836967e+01	3.836967e+01
1.995262e-03	2.511886e-03	5.655328e+04	2.833228e+01	2.833228e+01
2.511886e-03	3.162278e-03	3.875131e+04	2.101021e+01	2.101021e+01
3.162278e-03	3.981072e-03	2.660561e+04	1.557777e+01	1.557777e+01
3.981072e-03	5.011872e-03	1.824096e+04	1.152448e+01	1.152448e+01
5.011872e-03	6.309573e-03	1.251686e+04	8.535797e+00	8.535797e+00
6.309573e-03	7.943282e-03	8.562510e+03	6.309481e+00	6.309481e+00
7.943282e-03	1.000000e-02	5.836187e+03	4.649820e+00	4.649820e+00
1.000000e-02	1.258925e-02	3.972602e+03	3.427899e+00	3.427899e+00
1.258925e-02	1.584893e-02	2.695333e+03	2.520258e+00	2.520258e+00
1.584893e-02	1.995262e-02	1.813611e+03	1.843621e+00	1.843621e+00
1.995262e-02	2.511886e-02	1.214026e+03	1.343972e+00	1.343972e+00
2.511886e-02	3.162278e-02	8.082642e+02	9.783104e-01	9.783104e-01
3.162278e-02	3.981072e-02	5.309177e+02	7.051181e-01	7.051181e-01
3.981072e-02	5.011872e-02	3.466150e+02	5.074529e-01	5.074529e-01
5.011872e-02	6.309573e-02	2.229551e+02	3.622416e-01	3.622416e-01
6.309573e-02	7.943282e-02	1.428606e+02	2.578285e-01	2.578285e-01
7.943282e-02	1.000000e-01	8.965595e+01	1.812182e-01	1.812182e-01
1.000000e-01	1.258925e-01	5.556543e+01	1.266720e-01	1.266720e-01
1.258925e-01	1.584893e-01	3.368349e+01	8.727000e-02	8.727000e-02
1.584893e-01	1.995262e-01	2.007210e+01	5.959164e-02	5.959164e-02
1.995262e-01	2.511886e-01	1.161050e+01	4.000993e-02	4.000993e-02
2.511886e-01	3.162278e-01	6.612528e+00	2.669355e-02	2.669355e-02
3.162278e-01	3.981072e-01	3.653209e+00	1.748178e-02	1.748178e-02
3.981072e-01	5.011872e-01	1.942589e+00	1.106602e-02	1.106602e-02
5.011872e-01	6.309573e-01	1.034737e+00	7.095407e-03	7.095407e-03
6.309573e-01	7.943282e-01	5.195877e-01	4.344965e-03	4.344965e-03
7.943282e-01	1.000000e+00	2.611253e-01	2.621784e-03	2.621784e-03
1.000000e+00	1.258925e+00	1.212500e-01	1.477382e-03	1.477382e-03
1.258925e+00	1.584893e+00	5.792265e-02	8.538060e-04	8.538060e-04
1.584893e+00	1.995262e+00	2.673167e-02	4.771470e-04	4.771470e-04
1.995262e+00	2.511886e+00	1.199409e-02	2.495512e-04	2.495512e-04
2.511886e+00	3.162278e+00	5.490604e-03	1.364048e-04	1.364048e-04
3.162278e+00	3.981072e+00	2.132981e-03	6.580006e-05	6.580006e-05
3.981072e+00	5.011872e+00	9.454316e-04	3.401433e-05	3.401433e-05
5.011872e+00	6.309573e+00	3.330199e-04	1.466276e-05	1.466276e-05
6.309573e+00	7.943282e+00	1.325807e-04	6.938972e-06	6.938972e-06
7.943282e+00	1.000000e+01	4.263674e-05	2.992531e-06	2.992531e-06
1.000000e+01	1.258925e+01	1.544691e-05	1.452236e-06	1.452236e-06
1.258925e+01	1.584893e+01	2.697354e-06	3.802177e-07	3.802177e-07
1.584893e+01	1.995262e+01	5.907113e-07	1.316476e-07	1.316476e-07
1.995262e+01	2.511886e+01	2.335505e-08	1.648573e-08	1.648573e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000001073831698e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.804964e+06	1.054974e+03	1.054974e+03
1.258925e-03	1.584893e-03	1.882814e+06	7.739299e+02	7.739299e+02
1.584893e-03	1.995262e-03	1.258692e+06	5.653155e+02	5.653155e+02
1.995262e-03	2.511886e-03	8.461996e+05	4.138334e+02	4.138334e+02
2.511886e-03	3.162278e-03	5.738604e+05	3.046960e+02	3.046960e+02
3.162278e-03	3.981072e-03	3.922712e+05	2.256211e+02	2.256211e+02
3.981072e-03	5.011872e-03	2.671663e+05	1.661475e+02	1.661475e+02
5.011872e-03	6.309573e-03	1.824462e+05	1.226316e+02	1.226316e+02
6.309573e-03	7.943282e-03	1.239236e+05	9.013688e+01	9.013688e+01
7.943282e-03	1.000000e-02	8.403636e+04	6.617207e+01	6.617207e+01
1.000000e-02	1.258925e-02	5.697847e+04	4.865239e+01	4.865239e+01
1.258925e-02	1.584893e-02	3.850271e+04	3.558784e+01	3.558784e+01
1.584893e-02	1.995262e-02	2.591709e+04	2.602983e+01	2.602983e+01
1.995262e-02	2.511886e-02	1.736240e+04	1.900809e+01	1.900809e+01
2.511886e-02	3.162278e-02	1.153860e+04	1.378078e+01	1.378078e+01
3.162278e-02	3.981072e-02	7.629552e+03	9.967461e+00	9.967461e+00
3.981072e-02	5.011872e-02	4.997899e+03	7.176146e+00	7.176146e+00
5.011872e-02	6.309573e-02	3.255594e+03	5.161759e+00	5.161759e+00
6.309573e-02	7.943282e-02	2.101689e+03	3.699104e+00	3.699104e+00
7.943282e-02	1.000000e-01	1.336784e+03	2.626810e+00	2.626810e+00
1.000000e-01	1.258925e-01	8.387993e+02	1.850969e+00	1.850969e+00
1.258925e-01	1.584893e-01	5.226679e+02	1.304612e+00	1.304612e+00
1.584893e-01	1.995262e-01	3.213976e+02	9.096933e-01	9.096933e-01
1.995262e-01	2.511886e-01	1.937219e+02	6.299787e-01	6.299787e-01
2.511886e-01	3.162278e-01	1.149582e+02	4.313953e-01	4.313953e-01
3.162278e-01	3.981072e-01	6.713783e+01	2.930536e-01	2.930536e-01
3.981072e-01	5.011872e-01	3.916917e+01	1.995559e-01	1.995559e-01
5.011872e-01	6.309573e-01	2.230611e+01	1.338676e-01	1.338676e-01
6.309573e-01	7.943282e-01	1.282367e+01	9.103303e-02	9.103303e-02
7.943282e-01	1.000000e+00	7.383540e+00	6.118268e-02	6.118268e-02
1.000000e+00	1.258925e+00	4.266687e+00	4.150734e-02	4.150734e-02
1.258925e+00	1.584893e+00	2.458677e+00	2.825467e-02	2.825467e-02
1.584893e+00	1.995262e+00	1.424393e+00	1.906750e-02	1.906750e-02
1.995262e+00	2.511886e+00	8.149774e-01	1.292676e-02	1.292676e-02
2.511886e+00	3.162278e+00	4.612394e-01	8.498024e-03	8.498024e-03
3.162278e+00	3.981072e+00	2.544943e-01	5.676671e-03	5.676671e-03
3.981072e+00	5.011872e+00	1.370009e-01	3.692156e-03	3.692156e-03
5.011872e+00	6.309573e+00	7.173360e-02	2.346117e-03	2.346117e-03
6.309573e+00	7.943282e+00	3.681385e-02	1.556076e-03	1.556076e-03
7.943282e+00	1.000000e+01	1.898365e-02	1.030339e-03	1.030339e-03
1.000000e+01	1.258925e+01	6.867807e-03	4.862122e-04	4.862122e-04
1.258925e+01	1.584893e+01	3.204483e-03	3.323150e-04	3.323150e-04
1.584893e+01	1.995262e+01	6.141075e-04	1.311447e-04	1.311447e-04
1.995262e+01	2.511886e+01	5.489457e-05	2.811940e-05	2.811940e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	9.781948e+01	2.748784e-02	2.748784e-02
1.258925e-03	1.584893e-03	6.517508e+01	1.999716e-02	1.999716e-02
1.584893e-03	1.995262e-03	4.340050e+01	1.454371e-02	1.454371e-02
1.995262e-03	2.511886e-03	2.912902e+01	1.061917e-02	1.061917e-02
2.511886e-03	3.162278e-03	1.968456e+01	7.780191e-03	7.780191e-03
3.162278e-03	3.981072e-03	1.338442e+01	5.717778e-03	5.717778e-03
3.981072e-03	5.011872e-03	9.095834e+00	4.200965e-03	4.200965e-03
5.011872e-03	6.309573e-03	6.187700e+00	3.088107e-03	3.088107e-03
6.309573e-03	7.943282e-03	4.197170e+00	2.266762e-03	2.266762e-03
7.943282e-03	1.000000e-02	2.843592e+00	1.662881e-03	1.662881e-03
1.000000e-02	1.258925e-02	1.924191e+00	1.219136e-03	1.219136e-03
1.258925e-02	1.584893e-02	1.299696e+00	8.929938e-04	8.929938e-04
1.584893e-02	1.995262e-02	8.740017e-01	6.526553e-04	6.526553e-04
1.995262e-02	2.511886e-02	5.840089e-01	4.754857e-04	4.754857e-04
2.511886e-02	3.162278e-02	3.885401e-01	3.456570e-04	3.456570e-04
3.162278e-02	3.981072e-02	2.572684e-01	2.506807e-04	2.506807e-04
3.981072e-02	5.011872e-02	1.687476e-01	1.809450e-04	1.809450e-04
5.011872e-02	6.309573e-02	1.098577e-01	1.301196e-04	1.301196e-04
6.309573e-02	7.943282e-02	7.078164e-02	9.308677e-05	9.308677e-05
7.943282e-02	1.000000e-01	4.505110e-02	6.618816e-05	6.618816e-05
1.000000e-01	1.258925e-01	2.831314e-02	4.676512e-05	4.676512e-05
1.258925e-01	1.584893e-01	1.758344e-02	3.284577e-05	3.284577e-05
1.584893e-01	1.995262e-01	1.084283e-02	2.298788e-05	2.298788e-05
1.995262e-01	2.511886e-01	6.516538e-03	1.588313e-05	1.588313e-05
2.511886e-01	3.162278e-01	3.869420e-03	1.090813e-05	1.090813e-05
3.162278e-01	3.981072e-01	2.271731e-03	7.449140e-06	7.449140e-06
3.981072e-01	5.011872e-01	1.319150e-03	5.059119e-06	5.059119e-06
5.011872e-01	6.309573e-01	7.558598e-04	3.413094e-06	3.413094e-06
6.309573e-01	7.943282e-01	4.324638e-04	2.300925e-06	2.300925e-06
7.943282e-01	1.000000e+00	2.504476e-04	1.560580e-06	1.560580e-06
1.000000e+00	1.258925e+00	1.437018e-04	1.053560e-06	1.053560e-06
1.258925e+00	1.584893e+00	8.270137e-05	7.123343e-07	7.123343e-07
1.584893e+00	1.995262e+00	4.807381e-05	4.840408e-07	4.840408e-07
1.995262e+00	2.511886e+00	2.749388e-05	3.262464e-07	3.262464e-07
2.511886e+00	3.162278e+00	1.574128e-05	2.200125e-07	2.200125e-07
3.162278e+00	3.981072e+00	8.659077e-06	1.454332e-07	1.454332e-07
3.981072e+00	5.011872e+00	4.650757e-06	9.499256e-08	9.499256e-08
5.011872e+00	6.309573e+00	2.459735e-06	6.157038e-08	6.157038e-08
6.309573e+00	7.943282e+00	1.227881e-06	3.877089e-08	3.877089e-08
7.943282e+00	1.000000e+01	6.204059e-07	2.456211e-08	2.456211e-08
1.000000e+01	1.258925e+01	2.425413e-07	1.368740e-08	1.368740e-08
1.258925e+01	1.584893e+01	1.030776e-07	7.952610e-09	7.952610e-09
1.584893e+01	1.995262e+01	1.949465e-08	3.082375e-09	3.082375e-09
1.995262e+01	2.511886e+01	1.548515e-09	7.742575e-10	7.742575e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000000482059987e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.838844e+02	1.160148e-01	1.160148e-01
1.258925e-03	1.584893e-03	2.524096e+02	8.358720e-02	8.358720e-02
1.584893e-03	1.995262e-03	1.658033e+02	6.018724e-02	6.018724e-02
1.995262e-03	2.511886e-03	1.097298e+02	4.348791e-02	4.348791e-02
2.511886e-03	3.162278e-03	7.313051e+01	3.153889e-02	3.153889e-02
3.162278e-03	3.981072e-03	4.894822e+01	2.290740e-02	2.290740e-02
3.981072e-03	5.011872e-03	3.272919e+01	1.663053e-02	1.663053e-02
5.011872e-03	6.309573e-03	2.187974e+01	1.206642e-02	1.206642e-02
6.309573e-03	7.943282e-03	1.455955e+01	8.731386e-03	8.731386e-03
7.943282e-03	1.000000e-02	9.657498e+00	6.304420e-03	6.304420e-03
1.000000e-02	1.258925e-02	6.389236e+00	4.545019e-03	4.545019e-03
1.258925e-02	1.584893e-02	4.207195e+00	3.265838e-03	3.265838e-03
1.584893e-02	1.995262e-02	2.752523e+00	2.338704e-03	2.338704e-03
1.995262e-02	2.511886e-02	1.783183e+00	1.663945e-03	1.663945e-03
2.511886e-02	3.162278e-02	1.146219e+00	1.178713e-03	1.178713e-03
3.162278e-02	3.981072e-02	7.301501e-01	8.296612e-04	8.296612e-04
3.981072e-02	5.011872e-02	4.578102e-01	5.786343e-04	5.786343e-04
5.011872e-02	6.309573e-02	2.824561e-01	3.993490e-04	3.993490e-04
6.309573e-02	7.943282e-02	1.714264e-01	2.727699e-04	2.727699e-04
7.943282e-02	1.000000e-01	1.015119e-01	1.834026e-04	1.834026e-04
1.000000e-01	1.258925e-01	5.865838e-02	1.212297e-04	1.212297e-04
1.258925e-01	1.584893e-01	3.298278e-02	7.865841e-05	7.865841e-05
1.584893e-01	1.995262e-01	1.795603e-02	4.985673e-05	4.985673e-05
1.995262e-01	2.511886e-01	9.281156e-03	3.053312e-05	3.053312e-05
2.511886e-01	3.162278e-01	4.557141e-03	1.793973e-05	1.793973e-05
3.162278e-01	3.981072e-01	2.126944e-03	1.011270e-05	1.011270e-05
3.981072e-01	5.011872e-01	9.371000e-04	5.430561e-06	5.430561e-06
5.011872e-01	6.309573e-01	3.822710e-04	2.737126e-06	2.737126e-06
6.309573e-01	7.943282e-01	1.484098e-04	1.302351e-06	1.302351e-06
7.943282e-01	1.000000e+00	5.640905e-05	5.948297e-07	5.948297e-07
1.000000e+00	1.258925e+00	2.036382e-05	2.618851e-07	2.618851e-07
1.258925e+00	1.584893e+00	7.465297e-06	1.142678e-07	1.142678e-07
1.584893e+00	1.995262e+00	2.727370e-06	4.856186e-08	4.856186e-08
1.995262e+00	2.511886e+00	9.888884e-07	2.068419e-08	2.068419e-08
2.511886e+00	3.162278e+00	3.445716e-07	8.556277e-09	8.556277e-09
3.162278e+00	3.981072e+00	1.206301e-07	3.563948e-09	3.563948e-09
3.981072e+00	5.011872e+00	3.848418e-08	1.372547e-09	1.372547e-09
5.011872e+00	6.309573e+00	1.193772e-08	5.090665e-10	5.090665e-10
6.309573e+00	7.943282e+00	3.707292e-09	1.935297e-10	1.935297e-10
7.943282e+00	1.000000e+01	9.681006e-10	5.982301e-11	5.982301e-11
1.000000e+01	1.258925e+01	2.112048e-10	1.797640e-11	1.797640e-11
1.258925e+01	1.584893e+01	4.884427e-11	5.286412e-12	5.286412e-12
1.584893e+01	1.995262e+01	4.698493e-12	1.010127e-12	1.010127e-12
1.995262e+01	2.511886e+01	1.976726e-13	1.158486e-13	1.158486e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=2.00000000696594118e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.811401e+05	6.127391e+01	6.127391e+01
1.258925e-03	1.584893e-03	1.231118e+05	4.546822e+01	4.546822e+01
1.584893e-03	1.995262e-03	8.343418e+04	3.366174e+01	3.366174e+01
1.995262e-03	2.511886e-03	5.681765e+04	2.494901e+01	2.494901e+01
2.511886e-03	3.162278e-03	3.888899e+04	1.852165e+01	1.852165e+01
3.162278e-03	3.981072e-03	2.671654e+04	1.375857e+01	1.375857e+01
3.981072e-03	5.011872e-03	1.831651e+04	1.019937e+01	1.019937e+01
5.011872e-03	6.309573e-03	1.256634e+04	7.564467e+00	7.564467e+00
6.309573e-03	7.943282e-03	8.590740e+03	5.595373e+00	5.595373e+00
7.943282e-03	1.000000e-02	5.857716e+03	4.130646e+00	4.130646e+00
1.000000e-02	1.258925e-02	3.987738e+03	3.046844e+00	3.046844e+00
1.258925e-02	1.584893e-02	2.708082e+03	2.244153e+00	2.244153e+00
1.584893e-02	1.995262e-02	1.826423e+03	1.645359e+00	1.645359e+00
1.995262e-02	2.511886e-02	1.220403e+03	1.199608e+00	1.199608e+00
2.511886e-02	3.162278e-02	8.108644e+02	8.712687e-01	8.712687e-01
3.162278e-02	3.981072e-02	5.352321e+02	6.309080e-01	6.309080e-01
3.981072e-02	5.011872e-02	3.492501e+02	4.535754e-01	4.535754e-01
5.011872e-02	6.309573e-02	2.256425e+02	3.241982e-01	3.241982e-01
6.309573e-02	7.943282e-02	1.440542e+02	2.305075e-01	2.305075e-01
7.943282e-02	1.000000e-01	9.040403e+01	1.620975e-01	1.620975e-01
1.000000e-01	1.258925e-01	5.572509e+01	1.128998e-01	1.128998e-01
1.258925e-01	1.584893e-01	3.375488e+01	7.775393e-02	7.775393e-02
1.584893e-01	1.995262e-01	2.018069e+01	5.320506e-02	5.320506e-02
1.995262e-01	2.511886e-01	1.163953e+01	3.565044e-02	3.565044e-02
2.511886e-01	3.162278e-01	6.616427e+00	2.371717e-02	2.371717e-02
3.162278e-01	3.981072e-01	3.638179e+00	1.542652e-02	1.542652e-02
3.981072e-01	5.011872e-01	1.957550e+00	9.941793e-03	9.941793e-03
5.011872e-01	6.309573e-01	1.018030e+00	6.244596e-03	6.244596e-03
6.309573e-01	7.943282e-01	5.168073e-01	3.854401e-03	3.854401e-03
7.943282e-01	1.000000e+00	2.600292e-01	2.335285e-03	2.335285e-03
1.000000e+00	1.258925e+00	1.218092e-01	1.326811e-03	1.326811e-03
1.258925e+00	1.584893e+00	5.758608e-02	7.546262e-04	7.546262e-04
1.584893e+00	1.995262e+00	2.725430e-02	4.265944e-04	4.265944e-04
1.995262e+00	2.511886e+00	1.212913e-02	2.250500e-04	2.250500e-04
2.511886e+00	3.162278e+00	5.337151e-03	1.179495e-04	1.179495e-04
3.162278e+00	3.981072e+00	2.288058e-03	6.075827e-05	6.075827e-05
3.981072e+00	5.011872e+00	9.170931e-04	2.969785e-05	2.969785e-05
5.011872e+00	6.309573e+00	3.668336e-04	1.431963e-05	1.431963e-05
6.309573e+00	7.943282e+00	1.370036e-04	6.487715e-06	6.487715e-06
7.943282e+00	1.000000e+01	4.607504e-05	2.762240e-06	2.762240e-06
1.000000e+01	1.258925e+01	1.318873e-05	1.135218e-06	1.135218e-06
1.258925e+01	1.584893e+01	4.127282e-06	4.481371e-07	4.481371e-07
1.584893e+01	1.995262e+01	4.836771e-07	1.028676e-07	1.028676e-07
1.995262e+01	2.511886e+01	2.867917e-08	1.624640e-08	1.624640e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.915566e+06	1.676126e+03	1.676126e+03
1.258925e-03	1.584893e-03	1.931809e+06	1.213520e+03	1.213520e+03
1.584893e-03	1.995262e-03	1.283141e+06	8.815299e+02	8.815299e+02
1.995262e-03	2.511886e-03	8.574509e+05	6.421423e+02	6.421423e+02
2.511886e-03	3.162278e-03	5.769593e+05	4.691400e+02	4.691400e+02
3.162278e-03	3.981072e-03	3.917277e+05	3.443821e+02	3.443821e+02
3.981072e-03	5.011872e-03	2.663185e+05	2.532884e+02	2.532884e+02
5.011872e-03	6.309573e-03	1.810706e+05	1.866555e+02	1.866555e+02
6.309573e-03	7.943282e-03	1.225624e+05	1.365250e+02	1.365250e+02
7.943282e-03	1.000000e-02	8.316026e+04	1.002072e+02	1.002072e+02
1.000000e-02	1.258925e-02	5.623594e+04	7.321769e+01	7.321769e+01
1.258925e-02	1.584893e-02	3.788995e+04	5.353720e+01	5.353720e+01
1.584893e-02	1.995262e-02	2.547990e+04	3.910813e+01	3.910813e+01
1.995262e-02	2.511886e-02	1.704216e+04	2.851432e+01	2.851432e+01
2.511886e-02	3.162278e-02	1.132500e+04	2.071329e+01	2.071329e+01
3.162278e-02	3.981072e-02	7.511600e+03	1.502008e+01	1.502008e+01
3.981072e-02	5.011872e-02	4.928785e+03	1.085135e+01	1.085135e+01
5.011872e-02	6.309573e-02	3.194002e+03	7.752611e+00	7.752611e+00
6.309573e-02	7.943282e-02	2.062677e+03	5.570209e+00	5.570209e+00
7.943282e-02	1.000000e-01	1.331091e+03	3.998543e+00	3.998543e+00
1.000000e-01	1.258925e-01	8.309286e+02	2.803963e+00	2.803963e+00
1.258925e-01	1.584893e-01	5.170919e+02	1.970883e+00	1.970883e+00
1.584893e-01	1.995262e-01	3.184400e+02	1.377075e+00	1.377075e+00
1.995262e-01	2.511886e-01	1.942674e+02	9.576841e-01	9.576841e-01
2.511886e-01	3.162278e-01	1.133714e+02	6.472758e-01	6.472758e-01
3.162278e-01	3.981072e-01	6.677038e+01	4.444235e-01	4.444235e-01
3.981072e-01	5.011872e-01	3.839703e+01	2.972054e-01	2.972054e-01
5.011872e-01	6.309573e-01	2.282040e+01	2.063928e-01	2.063928e-01
6.309573e-01	7.943282e-01	1.309531e+01	1.389916e-01	1.389916e-01
7.943282e-01	1.000000e+00	7.414405e+00	9.252994e-02	9.252994e-02
1.000000e+00	1.258925e+00	4.311797e+00	6.291126e-02	6.291126e-02
1.258925e+00	1.584893e+00	2.467887e+00	4.258633e-02	4.258633e-02
1.584893e+00	1.995262e+00	1.397605e+00	2.762509e-02	2.762509e-02
1.995262e+00	2.511886e+00	8.610500e-01	2.015866e-02	2.015866e-02
2.511886e+00	3.162278e+00	4.591474e-01	1.279828e-02	1.279828e-02
3.162278e+00	3.981072e+00	2.444525e-01	8.204438e-03	8.204438e-03
3.981072e+00	5.011872e+00	1.451701e-01	5.845249e-03	5.845249e-03
5.011872e+00	6.309573e+00	6.566123e-02	3.342956e-03	3.342956e-03
6.309573e+00	7.943282e+00	4.026840e-02	2.519729e-03	2.519729e-03
7.943282e+00	1.000000e+01	1.870248e-02	1.458873e-03	1.458873e-03
1.000000e+01	1.258925e+01	7.538511e-03	8.500313e-04	8.500313e-04
1.258925e+01	1.584893e+01	3.227624e-03	5.614785e-04	5.614785e-04
1.584893e+01	1.995262e+01	5.423436e-04	1.513028e-04	1.513028e-04
1.995262e+01	2.511886e+01	2.891648e-05	2.891648e-05	2.891648e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.068572e+02	4.542552e-02	4.542552e-02
1.258925e-03	1.584893e-03	7.083432e+01	3.296244e-02	3.296244e-02
1.584893e-03	1.995262e-03	4.709191e+01	2.395361e-02	2.395361e-02
1.995262e-03	2.511886e-03	3.152763e+01	1.746801e-02	1.746801e-02
2.511886e-03	3.162278e-03	2.126474e+01	1.278579e-02	1.278579e-02
3.162278e-03	3.981072e-03	1.445427e+01	9.394976e-03	9.394976e-03
3.981072e-03	5.011872e-03	9.809653e+00	6.898025e-03	6.898025e-03
5.011872e-03	6.309573e-03	6.650145e+00	5.061896e-03	5.061896e-03
6.309573e-03	7.943282e-03	4.515670e+00	3.717566e-03	3.717566e-03
7.943282e-03	1.000000e-02	3.060697e+00	2.727770e-03	2.727770e-03
1.000000e-02	1.258925e-02	2.074782e+00	2.001632e-03	2.001632e-03
1.258925e-02	1.584893e-02	1.397501e+00	1.464110e-03	1.464110e-03
1.584893e-02	1.995262e-02	9.408642e-01	1.070684e-03	1.070684e-03
1.995262e-02	2.511886e-02	6.285229e-01	7.799347e-04	7.799347e-04
2.511886e-02	3.162278e-02	4.177850e-01	5.667269e-04	5.667269e-04
3.162278e-02	3.981072e-02	2.769360e-01	4.112325e-04	4.112325e-04
3.981072e-02	5.011872e-02	1.817593e-01	2.969246e-04	2.969246e-04
5.011872e-02	6.309573e-02	1.182252e-01	2.134287e-04	2.134287e-04
6.309573e-02	7.943282e-02	7.623053e-02	1.527433e-04	1.527433e-04
7.943282e-02	1.000000e-01	4.891458e-02	1.090478e-04	1.090478e-04
1.000000e-01	1.258925e-01	3.068630e-02	7.697865e-05	7.697865e-05
1.258925e-01	1.584893e-01	1.908270e-02	5.410251e-05	5.410251e-05
1.584893e-01	1.995262e-01	1.176563e-02	3.786216e-05	3.786216e-05
1.995262e-01	2.511886e-01	7.168463e-03	2.633969e-05	2.633969e-05
2.511886e-01	3.162278e-01	4.215150e-03	1.800130e-05	1.800130e-05
3.162278e-01	3.981072e-01	2.466005e-03	1.227141e-05	1.227141e-05
3.981072e-01	5.011872e-01	1.439756e-03	8.356842e-06	8.356842e-06
5.011872e-01	6.309573e-01	8.451485e-04	5.706426e-06	5.706426e-06
6.309573e-01	7.943282e-01	4.831950e-04	3.845554e-06	3.845554e-06
7.943282e-01	1.000000e+00	2.775782e-04	2.597708e-06	2.597708e-06
1.000000e+00	1.258925e+00	1.599884e-04	1.757690e-06	1.757690e-06
1.258925e+00	1.584893e+00	9.238637e-05	1.190423e-06	1.190423e-06
1.584893e+00	1.995262e+00	5.324476e-05	8.054455e-07	8.054455e-07
1.995262e+00	2.511886e+00	3.177359e-05	5.545374e-07	5.545374e-07
2.511886e+00	3.162278e+00	1.727420e-05	3.644151e-07	3.644151e-07
3.162278e+00	3.981072e+00	9.336903e-06	2.387806e-07	2.387806e-07
3.981072e+00	5.011872e+00	5.296857e-06	1.602902e-07	1.602902e-07
5.011872e+00	6.309573e+00	2.546812e-06	9.905949e-08	9.905949e-08
6.309573e+00	7.943282e+00	1.420082e-06	6.592563e-08	6.592563e-08
7.943282e+00	1.000000e+01	6.904204e-07	4.096891e-08	4.096891e-08
1.000000e+01	1.258925e+01	2.857970e-07	2.349237e-08	2.349237e-08
1.258925e+01	1.584893e+01	9.356747e-08	1.198009e-08	1.198009e-08
1.584893e+01	1.995262e+01	1.949465e-08	4.873662e-09	4.873662e-09
1.995262e+01	2.511886e+01	9.678219e-10	9.678219e-10	9.678219e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	4.223833e+02	1.928704e-01	1.928704e-01
1.258925e-03	1.584893e-03	2.765583e+02	1.386988e-01	1.386988e-01
1.584893e-03	1.995262e-03	1.814946e+02	9.984751e-02	9.984751e-02
1.995262e-03	2.511886e-03	1.198567e+02	7.206324e-02	7.206324e-02
2.511886e-03	3.162278e-03	7.966523e+01	5.217774e-02	5.217774e-02
3.162278e-03	3.981072e-03	5.335055e+01	3.791733e-02	3.791733e-02
3.981072e-03	5.011872e-03	3.561167e+01	2.749917e-02	2.749917e-02
5.011872e-03	6.309573e-03	2.371425e+01	1.991216e-02	1.991216e-02
6.309573e-03	7.943282e-03	1.579650e+01	1.441655e-02	1.441655e-02
7.943282e-03	1.000000e-02	1.049054e+01	1.041829e-02	1.041829e-02
1.000000e-02	1.258925e-02	6.945471e+00	7.510346e-03	7.510346e-03
1.258925e-02	1.584893e-02	4.564227e+00	5.392914e-03	5.392914e-03
1.584893e-02	1.995262e-02	2.989044e+00	3.863191e-03	3.863191e-03
1.995262e-02	2.511886e-02	1.935501e+00	2.749224e-03	2.749224e-03
2.511886e-02	3.162278e-02	1.241834e+00	1.944016e-03	1.944016e-03
3.162278e-02	3.981072e-02	7.912846e-01	1.368613e-03	1.368613e-03
3.981072e-02	5.011872e-02	4.959844e-01	9.540643e-04	9.540643e-04
5.011872e-02	6.309573e-02	3.068337e-01	6.598921e-04	6.598921e-04
6.309573e-02	7.943282e-02	1.858509e-01	4.497215e-04	4.497215e-04
7.943282e-02	1.000000e-01	1.109568e-01	3.036503e-04	3.036503e-04
1.000000e-01	1.258925e-01	6.397003e-02	2.006505e-04	2.006505e-04
1.258925e-01	1.584893e-01	3.597902e-02	1.301784e-04	1.301784e-04
1.584893e-01	1.995262e-01	1.944103e-02	8.197998e-05	8.197998e-05
1.995262e-01	2.511886e-01	1.024546e-02	5.069390e-05	5.069390e-05
2.511886e-01	3.162278e-01	5.015832e-03	2.978765e-05	2.978765e-05
3.162278e-01	3.981072e-01	2.319437e-03	1.672281e-05	1.672281e-05
3.981072e-01	5.011872e-01	1.024608e-03	8.986599e-06	8.986599e-06
5.011872e-01	6.309573e-01	4.250349e-04	4.548405e-06	4.548405e-06
6.309573e-01	7.943282e-01	1.685923e-04	2.213856e-06	2.213856e-06
7.943282e-01	1.000000e+00	6.390934e-05	1.019806e-06	1.019806e-06
1.000000e+00	1.258925e+00	2.386923e-05	4.586985e-07	4.586985e-07
1.258925e+00	1.584893e+00	8.543510e-06	1.980382e-07	1.980382e-07
1.584893e+00	1.995262e+00	2.931566e-06	7.988723e-08	7.988723e-08
1.995262e+00	2.511886e+00	1.140593e-06	3.539056e-08	3.539056e-08
2.511886e+00	3.162278e+00	3.763761e-07	1.402109e-08	1.402109e-08
3.162278e+00	3.981072e+00	1.295347e-07	5.781005e-09	5.781005e-09
3.981072e+00	5.011872e+00	4.509922e-08	2.401538e-09	2.401538e-09
5.011872e+00	6.309573e+00	1.231418e-08	8.145604e-10	8.145604e-10
6.309573e+00	7.943282e+00	4.029414e-09	3.288993e-10	3.288993e-10
7.943282e+00	1.000000e+01	1.058628e-09	1.057944e-10	1.057944e-10
1.000000e+01	1.258925e+01	2.575656e-10	3.444296e-11	3.444296e-11
1.258925e+01	1.584893e+01	4.563770e-11	8.889995e-12	8.889995e-12
1.584893e+01	1.995262e+01	4.942888e-12	1.720074e-12	1.720074e-12
1.995262e+01	2.511886e+01	2.321630e-13	2.321631e-13	2.321631e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.802897e+05	8.816579e+01	8.816579e+01
1.258925e-03	1.584893e-03	1.224378e+05	6.543059e+01	6.543059e+01
1.584893e-03	1.995262e-03	8.313369e+04	4.847432e+01	4.847432e+01
1.995262e-03	2.511886e-03	5.661375e+04	3.593623e+01	3.593623e+01
2.511886e-03	3.162278e-03	3.870020e+04	2.663439e+01	2.663439e+01
3.162278e-03	3.981072e-03	2.662429e+04	1.979848e+01	1.979848e+01
3.981072e-03	5.011872e-03	1.825656e+04	1.468163e+01	1.468163e+01
5.011872e-03	6.309573e-03	1.250079e+04	1.087894e+01	1.087894e+01
6.309573e-03	7.943282e-03	8.569084e+03	8.062262e+00	8.062262e+00
7.943282e-03	1.000000e-02	5.848220e+03	5.953473e+00	5.953473e+00
1.000000e-02	1.258925e-02	3.993631e+03	4.400359e+00	4.400359e+00
1.258925e-02	1.584893e-02	2.705399e+03	3.240687e+00	3.240687e+00
1.584893e-02	1.995262e-02	1.823276e+03	2.373445e+00	2.373445e+00
1.995262e-02	2.511886e-02	1.217399e+03	1.731164e+00	1.731164e+00
2.511886e-02	3.162278e-02	8.086777e+02	1.259320e+00	1.259320e+00
3.162278e-02	3.981072e-02	5.339375e+02	9.122251e-01	9.122251e-01
3.981072e-02	5.011872e-02	3.481964e+02	6.559173e-01	6.559173e-01
5.011872e-02	6.309573e-02	2.250128e+02	4.696197e-01	4.696197e-01
6.309573e-02	7.943282e-02	1.436258e+02	3.337309e-01	3.337309e-01
7.943282e-02	1.000000e-01	9.087702e+01	2.359534e-01	2.359534e-01
1.000000e-01	1.258925e-01	5.567029e+01	1.635819e-01	1.635819e-01
1.258925e-01	1.584893e-01	3.387216e+01	1.130392e-01	1.130392e-01
1.584893e-01	1.995262e-01	2.016855e+01	7.714613e-02	7.714613e-02
1.995262e-01	2.511886e-01	1.179728e+01	5.215154e-02	5.215154e-02
2.511886e-01	3.162278e-01	6.601646e+00	3.435752e-02	3.435752e-02
3.162278e-01	3.981072e-01	3.619747e+00	2.232210e-02	2.232210e-02
3.981072e-01	5.011872e-01	1.959327e+00	1.445052e-02	1.445052e-02
5.011872e-01	6.309573e-01	1.035972e+00	9.116457e-03	9.116457e-03
6.309573e-01	7.943282e-01	5.265439e-01	5.645607e-03	5.645607e-03
7.943282e-01	1.000000e+00	2.628775e-01	3.442124e-03	3.442124e-03
1.000000e+00	1.258925e+00	1.245522e-01	1.944614e-03	1.944614e-03
1.258925e+00	1.584893e+00	5.936503e-02	1.129262e-03	1.129262e-03
1.584893e+00	1.995262e+00	2.629926e-02	5.900316e-04	5.900316e-04
1.995262e+00	2.511886e+00	1.272358e-02	3.331065e-04	3.331065e-04
2.511886e+00	3.162278e+00	5.320012e-03	1.678089e-04	1.678089e-04
3.162278e+00	3.981072e+00	2.266802e-03	8.715671e-05	8.715671e-05
3.981072e+00	5.011872e+00	9.488223e-04	4.435055e-05	4.435055e-05
5.011872e+00	6.309573e+00	3.271796e-04	1.869356e-05	1.869356e-05
6.309573e+00	7.943282e+00	1.309745e-04	9.189461e-06	9.189461e-06
7.943282e+00	1.000000e+01	4.972709e-05	4.545082e-06	4.545082e-06
1.000000e+01	1.258925e+01	1.481880e-05	1.767055e-06	1.767055e-06
1.258925e+01	1.584893e+01	3.573332e-06	7.386197e-07	7.386197e-07
1.584893e+01	1.995262e+01	4.087319e-07	1.288891e-07	1.288891e-07
1.995262e+01	2.511886e+01	1.044955e-08	1.044955e-08	1.044955e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999981469833904e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.066699e+06	5.489432e+02	5.489432e+02
1.258925e-03	1.584893e-03	8.224844e+05	4.292063e+02	4.292063e+02
1.584893e-03	1.995262e-03	6.319700e+05	3.352272e+02	3.352272e+02
1.995262e-03	2.511886e-03	4.845119e+05	2.617290e+02	2.617290e+02
2.511886e-03	3.162278e-03	3.711073e+05	2.040109e+02	2.040109e+02
3.162278e-03	3.981072e-03	2.844460e+05	1.590064e+02	1.590064e+02
3.981072e-03	5.011872e-03	2.221320e+05	1.250418e+02	1.250418e+02
5.011872e-03	6.309573e-03	1.570440e+05	9.364988e+01	9.364988e+01
6.309573e-03	7.943282e-03	1.064607e+05	6.872108e+01	6.872108e+01
7.943282e-03	1.000000e-02	7.216599e+04	5.044962e+01	5.044962e+01
1.000000e-02	1.258925e-02	4.877551e+04	3.696326e+01	3.696326e+01
1.258925e-02	1.584893e-02	3.299302e+04	2.713790e+01	2.713790e+01
1.584893e-02	1.995262e-02	2.218460e+04	1.985952e+01	1.985952e+01
1.995262e-02	2.511886e-02	1.486237e+04	1.449587e+01	1.449587e+01
2.511886e-02	3.162278e-02	9.890557e+03	1.053511e+01	1.053511e+01
3.162278e-02	3.981072e-02	6.544628e+03	7.638526e+00	7.638526e+00
3.981072e-02	5.011872e-02	4.288066e+03	5.501384e+00	5.501384e+00
5.011872e-02	6.309573e-02	2.779239e+03	3.943923e+00	3.943923e+00
6.309573e-02	7.943282e-02	1.788171e+03	2.819938e+00	2.819938e+00
7.943282e-02	1.000000e-01	1.142778e+03	2.005374e+00	2.005374e+00
1.000000e-01	1.258925e-01	7.217078e+02	1.418168e+00	1.418168e+00
1.258925e-01	1.584893e-01	4.540774e+02	1.003456e+00	1.003456e+00
1.584893e-01	1.995262e-01	2.794312e+02	7.005738e-01	7.005738e-01
1.995262e-01	2.511886e-01	1.698097e+02	4.873435e-01	4.873435e-01
2.511886e-01	3.162278e-01	1.016175e+02	3.351374e-01	3.351374e-01
3.162278e-01	3.981072e-01	5.965496e+01	2.290301e-01	2.290301e-01
3.981072e-01	5.011872e-01	3.486640e+01	1.557454e-01	1.557454e-01
5.011872e-01	6.309573e-01	2.039894e+01	1.061422e-01	1.061422e-01
6.309573e-01	7.943282e-01	1.170219e+01	7.147311e-02	7.147311e-02
7.943282e-01	1.000000e+00	6.881050e+00	4.907681e-02	4.907681e-02
1.000000e+00	1.258925e+00	4.009949e+00	3.342083e-02	3.342083e-02
1.258925e+00	1.584893e+00	2.318241e+00	2.272485e-02	2.272485e-02
1.584893e+00	1.995262e+00	1.356283e+00	1.544205e-02	1.544205e-02
1.995262e+00	2.511886e+00	7.783496e-01	1.039239e-02	1.039239e-02
2.511886e+00	3.162278e+00	4.416564e-01	7.018456e-03	7.018456e-03
3.162278e+00	3.981072e+00	2.462550e-01	4.639165e-03	4.639165e-03
3.981072e+00	5.011872e+00	1.357807e-01	3.081662e-03	3.081662e-03
5.011872e+00	6.309573e+00	6.484214e-02	1.877925e-03	1.877925e-03
6.309573e+00	7.943282e+00	3.534978e-02	1.239838e-03	1.239838e-03
7.943282e+00	1.000000e+01	1.689141e-02	7.724022e-04	7.724022e-04
1.000000e+01	1.258925e+01	7.345370e-03	4.488871e-04	4.488871e-04
1.258925e+01	1.584893e+01	2.666367e-03	2.393173e-04	2.393173e-04
1.584893e+01	1.995262e+01	6.076950e-04	1.024056e-04	1.024056e-04
1.995262e+01	2.511886e+01	6.916663e-05	3.277726e-05	3.277726e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	4.831639e+01	1.931858e-02	1.931858e-02
1.258925e-03	1.584893e-03	3.732228e+01	1.513253e-02	1.513253e-02
1.584893e-03	1.995262e-03	2.869824e+01	1.182648e-02	1.182648e-02
1.995262e-03	2.511886e-03	2.199292e+01	9.227181e-03	9.227181e-03
2.511886e-03	3.162278e-03	1.686958e+01	7.202438e-03	7.202438e-03
3.162278e-03	3.981072e-03	1.296390e+01	5.627239e-03	5.627239e-03
3.981072e-03	5.011872e-03	1.016291e+01	4.440552e-03	4.440552e-03
5.011872e-03	6.309573e-03	7.198122e+00	3.330713e-03	3.330713e-03
6.309573e-03	7.943282e-03	4.880950e+00	2.444442e-03	2.444442e-03
7.943282e-03	1.000000e-02	3.306801e+00	1.793212e-03	1.793212e-03
1.000000e-02	1.258925e-02	2.234772e+00	1.313847e-03	1.313847e-03
1.258925e-02	1.584893e-02	1.507951e+00	9.618805e-04	9.618805e-04
1.584893e-02	1.995262e-02	1.011625e+00	7.021623e-04	7.021623e-04
1.995262e-02	2.511886e-02	6.772585e-01	5.120412e-04	5.120412e-04
2.511886e-02	3.162278e-02	4.513527e-01	3.725507e-04	3.725507e-04
3.162278e-02	3.981072e-02	2.986732e-01	2.701007e-04	2.701007e-04
3.981072e-02	5.011872e-02	1.962105e-01	1.951142e-04	1.951142e-04
5.011872e-02	6.309573e-02	1.273884e-01	1.401176e-04	1.401176e-04
6.309573e-02	7.943282e-02	8.198608e-02	1.001838e-04	1.001838e-04
7.943282e-02	1.000000e-01	5.253428e-02	7.147415e-05	7.147415e-05
1.000000e-01	1.258925e-01	3.324229e-02	5.067263e-05	5.067263e-05
1.258925e-01	1.584893e-01	2.085585e-02	3.577186e-05	3.577186e-05
1.584893e-01	1.995262e-01	1.285477e-02	2.502995e-05	2.502995e-05
1.995262e-01	2.511886e-01	7.789185e-03	1.736496e-05	1.736496e-05
2.511886e-01	3.162278e-01	4.683852e-03	1.200132e-05	1.200132e-05
3.162278e-01	3.981072e-01	2.743181e-03	8.185682e-06	8.185682e-06
3.981072e-01	5.011872e-01	1.608265e-03	5.586074e-06	5.586074e-06
5.011872e-01	6.309573e-01	9.393073e-04	3.804797e-06	3.804797e-06
6.309573e-01	7.943282e-01	5.420060e-04	2.575904e-06	2.575904e-06
7.943282e-01	1.000000e+00	3.151040e-04	1.750470e-06	1.750470e-06
1.000000e+00	1.258925e+00	1.831650e-04	1.189458e-06	1.189458e-06
1.258925e+00	1.584893e+00	1.056177e-04	8.050001e-07	8.050001e-07
1.584893e+00	1.995262e+00	6.211483e-05	5.502061e-07	5.502061e-07
1.995262e+00	2.511886e+00	3.553068e-05	3.708766e-07	3.708766e-07
2.511886e+00	3.162278e+00	1.998795e-05	2.479200e-07	2.479200e-07
3.162278e+00	3.981072e+00	1.131664e-05	1.662595e-07	1.662595e-07
3.981072e+00	5.011872e+00	6.206830e-06	1.097394e-07	1.097394e-07
5.011872e+00	6.309573e+00	3.051550e-06	6.857850e-08	6.857850e-08
6.309573e+00	7.943282e+00	1.640439e-06	4.481338e-08	4.481338e-08
7.943282e+00	1.000000e+01	7.594624e-07	2.717570e-08	2.717570e-08
1.000000e+01	1.258925e+01	3.406392e-07	1.622091e-08	1.622091e-08
1.258925e+01	1.584893e+01	1.202572e-07	8.589800e-09	8.589800e-09
1.584893e+01	1.995262e+01	2.777988e-08	3.679534e-09	3.679534e-09
1.995262e+01	2.511886e+01	2.709901e-09	1.024246e-09	1.024246e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000004811672785e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.826317e+02	7.928903e-02	7.928903e-02
1.258925e-03	1.584893e-03	1.403301e+02	6.188741e-02	6.188741e-02
1.584893e-03	1.995262e-03	1.073306e+02	4.818710e-02	4.818710e-02
1.995262e-03	2.511886e-03	8.182202e+01	3.745152e-02	3.745152e-02
2.511886e-03	3.162278e-03	6.245678e+01	2.913610e-02	2.913610e-02
3.162278e-03	3.981072e-03	4.769789e+01	2.266064e-02	2.266064e-02
3.981072e-03	5.011872e-03	3.721090e+01	1.781774e-02	1.781774e-02
5.011872e-03	6.309573e-03	2.599355e+01	1.322779e-02	1.322779e-02
6.309573e-03	7.943282e-03	1.729183e+01	9.571946e-03	9.571946e-03
7.943282e-03	1.000000e-02	1.147002e+01	6.911953e-03	6.911953e-03
1.000000e-02	1.258925e-02	7.571818e+00	4.975941e-03	4.975941e-03
1.258925e-02	1.584893e-02	4.980354e+00	3.573695e-03	3.573695e-03
1.584893e-02	1.995262e-02	3.244258e+00	2.552148e-03	2.552148e-03
1.995262e-02	2.511886e-02	2.107254e+00	1.819119e-03	1.819119e-03
2.511886e-02	3.162278e-02	1.354564e+00	1.288110e-03	1.288110e-03
3.162278e-02	3.981072e-02	8.606431e-01	9.054853e-04	9.054853e-04
3.981072e-02	5.011872e-02	5.394158e-01	6.309388e-04	6.309388e-04
5.011872e-02	6.309573e-02	3.316786e-01	4.345184e-04	4.345184e-04
6.309573e-02	7.943282e-02	1.996506e-01	2.951512e-04	2.951512e-04
7.943282e-02	1.000000e-01	1.186268e-01	1.984131e-04	1.984131e-04
1.000000e-01	1.258925e-01	6.901381e-02	1.316981e-04	1.316981e-04
1.258925e-01	1.584893e-01	3.897392e-02	8.554117e-05	8.554117e-05
1.584893e-01	1.995262e-01	2.119171e-02	5.416718e-05	5.416718e-05
1.995262e-01	2.511886e-01	1.102043e-02	3.319350e-05	3.319350e-05
2.511886e-01	3.162278e-01	5.475034e-03	1.966870e-05	1.966870e-05
3.162278e-01	3.981072e-01	2.533202e-03	1.100830e-05	1.100830e-05
3.981072e-01	5.011872e-01	1.123096e-03	5.927637e-06	5.927637e-06
5.011872e-01	6.309573e-01	4.690724e-04	3.019007e-06	3.019007e-06
6.309573e-01	7.943282e-01	1.849564e-04	1.447516e-06	1.447516e-06
7.943282e-01	1.000000e+00	6.893901e-05	6.573999e-07	6.573999e-07
1.000000e+00	1.258925e+00	2.586118e-05	2.939713e-07	2.939713e-07
1.258925e+00	1.584893e+00	9.400766e-06	1.266311e-07	1.266311e-07
1.584893e+00	1.995262e+00	3.496599e-06	5.473133e-08	5.473133e-08
1.995262e+00	2.511886e+00	1.255244e-06	2.315578e-08	2.315578e-08
2.511886e+00	3.162278e+00	4.260495e-07	9.204756e-09	9.204756e-09
3.162278e+00	3.981072e+00	1.555604e-07	4.031853e-09	4.031853e-09
3.981072e+00	5.011872e+00	5.245856e-08	1.593795e-09	1.593795e-09
5.011872e+00	6.309573e+00	1.406196e-08	5.433401e-10	5.433401e-10
6.309573e+00	7.943282e+00	4.525439e-09	2.171703e-10	2.171703e-10
7.943282e+00	1.000000e+01	1.318467e-09	7.617063e-11	7.617063e-11
1.000000e+01	1.258925e+01	2.822140e-10	2.131058e-11	2.131058e-11
1.258925e+01	1.584893e+01	4.797272e-11	5.068539e-12	5.068539e-12
1.584893e+01	1.995262e+01	6.274385e-12	1.184738e-12	1.184738e-12
1.995262e+01	2.511886e+01	4.881422e-13	2.253258e-13	2.253258e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=2.00000013932600489e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	8.223713e+04	3.700125e+01	3.700125e+01
1.258925e-03	1.584893e-03	6.340518e+04	2.892029e+01	2.892029e+01
1.584893e-03	1.995262e-03	4.872278e+04	2.257550e+01	2.257550e+01
1.995262e-03	2.511886e-03	3.738856e+04	1.762437e+01	1.762437e+01
2.511886e-03	3.162278e-03	2.872256e+04	1.377044e+01	1.377044e+01
3.162278e-03	3.981072e-03	2.211203e+04	1.076966e+01	1.076966e+01
3.981072e-03	5.011872e-03	1.740368e+04	8.523851e+00	8.523851e+00
5.011872e-03	6.309573e-03	1.244195e+04	6.447232e+00	6.447232e+00
6.309573e-03	7.943282e-03	8.522448e+03	4.774424e+00	4.774424e+00
7.943282e-03	1.000000e-02	5.823584e+03	3.527607e+00	3.527607e+00
1.000000e-02	1.258925e-02	3.961417e+03	2.598816e+00	2.598816e+00
1.258925e-02	1.584893e-02	2.687640e+03	1.912100e+00	1.912100e+00
1.584893e-02	1.995262e-02	1.804618e+03	1.397149e+00	1.397149e+00
1.995262e-02	2.511886e-02	1.207158e+03	1.018795e+00	1.018795e+00
2.511886e-02	3.162278e-02	8.029042e+02	7.407434e-01	7.407434e-01
3.162278e-02	3.981072e-02	5.291835e+02	5.355523e-01	5.355523e-01
3.981072e-02	5.011872e-02	3.459544e+02	3.857398e-01	3.857398e-01
5.011872e-02	6.309573e-02	2.230209e+02	2.756847e-01	2.756847e-01
6.309573e-02	7.943282e-02	1.417746e+02	1.954697e-01	1.954697e-01
7.943282e-02	1.000000e-01	8.936607e+01	1.378165e-01	1.378165e-01
1.000000e-01	1.258925e-01	5.531509e+01	9.615881e-02	9.615881e-02
1.258925e-01	1.584893e-01	3.368858e+01	6.644340e-02	6.644340e-02
1.584893e-01	1.995262e-01	2.006712e+01	4.538856e-02	4.538856e-02
1.995262e-01	2.511886e-01	1.163564e+01	3.053270e-02	3.053270e-02
2.511886e-01	3.162278e-01	6.633364e+00	2.033244e-02	2.033244e-02
3.162278e-01	3.981072e-01	3.625947e+00	1.320730e-02	1.320730e-02
3.981072e-01	5.011872e-01	1.960668e+00	8.508301e-03	8.508301e-03
5.011872e-01	6.309573e-01	1.029844e+00	5.375482e-03	5.375482e-03
6.309573e-01	7.943282e-01	5.221131e-01	3.291476e-03	3.291476e-03
7.943282e-01	1.000000e+00	2.562291e-01	1.964789e-03	1.964789e-03
1.000000e+00	1.258925e+00	1.241749e-01	1.146331e-03	1.146331e-03
1.258925e+00	1.584893e+00	5.748472e-02	6.349836e-04	6.349836e-04
1.584893e+00	1.995262e+00	2.715702e-02	3.564045e-04	3.564045e-04
1.995262e+00	2.511886e+00	1.213376e-02	1.881100e-04	1.881100e-04
2.511886e+00	3.162278e+00	5.175325e-03	9.570290e-05	9.570290e-05
3.162278e+00	3.981072e+00	2.306601e-03	5.175098e-05	5.175098e-05
3.981072e+00	5.011872e+00	9.510051e-04	2.506719e-05	2.506719e-05
5.011872e+00	6.309573e+00	3.300113e-04	1.117035e-05	1.117035e-05
6.309573e+00	7.943282e+00	1.291150e-04	5.553486e-06	5.553486e-06
7.943282e+00	1.000000e+01	4.597275e-05	2.432248e-06	2.432248e-06
1.000000e+01	1.258925e+01	1.390126e-05	1.019813e-06	1.019813e-06
1.258925e+01	1.584893e+01	3.069804e-06	2.997775e-07	2.997775e-07
1.584893e+01	1.995262e+01	5.584435e-07	9.949651e-08	9.949651e-08
1.995262e+01	2.511886e+01	7.570490e-08	4.067276e-08	4.067276e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000011980404405e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.140510e+05	1.726944e+02	1.726944e+02
1.258925e-03	1.584893e-03	1.676784e+05	1.361681e+02	1.361681e+02
1.584893e-03	1.995262e-03	1.304859e+05	1.070938e+02	1.070938e+02
1.995262e-03	2.511886e-03	1.010481e+05	8.397473e+01	8.397473e+01
2.511886e-03	3.162278e-03	7.796858e+04	6.574727e+01	6.574727e+01
3.162278e-03	3.981072e-03	5.981346e+04	5.132755e+01	5.132755e+01
3.981072e-03	5.011872e-03	4.574925e+04	3.999084e+01	3.999084e+01
5.011872e-03	6.309573e-03	3.491360e+04	3.116887e+01	3.116887e+01
6.309573e-03	7.943282e-03	2.658508e+04	2.425729e+01	2.425729e+01
7.943282e-03	1.000000e-02	2.005901e+04	1.877790e+01	1.877790e+01
1.000000e-02	1.258925e-02	1.508825e+04	1.451381e+01	1.451381e+01
1.258925e-02	1.584893e-02	1.132963e+04	1.120565e+01	1.120565e+01
1.584893e-02	1.995262e-02	8.455602e+03	8.630071e+00	8.630071e+00
1.995262e-02	2.511886e-02	6.309898e+03	6.646258e+00	6.646258e+00
2.511886e-02	3.162278e-02	4.691940e+03	5.106429e+00	5.106429e+00
3.162278e-02	3.981072e-02	3.511909e+03	3.933897e+00	3.933897e+00
3.981072e-02	5.011872e-02	2.683646e+03	3.062450e+00	3.062450e+00
5.011872e-02	6.309573e-02	1.823118e+03	2.250210e+00	2.250210e+00
6.309573e-02	7.943282e-02	1.173573e+03	1.609056e+00	1.609056e+00
7.943282e-02	1.000000e-01	7.463138e+02	1.142809e+00	1.142809e+00
1.000000e-01	1.258925e-01	4.712592e+02	8.094406e-01	8.094406e-01
1.258925e-01	1.584893e-01	2.944236e+02	5.708232e-01	5.708232e-01
1.584893e-01	1.995262e-01	1.807954e+02	3.990128e-01	3.990128e-01
1.995262e-01	2.511886e-01	1.096732e+02	2.770114e-01	2.770114e-01
2.511886e-01	3.162278e-01	6.569009e+01	1.911129e-01	1.911129e-01
3.162278e-01	3.981072e-01	3.852749e+01	1.302821e-01	1.302821e-01
3.981072e-01	5.011872e-01	2.231041e+01	8.836091e-02	8.836091e-02
5.011872e-01	6.309573e-01	1.295263e+01	5.994305e-02	5.994305e-02
6.309573e-01	7.943282e-01	7.455091e+00	4.049682e-02	4.049682e-02
7.943282e-01	1.000000e+00	4.322644e+00	2.751242e-02	2.751242e-02
1.000000e+00	1.258925e+00	2.501479e+00	1.862519e-02	1.862519e-02
1.258925e+00	1.584893e+00	1.473905e+00	1.279054e-02	1.279054e-02
1.584893e+00	1.995262e+00	8.580156e-01	8.694442e-03	8.694442e-03
1.995262e+00	2.511886e+00	4.911696e-01	5.858038e-03	5.858038e-03
2.511886e+00	3.162278e+00	2.825273e-01	3.966659e-03	3.966659e-03
3.162278e+00	3.981072e+00	1.539843e-01	2.618871e-03	2.618871e-03
3.981072e+00	5.011872e+00	8.457639e-02	1.718098e-03	1.718098e-03
5.011872e+00	6.309573e+00	4.292654e-02	1.090523e-03	1.090523e-03
6.309573e+00	7.943282e+00	2.159612e-02	6.860546e-04	6.860546e-04
7.943282e+00	1.000000e+01	1.094661e-02	4.365620e-04	4.365620e-04
1.000000e+01	1.258925e+01	4.709657e-03	2.525119e-04	2.525119e-04
1.258925e+01	1.584893e+01	1.795317e-03	1.438960e-04	1.438960e-04
1.584893e+01	1.995262e+01	4.521635e-04	6.721788e-05	6.721788e-05
1.995262e+01	2.511886e+01	1.530507e-05	6.911086e-06	6.911086e-06
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.587763e+01	1.107442e-02	1.107442e-02
1.258925e-03	1.584893e-03	1.243990e+01	8.736468e-03	8.736468e-03
1.584893e-03	1.995262e-03	9.674352e+00	6.866551e-03	6.866551e-03
1.995262e-03	2.511886e-03	7.497623e+00	5.387528e-03	5.387528e-03
2.511886e-03	3.162278e-03	5.783266e+00	4.217101e-03	4.217101e-03
3.162278e-03	3.981072e-03	4.436759e+00	3.292006e-03	3.292006e-03
3.981072e-03	5.011872e-03	3.395943e+00	2.566894e-03	2.566894e-03
5.011872e-03	6.309573e-03	2.586950e+00	1.996741e-03	1.996741e-03
6.309573e-03	7.943282e-03	1.967760e+00	1.552079e-03	1.552079e-03
7.943282e-03	1.000000e-02	1.485344e+00	1.201825e-03	1.201825e-03
1.000000e-02	1.258925e-02	1.117685e+00	9.291541e-04	9.291541e-04
1.258925e-02	1.584893e-02	8.396468e-01	7.177544e-04	7.177544e-04
1.584893e-02	1.995262e-02	6.263758e-01	5.525164e-04	5.525164e-04
1.995262e-02	2.511886e-02	4.673426e-01	4.253490e-04	4.253490e-04
2.511886e-02	3.162278e-02	3.475864e-01	3.269330e-04	3.269330e-04
3.162278e-02	3.981072e-02	2.605068e-01	2.522535e-04	2.522535e-04
3.981072e-02	5.011872e-02	1.993758e-01	1.966817e-04	1.966817e-04
5.011872e-02	6.309573e-02	1.353595e-01	1.444349e-04	1.444349e-04
6.309573e-02	7.943282e-02	8.717746e-02	1.033070e-04	1.033070e-04
7.943282e-02	1.000000e-01	5.552993e-02	7.348373e-05	7.348373e-05
1.000000e-01	1.258925e-01	3.507348e-02	5.204960e-05	5.204960e-05
1.258925e-01	1.584893e-01	2.185601e-02	3.661955e-05	3.661955e-05
1.584893e-01	1.995262e-01	1.340515e-02	2.556016e-05	2.556016e-05
1.995262e-01	2.511886e-01	8.129355e-03	1.774009e-05	1.774009e-05
2.511886e-01	3.162278e-01	4.872723e-03	1.224090e-05	1.224090e-05
3.162278e-01	3.981072e-01	2.860182e-03	8.358426e-06	8.358426e-06
3.981072e-01	5.011872e-01	1.656907e-03	5.669919e-06	5.669919e-06
5.011872e-01	6.309573e-01	9.638738e-04	3.854231e-06	3.854231e-06
6.309573e-01	7.943282e-01	5.547622e-04	2.606040e-06	2.606040e-06
7.943282e-01	1.000000e+00	3.204134e-04	1.765155e-06	1.765155e-06
1.000000e+00	1.258925e+00	1.858608e-04	1.198179e-06	1.198179e-06
1.258925e+00	1.584893e+00	1.090168e-04	8.178512e-07	8.178512e-07
1.584893e+00	1.995262e+00	6.344534e-05	5.560676e-07	5.560676e-07
1.995262e+00	2.511886e+00	3.636300e-05	3.751955e-07	3.751955e-07
2.511886e+00	3.162278e+00	2.080899e-05	2.529606e-07	2.529606e-07
3.162278e+00	3.981072e+00	1.126046e-05	1.658463e-07	1.658463e-07
3.981072e+00	5.011872e+00	6.249515e-06	1.101161e-07	1.101161e-07
5.011872e+00	6.309573e+00	3.190257e-06	7.011978e-08	7.011978e-08
6.309573e+00	7.943282e+00	1.620852e-06	4.454503e-08	4.454503e-08
7.943282e+00	1.000000e+01	8.187802e-07	2.821703e-08	2.821703e-08
1.000000e+01	1.258925e+01	3.506807e-07	1.645826e-08	1.645826e-08
1.258925e+01	1.584893e+01	1.263928e-07	8.806202e-09	8.806202e-09
1.584893e+01	1.995262e+01	2.924197e-08	3.775123e-09	3.775123e-09
1.995262e+01	2.511886e+01	1.935644e-09	8.656462e-10	8.656462e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999995190706749e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	4.962236e+01	3.918027e-02	3.918027e-02
1.258925e-03	1.584893e-03	3.862309e+01	3.078096e-02	3.078096e-02
1.584893e-03	1.995262e-03	2.985759e+01	2.409374e-02	2.409374e-02
1.995262e-03	2.511886e-03	2.302646e+01	1.884097e-02	1.884097e-02
2.511886e-03	3.162278e-03	1.765588e+01	1.468203e-02	1.468203e-02
3.162278e-03	3.981072e-03	1.346126e+01	1.141216e-02	1.141216e-02
3.981072e-03	5.011872e-03	1.023381e+01	8.855249e-03	8.855249e-03
5.011872e-03	6.309573e-03	7.747416e+00	6.859359e-03	6.859359e-03
6.309573e-03	7.943282e-03	5.840217e+00	5.296343e-03	5.296343e-03
7.943282e-03	1.000000e-02	4.375761e+00	4.079164e-03	4.079164e-03
1.000000e-02	1.258925e-02	3.262221e+00	3.132940e-03	3.132940e-03
1.258925e-02	1.584893e-02	2.428404e+00	2.404330e-03	2.404330e-03
1.584893e-02	1.995262e-02	1.792880e+00	1.837305e-03	1.837305e-03
1.995262e-02	2.511886e-02	1.323331e+00	1.403251e-03	1.403251e-03
2.511886e-02	3.162278e-02	9.728372e-01	1.069597e-03	1.069597e-03
3.162278e-02	3.981072e-02	7.197668e-01	8.179565e-04	8.179565e-04
3.981072e-02	5.011872e-02	5.450794e-01	6.324582e-04	6.324582e-04
5.011872e-02	6.309573e-02	3.545764e-01	4.492599e-04	4.492599e-04
6.309573e-02	7.943282e-02	2.146807e-01	3.065087e-04	3.065087e-04
7.943282e-02	1.000000e-01	1.271253e-01	2.060603e-04	2.060603e-04
1.000000e-01	1.258925e-01	7.369064e-02	1.363511e-04	1.363511e-04
1.258925e-01	1.584893e-01	4.137520e-02	8.838759e-05	8.838759e-05
1.584893e-01	1.995262e-01	2.240500e-02	5.584161e-05	5.584161e-05
1.995262e-01	2.511886e-01	1.171531e-02	3.438446e-05	3.438446e-05
2.511886e-01	3.162278e-01	5.814400e-03	2.033758e-05	2.033758e-05
3.162278e-01	3.981072e-01	2.687124e-03	1.138301e-05	1.138301e-05
3.981072e-01	5.011872e-01	1.179768e-03	6.111491e-06	6.111491e-06
5.011872e-01	6.309573e-01	4.882061e-04	3.090803e-06	3.090803e-06
6.309573e-01	7.943282e-01	1.899427e-04	1.472578e-06	1.472578e-06
7.943282e-01	1.000000e+00	7.113124e-05	6.729169e-07	6.729169e-07
1.000000e+00	1.258925e+00	2.674596e-05	2.995038e-07	2.995038e-07
1.258925e+00	1.584893e+00	9.950455e-06	1.321202e-07	1.321202e-07
1.584893e+00	1.995262e+00	3.582656e-06	5.589250e-08	5.589250e-08
1.995262e+00	2.511886e+00	1.295727e-06	2.357639e-08	2.357639e-08
2.511886e+00	3.162278e+00	4.673522e-07	9.992827e-09	9.992827e-09
3.162278e+00	3.981072e+00	1.557549e-07	3.989003e-09	3.989003e-09
3.981072e+00	5.011872e+00	5.239804e-08	1.586671e-09	1.586671e-09
5.011872e+00	6.309573e+00	1.513397e-08	5.675550e-10	5.675550e-10
6.309573e+00	7.943282e+00	4.925187e-09	2.268364e-10	2.268364e-10
7.943282e+00	1.000000e+01	1.365616e-09	7.644410e-11	7.644410e-11
1.000000e+01	1.258925e+01	3.025087e-10	2.284176e-11	2.284176e-11
1.258925e+01	1.584893e+01	6.210797e-11	6.434838e-12	6.434838e-12
1.584893e+01	1.995262e+01	6.002963e-12	1.094093e-12	1.094093e-12
1.995262e+01	2.511886e+01	1.639110e-13	9.360670e-14	9.360670e-14
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.843261e+04	2.224788e+01	2.224788e+01
1.258925e-03	1.584893e-03	2.207366e+04	1.739826e+01	1.739826e+01
1.584893e-03	1.995262e-03	1.703902e+04	1.357950e+01	1.357950e+01
1.995262e-03	2.511886e-03	1.312623e+04	1.059393e+01	1.059393e+01
2.511886e-03	3.162278e-03	1.005929e+04	8.237250e+00	8.237250e+00
3.162278e-03	3.981072e-03	7.670264e+03	6.392598e+00	6.392598e+00
3.981072e-03	5.011872e-03	5.841478e+03	4.959027e+00	4.959027e+00
5.011872e-03	6.309573e-03	4.422377e+03	3.832859e+00	3.832859e+00
6.309573e-03	7.943282e-03	3.344959e+03	2.962887e+00	2.962887e+00
7.943282e-03	1.000000e-02	2.510161e+03	2.279610e+00	2.279610e+00
1.000000e-02	1.258925e-02	1.880901e+03	1.756046e+00	1.756046e+00
1.258925e-02	1.584893e-02	1.404696e+03	1.348424e+00	1.348424e+00
1.584893e-02	1.995262e-02	1.043488e+03	1.033617e+00	1.033617e+00
1.995262e-02	2.511886e-02	7.758207e+02	7.928116e-01	7.928116e-01
2.511886e-02	3.162278e-02	5.748993e+02	6.075926e-01	6.075926e-01
3.162278e-02	3.981072e-02	4.289913e+02	4.664746e-01	4.664746e-01
3.981072e-02	5.011872e-02	3.284028e+02	3.634607e-01	3.634607e-01
5.011872e-02	6.309573e-02	2.219494e+02	2.662008e-01	2.662008e-01
6.309573e-02	7.943282e-02	1.416032e+02	1.892436e-01	1.892436e-01
7.943282e-02	1.000000e-01	8.883143e+01	1.332661e-01	1.332661e-01
1.000000e-01	1.258925e-01	5.510086e+01	9.330190e-02	9.330190e-02
1.258925e-01	1.584893e-01	3.347752e+01	6.449835e-02	6.449835e-02
1.584893e-01	1.995262e-01	1.995305e+01	4.418461e-02	4.418461e-02
1.995262e-01	2.511886e-01	1.164622e+01	2.987307e-02	2.987307e-02
2.511886e-01	3.162278e-01	6.637417e+00	1.991084e-02	1.991084e-02
3.162278e-01	3.981072e-01	3.649493e+00	1.298862e-02	1.298862e-02
3.981072e-01	5.011872e-01	1.948849e+00	8.324511e-03	8.324511e-03
5.011872e-01	6.309573e-01	1.021572e+00	5.238717e-03	5.238717e-03
6.309573e-01	7.943282e-01	5.147818e-01	3.202026e-03	3.202026e-03
7.943282e-01	1.000000e+00	2.518876e-01	1.908364e-03	1.908364e-03
1.000000e+00	1.258925e+00	1.231912e-01	1.121636e-03	1.121636e-03
1.258925e+00	1.584893e+00	5.821323e-02	6.308321e-04	6.308321e-04
1.584893e+00	1.995262e+00	2.679294e-02	3.457733e-04	3.457733e-04
1.995262e+00	2.511886e+00	1.206020e-02	1.844795e-04	1.844795e-04
2.511886e+00	3.162278e+00	5.371991e-03	9.879842e-05	9.879842e-05
3.162278e+00	3.981072e+00	2.220094e-03	4.841868e-05	4.841868e-05
3.981072e+00	5.011872e+00	9.273941e-04	2.461612e-05	2.461612e-05
5.011872e+00	6.309573e+00	3.379878e-04	1.093757e-05	1.093757e-05
6.309573e+00	7.943282e+00	1.309788e-04	5.405050e-06	5.405050e-06
7.943282e+00	1.000000e+01	4.632099e-05	2.299371e-06	2.299371e-06
1.000000e+01	1.258925e+01	1.408929e-05	9.994965e-07	9.994965e-07
1.258925e+01	1.584893e+01	3.292888e-06	3.152841e-07	3.152841e-07
1.584893e+01	1.995262e+01	5.435047e-07	9.794434e-08	9.794434e-08
1.995262e+01	2.511886e+01	2.238243e-08	1.161471e-08	1.161471e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyDelta/91GeV/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$m_{\nu \bar{\nu}}$ [GeV$^2$]$$
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV$^2$]
LegendXPos=0.1
LegendYPos=0.8
DrawOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
LegendOnly=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
RatioPlotYLabel=Ratio to $\delta=10^{-7}$
RatioPlotYMin=0.9501
RatioPlotYMax=1.05
RatioPlotYMajorTickMarks=20
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999989087897230e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	1.926093e-01	7.482408e-03	7.482408e-03
1.300000e+01	1.600000e+01	2.476129e-01	8.591685e-03	8.591685e-03
1.600000e+01	1.900000e+01	3.278004e-01	1.038912e-02	1.038912e-02
1.900000e+01	2.200000e+01	3.751127e-01	1.075801e-02	1.075801e-02
2.200000e+01	2.500000e+01	4.383663e-01	1.149410e-02	1.149410e-02
2.500000e+01	2.800000e+01	5.283773e-01	1.304065e-02	1.304065e-02
2.800000e+01	3.100000e+01	5.823227e-01	1.313038e-02	1.313038e-02
3.100000e+01	3.400000e+01	7.088127e-01	1.514004e-02	1.514004e-02
3.400000e+01	3.700000e+01	8.316870e-01	1.659380e-02	1.659380e-02
3.700000e+01	4.000000e+01	9.449463e-01	1.733181e-02	1.733181e-02
4.000000e+01	4.300000e+01	1.051881e+00	1.793365e-02	1.793365e-02
4.300000e+01	4.600000e+01	1.240206e+00	1.957026e-02	1.957026e-02
4.600000e+01	4.900000e+01	1.449891e+00	2.159280e-02	2.159280e-02
4.900000e+01	5.200000e+01	1.712208e+00	2.355464e-02	2.355464e-02
5.200000e+01	5.500000e+01	1.996189e+00	2.518309e-02	2.518309e-02
5.500000e+01	5.800000e+01	2.343938e+00	2.721560e-02	2.721560e-02
5.800000e+01	6.100000e+01	2.863946e+00	3.040313e-02	3.040313e-02
6.100000e+01	6.400000e+01	3.511650e+00	3.341781e-02	3.341781e-02
6.400000e+01	6.700000e+01	4.420273e+00	3.772512e-02	3.772512e-02
6.700000e+01	7.000000e+01	5.649900e+00	4.256498e-02	4.256498e-02
7.000000e+01	7.300000e+01	7.654947e+00	5.009753e-02	5.009753e-02
7.300000e+01	7.600000e+01	1.058852e+01	5.871467e-02	5.871467e-02
7.600000e+01	7.900000e+01	1.580246e+01	7.185902e-02	7.185902e-02
7.900000e+01	8.200000e+01	2.601606e+01	9.229953e-02	9.229953e-02
8.200000e+01	8.500000e+01	5.049463e+01	1.286245e-01	1.286245e-01
8.500000e+01	8.800000e+01	1.474884e+02	2.193644e-01	2.193644e-01
8.800000e+01	9.100000e+01	3.357390e+03	1.042948e+00	1.042948e+00
9.100000e+01	9.400000e+01	1.504770e+04	2.231641e+00	2.231641e+00
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999999599999994e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.863333e-06	5.074993e-08	5.074993e-08
1.300000e+01	1.600000e+01	4.881333e-06	5.704579e-08	5.704579e-08
1.600000e+01	1.900000e+01	6.186000e-06	6.421838e-08	6.421838e-08
1.900000e+01	2.200000e+01	7.330000e-06	6.990470e-08	6.990470e-08
2.200000e+01	2.500000e+01	8.615333e-06	7.578625e-08	7.578625e-08
2.500000e+01	2.800000e+01	1.011000e-05	8.209750e-08	8.209750e-08
2.800000e+01	3.100000e+01	1.167067e-05	8.820683e-08	8.820683e-08
3.100000e+01	3.400000e+01	1.338800e-05	9.447398e-08	9.447398e-08
3.400000e+01	3.700000e+01	1.543600e-05	1.014429e-07	1.014429e-07
3.700000e+01	4.000000e+01	1.789533e-05	1.092256e-07	1.092256e-07
4.000000e+01	4.300000e+01	2.039733e-05	1.166114e-07	1.166114e-07
4.300000e+01	4.600000e+01	2.369200e-05	1.256768e-07	1.256768e-07
4.600000e+01	4.900000e+01	2.720533e-05	1.346733e-07	1.346733e-07
4.900000e+01	5.200000e+01	3.182267e-05	1.456541e-07	1.456541e-07
5.200000e+01	5.500000e+01	3.737133e-05	1.578424e-07	1.578424e-07
5.500000e+01	5.800000e+01	4.420600e-05	1.716702e-07	1.716702e-07
5.800000e+01	6.100000e+01	5.287267e-05	1.877457e-07	1.877457e-07
6.100000e+01	6.400000e+01	6.532667e-05	2.086890e-07	2.086890e-07
6.400000e+01	6.700000e+01	8.164000e-05	2.332952e-07	2.332952e-07
6.700000e+01	7.000000e+01	1.041620e-04	2.635172e-07	2.635172e-07
7.000000e+01	7.300000e+01	1.388760e-04	3.042762e-07	3.042762e-07
7.300000e+01	7.600000e+01	1.922320e-04	3.579870e-07	3.579870e-07
7.600000e+01	7.900000e+01	2.861387e-04	4.367598e-07	4.367598e-07
7.900000e+01	8.200000e+01	4.691420e-04	5.592507e-07	5.592507e-07
8.200000e+01	8.500000e+01	9.093700e-04	7.786184e-07	7.786184e-07
8.500000e+01	8.800000e+01	2.670275e-03	1.334235e-06	1.334235e-06
8.800000e+01	9.100000e+01	6.104173e-02	6.379224e-06	6.379224e-06
9.100000e+01	9.400000e+01	2.670319e-01	1.334246e-05	1.334246e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000002895149858e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.550663e-12	5.072740e-14	5.072740e-14
1.300000e+01	1.600000e+01	1.141836e-11	1.429765e-13	1.429765e-13
1.600000e+01	1.900000e+01	3.106889e-11	3.434136e-13	3.434136e-13
1.900000e+01	2.200000e+01	7.068070e-11	7.129292e-13	7.129292e-13
2.200000e+01	2.500000e+01	1.473605e-10	1.366984e-12	1.366984e-12
2.500000e+01	2.800000e+01	2.903987e-10	2.481163e-12	2.481163e-12
2.800000e+01	3.100000e+01	5.367467e-10	4.262888e-12	4.262888e-12
3.100000e+01	3.400000e+01	9.529600e-10	7.057657e-12	7.057657e-12
3.400000e+01	3.700000e+01	1.656091e-09	1.142211e-11	1.142211e-11
3.700000e+01	4.000000e+01	2.824220e-09	1.806944e-11	1.806944e-11
4.000000e+01	4.300000e+01	4.669047e-09	2.799091e-11	2.799091e-11
4.300000e+01	4.600000e+01	7.753663e-09	4.309559e-11	4.309559e-11
4.600000e+01	4.900000e+01	1.263341e-08	6.547062e-11	6.547062e-11
4.900000e+01	5.200000e+01	2.085685e-08	9.998268e-11	9.998268e-11
5.200000e+01	5.500000e+01	3.462743e-08	1.531728e-10	1.531728e-10
5.500000e+01	5.800000e+01	5.752467e-08	2.339569e-10	2.339569e-10
5.800000e+01	6.100000e+01	9.765307e-08	3.631810e-10	3.631810e-10
6.100000e+01	6.400000e+01	1.721040e-07	5.760326e-10	5.760326e-10
6.400000e+01	6.700000e+01	3.117290e-07	9.341727e-10	9.341727e-10
6.700000e+01	7.000000e+01	5.880720e-07	1.560673e-09	1.560673e-09
7.000000e+01	7.300000e+01	1.193617e-06	2.746703e-09	2.746703e-09
7.300000e+01	7.600000e+01	2.624235e-06	5.142321e-09	5.142321e-09
7.600000e+01	7.900000e+01	6.604833e-06	1.063817e-08	1.063817e-08
7.900000e+01	8.200000e+01	2.024883e-05	2.560851e-08	2.560851e-08
8.200000e+01	8.500000e+01	8.739833e-05	8.031451e-08	8.031451e-08
8.500000e+01	8.800000e+01	8.655890e-04	4.780876e-07	4.780876e-07
8.800000e+01	9.100000e+01	1.976981e-01	2.261425e-05	2.261425e-05
9.100000e+01	9.400000e+01	1.182938e+00	6.159976e-05	6.159976e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=1.99999990944231145e-09
Title=$\delta=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	7.047907e-06	1.444570e-07	1.444570e-07
1.300000e+01	1.600000e+01	1.416751e-05	2.561236e-07	2.561236e-07
1.600000e+01	1.900000e+01	2.668469e-05	4.233675e-07	4.233675e-07
1.900000e+01	2.200000e+01	4.558187e-05	6.560947e-07	6.560947e-07
2.200000e+01	2.500000e+01	7.254030e-05	9.573253e-07	9.573253e-07
2.500000e+01	2.800000e+01	1.129342e-04	1.370056e-06	1.370056e-06
2.800000e+01	3.100000e+01	1.639215e-04	1.832088e-06	1.832088e-06
3.100000e+01	3.400000e+01	2.364217e-04	2.456530e-06	2.456530e-06
3.400000e+01	3.700000e+01	3.439853e-04	3.333983e-06	3.333983e-06
3.700000e+01	4.000000e+01	4.888843e-04	4.349119e-06	4.349119e-06
4.000000e+01	4.300000e+01	6.919750e-04	5.737066e-06	5.737066e-06
4.300000e+01	4.600000e+01	9.867060e-04	7.542350e-06	7.542350e-06
4.600000e+01	4.900000e+01	1.366898e-03	9.729395e-06	9.729395e-06
4.900000e+01	5.200000e+01	1.970095e-03	1.287716e-05	1.287716e-05
5.200000e+01	5.500000e+01	2.801982e-03	1.681733e-05	1.681733e-05
5.500000e+01	5.800000e+01	4.031497e-03	2.213260e-05	2.213260e-05
5.800000e+01	6.100000e+01	5.950483e-03	2.967331e-05	2.967331e-05
6.100000e+01	6.400000e+01	9.079483e-03	4.055900e-05	4.055900e-05
6.400000e+01	6.700000e+01	1.411634e-02	5.599525e-05	5.599525e-05
6.700000e+01	7.000000e+01	2.272239e-02	7.932761e-05	7.932761e-05
7.000000e+01	7.300000e+01	3.890310e-02	1.173302e-04	1.173302e-04
7.300000e+01	7.600000e+01	7.085587e-02	1.812379e-04	1.812379e-04
7.600000e+01	7.900000e+01	1.425432e-01	2.971117e-04	2.971117e-04
7.900000e+01	8.200000e+01	3.323276e-01	5.395562e-04	5.395562e-04
8.200000e+01	8.500000e+01	9.941327e-01	1.158607e-03	1.158607e-03
8.500000e+01	8.800000e+01	5.039533e+00	3.398796e-03	3.398796e-03
8.800000e+01	9.100000e+01	1.636883e+02	2.244000e-02	2.244000e-02
9.100000e+01	9.400000e+01	7.866607e+02	6.546584e-02	6.546584e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=2.00000001073831698e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	9.039517e-02	1.716571e-03	1.716571e-03
1.300000e+01	1.600000e+01	1.183752e-01	1.954031e-03	1.954031e-03
1.600000e+01	1.900000e+01	1.469425e-01	2.226609e-03	2.226609e-03
1.900000e+01	2.200000e+01	1.740219e-01	2.371428e-03	2.371428e-03
2.200000e+01	2.500000e+01	2.048804e-01	2.583034e-03	2.583034e-03
2.500000e+01	2.800000e+01	2.494930e-01	2.864826e-03	2.864826e-03
2.800000e+01	3.100000e+01	2.838624e-01	3.048862e-03	3.048862e-03
3.100000e+01	3.400000e+01	3.255086e-01	3.256140e-03	3.256140e-03
3.400000e+01	3.700000e+01	3.893013e-01	3.625649e-03	3.625649e-03
3.700000e+01	4.000000e+01	4.482573e-01	3.862941e-03	3.862941e-03
4.000000e+01	4.300000e+01	5.123730e-01	4.079709e-03	4.079709e-03
4.300000e+01	4.600000e+01	5.957430e-01	4.393113e-03	4.393113e-03
4.600000e+01	4.900000e+01	6.873303e-01	4.761535e-03	4.761535e-03
4.900000e+01	5.200000e+01	8.153443e-01	5.174871e-03	5.174871e-03
5.200000e+01	5.500000e+01	9.595073e-01	5.608085e-03	5.608085e-03
5.500000e+01	5.800000e+01	1.149764e+00	6.125305e-03	6.125305e-03
5.800000e+01	6.100000e+01	1.385912e+00	6.757005e-03	6.757005e-03
6.100000e+01	6.400000e+01	1.725320e+00	7.514296e-03	7.514296e-03
6.400000e+01	6.700000e+01	2.166257e+00	8.422419e-03	8.422419e-03
6.700000e+01	7.000000e+01	2.778529e+00	9.508120e-03	9.508120e-03
7.000000e+01	7.300000e+01	3.726340e+00	1.106274e-02	1.106274e-02
7.300000e+01	7.600000e+01	5.188250e+00	1.302813e-02	1.302813e-02
7.600000e+01	7.900000e+01	7.783583e+00	1.596791e-02	1.596791e-02
7.900000e+01	8.200000e+01	1.284021e+01	2.052399e-02	2.052399e-02
8.200000e+01	8.500000e+01	2.489021e+01	2.852845e-02	2.852845e-02
8.500000e+01	8.800000e+01	7.337367e+01	4.909017e-02	4.909017e-02
8.800000e+01	9.100000e+01	1.717362e+03	2.379857e-01	2.379857e-01
9.100000e+01	9.400000e+01	7.451940e+03	4.938459e-01	4.938459e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.222667e-06	4.635132e-08	4.635132e-08
1.300000e+01	1.600000e+01	4.246667e-06	5.320819e-08	5.320819e-08
1.600000e+01	1.900000e+01	5.221333e-06	5.899906e-08	5.899906e-08
1.900000e+01	2.200000e+01	6.272000e-06	6.466323e-08	6.466323e-08
2.200000e+01	2.500000e+01	7.346667e-06	6.998413e-08	6.998413e-08
2.500000e+01	2.800000e+01	8.880000e-06	7.694154e-08	7.694154e-08
2.800000e+01	3.100000e+01	1.015200e-05	8.226786e-08	8.226786e-08
3.100000e+01	3.400000e+01	1.166400e-05	8.818163e-08	8.818163e-08
3.400000e+01	3.700000e+01	1.373000e-05	9.567305e-08	9.567305e-08
3.700000e+01	4.000000e+01	1.589267e-05	1.029326e-07	1.029326e-07
4.000000e+01	4.300000e+01	1.835867e-05	1.106305e-07	1.106305e-07
4.300000e+01	4.600000e+01	2.133133e-05	1.192514e-07	1.192514e-07
4.600000e+01	4.900000e+01	2.456533e-05	1.279722e-07	1.279722e-07
4.900000e+01	5.200000e+01	2.903000e-05	1.391163e-07	1.391163e-07
5.200000e+01	5.500000e+01	3.436467e-05	1.513598e-07	1.513598e-07
5.500000e+01	5.800000e+01	4.112000e-05	1.655697e-07	1.655697e-07
5.800000e+01	6.100000e+01	4.941933e-05	1.815109e-07	1.815109e-07
6.100000e+01	6.400000e+01	6.160933e-05	2.026645e-07	2.026645e-07
6.400000e+01	6.700000e+01	7.738133e-05	2.271289e-07	2.271289e-07
6.700000e+01	7.000000e+01	9.977533e-05	2.579087e-07	2.579087e-07
7.000000e+01	7.300000e+01	1.329687e-04	2.977344e-07	2.977344e-07
7.300000e+01	7.600000e+01	1.857353e-04	3.518857e-07	3.518857e-07
7.600000e+01	7.900000e+01	2.781507e-04	4.306202e-07	4.306202e-07
7.900000e+01	8.200000e+01	4.586413e-04	5.529565e-07	5.529565e-07
8.200000e+01	8.500000e+01	8.911100e-04	7.707615e-07	7.707615e-07
8.500000e+01	8.800000e+01	2.623719e-03	1.322553e-06	1.322553e-06
8.800000e+01	9.100000e+01	6.157097e-02	6.406818e-06	6.406818e-06
9.100000e+01	9.400000e+01	2.666437e-01	1.333276e-05	1.333276e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000000482059987e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.946430e-12	4.599118e-14	4.599118e-14
1.300000e+01	1.600000e+01	9.917850e-12	1.333929e-13	1.333929e-13
1.600000e+01	1.900000e+01	2.622513e-11	3.151154e-13	3.151154e-13
1.900000e+01	2.200000e+01	6.033983e-11	6.589514e-13	6.589514e-13
2.200000e+01	2.500000e+01	1.258626e-10	1.264652e-12	1.264652e-12
2.500000e+01	2.800000e+01	2.548192e-10	2.325321e-12	2.325321e-12
2.800000e+01	3.100000e+01	4.644770e-10	3.955677e-12	3.955677e-12
3.100000e+01	3.400000e+01	8.302367e-10	6.591326e-12	6.591326e-12
3.400000e+01	3.700000e+01	1.470259e-09	1.074363e-11	1.074363e-11
3.700000e+01	4.000000e+01	2.514926e-09	1.708590e-11	1.708590e-11
4.000000e+01	4.300000e+01	4.204167e-09	2.654901e-11	2.654901e-11
4.300000e+01	4.600000e+01	6.982963e-09	4.090498e-11	4.090498e-11
4.600000e+01	4.900000e+01	1.141564e-08	6.233723e-11	6.233723e-11
4.900000e+01	5.200000e+01	1.902240e-08	9.547803e-11	9.547803e-11
5.200000e+01	5.500000e+01	3.175168e-08	1.464805e-10	1.464805e-10
5.500000e+01	5.800000e+01	5.368227e-08	2.264828e-10	2.264828e-10
5.800000e+01	6.100000e+01	9.128977e-08	3.512517e-10	3.512517e-10
6.100000e+01	6.400000e+01	1.623525e-07	5.597436e-10	5.597436e-10
6.400000e+01	6.700000e+01	2.958636e-07	9.105807e-10	9.105807e-10
6.700000e+01	7.000000e+01	5.642660e-07	1.530461e-09	1.530461e-09
7.000000e+01	7.300000e+01	1.143629e-06	2.689207e-09	2.689207e-09
7.300000e+01	7.600000e+01	2.538215e-06	5.060284e-09	5.060284e-09
7.600000e+01	7.900000e+01	6.427600e-06	1.050156e-08	1.050156e-08
7.900000e+01	8.200000e+01	1.979247e-05	2.531996e-08	2.531996e-08
8.200000e+01	8.500000e+01	8.572897e-05	7.958957e-08	7.958957e-08
8.500000e+01	8.800000e+01	8.519453e-04	4.747929e-07	4.747929e-07
8.800000e+01	9.100000e+01	1.998955e-01	2.276290e-05	2.276290e-05
9.100000e+01	9.400000e+01	1.182089e+00	6.161235e-05	6.161235e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=2.00000000696594118e-09
Title=$\delta=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.736460e-06	1.243769e-07	1.243769e-07
1.300000e+01	1.600000e+01	1.444512e-05	2.332663e-07	2.332663e-07
1.600000e+01	1.900000e+01	2.694097e-05	3.872689e-07	3.872689e-07
1.900000e+01	2.200000e+01	4.535710e-05	5.934836e-07	5.934836e-07
2.200000e+01	2.500000e+01	7.155870e-05	8.586849e-07	8.586849e-07
2.500000e+01	2.800000e+01	1.138390e-04	1.240790e-06	1.240790e-06
2.800000e+01	3.100000e+01	1.650212e-04	1.671059e-06	1.671059e-06
3.100000e+01	3.400000e+01	2.365104e-04	2.227494e-06	2.227494e-06
3.400000e+01	3.700000e+01	3.457413e-04	3.003007e-06	3.003007e-06
3.700000e+01	4.000000e+01	4.929480e-04	3.968091e-06	3.968091e-06
4.000000e+01	4.300000e+01	6.958493e-04	5.183352e-06	5.183352e-06
4.300000e+01	4.600000e+01	9.799517e-04	6.754498e-06	6.754498e-06
4.600000e+01	4.900000e+01	1.372114e-03	8.803245e-06	8.803245e-06
4.900000e+01	5.200000e+01	1.943920e-03	1.142209e-05	1.142209e-05
5.200000e+01	5.500000e+01	2.784782e-03	1.504438e-05	1.504438e-05
5.500000e+01	5.800000e+01	4.055980e-03	2.001359e-05	2.001359e-05
5.800000e+01	6.100000e+01	5.932807e-03	2.658822e-05	2.658822e-05
6.100000e+01	6.400000e+01	9.084907e-03	3.648744e-05	3.648744e-05
6.400000e+01	6.700000e+01	1.414776e-02	5.059044e-05	5.059044e-05
6.700000e+01	7.000000e+01	2.283976e-02	7.174676e-05	7.174676e-05
7.000000e+01	7.300000e+01	3.876670e-02	1.054170e-04	1.054170e-04
7.300000e+01	7.600000e+01	7.071913e-02	1.624559e-04	1.624559e-04
7.600000e+01	7.900000e+01	1.423934e-01	2.669567e-04	2.669567e-04
7.900000e+01	8.200000e+01	3.325870e-01	4.852671e-04	4.852671e-04
8.200000e+01	8.500000e+01	9.934257e-01	1.040828e-03	1.040828e-03
8.500000e+01	8.800000e+01	5.040680e+00	3.064787e-03	3.064787e-03
8.800000e+01	9.100000e+01	1.636888e+02	2.013712e-02	2.013712e-02
9.100000e+01	9.400000e+01	7.866647e+02	4.787718e-02	4.787718e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	8.638300e-02	2.720312e-03	2.720312e-03
1.300000e+01	1.600000e+01	1.109541e-01	2.948114e-03	2.948114e-03
1.600000e+01	1.900000e+01	1.402534e-01	3.404518e-03	3.404518e-03
1.900000e+01	2.200000e+01	1.706490e-01	3.699312e-03	3.699312e-03
2.200000e+01	2.500000e+01	1.961259e-01	4.005560e-03	4.005560e-03
2.500000e+01	2.800000e+01	2.380883e-01	4.439598e-03	4.439598e-03
2.800000e+01	3.100000e+01	2.676669e-01	4.619631e-03	4.619631e-03
3.100000e+01	3.400000e+01	3.135199e-01	5.035715e-03	5.035715e-03
3.400000e+01	3.700000e+01	3.796620e-01	5.687686e-03	5.687686e-03
3.700000e+01	4.000000e+01	4.259183e-01	5.912930e-03	5.912930e-03
4.000000e+01	4.300000e+01	4.780563e-01	6.180954e-03	6.180954e-03
4.300000e+01	4.600000e+01	5.592680e-01	6.760527e-03	6.760527e-03
4.600000e+01	4.900000e+01	6.483413e-01	7.169199e-03	7.169199e-03
4.900000e+01	5.200000e+01	7.793150e-01	8.030359e-03	8.030359e-03
5.200000e+01	5.500000e+01	9.001323e-01	8.507544e-03	8.507544e-03
5.500000e+01	5.800000e+01	1.087604e+00	9.388656e-03	9.388656e-03
5.800000e+01	6.100000e+01	1.317129e+00	1.035520e-02	1.035520e-02
6.100000e+01	6.400000e+01	1.613783e+00	1.145327e-02	1.145327e-02
6.400000e+01	6.700000e+01	2.029772e+00	1.284947e-02	1.284947e-02
6.700000e+01	7.000000e+01	2.588990e+00	1.442716e-02	1.442716e-02
7.000000e+01	7.300000e+01	3.513597e+00	1.687631e-02	1.687631e-02
7.300000e+01	7.600000e+01	4.884010e+00	1.987841e-02	1.987841e-02
7.600000e+01	7.900000e+01	7.274283e+00	2.431023e-02	2.431023e-02
7.900000e+01	8.200000e+01	1.203553e+01	3.126567e-02	3.126567e-02
8.200000e+01	8.500000e+01	2.345522e+01	4.365294e-02	4.365294e-02
8.500000e+01	8.800000e+01	6.849433e+01	7.468658e-02	7.468658e-02
8.800000e+01	9.100000e+01	1.643932e+03	3.672973e-01	3.672973e-01
9.100000e+01	9.400000e+01	7.079463e+03	7.547665e-01	7.547665e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.140000e-06	7.234178e-08	7.234178e-08
1.300000e+01	1.600000e+01	4.158333e-06	8.324996e-08	8.324996e-08
1.600000e+01	1.900000e+01	5.100000e-06	9.219544e-08	9.219544e-08
1.900000e+01	2.200000e+01	6.398333e-06	1.032661e-07	1.032661e-07
2.200000e+01	2.500000e+01	7.275000e-06	1.101136e-07	1.101136e-07
2.500000e+01	2.800000e+01	8.701667e-06	1.204275e-07	1.204275e-07
2.800000e+01	3.100000e+01	1.003000e-05	1.292929e-07	1.292929e-07
3.100000e+01	3.400000e+01	1.172667e-05	1.398014e-07	1.398014e-07
3.400000e+01	3.700000e+01	1.368833e-05	1.510427e-07	1.510427e-07
3.700000e+01	4.000000e+01	1.577667e-05	1.621556e-07	1.621556e-07
4.000000e+01	4.300000e+01	1.812167e-05	1.737895e-07	1.737895e-07
4.300000e+01	4.600000e+01	2.088333e-05	1.865625e-07	1.865625e-07
4.600000e+01	4.900000e+01	2.443333e-05	2.017975e-07	2.017975e-07
4.900000e+01	5.200000e+01	2.872167e-05	2.187909e-07	2.187909e-07
5.200000e+01	5.500000e+01	3.370833e-05	2.370244e-07	2.370244e-07
5.500000e+01	5.800000e+01	4.062000e-05	2.601922e-07	2.601922e-07
5.800000e+01	6.100000e+01	4.923167e-05	2.864486e-07	2.864486e-07
6.100000e+01	6.400000e+01	5.991833e-05	3.160125e-07	3.160125e-07
6.400000e+01	6.700000e+01	7.573833e-05	3.552894e-07	3.552894e-07
6.700000e+01	7.000000e+01	9.706500e-05	4.022126e-07	4.022126e-07
7.000000e+01	7.300000e+01	1.312017e-04	4.676210e-07	4.676210e-07
7.300000e+01	7.600000e+01	1.822717e-04	5.511680e-07	5.511680e-07
7.600000e+01	7.900000e+01	2.716333e-04	6.728464e-07	6.728464e-07
7.900000e+01	8.200000e+01	4.491567e-04	8.652135e-07	8.652135e-07
8.200000e+01	8.500000e+01	8.754467e-04	1.207923e-06	1.207923e-06
8.500000e+01	8.800000e+01	2.556710e-03	2.064263e-06	2.064263e-06
8.800000e+01	9.100000e+01	6.139130e-02	1.011528e-05	1.011528e-05
9.100000e+01	9.400000e+01	2.669365e-01	2.109252e-05	2.109252e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.861036e-12	7.181656e-14	7.181656e-14
1.300000e+01	1.600000e+01	9.775370e-12	2.092561e-13	2.092561e-13
1.600000e+01	1.900000e+01	2.584452e-11	4.972257e-13	4.972257e-13
1.900000e+01	2.200000e+01	6.154347e-11	1.050280e-12	1.050280e-12
2.200000e+01	2.500000e+01	1.251364e-10	1.997239e-12	1.997239e-12
2.500000e+01	2.800000e+01	2.501087e-10	3.648817e-12	3.648817e-12
2.800000e+01	3.100000e+01	4.650957e-10	6.304989e-12	6.304989e-12
3.100000e+01	3.400000e+01	8.370803e-10	1.049052e-11	1.049052e-11
3.400000e+01	3.700000e+01	1.478785e-09	1.713297e-11	1.713297e-11
3.700000e+01	4.000000e+01	2.499858e-09	2.692032e-11	2.692032e-11
4.000000e+01	4.300000e+01	4.134600e-09	4.153864e-11	4.153864e-11
4.300000e+01	4.600000e+01	6.839893e-09	6.402528e-11	6.402528e-11
4.600000e+01	4.900000e+01	1.137599e-08	9.840278e-11	9.840278e-11
4.900000e+01	5.200000e+01	1.882159e-08	1.501143e-10	1.501143e-10
5.200000e+01	5.500000e+01	3.136707e-08	2.311849e-10	2.311849e-10
5.500000e+01	5.800000e+01	5.303840e-08	3.557109e-10	3.557109e-10
5.800000e+01	6.100000e+01	9.126287e-08	5.564237e-10	5.564237e-10
6.100000e+01	6.400000e+01	1.583754e-07	8.754512e-10	8.754512e-10
6.400000e+01	6.700000e+01	2.902680e-07	1.427418e-09	1.427418e-09
6.700000e+01	7.000000e+01	5.500187e-07	2.391103e-09	2.391103e-09
7.000000e+01	7.300000e+01	1.131703e-06	4.236766e-09	4.236766e-09
7.300000e+01	7.600000e+01	2.496308e-06	7.942514e-09	7.942514e-09
7.600000e+01	7.900000e+01	6.297273e-06	1.645836e-08	1.645836e-08
7.900000e+01	8.200000e+01	1.944241e-05	3.972933e-08	3.972933e-08
8.200000e+01	8.500000e+01	8.446167e-05	1.251004e-07	1.251004e-07
8.500000e+01	8.800000e+01	8.316540e-04	7.428047e-07	7.428047e-07
8.800000e+01	9.100000e+01	2.000833e-01	3.606654e-05	3.606654e-05
9.100000e+01	9.400000e+01	1.186340e+00	9.770420e-05	9.770420e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=5.00000000000000010e-09
Title=$\delta=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.718283e-06	1.883817e-07	1.883817e-07
1.300000e+01	1.600000e+01	1.445847e-05	3.479947e-07	3.479947e-07
1.600000e+01	1.900000e+01	2.686536e-05	5.777724e-07	5.777724e-07
1.900000e+01	2.200000e+01	4.603973e-05	8.842766e-07	8.842766e-07
2.200000e+01	2.500000e+01	7.226933e-05	1.287795e-06	1.287795e-06
2.500000e+01	2.800000e+01	1.116592e-04	1.833061e-06	1.833061e-06
2.800000e+01	3.100000e+01	1.685615e-04	2.549655e-06	2.549655e-06
3.100000e+01	3.400000e+01	2.420694e-04	3.371571e-06	3.371571e-06
3.400000e+01	3.700000e+01	3.499990e-04	4.504622e-06	4.504622e-06
3.700000e+01	4.000000e+01	4.992637e-04	5.979999e-06	5.979999e-06
4.000000e+01	4.300000e+01	6.921760e-04	7.714869e-06	7.714869e-06
4.300000e+01	4.600000e+01	9.761997e-04	1.007529e-05	1.007529e-05
4.600000e+01	4.900000e+01	1.388750e-03	1.324385e-05	1.324385e-05
4.900000e+01	5.200000e+01	1.964130e-03	1.718695e-05	1.718695e-05
5.200000e+01	5.500000e+01	2.788804e-03	2.251733e-05	2.251733e-05
5.500000e+01	5.800000e+01	4.057373e-03	2.983144e-05	2.983144e-05
5.800000e+01	6.100000e+01	6.030523e-03	4.017530e-05	4.017530e-05
6.100000e+01	6.400000e+01	9.027630e-03	5.440623e-05	5.440623e-05
6.400000e+01	6.700000e+01	1.416836e-02	7.569161e-05	7.569161e-05
6.700000e+01	7.000000e+01	2.264401e-02	1.067937e-04	1.067937e-04
7.000000e+01	7.300000e+01	3.902110e-02	1.582394e-04	1.582394e-04
7.300000e+01	7.600000e+01	7.083737e-02	2.432919e-04	2.432919e-04
7.600000e+01	7.900000e+01	1.422680e-01	4.002639e-04	4.002639e-04
7.900000e+01	8.200000e+01	3.316152e-01	7.252488e-04	7.252488e-04
8.200000e+01	8.500000e+01	9.961983e-01	1.562699e-03	1.562699e-03
8.500000e+01	8.800000e+01	5.039413e+00	4.618031e-03	4.618031e-03
8.800000e+01	9.100000e+01	1.637094e+02	2.996869e-02	2.996869e-02
9.100000e+01	9.400000e+01	7.866577e+02	6.951632e-02	6.951632e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999981469833904e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	7.314050e-02	1.325938e-03	1.325938e-03
1.300000e+01	1.600000e+01	9.486517e-02	1.515777e-03	1.515777e-03
1.600000e+01	1.900000e+01	1.154540e-01	1.659467e-03	1.659467e-03
1.900000e+01	2.200000e+01	1.385502e-01	1.818754e-03	1.818754e-03
2.200000e+01	2.500000e+01	1.645977e-01	2.000920e-03	2.000920e-03
2.500000e+01	2.800000e+01	1.941057e-01	2.161355e-03	2.161355e-03
2.800000e+01	3.100000e+01	2.224408e-01	2.303227e-03	2.303227e-03
3.100000e+01	3.400000e+01	2.576317e-01	2.479615e-03	2.479615e-03
3.400000e+01	3.700000e+01	2.993924e-01	2.674341e-03	2.674341e-03
3.700000e+01	4.000000e+01	3.457180e-01	2.870670e-03	2.870670e-03
4.000000e+01	4.300000e+01	3.964913e-01	3.064198e-03	3.064198e-03
4.300000e+01	4.600000e+01	4.641383e-01	3.323775e-03	3.323775e-03
4.600000e+01	4.900000e+01	5.359500e-01	3.557989e-03	3.557989e-03
4.900000e+01	5.200000e+01	6.218913e-01	3.831895e-03	3.831895e-03
5.200000e+01	5.500000e+01	7.327477e-01	4.152771e-03	4.152771e-03
5.500000e+01	5.800000e+01	8.875750e-01	4.571844e-03	4.571844e-03
5.800000e+01	6.100000e+01	1.067732e+00	5.008487e-03	5.008487e-03
6.100000e+01	6.400000e+01	1.315919e+00	5.549605e-03	5.549605e-03
6.400000e+01	6.700000e+01	1.646788e+00	6.223302e-03	6.223302e-03
6.700000e+01	7.000000e+01	2.118264e+00	7.033697e-03	7.033697e-03
7.000000e+01	7.300000e+01	2.826977e+00	8.133986e-03	8.133986e-03
7.300000e+01	7.600000e+01	3.943913e+00	9.596072e-03	9.596072e-03
7.600000e+01	7.900000e+01	5.901393e+00	1.174716e-02	1.174716e-02
7.900000e+01	8.200000e+01	9.715577e+00	1.506844e-02	1.506844e-02
8.200000e+01	8.500000e+01	1.890205e+01	2.099824e-02	2.099824e-02
8.500000e+01	8.800000e+01	5.468750e+01	3.550893e-02	3.550893e-02
8.800000e+01	9.100000e+01	1.321349e+03	1.764081e-01	1.764081e-01
9.100000e+01	9.400000e+01	5.766350e+03	3.694251e-01	3.694251e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.356667e-06	4.730516e-08	4.730516e-08
1.300000e+01	1.600000e+01	4.290667e-06	5.348312e-08	5.348312e-08
1.600000e+01	1.900000e+01	5.290000e-06	5.938574e-08	5.938574e-08
1.900000e+01	2.200000e+01	6.348667e-06	6.505724e-08	6.505724e-08
2.200000e+01	2.500000e+01	7.418667e-06	7.032622e-08	7.032622e-08
2.500000e+01	2.800000e+01	8.866000e-06	7.688086e-08	7.688086e-08
2.800000e+01	3.100000e+01	1.023600e-05	8.260751e-08	8.260751e-08
3.100000e+01	3.400000e+01	1.184600e-05	8.886694e-08	8.886694e-08
3.400000e+01	3.700000e+01	1.369800e-05	9.556150e-08	9.556150e-08
3.700000e+01	4.000000e+01	1.592933e-05	1.030512e-07	1.030512e-07
4.000000e+01	4.300000e+01	1.838400e-05	1.107068e-07	1.107068e-07
4.300000e+01	4.600000e+01	2.142200e-05	1.195045e-07	1.195045e-07
4.600000e+01	4.900000e+01	2.488867e-05	1.288117e-07	1.288117e-07
4.900000e+01	5.200000e+01	2.893933e-05	1.388988e-07	1.388988e-07
5.200000e+01	5.500000e+01	3.417933e-05	1.509511e-07	1.509511e-07
5.500000e+01	5.800000e+01	4.121000e-05	1.657508e-07	1.657508e-07
5.800000e+01	6.100000e+01	4.972267e-05	1.820671e-07	1.820671e-07
6.100000e+01	6.400000e+01	6.150333e-05	2.024901e-07	2.024901e-07
6.400000e+01	6.700000e+01	7.678133e-05	2.262467e-07	2.262467e-07
6.700000e+01	7.000000e+01	9.920933e-05	2.571761e-07	2.571761e-07
7.000000e+01	7.300000e+01	1.321367e-04	2.968015e-07	2.968015e-07
7.300000e+01	7.600000e+01	1.848427e-04	3.510391e-07	3.510391e-07
7.600000e+01	7.900000e+01	2.760100e-04	4.289600e-07	4.289600e-07
7.900000e+01	8.200000e+01	4.545713e-04	5.504976e-07	5.504976e-07
8.200000e+01	8.500000e+01	8.857967e-04	7.684602e-07	7.684602e-07
8.500000e+01	8.800000e+01	2.580143e-03	1.311524e-06	1.311524e-06
8.800000e+01	9.100000e+01	6.149870e-02	6.403057e-06	6.403057e-06
9.100000e+01	9.400000e+01	2.667728e-01	1.333599e-05	1.333599e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000004811672785e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.128047e-12	4.803215e-14	4.803215e-14
1.300000e+01	1.600000e+01	9.999817e-12	1.337913e-13	1.337913e-13
1.600000e+01	1.900000e+01	2.651875e-11	3.166592e-13	3.166592e-13
1.900000e+01	2.200000e+01	6.117793e-11	6.634924e-13	6.634924e-13
2.200000e+01	2.500000e+01	1.264652e-10	1.263505e-12	1.263505e-12
2.500000e+01	2.800000e+01	2.554036e-10	2.332600e-12	2.332600e-12
2.800000e+01	3.100000e+01	4.727283e-10	4.010629e-12	4.010629e-12
3.100000e+01	3.400000e+01	8.453350e-10	6.656026e-12	6.656026e-12
3.400000e+01	3.700000e+01	1.466674e-09	1.074327e-11	1.074327e-11
3.700000e+01	4.000000e+01	2.523845e-09	1.712139e-11	1.712139e-11
4.000000e+01	4.300000e+01	4.207180e-09	2.655087e-11	2.655087e-11
4.300000e+01	4.600000e+01	7.013733e-09	4.098807e-11	4.098807e-11
4.600000e+01	4.900000e+01	1.156352e-08	6.267390e-11	6.267390e-11
4.900000e+01	5.200000e+01	1.898466e-08	9.544775e-11	9.544775e-11
5.200000e+01	5.500000e+01	3.162608e-08	1.462964e-10	1.462964e-10
5.500000e+01	5.800000e+01	5.369560e-08	2.260820e-10	2.260820e-10
5.800000e+01	6.100000e+01	9.194937e-08	3.527026e-10	3.527026e-10
6.100000e+01	6.400000e+01	1.623366e-07	5.598365e-10	5.598365e-10
6.400000e+01	6.700000e+01	2.940329e-07	9.083343e-10	9.083343e-10
6.700000e+01	7.000000e+01	5.613843e-07	1.526797e-09	1.526797e-09
7.000000e+01	7.300000e+01	1.136023e-06	2.679603e-09	2.679603e-09
7.300000e+01	7.600000e+01	2.531803e-06	5.057944e-09	5.057944e-09
7.600000e+01	7.900000e+01	6.390790e-06	1.047912e-08	1.047912e-08
7.900000e+01	8.200000e+01	1.966127e-05	2.526006e-08	2.526006e-08
8.200000e+01	8.500000e+01	8.532903e-05	7.946277e-08	7.946277e-08
8.500000e+01	8.800000e+01	8.333867e-04	4.683463e-07	4.683463e-07
8.800000e+01	9.100000e+01	2.002352e-01	2.280945e-05	2.280945e-05
9.100000e+01	9.400000e+01	1.184335e+00	6.170359e-05	6.170359e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=2.00000013932600489e-09
Title=$\delta=10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.934107e-06	1.148432e-07	1.148432e-07
1.300000e+01	1.600000e+01	1.455410e-05	2.115844e-07	2.115844e-07
1.600000e+01	1.900000e+01	2.669262e-05	3.461210e-07	3.461210e-07
1.900000e+01	2.200000e+01	4.499927e-05	5.296529e-07	5.296529e-07
2.200000e+01	2.500000e+01	7.083520e-05	7.688939e-07	7.688939e-07
2.500000e+01	2.800000e+01	1.115490e-04	1.104981e-06	1.104981e-06
2.800000e+01	3.100000e+01	1.662278e-04	1.522004e-06	1.522004e-06
3.100000e+01	3.400000e+01	2.404849e-04	2.050289e-06	2.050289e-06
3.400000e+01	3.700000e+01	3.454667e-04	2.728103e-06	2.728103e-06
3.700000e+01	4.000000e+01	4.958280e-04	3.613813e-06	3.613813e-06
4.000000e+01	4.300000e+01	6.930643e-04	4.697168e-06	4.697168e-06
4.300000e+01	4.600000e+01	9.786820e-04	6.126707e-06	6.126707e-06
4.600000e+01	4.900000e+01	1.381030e-03	7.988558e-06	7.988558e-06
4.900000e+01	5.200000e+01	1.942407e-03	1.040565e-05	1.040565e-05
5.200000e+01	5.500000e+01	2.783728e-03	1.368154e-05	1.368154e-05
5.500000e+01	5.800000e+01	4.069903e-03	1.818760e-05	1.818760e-05
5.800000e+01	6.100000e+01	6.007407e-03	2.438300e-05	2.438300e-05
6.100000e+01	6.400000e+01	9.121633e-03	3.324205e-05	3.324205e-05
6.400000e+01	6.700000e+01	1.413339e-02	4.607370e-05	4.607370e-05
6.700000e+01	7.000000e+01	2.287094e-02	6.548671e-05	6.548671e-05
7.000000e+01	7.300000e+01	3.875353e-02	9.606630e-05	9.606630e-05
7.300000e+01	7.600000e+01	7.097040e-02	1.485742e-04	1.485742e-04
7.600000e+01	7.900000e+01	1.426199e-01	2.443779e-04	2.443779e-04
7.900000e+01	8.200000e+01	3.317307e-01	4.435211e-04	4.435211e-04
8.200000e+01	8.500000e+01	9.955050e-01	9.563964e-04	9.563964e-04
8.500000e+01	8.800000e+01	5.035623e+00	2.826148e-03	2.826148e-03
8.800000e+01	9.100000e+01	1.637717e+02	1.843693e-02	1.843693e-02
9.100000e+01	9.400000e+01	7.865357e+02	4.255985e-02	4.255985e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=2.00000011980404405e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.501323e-02	7.325235e-04	7.325235e-04
1.300000e+01	1.600000e+01	5.805743e-02	8.287064e-04	8.287064e-04
1.600000e+01	1.900000e+01	7.147280e-02	9.217885e-04	9.217885e-04
1.900000e+01	2.200000e+01	8.572077e-02	1.012555e-03	1.012555e-03
2.200000e+01	2.500000e+01	1.008383e-01	1.098479e-03	1.098479e-03
2.500000e+01	2.800000e+01	1.190456e-01	1.192272e-03	1.192272e-03
2.800000e+01	3.100000e+01	1.392147e-01	1.294285e-03	1.294285e-03
3.100000e+01	3.400000e+01	1.602304e-01	1.379822e-03	1.379822e-03
3.400000e+01	3.700000e+01	1.855891e-01	1.488409e-03	1.488409e-03
3.700000e+01	4.000000e+01	2.145179e-01	1.598379e-03	1.598379e-03
4.000000e+01	4.300000e+01	2.492973e-01	1.720560e-03	1.720560e-03
4.300000e+01	4.600000e+01	2.869597e-01	1.848345e-03	1.848345e-03
4.600000e+01	4.900000e+01	3.332376e-01	1.990777e-03	1.990777e-03
4.900000e+01	5.200000e+01	3.871407e-01	2.141162e-03	2.141162e-03
5.200000e+01	5.500000e+01	4.612843e-01	2.339060e-03	2.339060e-03
5.500000e+01	5.800000e+01	5.490683e-01	2.554662e-03	2.554662e-03
5.800000e+01	6.100000e+01	6.675967e-01	2.812378e-03	2.812378e-03
6.100000e+01	6.400000e+01	8.201533e-01	3.119665e-03	3.119665e-03
6.400000e+01	6.700000e+01	1.031930e+00	3.502452e-03	3.502452e-03
6.700000e+01	7.000000e+01	1.331085e+00	3.968715e-03	3.968715e-03
7.000000e+01	7.300000e+01	1.771595e+00	4.582835e-03	4.582835e-03
7.300000e+01	7.600000e+01	2.477956e+00	5.422384e-03	5.422384e-03
7.600000e+01	7.900000e+01	3.703087e+00	6.630046e-03	6.630046e-03
7.900000e+01	8.200000e+01	6.107200e+00	8.518784e-03	8.518784e-03
8.200000e+01	8.500000e+01	1.187492e+01	1.187189e-02	1.187189e-02
8.500000e+01	8.800000e+01	3.454087e+01	2.018038e-02	2.018038e-02
8.800000e+01	9.100000e+01	8.215517e+02	9.835770e-02	9.835770e-02
9.100000e+01	9.400000e+01	3.562327e+03	2.046713e-01	2.046713e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.342000e-06	4.720169e-08	4.720169e-08
1.300000e+01	1.600000e+01	4.331333e-06	5.373598e-08	5.373598e-08
1.600000e+01	1.900000e+01	5.301333e-06	5.944932e-08	5.944932e-08
1.900000e+01	2.200000e+01	6.333333e-06	6.497863e-08	6.497863e-08
2.200000e+01	2.500000e+01	7.480000e-06	7.061633e-08	7.061633e-08
2.500000e+01	2.800000e+01	8.840000e-06	7.676805e-08	7.676805e-08
2.800000e+01	3.100000e+01	1.024933e-05	8.266129e-08	8.266129e-08
3.100000e+01	3.400000e+01	1.192267e-05	8.915405e-08	8.915405e-08
3.400000e+01	3.700000e+01	1.376000e-05	9.577752e-08	9.577752e-08
3.700000e+01	4.000000e+01	1.593200e-05	1.030599e-07	1.030599e-07
4.000000e+01	4.300000e+01	1.859200e-05	1.113313e-07	1.113313e-07
4.300000e+01	4.600000e+01	2.133067e-05	1.192495e-07	1.192495e-07
4.600000e+01	4.900000e+01	2.480933e-05	1.286062e-07	1.286062e-07
4.900000e+01	5.200000e+01	2.894600e-05	1.389148e-07	1.389148e-07
5.200000e+01	5.500000e+01	3.437800e-05	1.513891e-07	1.513891e-07
5.500000e+01	5.800000e+01	4.091333e-05	1.651531e-07	1.651531e-07
5.800000e+01	6.100000e+01	4.981333e-05	1.822331e-07	1.822331e-07
6.100000e+01	6.400000e+01	6.108267e-05	2.017964e-07	2.017964e-07
6.400000e+01	6.700000e+01	7.687667e-05	2.263871e-07	2.263871e-07
6.700000e+01	7.000000e+01	9.950533e-05	2.575595e-07	2.575595e-07
7.000000e+01	7.300000e+01	1.321920e-04	2.968636e-07	2.968636e-07
7.300000e+01	7.600000e+01	1.848073e-04	3.510055e-07	3.510055e-07
7.600000e+01	7.900000e+01	2.760500e-04	4.289911e-07	4.289911e-07
7.900000e+01	8.200000e+01	4.548827e-04	5.506860e-07	5.506860e-07
8.200000e+01	8.500000e+01	8.852967e-04	7.682433e-07	7.682433e-07
8.500000e+01	8.800000e+01	2.586925e-03	1.313247e-06	1.313247e-06
8.800000e+01	9.100000e+01	6.157747e-02	6.407156e-06	6.407156e-06
9.100000e+01	9.400000e+01	2.666872e-01	1.333385e-05	1.333385e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999995190706749e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.089617e-12	4.747488e-14	4.747488e-14
1.300000e+01	1.600000e+01	1.012388e-11	1.346394e-13	1.346394e-13
1.600000e+01	1.900000e+01	2.664308e-11	3.176166e-13	3.176166e-13
1.900000e+01	2.200000e+01	6.132287e-11	6.660665e-13	6.660665e-13
2.200000e+01	2.500000e+01	1.284981e-10	1.280010e-12	1.280010e-12
2.500000e+01	2.800000e+01	2.542560e-10	2.324173e-12	2.324173e-12
2.800000e+01	3.100000e+01	4.732987e-10	4.013906e-12	4.013906e-12
3.100000e+01	3.400000e+01	8.514757e-10	6.681963e-12	6.681963e-12
3.400000e+01	3.700000e+01	1.475126e-09	1.077568e-11	1.077568e-11
3.700000e+01	4.000000e+01	2.527122e-09	1.714624e-11	1.714624e-11
4.000000e+01	4.300000e+01	4.249230e-09	2.666692e-11	2.666692e-11
4.300000e+01	4.600000e+01	7.003757e-09	4.102455e-11	4.102455e-11
4.600000e+01	4.900000e+01	1.157250e-08	6.285129e-11	6.285129e-11
4.900000e+01	5.200000e+01	1.901892e-08	9.562949e-11	9.562949e-11
5.200000e+01	5.500000e+01	3.185664e-08	1.469436e-10	1.469436e-10
5.500000e+01	5.800000e+01	5.336647e-08	2.255154e-10	2.255154e-10
5.800000e+01	6.100000e+01	9.226330e-08	3.535693e-10	3.535693e-10
6.100000e+01	6.400000e+01	1.613103e-07	5.581155e-10	5.581155e-10
6.400000e+01	6.700000e+01	2.941636e-07	9.081060e-10	9.081060e-10
6.700000e+01	7.000000e+01	5.636640e-07	1.530739e-09	1.530739e-09
7.000000e+01	7.300000e+01	1.138457e-06	2.684919e-09	2.684919e-09
7.300000e+01	7.600000e+01	2.532521e-06	5.061299e-09	5.061299e-09
7.600000e+01	7.900000e+01	6.396103e-06	1.048971e-08	1.048971e-08
7.900000e+01	8.200000e+01	1.969501e-05	2.529660e-08	2.529660e-08
8.200000e+01	8.500000e+01	8.536537e-05	7.950750e-08	7.950750e-08
8.500000e+01	8.800000e+01	8.390623e-04	4.709331e-07	4.709331e-07
8.800000e+01	9.100000e+01	2.005145e-01	2.282519e-05	2.282519e-05
9.100000e+01	9.400000e+01	1.184735e+00	6.173678e-05	6.173678e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyDelta-linear/91-css-linear-varyDelta-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=2.00000000000000012e-09
Title=$\delta=10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.942027e-06	1.125687e-07	1.125687e-07
1.300000e+01	1.600000e+01	1.462348e-05	2.069593e-07	2.069593e-07
1.600000e+01	1.900000e+01	2.687637e-05	3.412578e-07	3.412578e-07
1.900000e+01	2.200000e+01	4.530603e-05	5.248215e-07	5.248215e-07
2.200000e+01	2.500000e+01	7.245983e-05	7.700890e-07	7.700890e-07
2.500000e+01	2.800000e+01	1.108428e-04	1.083430e-06	1.083430e-06
2.800000e+01	3.100000e+01	1.662059e-04	1.497709e-06	1.497709e-06
3.100000e+01	3.400000e+01	2.408597e-04	2.015551e-06	2.015551e-06
3.400000e+01	3.700000e+01	3.447723e-04	2.683858e-06	2.683858e-06
3.700000e+01	4.000000e+01	4.949837e-04	3.565515e-06	3.565515e-06
4.000000e+01	4.300000e+01	7.017923e-04	4.669258e-06	4.669258e-06
4.300000e+01	4.600000e+01	9.782263e-04	6.057114e-06	6.057114e-06
4.600000e+01	4.900000e+01	1.384146e-03	7.934942e-06	7.934942e-06
4.900000e+01	5.200000e+01	1.941098e-03	1.030014e-05	1.030014e-05
5.200000e+01	5.500000e+01	2.796770e-03	1.357877e-05	1.357877e-05
5.500000e+01	5.800000e+01	4.042677e-03	1.796958e-05	1.796958e-05
5.800000e+01	6.100000e+01	6.011590e-03	2.419192e-05	2.419192e-05
6.100000e+01	6.400000e+01	9.078690e-03	3.294186e-05	3.294186e-05
6.400000e+01	6.700000e+01	1.409949e-02	4.557048e-05	4.557048e-05
6.700000e+01	7.000000e+01	2.292267e-02	6.512484e-05	6.512484e-05
7.000000e+01	7.300000e+01	3.884950e-02	9.572314e-05	9.572314e-05
7.300000e+01	7.600000e+01	7.098307e-02	1.479187e-04	1.479187e-04
7.600000e+01	7.900000e+01	1.426463e-01	2.434841e-04	2.434841e-04
7.900000e+01	8.200000e+01	3.322121e-01	4.425463e-04	4.425463e-04
8.200000e+01	8.500000e+01	9.949107e-01	9.531623e-04	9.531623e-04
8.500000e+01	8.800000e+01	5.037153e+00	2.812554e-03	2.812554e-03
8.800000e+01	9.100000e+01	1.641631e+02	1.835679e-02	1.835679e-02
9.100000e+01	9.400000e+01	7.859210e+02	4.133797e-02	4.133797e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyEps/500GeV/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.7
LegendYPos=0.925
LogX=1
XMax=1e4
YMin=2e-5
DrawOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
LegendOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
RatioPlotYLabel=Ratio to $\epsilon=10^{-9}$
RatioPlotYMin=0.9501
RatioPlotYMax=1.05
RatioPlotYMajorTickMarks=20
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999892262580779e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.811486e+02	3.163838e-01	3.163838e-01
1.230269e-04	1.513561e-04	4.802787e+02	2.593156e-01	2.593156e-01
1.513561e-04	1.862087e-04	3.968200e+02	2.124180e-01	2.124180e-01
1.862087e-04	2.290868e-04	3.283578e+02	1.743363e-01	1.743363e-01
2.290868e-04	2.818383e-04	2.717307e+02	1.429070e-01	1.429070e-01
2.818383e-04	3.467369e-04	2.240558e+02	1.170132e-01	1.170132e-01
3.467369e-04	4.265795e-04	1.853439e+02	9.597655e-02	9.597655e-02
4.265795e-04	5.248075e-04	1.534953e+02	7.869846e-02	7.869846e-02
5.248075e-04	6.456542e-04	1.279411e+02	6.480745e-02	6.480745e-02
6.456542e-04	7.943282e-04	1.056754e+02	5.310142e-02	5.310142e-02
7.943282e-04	9.772372e-04	8.628979e+01	4.326083e-02	4.326083e-02
9.772372e-04	1.202264e-03	7.050876e+01	3.525595e-02	3.525595e-02
1.202264e-03	1.479108e-03	5.742606e+01	2.868452e-02	2.868452e-02
1.479108e-03	1.819701e-03	4.673616e+01	2.331692e-02	2.331692e-02
1.819701e-03	2.238721e-03	3.815739e+01	1.900337e-02	1.900337e-02
2.238721e-03	2.754229e-03	3.112025e+01	1.547013e-02	1.547013e-02
2.754229e-03	3.388442e-03	2.539604e+01	1.260433e-02	1.260433e-02
3.388442e-03	4.168694e-03	2.067636e+01	1.025255e-02	1.025255e-02
4.168694e-03	5.128614e-03	1.687021e+01	8.357250e-03	8.357250e-03
5.128614e-03	6.309573e-03	1.368713e+01	6.785465e-03	6.785465e-03
6.309573e-03	7.762471e-03	1.117165e+01	5.527718e-03	5.527718e-03
7.762471e-03	9.549926e-03	9.121052e+00	4.502829e-03	4.502829e-03
9.549926e-03	1.174898e-02	7.418176e+00	3.661491e-03	3.661491e-03
1.174898e-02	1.445440e-02	6.031378e+00	2.975717e-03	2.975717e-03
1.445440e-02	1.778279e-02	4.912300e+00	2.421274e-03	2.421274e-03
1.778279e-02	2.187762e-02	3.989724e+00	1.967106e-03	1.967106e-03
2.187762e-02	2.691535e-02	3.254194e+00	1.601821e-03	1.601821e-03
2.691535e-02	3.311311e-02	2.648186e+00	1.302612e-03	1.302612e-03
3.311311e-02	4.073803e-02	2.157817e+00	1.060805e-03	1.060805e-03
4.073803e-02	5.011872e-02	1.752056e+00	8.624096e-04	8.624096e-04
5.011872e-02	6.165950e-02	1.427013e+00	7.009692e-04	7.009692e-04
6.165950e-02	7.585776e-02	1.161180e+00	5.706199e-04	5.706199e-04
7.585776e-02	9.332543e-02	9.440234e-01	4.638169e-04	4.638169e-04
9.332543e-02	1.148154e-01	7.674850e-01	3.772873e-04	3.772873e-04
1.148154e-01	1.412538e-01	6.231228e-01	3.061147e-04	3.061147e-04
1.412538e-01	1.737801e-01	5.073113e-01	2.491273e-04	2.491273e-04
1.737801e-01	2.137962e-01	4.133456e-01	2.027100e-04	2.027100e-04
2.137962e-01	2.630268e-01	3.354414e-01	1.647440e-04	1.647440e-04
2.630268e-01	3.235937e-01	2.724447e-01	1.337962e-04	1.337962e-04
3.235937e-01	3.981072e-01	2.213340e-01	1.086692e-04	1.086692e-04
3.981072e-01	4.897788e-01	1.798621e-01	8.829403e-05	8.829403e-05
4.897788e-01	6.025596e-01	1.461171e-01	7.182210e-05	7.182210e-05
6.025596e-01	7.413102e-01	1.190883e-01	5.847198e-05	5.847198e-05
7.413102e-01	9.120108e-01	9.691085e-02	4.754471e-05	4.754471e-05
9.120108e-01	1.122018e+00	7.853136e-02	3.856579e-05	3.856579e-05
1.122018e+00	1.380384e+00	6.366314e-02	3.132169e-05	3.132169e-05
1.380384e+00	1.698244e+00	5.177169e-02	2.547973e-05	2.547973e-05
1.698244e+00	2.089296e+00	4.184592e-02	2.064228e-05	2.064228e-05
2.089296e+00	2.570396e+00	3.413978e-02	1.682181e-05	1.682181e-05
2.570396e+00	3.162278e+00	2.776403e-02	1.369149e-05	1.369149e-05
3.162278e+00	3.890451e+00	2.245817e-02	1.108641e-05	1.108641e-05
3.890451e+00	4.786301e+00	1.816239e-02	8.983910e-06	8.983910e-06
4.786301e+00	5.888437e+00	1.482853e-02	7.330769e-06	7.330769e-06
5.888437e+00	7.244360e+00	1.199929e-02	5.942155e-06	5.942155e-06
7.244360e+00	8.912509e+00	9.714150e-03	4.813893e-06	4.813893e-06
8.912509e+00	1.096478e+01	7.853115e-03	3.908291e-06	3.908291e-06
1.096478e+01	1.348963e+01	6.406749e-03	3.185588e-06	3.185588e-06
1.348963e+01	1.659587e+01	5.175067e-03	2.581809e-06	2.581809e-06
1.659587e+01	2.041738e+01	4.178000e-03	2.086190e-06	2.086190e-06
2.041738e+01	2.511886e+01	3.382216e-03	1.692698e-06	1.692698e-06
2.511886e+01	3.090295e+01	2.743942e-03	1.375878e-06	1.375878e-06
3.090295e+01	3.801894e+01	2.229725e-03	1.118708e-06	1.118708e-06
3.801894e+01	4.677351e+01	1.796503e-03	9.042450e-07	9.042450e-07
4.677351e+01	5.754399e+01	1.454273e-03	7.343427e-07	7.343427e-07
5.754399e+01	7.079458e+01	1.178902e-03	5.971977e-07	5.971977e-07
7.079458e+01	8.709636e+01	9.505655e-04	4.825551e-07	4.825551e-07
8.709636e+01	1.071519e+02	7.698471e-04	3.914326e-07	3.914326e-07
1.071519e+02	1.318257e+02	6.225758e-04	3.173409e-07	3.173409e-07
1.318257e+02	1.621810e+02	5.060289e-04	2.577611e-07	2.577611e-07
1.621810e+02	1.995262e+02	4.060736e-04	2.081453e-07	2.081453e-07
1.995262e+02	2.454709e+02	3.277085e-04	1.685652e-07	1.685652e-07
2.454709e+02	3.019952e+02	2.649604e-04	1.368495e-07	1.368495e-07
3.019952e+02	3.715352e+02	2.141782e-04	1.108137e-07	1.108137e-07
3.715352e+02	4.570882e+02	1.732985e-04	8.996891e-08	8.996891e-08
4.570882e+02	5.623413e+02	1.397810e-04	7.270849e-08	7.270849e-08
5.623413e+02	6.918310e+02	1.136971e-04	5.923844e-08	5.923844e-08
6.918310e+02	8.511380e+02	9.182591e-05	4.792297e-08	4.792297e-08
8.511380e+02	1.047129e+03	7.378492e-05	3.871586e-08	3.871586e-08
1.047129e+03	1.288250e+03	5.963985e-05	3.142391e-08	3.142391e-08
1.288250e+03	1.584893e+03	4.843671e-05	2.553672e-08	2.553672e-08
1.584893e+03	1.949845e+03	3.908248e-05	2.066473e-08	2.066473e-08
1.949845e+03	2.398833e+03	3.136877e-05	1.671265e-08	1.671265e-08
2.398833e+03	2.951209e+03	2.532098e-05	1.353345e-08	1.353345e-08
2.951209e+03	3.630781e+03	2.030400e-05	1.092115e-08	1.092115e-08
3.630781e+03	4.466836e+03	1.619384e-05	8.796050e-09	8.796050e-09
4.466836e+03	5.495409e+03	1.288521e-05	7.086297e-09	7.086297e-09
5.495409e+03	6.760830e+03	1.002640e-05	5.629861e-09	5.629861e-09
6.760830e+03	8.317638e+03	6.376303e-06	4.044030e-09	4.044030e-09
8.317638e+03	1.023293e+04	1.358306e-06	1.667236e-09	1.667236e-09
1.023293e+04	1.258925e+04	7.336758e-07	1.102079e-09	1.102079e-09
1.258925e+04	1.548817e+04	4.714680e-07	7.943548e-10	7.943548e-10
1.548817e+04	1.905461e+04	3.163401e-07	5.868792e-10	5.868792e-10
1.905461e+04	2.344229e+04	2.099676e-07	4.302525e-10	4.302525e-10
2.344229e+04	2.884032e+04	1.288686e-07	3.042493e-10	3.042493e-10
2.884032e+04	3.548134e+04	5.297896e-08	1.755457e-10	1.755457e-10
3.548134e+04	4.365158e+04	9.446335e-11	6.693056e-12	6.693056e-12
4.365158e+04	5.370318e+04	1.580462e-12	7.079911e-13	7.079911e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999912000038705e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.405581e+02	1.719859e-01	1.719859e-01
1.230269e-04	1.513561e-04	2.814158e+02	1.409523e-01	1.409523e-01
1.513561e-04	1.862087e-04	2.326327e+02	1.155401e-01	1.155401e-01
1.862087e-04	2.290868e-04	1.923577e+02	9.472227e-02	9.472227e-02
2.290868e-04	2.818383e-04	1.592421e+02	7.770104e-02	7.770104e-02
2.818383e-04	3.467369e-04	1.312725e+02	6.360402e-02	6.360402e-02
3.467369e-04	4.265795e-04	1.086096e+02	5.215932e-02	5.215932e-02
4.265795e-04	5.248075e-04	9.002217e+01	4.281269e-02	4.281269e-02
5.248075e-04	6.456542e-04	7.498902e+01	3.522870e-02	3.522870e-02
6.456542e-04	7.943282e-04	6.193395e+01	2.886439e-02	2.886439e-02
7.943282e-04	9.772372e-04	5.058938e+01	2.351946e-02	2.351946e-02
9.772372e-04	1.202264e-03	4.132266e+01	1.916426e-02	1.916426e-02
1.202264e-03	1.479108e-03	3.366417e+01	1.559486e-02	1.559486e-02
1.479108e-03	1.819701e-03	2.740604e+01	1.268588e-02	1.268588e-02
1.819701e-03	2.238721e-03	2.236950e+01	1.033298e-02	1.033298e-02
2.238721e-03	2.754229e-03	1.825209e+01	8.414991e-03	8.414991e-03
2.754229e-03	3.388442e-03	1.488923e+01	6.852258e-03	6.852258e-03
3.388442e-03	4.168694e-03	1.212384e+01	5.574652e-03	5.574652e-03
4.168694e-03	5.128614e-03	9.880561e+00	4.537204e-03	4.537204e-03
5.128614e-03	6.309573e-03	8.018421e+00	3.685041e-03	3.685041e-03
6.309573e-03	7.762471e-03	6.543961e+00	3.001359e-03	3.001359e-03
7.762471e-03	9.549926e-03	5.343526e+00	2.445183e-03	2.445183e-03
9.549926e-03	1.174898e-02	4.344279e+00	1.987724e-03	1.987724e-03
1.174898e-02	1.445440e-02	3.533264e+00	1.616166e-03	1.616166e-03
1.445440e-02	1.778279e-02	2.878031e+00	1.315061e-03	1.315061e-03
1.778279e-02	2.187762e-02	2.337876e+00	1.068582e-03	1.068582e-03
2.187762e-02	2.691535e-02	1.906688e+00	8.700366e-04	8.700366e-04
2.691535e-02	3.311311e-02	1.551586e+00	7.075969e-04	7.075969e-04
3.311311e-02	4.073803e-02	1.263670e+00	5.757242e-04	5.757242e-04
4.073803e-02	5.011872e-02	1.025708e+00	4.676378e-04	4.676378e-04
5.011872e-02	6.165950e-02	8.361726e-01	3.806672e-04	3.806672e-04
6.165950e-02	7.585776e-02	6.797186e-01	3.094298e-04	3.094298e-04
7.585776e-02	9.332543e-02	5.527513e-01	2.515721e-04	2.515721e-04
9.332543e-02	1.148154e-01	4.491990e-01	2.044638e-04	2.044638e-04
1.148154e-01	1.412538e-01	3.649217e-01	1.661489e-04	1.661489e-04
1.412538e-01	1.737801e-01	2.971260e-01	1.351662e-04	1.351662e-04
1.737801e-01	2.137962e-01	2.421151e-01	1.100040e-04	1.100040e-04
2.137962e-01	2.630268e-01	1.964097e-01	8.932624e-05	8.932624e-05
2.630268e-01	3.235937e-01	1.596177e-01	7.260023e-05	7.260023e-05
3.235937e-01	3.981072e-01	1.297296e-01	5.900885e-05	5.900885e-05
3.981072e-01	4.897788e-01	1.055285e-01	4.798249e-05	4.798249e-05
4.897788e-01	6.025596e-01	8.562404e-02	3.896685e-05	3.896685e-05
6.025596e-01	7.413102e-01	6.977684e-02	3.171418e-05	3.171418e-05
7.413102e-01	9.120108e-01	5.676671e-02	2.578958e-05	2.578958e-05
9.120108e-01	1.122018e+00	4.602689e-02	2.093650e-05	2.093650e-05
1.122018e+00	1.380384e+00	3.727093e-02	1.698567e-05	1.698567e-05
1.380384e+00	1.698244e+00	3.029298e-02	1.380601e-05	1.380601e-05
1.698244e+00	2.089296e+00	2.451139e-02	1.119649e-05	1.119649e-05
2.089296e+00	2.570396e+00	1.998421e-02	9.114665e-06	9.114665e-06
2.570396e+00	3.162278e+00	1.623113e-02	7.405800e-06	7.405800e-06
3.162278e+00	3.890451e+00	1.314674e-02	6.009069e-06	6.009069e-06
3.890451e+00	4.786301e+00	1.063808e-02	4.873367e-06	4.873367e-06
4.786301e+00	5.888437e+00	8.671037e-03	3.966733e-06	3.966733e-06
5.888437e+00	7.244360e+00	7.021568e-03	3.218213e-06	3.218213e-06
7.244360e+00	8.912509e+00	5.693071e-03	2.612588e-06	2.612588e-06
8.912509e+00	1.096478e+01	4.595138e-03	2.116152e-06	2.116152e-06
1.096478e+01	1.348963e+01	3.745526e-03	1.722479e-06	1.722479e-06
1.348963e+01	1.659587e+01	3.024166e-03	1.395405e-06	1.395405e-06
1.659587e+01	2.041738e+01	2.447244e-03	1.131713e-06	1.131713e-06
2.041738e+01	2.511886e+01	1.980044e-03	9.177723e-07	9.177723e-07
2.511886e+01	3.090295e+01	1.605507e-03	7.450813e-07	7.450813e-07
3.090295e+01	3.801894e+01	1.304721e-03	6.055587e-07	6.055587e-07
3.801894e+01	4.677351e+01	1.051833e-03	4.901975e-07	4.901975e-07
4.677351e+01	5.754399e+01	8.504134e-04	3.973861e-07	3.973861e-07
5.754399e+01	7.079458e+01	6.883132e-04	3.223224e-07	3.223224e-07
7.079458e+01	8.709636e+01	5.557978e-04	2.611294e-07	2.611294e-07
8.709636e+01	1.071519e+02	4.501021e-04	2.118622e-07	2.118622e-07
1.071519e+02	1.318257e+02	3.639910e-04	1.717681e-07	1.717681e-07
1.318257e+02	1.621810e+02	2.962310e-04	1.397054e-07	1.397054e-07
1.621810e+02	1.995262e+02	2.378252e-04	1.128566e-07	1.128566e-07
1.995262e+02	2.454709e+02	1.919210e-04	9.140258e-08	9.140258e-08
2.454709e+02	3.019952e+02	1.548623e-04	7.402364e-08	7.402364e-08
3.019952e+02	3.715352e+02	1.253787e-04	6.004954e-08	6.004954e-08
3.715352e+02	4.570882e+02	1.013630e-04	4.867848e-08	4.867848e-08
4.570882e+02	5.623413e+02	8.190862e-05	3.945139e-08	3.945139e-08
5.623413e+02	6.918310e+02	6.649582e-05	3.204753e-08	3.204753e-08
6.918310e+02	8.511380e+02	5.374033e-05	2.597453e-08	2.597453e-08
8.511380e+02	1.047129e+03	4.320300e-05	2.099683e-08	2.099683e-08
1.047129e+03	1.288250e+03	3.489032e-05	1.701179e-08	1.701179e-08
1.288250e+03	1.584893e+03	2.832755e-05	1.381983e-08	1.381983e-08
1.584893e+03	1.949845e+03	2.286335e-05	1.119353e-08	1.119353e-08
1.949845e+03	2.398833e+03	1.834140e-05	9.038871e-09	9.038871e-09
2.398833e+03	2.951209e+03	1.481040e-05	7.322865e-09	7.322865e-09
2.951209e+03	3.630781e+03	1.187766e-05	5.912387e-09	5.912387e-09
3.630781e+03	4.466836e+03	9.472926e-06	4.760358e-09	4.760358e-09
4.466836e+03	5.495409e+03	7.526996e-06	3.825678e-09	3.825678e-09
5.495409e+03	6.760830e+03	5.865796e-06	3.044815e-09	3.044815e-09
6.760830e+03	8.317638e+03	3.731970e-06	2.189610e-09	2.189610e-09
8.317638e+03	1.023293e+04	8.009959e-07	9.145608e-10	9.145608e-10
1.023293e+04	1.258925e+04	4.336007e-07	6.066586e-10	6.066586e-10
1.258925e+04	1.548817e+04	2.796123e-07	4.392128e-10	4.392128e-10
1.548817e+04	1.905461e+04	1.874030e-07	3.241806e-10	3.241806e-10
1.905461e+04	2.344229e+04	1.245956e-07	2.383136e-10	2.383136e-10
2.344229e+04	2.884032e+04	7.643933e-08	1.682890e-10	1.682890e-10
2.884032e+04	3.548134e+04	3.146413e-08	9.734314e-11	9.734314e-11
3.548134e+04	4.365158e+04	5.605708e-11	3.704356e-12	3.704356e-12
4.365158e+04	5.370318e+04	9.948661e-13	4.449176e-13	4.449176e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999902224221398e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.898593e+02	3.927754e-01	3.927754e-01
1.230269e-04	1.513561e-04	4.048212e+02	3.218910e-01	3.218910e-01
1.513561e-04	1.862087e-04	3.345019e+02	2.638021e-01	2.638021e-01
1.862087e-04	2.290868e-04	2.763145e+02	2.160720e-01	2.160720e-01
2.290868e-04	2.818383e-04	2.284508e+02	1.771520e-01	1.771520e-01
2.818383e-04	3.467369e-04	1.876651e+02	1.447734e-01	1.447734e-01
3.467369e-04	4.265795e-04	1.549792e+02	1.186332e-01	1.186332e-01
4.265795e-04	5.248075e-04	1.277831e+02	9.710861e-02	9.710861e-02
5.248075e-04	6.456542e-04	1.054213e+02	7.950891e-02	7.950891e-02
6.456542e-04	7.943282e-04	8.673615e+01	6.501890e-02	6.501890e-02
7.943282e-04	9.772372e-04	7.152961e+01	5.323986e-02	5.323986e-02
9.772372e-04	1.202264e-03	5.904101e+01	4.360886e-02	4.360886e-02
1.202264e-03	1.479108e-03	4.848962e+01	3.563470e-02	3.563470e-02
1.479108e-03	1.819701e-03	3.972401e+01	2.907577e-02	2.907577e-02
1.819701e-03	2.238721e-03	3.276295e+01	2.381044e-02	2.381044e-02
2.238721e-03	2.754229e-03	2.693334e+01	1.946402e-02	1.946402e-02
2.754229e-03	3.388442e-03	2.215573e+01	1.591121e-02	1.591121e-02
3.388442e-03	4.168694e-03	1.816795e+01	1.299068e-02	1.299068e-02
4.168694e-03	5.128614e-03	1.492033e+01	1.061120e-02	1.061120e-02
5.128614e-03	6.309573e-03	1.215965e+01	8.637057e-03	8.637057e-03
6.309573e-03	7.762471e-03	1.002228e+01	7.070990e-03	7.070990e-03
7.762471e-03	9.549926e-03	8.263072e+00	5.787271e-03	5.787271e-03
9.549926e-03	1.174898e-02	6.758984e+00	4.719020e-03	4.719020e-03
1.174898e-02	1.445440e-02	5.535481e+00	3.851758e-03	3.851758e-03
1.445440e-02	1.778279e-02	4.534649e+00	3.141839e-03	3.141839e-03
1.778279e-02	2.187762e-02	3.698605e+00	2.558745e-03	2.558745e-03
2.187762e-02	2.691535e-02	3.036123e+00	2.090420e-03	2.090420e-03
2.691535e-02	3.311311e-02	2.481819e+00	1.703094e-03	1.703094e-03
3.311311e-02	4.073803e-02	2.034375e+00	1.390605e-03	1.390605e-03
4.073803e-02	5.011872e-02	1.656947e+00	1.131476e-03	1.131476e-03
5.011872e-02	6.165950e-02	1.361081e+00	9.248155e-04	9.248155e-04
6.165950e-02	7.585776e-02	1.110069e+00	7.527200e-04	7.527200e-04
7.585776e-02	9.332543e-02	9.085012e-01	6.141040e-04	6.141040e-04
9.332543e-02	1.148154e-01	7.419345e-01	5.003468e-04	5.003468e-04
1.148154e-01	1.412538e-01	6.040192e-01	4.069263e-04	4.069263e-04
1.412538e-01	1.737801e-01	4.944350e-01	3.319238e-04	3.319238e-04
1.737801e-01	2.137962e-01	4.055125e-01	2.710769e-04	2.710769e-04
2.137962e-01	2.630268e-01	3.294360e-01	2.201623e-04	2.201623e-04
2.630268e-01	3.235937e-01	2.687133e-01	1.793293e-04	1.793293e-04
3.235937e-01	3.981072e-01	2.190131e-01	1.459353e-04	1.459353e-04
3.981072e-01	4.897788e-01	1.790599e-01	1.189955e-04	1.189955e-04
4.897788e-01	6.025596e-01	1.454396e-01	9.671031e-05	9.671031e-05
6.025596e-01	7.413102e-01	1.192380e-01	7.893352e-05	7.893352e-05
7.413102e-01	9.120108e-01	9.719538e-02	6.422135e-05	6.422135e-05
9.120108e-01	1.122018e+00	7.912800e-02	5.226783e-05	5.226783e-05
1.122018e+00	1.380384e+00	6.409427e-02	4.239732e-05	4.239732e-05
1.380384e+00	1.698244e+00	5.231659e-02	3.453471e-05	3.453471e-05
1.698244e+00	2.089296e+00	4.236017e-02	2.801967e-05	2.801967e-05
2.089296e+00	2.570396e+00	3.476105e-02	2.288948e-05	2.288948e-05
2.570396e+00	3.162278e+00	2.831490e-02	1.862166e-05	1.862166e-05
3.162278e+00	3.890451e+00	2.297490e-02	1.512591e-05	1.512591e-05
3.890451e+00	4.786301e+00	1.859470e-02	1.226818e-05	1.226818e-05
4.786301e+00	5.888437e+00	1.525918e-02	1.001950e-05	1.001950e-05
5.888437e+00	7.244360e+00	1.236991e-02	8.133229e-06	8.133229e-06
7.244360e+00	8.912509e+00	1.004530e-02	6.605336e-06	6.605336e-06
8.912509e+00	1.096478e+01	8.114016e-03	5.352870e-06	5.352870e-06
1.096478e+01	1.348963e+01	6.656407e-03	4.371656e-06	4.371656e-06
1.348963e+01	1.659587e+01	5.372309e-03	3.540290e-06	3.540290e-06
1.659587e+01	2.041738e+01	4.359779e-03	2.875198e-06	2.875198e-06
2.041738e+01	2.511886e+01	3.538067e-03	2.335374e-06	2.335374e-06
2.511886e+01	3.090295e+01	2.878520e-03	1.899290e-06	1.899290e-06
3.090295e+01	3.801894e+01	2.351507e-03	1.547721e-06	1.547721e-06
3.801894e+01	4.677351e+01	1.897346e-03	1.253722e-06	1.253722e-06
4.677351e+01	5.754399e+01	1.537504e-03	1.017109e-06	1.017109e-06
5.754399e+01	7.079458e+01	1.250271e-03	8.270765e-07	8.270765e-07
7.079458e+01	8.709636e+01	1.009541e-03	6.697144e-07	6.697144e-07
8.709636e+01	1.071519e+02	8.223668e-04	5.453715e-07	5.453715e-07
1.071519e+02	1.318257e+02	6.660835e-04	4.422757e-07	4.422757e-07
1.318257e+02	1.621810e+02	5.458457e-04	3.611094e-07	3.611094e-07
1.621810e+02	1.995262e+02	4.370749e-04	2.912198e-07	2.912198e-07
1.995262e+02	2.454709e+02	3.535148e-04	2.361929e-07	2.361929e-07
2.454709e+02	3.019952e+02	2.859977e-04	1.915171e-07	1.915171e-07
3.019952e+02	3.715352e+02	2.324784e-04	1.556656e-07	1.556656e-07
3.715352e+02	4.570882e+02	1.882808e-04	1.262575e-07	1.262575e-07
4.570882e+02	5.623413e+02	1.527067e-04	1.025586e-07	1.025586e-07
5.623413e+02	6.918310e+02	1.246309e-04	8.355306e-08	8.355306e-08
6.918310e+02	8.511380e+02	1.009376e-04	6.777142e-08	6.777142e-08
8.511380e+02	1.047129e+03	8.130195e-05	5.483923e-08	5.483923e-08
1.047129e+03	1.288250e+03	6.582898e-05	4.449076e-08	4.449076e-08
1.288250e+03	1.584893e+03	5.378408e-05	3.626198e-08	3.626198e-08
1.584893e+03	1.949845e+03	4.354734e-05	2.940591e-08	2.940591e-08
1.949845e+03	2.398833e+03	3.501829e-05	2.377589e-08	2.377589e-08
2.398833e+03	2.951209e+03	2.842037e-05	1.931438e-08	1.931438e-08
2.951209e+03	3.630781e+03	2.285396e-05	1.561004e-08	1.561004e-08
3.630781e+03	4.466836e+03	1.835034e-05	1.261480e-08	1.261480e-08
4.466836e+03	5.495409e+03	1.469137e-05	1.017421e-08	1.017421e-08
5.495409e+03	6.760830e+03	1.161901e-05	8.161168e-09	8.161168e-09
6.760830e+03	8.317638e+03	7.259142e-06	5.820961e-09	5.820961e-09
8.317638e+03	1.023293e+04	1.943300e-07	7.606692e-10	7.606692e-10
1.023293e+04	1.258925e+04	3.785191e-08	3.215846e-10	3.215846e-10
1.258925e+04	1.548817e+04	8.484436e-09	1.287907e-10	1.287907e-10
1.548817e+04	1.905461e+04	1.426982e-09	2.981345e-11	2.981345e-11
1.905461e+04	2.344229e+04	6.113176e-10	4.030129e-12	4.030129e-12
2.344229e+04	2.884032e+04	3.541294e-10	1.372431e-12	1.372431e-12
2.884032e+04	3.548134e+04	1.431477e-10	4.628576e-13	4.628576e-13
3.548134e+04	4.365158e+04	2.952672e-13	2.046612e-14	2.046612e-14
4.365158e+04	5.370318e+04	5.440888e-15	2.502024e-15	2.502024e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999893950723564e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.638995e+02	1.515336e-01	1.515336e-01
1.230269e-04	1.513561e-04	2.181237e+02	1.242162e-01	1.242162e-01
1.513561e-04	1.862087e-04	1.802668e+02	1.018305e-01	1.018305e-01
1.862087e-04	2.290868e-04	1.489640e+02	8.345370e-02	8.345370e-02
2.290868e-04	2.818383e-04	1.230868e+02	6.835103e-02	6.835103e-02
2.818383e-04	3.467369e-04	1.012796e+02	5.589014e-02	5.589014e-02
3.467369e-04	4.265795e-04	8.368792e+01	4.580865e-02	4.580865e-02
4.265795e-04	5.248075e-04	6.910126e+01	3.751043e-02	3.751043e-02
5.248075e-04	6.456542e-04	5.712056e+01	3.071222e-02	3.071222e-02
6.456542e-04	7.943282e-04	4.708373e+01	2.513763e-02	2.513763e-02
7.943282e-04	9.772372e-04	3.871220e+01	2.056669e-02	2.056669e-02
9.772372e-04	1.202264e-03	3.182089e+01	1.682482e-02	1.682482e-02
1.202264e-03	1.479108e-03	2.606922e+01	1.373590e-02	1.373590e-02
1.479108e-03	1.819701e-03	2.134055e+01	1.121401e-02	1.121401e-02
1.819701e-03	2.238721e-03	1.753383e+01	9.171111e-03	9.171111e-03
2.238721e-03	2.754229e-03	1.438301e+01	7.492723e-03	7.492723e-03
2.754229e-03	3.388442e-03	1.179934e+01	6.121881e-03	6.121881e-03
3.388442e-03	4.168694e-03	9.668315e+00	5.001987e-03	5.001987e-03
4.168694e-03	5.128614e-03	7.919102e+00	4.083061e-03	4.083061e-03
5.128614e-03	6.309573e-03	6.454276e+00	3.325328e-03	3.325328e-03
6.309573e-03	7.762471e-03	5.299394e+00	2.718437e-03	2.718437e-03
7.762471e-03	9.549926e-03	4.353336e+00	2.222627e-03	2.222627e-03
9.549926e-03	1.174898e-02	3.556040e+00	1.812167e-03	1.812167e-03
1.174898e-02	1.445440e-02	2.906886e+00	1.478430e-03	1.478430e-03
1.445440e-02	1.778279e-02	2.377556e+00	1.205970e-03	1.205970e-03
1.778279e-02	2.187762e-02	1.938266e+00	9.822101e-04	9.822101e-04
2.187762e-02	2.691535e-02	1.586463e+00	8.016158e-04	8.016158e-04
2.691535e-02	3.311311e-02	1.295747e+00	6.534573e-04	6.534573e-04
3.311311e-02	4.073803e-02	1.059324e+00	5.330483e-04	5.330483e-04
4.073803e-02	5.011872e-02	8.626679e-01	4.338999e-04	4.338999e-04
5.011872e-02	6.165950e-02	7.060282e-01	3.541797e-04	3.541797e-04
6.165950e-02	7.585776e-02	5.759006e-01	2.885662e-04	2.885662e-04
7.585776e-02	9.332543e-02	4.697816e-01	2.350023e-04	2.350023e-04
9.332543e-02	1.148154e-01	3.831052e-01	1.914558e-04	1.914558e-04
1.148154e-01	1.412538e-01	3.119273e-01	1.558292e-04	1.558292e-04
1.412538e-01	1.737801e-01	2.547473e-01	1.270249e-04	1.270249e-04
1.737801e-01	2.137962e-01	2.081107e-01	1.035324e-04	1.035324e-04
2.137962e-01	2.630268e-01	1.691825e-01	8.419858e-05	8.419858e-05
2.630268e-01	3.235937e-01	1.378367e-01	6.855992e-05	6.855992e-05
3.235937e-01	3.981072e-01	1.122836e-01	5.581800e-05	5.581800e-05
3.981072e-01	4.897788e-01	9.144627e-02	4.542284e-05	4.542284e-05
4.897788e-01	6.025596e-01	7.431394e-02	3.692385e-05	3.692385e-05
6.025596e-01	7.413102e-01	6.074417e-02	3.012383e-05	3.012383e-05
7.413102e-01	9.120108e-01	4.946708e-02	2.450325e-05	2.450325e-05
9.120108e-01	1.122018e+00	4.019753e-02	1.993059e-05	1.993059e-05
1.122018e+00	1.380384e+00	3.259872e-02	1.618829e-05	1.618829e-05
1.380384e+00	1.698244e+00	2.654001e-02	1.317284e-05	1.317284e-05
1.698244e+00	2.089296e+00	2.149433e-02	1.068951e-05	1.068951e-05
2.089296e+00	2.570396e+00	1.755750e-02	8.711827e-06	8.711827e-06
2.570396e+00	3.162278e+00	1.427863e-02	7.083935e-06	7.083935e-06
3.162278e+00	3.890451e+00	1.157580e-02	5.751804e-06	5.751804e-06
3.890451e+00	4.786301e+00	9.370878e-03	4.665832e-06	4.665832e-06
4.786301e+00	5.888437e+00	7.652821e-03	3.803222e-06	3.803222e-06
5.888437e+00	7.244360e+00	6.202193e-03	3.087187e-06	3.087187e-06
7.244360e+00	8.912509e+00	5.035307e-03	2.508821e-06	2.508821e-06
8.912509e+00	1.096478e+01	4.069049e-03	2.034467e-06	2.034467e-06
1.096478e+01	1.348963e+01	3.327094e-03	1.660176e-06	1.660176e-06
1.348963e+01	1.659587e+01	2.687298e-03	1.345050e-06	1.345050e-06
1.659587e+01	2.041738e+01	2.176993e-03	1.091626e-06	1.091626e-06
2.041738e+01	2.511886e+01	1.763459e-03	8.859085e-07	8.859085e-07
2.511886e+01	3.090295e+01	1.432164e-03	7.200122e-07	7.200122e-07
3.090295e+01	3.801894e+01	1.165467e-03	5.855174e-07	5.855174e-07
3.801894e+01	4.677351e+01	9.402650e-04	4.741818e-07	4.741818e-07
4.677351e+01	5.754399e+01	7.611263e-04	3.846714e-07	3.846714e-07
5.754399e+01	7.079458e+01	6.173256e-04	3.124693e-07	3.124693e-07
7.079458e+01	8.709636e+01	4.989884e-04	2.533274e-07	2.533274e-07
8.709636e+01	1.071519e+02	4.044372e-04	2.055870e-07	2.055870e-07
1.071519e+02	1.318257e+02	3.275182e-04	1.668209e-07	1.668209e-07
1.318257e+02	1.621810e+02	2.671289e-04	1.358936e-07	1.358936e-07
1.621810e+02	1.995262e+02	2.144713e-04	1.097924e-07	1.097924e-07
1.995262e+02	2.454709e+02	1.733979e-04	8.907645e-08	8.907645e-08
2.454709e+02	3.019952e+02	1.400570e-04	7.217614e-08	7.217614e-08
3.019952e+02	3.715352e+02	1.134682e-04	5.855942e-08	5.855942e-08
3.715352e+02	4.570882e+02	9.190070e-05	4.752744e-08	4.752744e-08
4.570882e+02	5.623413e+02	7.424521e-05	3.848770e-08	3.848770e-08
5.623413e+02	6.918310e+02	6.038499e-05	3.129574e-08	3.129574e-08
6.918310e+02	8.511380e+02	4.882111e-05	2.536229e-08	2.536229e-08
8.511380e+02	1.047129e+03	3.929509e-05	2.051554e-08	2.051554e-08
1.047129e+03	1.288250e+03	3.176300e-05	1.662686e-08	1.662686e-08
1.288250e+03	1.584893e+03	2.585653e-05	1.353091e-08	1.353091e-08
1.584893e+03	1.949845e+03	2.090049e-05	1.096729e-08	1.096729e-08
1.949845e+03	2.398833e+03	1.680028e-05	8.868156e-09	8.868156e-09
2.398833e+03	2.951209e+03	1.360857e-05	7.200006e-09	7.200006e-09
2.951209e+03	3.630781e+03	1.093918e-05	5.820808e-09	5.820808e-09
3.630781e+03	4.466836e+03	8.764166e-06	4.701815e-09	4.701815e-09
4.466836e+03	5.495409e+03	7.004109e-06	3.794102e-09	3.794102e-09
5.495409e+03	6.760830e+03	5.498007e-06	3.038483e-09	3.038483e-09
6.760830e+03	8.317638e+03	3.444953e-06	2.161974e-09	2.161974e-09
8.317638e+03	1.023293e+04	5.261955e-07	6.846675e-10	6.846675e-10
1.023293e+04	1.258925e+04	2.345691e-07	3.780307e-10	3.780307e-10
1.258925e+04	1.548817e+04	1.425526e-07	2.584259e-10	2.584259e-10
1.548817e+04	1.905461e+04	9.381952e-08	1.874584e-10	1.874584e-10
1.905461e+04	2.344229e+04	6.233709e-08	1.378777e-10	1.378777e-10
2.344229e+04	2.884032e+04	3.847765e-08	9.791940e-11	9.791940e-11
2.884032e+04	3.548134e+04	1.598434e-08	5.705792e-11	5.705792e-11
3.548134e+04	4.365158e+04	2.453446e-11	1.919270e-12	1.919270e-12
4.365158e+04	5.370318e+04	4.599091e-13	2.196974e-13	2.196974e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999910176932345e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.339603e+02	2.930997e-01	2.930997e-01
1.230269e-04	1.513561e-04	4.410760e+02	2.404011e-01	2.404011e-01
1.513561e-04	1.862087e-04	3.644357e+02	1.970728e-01	1.970728e-01
1.862087e-04	2.290868e-04	3.020052e+02	1.616546e-01	1.616546e-01
2.290868e-04	2.818383e-04	2.495383e+02	1.324422e-01	1.324422e-01
2.818383e-04	3.467369e-04	2.064155e+02	1.086603e-01	1.086603e-01
3.467369e-04	4.265795e-04	1.705568e+02	8.897677e-02	8.897677e-02
4.265795e-04	5.248075e-04	1.412641e+02	7.306828e-02	7.306828e-02
5.248075e-04	6.456542e-04	1.172917e+02	6.000381e-02	6.000381e-02
6.456542e-04	7.943282e-04	9.654560e+01	4.906699e-02	4.906699e-02
7.943282e-04	9.772372e-04	7.904685e+01	4.002012e-02	4.002012e-02
9.772372e-04	1.202264e-03	6.447401e+01	3.260650e-02	3.260650e-02
1.202264e-03	1.479108e-03	5.279125e+01	2.660714e-02	2.660714e-02
1.479108e-03	1.819701e-03	4.312995e+01	2.169596e-02	2.169596e-02
1.819701e-03	2.238721e-03	3.520314e+01	1.766835e-02	1.766835e-02
2.238721e-03	2.754229e-03	2.866838e+01	1.437307e-02	1.437307e-02
2.754229e-03	3.388442e-03	2.340214e+01	1.171457e-02	1.171457e-02
3.388442e-03	4.168694e-03	1.911186e+01	9.549159e-03	9.549159e-03
4.168694e-03	5.128614e-03	1.566063e+01	7.792174e-03	7.792174e-03
5.128614e-03	6.309573e-03	1.274324e+01	6.335720e-03	6.335720e-03
6.309573e-03	7.762471e-03	1.041381e+01	5.165126e-03	5.165126e-03
7.762471e-03	9.549926e-03	8.492130e+00	4.204687e-03	4.204687e-03
9.549926e-03	1.174898e-02	6.921899e+00	3.422042e-03	3.422042e-03
1.174898e-02	1.445440e-02	5.631551e+00	2.784467e-03	2.784467e-03
1.445440e-02	1.778279e-02	4.605136e+00	2.271032e-03	2.271032e-03
1.778279e-02	2.187762e-02	3.756796e+00	1.849752e-03	1.849752e-03
2.187762e-02	2.691535e-02	3.058911e+00	1.504006e-03	1.504006e-03
2.691535e-02	3.311311e-02	2.489803e+00	1.223395e-03	1.223395e-03
3.311311e-02	4.073803e-02	2.024920e+00	9.950859e-04	9.950859e-04
4.073803e-02	5.011872e-02	1.650504e+00	8.103475e-04	8.103475e-04
5.011872e-02	6.165950e-02	1.344199e+00	6.598454e-04	6.598454e-04
6.165950e-02	7.585776e-02	1.095026e+00	5.359191e-04	5.359191e-04
7.585776e-02	9.332543e-02	8.910278e-01	4.358339e-04	4.358339e-04
9.332543e-02	1.148154e-01	7.284398e-01	3.554726e-04	3.554726e-04
1.148154e-01	1.412538e-01	5.918702e-01	2.891521e-04	2.891521e-04
1.412538e-01	1.737801e-01	4.805108e-01	2.348027e-04	2.348027e-04
1.737801e-01	2.137962e-01	3.910723e-01	1.909316e-04	1.909316e-04
2.137962e-01	2.630268e-01	3.184304e-01	1.553736e-04	1.553736e-04
2.630268e-01	3.235937e-01	2.589974e-01	1.262471e-04	1.262471e-04
3.235937e-01	3.981072e-01	2.110930e-01	1.027818e-04	1.027818e-04
3.981072e-01	4.897788e-01	1.721995e-01	8.375454e-05	8.375454e-05
4.897788e-01	6.025596e-01	1.396654e-01	6.797006e-05	6.797006e-05
6.025596e-01	7.413102e-01	1.134061e-01	5.523688e-05	5.523688e-05
7.413102e-01	9.120108e-01	9.222451e-02	4.490022e-05	4.490022e-05
9.120108e-01	1.122018e+00	7.499581e-02	3.649563e-05	3.649563e-05
1.122018e+00	1.380384e+00	6.074193e-02	2.961643e-05	2.961643e-05
1.380384e+00	1.698244e+00	4.951032e-02	2.412076e-05	2.412076e-05
1.698244e+00	2.089296e+00	4.026357e-02	1.962385e-05	1.962385e-05
2.089296e+00	2.570396e+00	3.269609e-02	1.594425e-05	1.594425e-05
2.570396e+00	3.162278e+00	2.638641e-02	1.290033e-05	1.290033e-05
3.162278e+00	3.890451e+00	2.150293e-02	1.050268e-05	1.050268e-05
3.890451e+00	4.786301e+00	1.749019e-02	8.551960e-06	8.551960e-06
4.786301e+00	5.888437e+00	1.415384e-02	6.923919e-06	6.923919e-06
5.888437e+00	7.244360e+00	1.147879e-02	5.621305e-06	5.621305e-06
7.244360e+00	8.912509e+00	9.345652e-03	4.582591e-06	4.582591e-06
8.912509e+00	1.096478e+01	7.594104e-03	3.727652e-06	3.727652e-06
1.096478e+01	1.348963e+01	6.124102e-03	3.013006e-06	3.013006e-06
1.348963e+01	1.659587e+01	4.966780e-03	2.445812e-06	2.445812e-06
1.659587e+01	2.041738e+01	4.018754e-03	1.983254e-06	1.983254e-06
2.041738e+01	2.511886e+01	3.267658e-03	1.613388e-06	1.613388e-06
2.511886e+01	3.090295e+01	2.641449e-03	1.307724e-06	1.307724e-06
3.090295e+01	3.801894e+01	2.131040e-03	1.058385e-06	1.058385e-06
3.801894e+01	4.677351e+01	1.728683e-03	8.597359e-07	8.597359e-07
4.677351e+01	5.754399e+01	1.404282e-03	6.995882e-07	6.995882e-07
5.754399e+01	7.079458e+01	1.133943e-03	5.661648e-07	5.661648e-07
7.079458e+01	8.709636e+01	9.136419e-04	4.579275e-07	4.579275e-07
8.709636e+01	1.071519e+02	7.426950e-04	3.720131e-07	3.720131e-07
1.071519e+02	1.318257e+02	6.019190e-04	3.018984e-07	3.018984e-07
1.318257e+02	1.621810e+02	4.856378e-04	2.443984e-07	2.443984e-07
1.621810e+02	1.995262e+02	3.922943e-04	1.982537e-07	1.982537e-07
1.995262e+02	2.454709e+02	3.171911e-04	1.607911e-07	1.607911e-07
2.454709e+02	3.019952e+02	2.554906e-04	1.300182e-07	1.300182e-07
3.019952e+02	3.715352e+02	2.069498e-04	1.056409e-07	1.056409e-07
3.715352e+02	4.570882e+02	1.676066e-04	8.565697e-08	8.565697e-08
4.570882e+02	5.623413e+02	1.353266e-04	6.941172e-08	6.941172e-08
5.623413e+02	6.918310e+02	1.095980e-04	5.631319e-08	5.631319e-08
6.918310e+02	8.511380e+02	8.859711e-05	4.559926e-08	4.559926e-08
8.511380e+02	1.047129e+03	7.154721e-05	3.695451e-08	3.695451e-08
1.047129e+03	1.288250e+03	5.784967e-05	2.996170e-08	2.996170e-08
1.288250e+03	1.584893e+03	4.687901e-05	2.431419e-08	2.431419e-08
1.584893e+03	1.949845e+03	3.789655e-05	1.972426e-08	1.972426e-08
1.949845e+03	2.398833e+03	3.045175e-05	1.595316e-08	1.595316e-08
2.398833e+03	2.951209e+03	2.455599e-05	1.290553e-08	1.290553e-08
2.951209e+03	3.630781e+03	1.967962e-05	1.041456e-08	1.041456e-08
3.630781e+03	4.466836e+03	1.572430e-05	8.387107e-09	8.387107e-09
4.466836e+03	5.495409e+03	1.253151e-05	6.771862e-09	6.771862e-09
5.495409e+03	6.760830e+03	9.749870e-06	5.378677e-09	5.378677e-09
6.760830e+03	8.317638e+03	6.160351e-06	3.846930e-09	3.846930e-09
8.317638e+03	1.023293e+04	1.193914e-06	1.514255e-09	1.514255e-09
1.023293e+04	1.258925e+04	6.187687e-07	9.781695e-10	9.781695e-10
1.258925e+04	1.548817e+04	3.917866e-07	6.998590e-10	6.998590e-10
1.548817e+04	1.905461e+04	2.592523e-07	5.121268e-10	5.121268e-10
1.905461e+04	2.344229e+04	1.721889e-07	3.764697e-10	3.764697e-10
2.344229e+04	2.884032e+04	1.053346e-07	2.652522e-10	2.652522e-10
2.884032e+04	3.548134e+04	4.363509e-08	1.538144e-10	1.538144e-10
3.548134e+04	4.365158e+04	8.190912e-11	5.943079e-12	5.943079e-12
4.365158e+04	5.370318e+04	1.903298e-12	7.376601e-13	7.376601e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999940000017985e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.343419e+02	1.704091e-01	1.704091e-01
1.230269e-04	1.513561e-04	2.759282e+02	1.395713e-01	1.395713e-01
1.513561e-04	1.862087e-04	2.279850e+02	1.143802e-01	1.143802e-01
1.862087e-04	2.290868e-04	1.890083e+02	9.389398e-02	9.389398e-02
2.290868e-04	2.818383e-04	1.562046e+02	7.695635e-02	7.695635e-02
2.818383e-04	3.467369e-04	1.291604e+02	6.309022e-02	6.309022e-02
3.467369e-04	4.265795e-04	1.068116e+02	5.172580e-02	5.172580e-02
4.265795e-04	5.248075e-04	8.838727e+01	4.242214e-02	4.242214e-02
5.248075e-04	6.456542e-04	7.343503e+01	3.486177e-02	3.486177e-02
6.456542e-04	7.943282e-04	6.044116e+01	2.851439e-02	2.851439e-02
7.943282e-04	9.772372e-04	4.949926e+01	2.326467e-02	2.326467e-02
9.772372e-04	1.202264e-03	4.034592e+01	1.893641e-02	1.893641e-02
1.202264e-03	1.479108e-03	3.302449e+01	1.544598e-02	1.544598e-02
1.479108e-03	1.819701e-03	2.695941e+01	1.258208e-02	1.258208e-02
1.819701e-03	2.238721e-03	2.201040e+01	1.024972e-02	1.024972e-02
2.238721e-03	2.754229e-03	1.792592e+01	8.339471e-03	8.339471e-03
2.754229e-03	3.388442e-03	1.462874e+01	6.792049e-03	6.792049e-03
3.388442e-03	4.168694e-03	1.194033e+01	5.532301e-03	5.532301e-03
4.168694e-03	5.128614e-03	9.781216e+00	4.514336e-03	4.514336e-03
5.128614e-03	6.309573e-03	7.961695e+00	3.671983e-03	3.671983e-03
6.309573e-03	7.762471e-03	6.503280e+00	2.992015e-03	2.992015e-03
7.762471e-03	9.549926e-03	5.301012e+00	2.435437e-03	2.435437e-03
9.549926e-03	1.174898e-02	4.323207e+00	1.982897e-03	1.982897e-03
1.174898e-02	1.445440e-02	3.515549e+00	1.612109e-03	1.612109e-03
1.445440e-02	1.778279e-02	2.873484e+00	1.314022e-03	1.314022e-03
1.778279e-02	2.187762e-02	2.343712e+00	1.069915e-03	1.069915e-03
2.187762e-02	2.691535e-02	1.909929e+00	8.707756e-04	8.707756e-04
2.691535e-02	3.311311e-02	1.554081e+00	7.081653e-04	7.081653e-04
3.311311e-02	4.073803e-02	1.263337e+00	5.756481e-04	5.756481e-04
4.073803e-02	5.011872e-02	1.029335e+00	4.684642e-04	4.684642e-04
5.011872e-02	6.165950e-02	8.377325e-01	3.810221e-04	3.810221e-04
6.165950e-02	7.585776e-02	6.837333e-01	3.103424e-04	3.103424e-04
7.585776e-02	9.332543e-02	5.563117e-01	2.523810e-04	2.523810e-04
9.332543e-02	1.148154e-01	4.543407e-01	2.056307e-04	2.056307e-04
1.148154e-01	1.412538e-01	3.688255e-01	1.670352e-04	1.670352e-04
1.412538e-01	1.737801e-01	2.996128e-01	1.357307e-04	1.357307e-04
1.737801e-01	2.137962e-01	2.439126e-01	1.104116e-04	1.104116e-04
2.137962e-01	2.630268e-01	1.985825e-01	8.981898e-05	8.981898e-05
2.630268e-01	3.235937e-01	1.616554e-01	7.306216e-05	7.306216e-05
3.235937e-01	3.981072e-01	1.317223e-01	5.946034e-05	5.946034e-05
3.981072e-01	4.897788e-01	1.073243e-01	4.838900e-05	4.838900e-05
4.897788e-01	6.025596e-01	8.711805e-02	3.930535e-05	3.930535e-05
6.025596e-01	7.413102e-01	7.074118e-02	3.193257e-05	3.193257e-05
7.413102e-01	9.120108e-01	5.750842e-02	2.595754e-05	2.595754e-05
9.120108e-01	1.122018e+00	4.676030e-02	2.110262e-05	2.110262e-05
1.122018e+00	1.380384e+00	3.787283e-02	1.712226e-05	1.712226e-05
1.380384e+00	1.698244e+00	3.084178e-02	1.393050e-05	1.393050e-05
1.698244e+00	2.089296e+00	2.506502e-02	1.132223e-05	1.132223e-05
2.089296e+00	2.570396e+00	2.035994e-02	9.199953e-06	9.199953e-06
2.570396e+00	3.162278e+00	1.644763e-02	7.455026e-06	7.455026e-06
3.162278e+00	3.890451e+00	1.339886e-02	6.066407e-06	6.066407e-06
3.890451e+00	4.786301e+00	1.088042e-02	4.928563e-06	4.928563e-06
4.786301e+00	5.888437e+00	8.821506e-03	4.001003e-06	4.001003e-06
5.888437e+00	7.244360e+00	7.153698e-03	3.248351e-06	3.248351e-06
7.244360e+00	8.912509e+00	5.811303e-03	2.639576e-06	2.639576e-06
8.912509e+00	1.096478e+01	4.717106e-03	2.144054e-06	2.144054e-06
1.096478e+01	1.348963e+01	3.811497e-03	1.737581e-06	1.737581e-06
1.348963e+01	1.659587e+01	3.092197e-03	1.411013e-06	1.411013e-06
1.659587e+01	2.041738e+01	2.501732e-03	1.144242e-06	1.144242e-06
2.041738e+01	2.511886e+01	2.032626e-03	9.298795e-07	9.298795e-07
2.511886e+01	3.090295e+01	1.643564e-03	7.538607e-07	7.538607e-07
3.090295e+01	3.801894e+01	1.326639e-03	6.106239e-07	6.106239e-07
3.801894e+01	4.677351e+01	1.076488e-03	4.959092e-07	4.959092e-07
4.677351e+01	5.754399e+01	8.731383e-04	4.026604e-07	4.026604e-07
5.754399e+01	7.079458e+01	7.055182e-04	3.263258e-07	3.263258e-07
7.079458e+01	8.709636e+01	5.685234e-04	2.641020e-07	2.641020e-07
8.709636e+01	1.071519e+02	4.624424e-04	2.147469e-07	2.147469e-07
1.071519e+02	1.318257e+02	3.747976e-04	1.742993e-07	1.742993e-07
1.318257e+02	1.621810e+02	3.024981e-04	1.411754e-07	1.411754e-07
1.621810e+02	1.995262e+02	2.441439e-04	1.143459e-07	1.143459e-07
1.995262e+02	2.454709e+02	1.973233e-04	9.268012e-08	9.268012e-08
2.454709e+02	3.019952e+02	1.590168e-04	7.500996e-08	7.500996e-08
3.019952e+02	3.715352e+02	1.286966e-04	6.083894e-08	6.083894e-08
3.715352e+02	4.570882e+02	1.043344e-04	4.938681e-08	4.938681e-08
4.570882e+02	5.623413e+02	8.419018e-05	3.999707e-08	3.999707e-08
5.623413e+02	6.918310e+02	6.816109e-05	3.244636e-08	3.244636e-08
6.918310e+02	8.511380e+02	5.514503e-05	2.631181e-08	2.631181e-08
8.511380e+02	1.047129e+03	4.453921e-05	2.131908e-08	2.131908e-08
1.047129e+03	1.288250e+03	3.600818e-05	1.728216e-08	1.728216e-08
1.288250e+03	1.584893e+03	2.918199e-05	1.402671e-08	1.402671e-08
1.584893e+03	1.949845e+03	2.357320e-05	1.136597e-08	1.136597e-08
1.949845e+03	2.398833e+03	1.893901e-05	9.184937e-09	9.184937e-09
2.398833e+03	2.951209e+03	1.527021e-05	7.435669e-09	7.435669e-09
2.951209e+03	3.630781e+03	1.224490e-05	6.003090e-09	6.003090e-09
3.630781e+03	4.466836e+03	9.783505e-06	4.837764e-09	4.837764e-09
4.466836e+03	5.495409e+03	7.775870e-06	3.888408e-09	3.888408e-09
5.495409e+03	6.760830e+03	6.061529e-06	3.095199e-09	3.095199e-09
6.760830e+03	8.317638e+03	3.837065e-06	2.220227e-09	2.220227e-09
8.317638e+03	1.023293e+04	7.511001e-07	8.856189e-10	8.856189e-10
1.023293e+04	1.258925e+04	3.917421e-07	5.766309e-10	5.766309e-10
1.258925e+04	1.548817e+04	2.490327e-07	4.145004e-10	4.145004e-10
1.548817e+04	1.905461e+04	1.652504e-07	3.044169e-10	3.044169e-10
1.905461e+04	2.344229e+04	1.096648e-07	2.235790e-10	2.235790e-10
2.344229e+04	2.884032e+04	6.715707e-08	1.577405e-10	1.577405e-10
2.884032e+04	3.548134e+04	2.786589e-08	9.160912e-11	9.160912e-11
3.548134e+04	4.365158e+04	5.311960e-11	3.605993e-12	3.605993e-12
4.365158e+04	5.370318e+04	1.392813e-12	5.264337e-13	5.264337e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999908367892316e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.242438e+02	4.064119e-01	4.064119e-01
1.230269e-04	1.513561e-04	4.311950e+02	3.322893e-01	3.322893e-01
1.513561e-04	1.862087e-04	3.563120e+02	2.723372e-01	2.723372e-01
1.862087e-04	2.290868e-04	2.953900e+02	2.234643e-01	2.234643e-01
2.290868e-04	2.818383e-04	2.441199e+02	1.832323e-01	1.832323e-01
2.818383e-04	3.467369e-04	2.012925e+02	1.499567e-01	1.499567e-01
3.467369e-04	4.265795e-04	1.662869e+02	1.229522e-01	1.229522e-01
4.265795e-04	5.248075e-04	1.370157e+02	1.005930e-01	1.005930e-01
5.248075e-04	6.456542e-04	1.127011e+02	8.225159e-02	8.225159e-02
6.456542e-04	7.943282e-04	9.250757e+01	6.718905e-02	6.718905e-02
7.943282e-04	9.772372e-04	7.657097e+01	5.513044e-02	5.513044e-02
9.772372e-04	1.202264e-03	6.262721e+01	4.492262e-02	4.492262e-02
1.202264e-03	1.479108e-03	5.179281e+01	3.684249e-02	3.684249e-02
1.479108e-03	1.819701e-03	4.251588e+01	3.009726e-02	3.009726e-02
1.819701e-03	2.238721e-03	3.492394e+01	2.458742e-02	2.458742e-02
2.238721e-03	2.754229e-03	2.856421e+01	2.004282e-02	2.004282e-02
2.754229e-03	3.388442e-03	2.346871e+01	1.638394e-02	1.638394e-02
3.388442e-03	4.168694e-03	1.929929e+01	1.339595e-02	1.339595e-02
4.168694e-03	5.128614e-03	1.594662e+01	1.097892e-02	1.097892e-02
5.128614e-03	6.309573e-03	1.301127e+01	8.938950e-03	8.938950e-03
6.309573e-03	7.762471e-03	1.068997e+01	7.304261e-03	7.304261e-03
7.762471e-03	9.549926e-03	8.782011e+00	5.970188e-03	5.970188e-03
9.549926e-03	1.174898e-02	7.192907e+00	4.870688e-03	4.870688e-03
1.174898e-02	1.445440e-02	5.880344e+00	3.971459e-03	3.971459e-03
1.445440e-02	1.778279e-02	4.831255e+00	3.245146e-03	3.245146e-03
1.778279e-02	2.187762e-02	3.962152e+00	2.649649e-03	2.649649e-03
2.187762e-02	2.691535e-02	3.241365e+00	2.160515e-03	2.160515e-03
2.691535e-02	3.311311e-02	2.648210e+00	1.760554e-03	1.760554e-03
3.311311e-02	4.073803e-02	2.159165e+00	1.433300e-03	1.433300e-03
4.073803e-02	5.011872e-02	1.767451e+00	1.169252e-03	1.169252e-03
5.011872e-02	6.165950e-02	1.444085e+00	9.526446e-04	9.526446e-04
6.165950e-02	7.585776e-02	1.185804e+00	7.784218e-04	7.784218e-04
7.585776e-02	9.332543e-02	9.672400e-01	6.336833e-04	6.336833e-04
9.332543e-02	1.148154e-01	7.954711e-01	5.182471e-04	5.182471e-04
1.148154e-01	1.412538e-01	6.467566e-01	4.212650e-04	4.212650e-04
1.412538e-01	1.737801e-01	5.260881e-01	3.425107e-04	3.425107e-04
1.737801e-01	2.137962e-01	4.302286e-01	2.792692e-04	2.792692e-04
2.137962e-01	2.630268e-01	3.511117e-01	2.274556e-04	2.274556e-04
2.630268e-01	3.235937e-01	2.868923e-01	1.853911e-04	1.853911e-04
3.235937e-01	3.981072e-01	2.347003e-01	1.511662e-04	1.511662e-04
3.981072e-01	4.897788e-01	1.918254e-01	1.232106e-04	1.232106e-04
4.897788e-01	6.025596e-01	1.558637e-01	1.001126e-04	1.001126e-04
6.025596e-01	7.413102e-01	1.270214e-01	8.149522e-05	8.149522e-05
7.413102e-01	9.120108e-01	1.034130e-01	6.628872e-05	6.628872e-05
9.120108e-01	1.122018e+00	8.443201e-02	5.401364e-05	5.401364e-05
1.122018e+00	1.380384e+00	6.843931e-02	4.384461e-05	4.384461e-05
1.380384e+00	1.698244e+00	5.591056e-02	3.571960e-05	3.571960e-05
1.698244e+00	2.089296e+00	4.564127e-02	2.910230e-05	2.910230e-05
2.089296e+00	2.570396e+00	3.715080e-02	2.367030e-05	2.367030e-05
2.570396e+00	3.162278e+00	2.998054e-02	1.916594e-05	1.916594e-05
3.162278e+00	3.890451e+00	2.455283e-02	1.564203e-05	1.564203e-05
3.890451e+00	4.786301e+00	1.998626e-02	1.272238e-05	1.272238e-05
4.786301e+00	5.888437e+00	1.622594e-02	1.033320e-05	1.033320e-05
5.888437e+00	7.244360e+00	1.317402e-02	8.394689e-06	8.394689e-06
7.244360e+00	8.912509e+00	1.072866e-02	6.829895e-06	6.829895e-06
8.912509e+00	1.096478e+01	8.751023e-03	5.563364e-06	5.563364e-06
1.096478e+01	1.348963e+01	7.068396e-03	4.506683e-06	4.506683e-06
1.348963e+01	1.659587e+01	5.747978e-03	3.662815e-06	3.662815e-06
1.659587e+01	2.041738e+01	4.657096e-03	2.972802e-06	2.972802e-06
2.041738e+01	2.511886e+01	3.799021e-03	2.420914e-06	2.420914e-06
2.511886e+01	3.090295e+01	3.080811e-03	1.965989e-06	1.965989e-06
3.090295e+01	3.801894e+01	2.486208e-03	1.591943e-06	1.591943e-06
3.801894e+01	4.677351e+01	2.025589e-03	1.295703e-06	1.295703e-06
4.677351e+01	5.754399e+01	1.648340e-03	1.053578e-06	1.053578e-06
5.754399e+01	7.079458e+01	1.335066e-03	8.550809e-07	8.550809e-07
7.079458e+01	8.709636e+01	1.074596e-03	6.914003e-07	6.914003e-07
8.709636e+01	1.071519e+02	8.778283e-04	5.631593e-07	5.631593e-07
1.071519e+02	1.318257e+02	7.155189e-04	4.587082e-07	4.587082e-07
1.318257e+02	1.621810e+02	5.775776e-04	3.715238e-07	3.715238e-07
1.621810e+02	1.995262e+02	4.667403e-04	3.011064e-07	3.011064e-07
1.995262e+02	2.454709e+02	3.784922e-04	2.445165e-07	2.445165e-07
2.454709e+02	3.019952e+02	3.052266e-04	1.978555e-07	1.978555e-07
3.019952e+02	3.715352e+02	2.476452e-04	1.607528e-07	1.607528e-07
3.715352e+02	4.570882e+02	2.016705e-04	1.307589e-07	1.307589e-07
4.570882e+02	5.623413e+02	1.629499e-04	1.059923e-07	1.059923e-07
5.623413e+02	6.918310e+02	1.324532e-04	8.614335e-08	8.614335e-08
6.918310e+02	8.511380e+02	1.074304e-04	6.993481e-08	6.993481e-08
8.511380e+02	1.047129e+03	8.695981e-05	5.672826e-08	5.672826e-08
1.047129e+03	1.288250e+03	7.049361e-05	4.605694e-08	4.605694e-08
1.288250e+03	1.584893e+03	5.732183e-05	3.744974e-08	3.744974e-08
1.584893e+03	1.949845e+03	4.645471e-05	3.038263e-08	3.038263e-08
1.949845e+03	2.398833e+03	3.737358e-05	2.456962e-08	2.456962e-08
2.398833e+03	2.951209e+03	3.030148e-05	1.994982e-08	1.994982e-08
2.951209e+03	3.630781e+03	2.437778e-05	1.613408e-08	1.613408e-08
3.630781e+03	4.466836e+03	1.956882e-05	1.302962e-08	1.302962e-08
4.466836e+03	5.495409e+03	1.567054e-05	1.051297e-08	1.051297e-08
5.495409e+03	6.760830e+03	1.237785e-05	8.424111e-09	8.424111e-09
6.760830e+03	8.317638e+03	7.723682e-06	6.005416e-09	6.005416e-09
8.317638e+03	1.023293e+04	2.068994e-07	7.861649e-10	7.861649e-10
1.023293e+04	1.258925e+04	4.079917e-08	3.376552e-10	3.376552e-10
1.258925e+04	1.548817e+04	8.438073e-09	1.298467e-10	1.298467e-10
1.548817e+04	1.905461e+04	1.321191e-09	2.951854e-11	2.951854e-11
1.905461e+04	2.344229e+04	5.377502e-10	2.988875e-12	2.988875e-12
2.344229e+04	2.884032e+04	3.107932e-10	7.683469e-13	7.683469e-13
2.884032e+04	3.548134e+04	1.269035e-10	4.359042e-13	4.359042e-13
3.548134e+04	4.365158e+04	2.836389e-13	2.027361e-14	2.027361e-14
4.365158e+04	5.370318e+04	9.021133e-15	3.537423e-15	3.537423e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999912582428574e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.645594e+02	1.474793e-01	1.474793e-01
1.230269e-04	1.513561e-04	2.182158e+02	1.207553e-01	1.207553e-01
1.513561e-04	1.862087e-04	1.801733e+02	9.892034e-02	9.892034e-02
1.862087e-04	2.290868e-04	1.492441e+02	8.114547e-02	8.114547e-02
2.290868e-04	2.818383e-04	1.233028e+02	6.650079e-02	6.650079e-02
2.818383e-04	3.467369e-04	1.017906e+02	5.446136e-02	5.446136e-02
3.467369e-04	4.265795e-04	8.401936e+01	4.459328e-02	4.459328e-02
4.265795e-04	5.248075e-04	6.933255e+01	3.650742e-02	3.650742e-02
5.248075e-04	6.456542e-04	5.727048e+01	2.989134e-02	2.989134e-02
6.456542e-04	7.943282e-04	4.707971e+01	2.442966e-02	2.442966e-02
7.943282e-04	9.772372e-04	3.875424e+01	1.999680e-02	1.999680e-02
9.772372e-04	1.202264e-03	3.170001e+01	1.630939e-02	1.630939e-02
1.202264e-03	1.479108e-03	2.607071e+01	1.334385e-02	1.334385e-02
1.479108e-03	1.819701e-03	2.136415e+01	1.089457e-02	1.089457e-02
1.819701e-03	2.238721e-03	1.752716e+01	8.904640e-03	8.904640e-03
2.238721e-03	2.754229e-03	1.432826e+01	7.262854e-03	7.262854e-03
2.754229e-03	3.388442e-03	1.173665e+01	5.928402e-03	5.928402e-03
3.388442e-03	4.168694e-03	9.619796e+00	4.841343e-03	4.841343e-03
4.168694e-03	5.128614e-03	7.913473e+00	3.961283e-03	3.961283e-03
5.128614e-03	6.309573e-03	6.461059e+00	3.228078e-03	3.228078e-03
6.309573e-03	7.762471e-03	5.296452e+00	2.636068e-03	2.636068e-03
7.762471e-03	9.549926e-03	4.334707e+00	2.151290e-03	2.151290e-03
9.549926e-03	1.174898e-02	3.547230e+00	1.755244e-03	1.755244e-03
1.174898e-02	1.445440e-02	2.895621e+00	1.430743e-03	1.430743e-03
1.445440e-02	1.778279e-02	2.373444e+00	1.168053e-03	1.168053e-03
1.778279e-02	2.187762e-02	1.942046e+00	9.532345e-04	9.532345e-04
2.187762e-02	2.691535e-02	1.586355e+00	7.769637e-04	7.769637e-04
2.691535e-02	3.311311e-02	1.293727e+00	6.328045e-04	6.328045e-04
3.311311e-02	4.073803e-02	1.054846e+00	5.155244e-04	5.155244e-04
4.073803e-02	5.011872e-02	8.617467e-01	4.202751e-04	4.202751e-04
5.011872e-02	6.165950e-02	7.030332e-01	3.423372e-04	3.423372e-04
6.165950e-02	7.585776e-02	5.754935e-01	2.794434e-04	2.794434e-04
7.585776e-02	9.332543e-02	4.693699e-01	2.276544e-04	2.276544e-04
9.332543e-02	1.148154e-01	3.840861e-01	1.857221e-04	1.857221e-04
1.148154e-01	1.412538e-01	3.123688e-01	1.510452e-04	1.510452e-04
1.412538e-01	1.737801e-01	2.541291e-01	1.228661e-04	1.228661e-04
1.737801e-01	2.137962e-01	2.073020e-01	1.000789e-04	1.000789e-04
2.137962e-01	2.630268e-01	1.690503e-01	8.150706e-05	8.150706e-05
2.630268e-01	3.235937e-01	1.377998e-01	6.636157e-05	6.636157e-05
3.235937e-01	3.981072e-01	1.125044e-01	5.408982e-05	5.408982e-05
3.981072e-01	4.897788e-01	9.173668e-02	4.402906e-05	4.402906e-05
4.897788e-01	6.025596e-01	7.459438e-02	3.581650e-05	3.581650e-05
6.025596e-01	7.413102e-01	6.063632e-02	2.911873e-05	2.911873e-05
7.413102e-01	9.120108e-01	4.934256e-02	2.368693e-05	2.368693e-05
9.120108e-01	1.122018e+00	4.019322e-02	1.928200e-05	1.928200e-05
1.122018e+00	1.380384e+00	3.258179e-02	1.565588e-05	1.565588e-05
1.380384e+00	1.698244e+00	2.656814e-02	1.274900e-05	1.274900e-05
1.698244e+00	2.089296e+00	2.161948e-02	1.037146e-05	1.037146e-05
2.089296e+00	2.570396e+00	1.757793e-02	8.433104e-06	8.433104e-06
2.570396e+00	3.162278e+00	1.421495e-02	6.840070e-06	6.840070e-06
3.162278e+00	3.890451e+00	1.158625e-02	5.566573e-06	5.566573e-06
3.890451e+00	4.786301e+00	9.413807e-03	4.523688e-06	4.523688e-06
4.786301e+00	5.888437e+00	7.641168e-03	3.675887e-06	3.675887e-06
5.888437e+00	7.244360e+00	6.199601e-03	2.985010e-06	2.985010e-06
7.244360e+00	8.912509e+00	5.040157e-03	2.427177e-06	2.427177e-06
8.912509e+00	1.096478e+01	4.095532e-03	1.972975e-06	1.972975e-06
1.096478e+01	1.348963e+01	3.311953e-03	1.599953e-06	1.599953e-06
1.348963e+01	1.659587e+01	2.691335e-03	1.301128e-06	1.301128e-06
1.659587e+01	2.041738e+01	2.180932e-03	1.056692e-06	1.056692e-06
2.041738e+01	2.511886e+01	1.771903e-03	8.583304e-07	8.583304e-07
2.511886e+01	3.090295e+01	1.434641e-03	6.965655e-07	6.965655e-07
3.090295e+01	3.801894e+01	1.158704e-03	5.644360e-07	5.644360e-07
3.801894e+01	4.677351e+01	9.414626e-04	4.588114e-07	4.588114e-07
4.677351e+01	5.754399e+01	7.639612e-04	3.725321e-07	3.725321e-07
5.754399e+01	7.079458e+01	6.178252e-04	3.020947e-07	3.020947e-07
7.079458e+01	8.709636e+01	4.983084e-04	2.446929e-07	2.446929e-07
8.709636e+01	1.071519e+02	4.056146e-04	1.990026e-07	1.990026e-07
1.071519e+02	1.318257e+02	3.290046e-04	1.615713e-07	1.615713e-07
1.318257e+02	1.621810e+02	2.656805e-04	1.309336e-07	1.309336e-07
1.621810e+02	1.995262e+02	2.146116e-04	1.061272e-07	1.061272e-07
1.995262e+02	2.454709e+02	1.735520e-04	8.603772e-08	8.603772e-08
2.454709e+02	3.019952e+02	1.400668e-04	6.973028e-08	6.973028e-08
3.019952e+02	3.715352e+02	1.134940e-04	5.660228e-08	5.660228e-08
3.715352e+02	4.570882e+02	9.215623e-05	4.599992e-08	4.599992e-08
4.570882e+02	5.623413e+02	7.435874e-05	3.723380e-08	3.723380e-08
5.623413e+02	6.918310e+02	6.026899e-05	3.022024e-08	3.022024e-08
6.918310e+02	8.511380e+02	4.876567e-05	2.449837e-08	2.449837e-08
8.511380e+02	1.047129e+03	3.940108e-05	1.984860e-08	1.984860e-08
1.047129e+03	1.288250e+03	3.189276e-05	1.610177e-08	1.610177e-08
1.288250e+03	1.584893e+03	2.588986e-05	1.308428e-08	1.308428e-08
1.584893e+03	1.949845e+03	2.092344e-05	1.059981e-08	1.059981e-08
1.949845e+03	2.398833e+03	1.682008e-05	8.566424e-09	8.566424e-09
2.398833e+03	2.951209e+03	1.360002e-05	6.949344e-09	6.949344e-09
2.951209e+03	3.630781e+03	1.094523e-05	5.626035e-09	5.626035e-09
3.630781e+03	4.466836e+03	8.770390e-06	4.542492e-09	4.542492e-09
4.466836e+03	5.495409e+03	7.004768e-06	3.664729e-09	3.664729e-09
5.495409e+03	6.760830e+03	5.493542e-06	2.932086e-09	2.932086e-09
6.760830e+03	8.317638e+03	3.437376e-06	2.085613e-09	2.085613e-09
8.317638e+03	1.023293e+04	5.264002e-07	6.836100e-10	6.836100e-10
1.023293e+04	1.258925e+04	2.352118e-07	3.874636e-10	3.874636e-10
1.258925e+04	1.548817e+04	1.429959e-07	2.678653e-10	2.678653e-10
1.548817e+04	1.905461e+04	9.347459e-08	1.944567e-10	1.944567e-10
1.905461e+04	2.344229e+04	6.230997e-08	1.434727e-10	1.434727e-10
2.344229e+04	2.884032e+04	3.847798e-08	1.021037e-10	1.021037e-10
2.884032e+04	3.548134e+04	1.612490e-08	5.985546e-11	5.985546e-11
3.548134e+04	4.365158e+04	2.593832e-11	2.001815e-12	2.001815e-12
4.365158e+04	5.370318e+04	6.169788e-13	2.623747e-13	2.623747e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999919527230533e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.066774e+02	3.081483e-01	3.081483e-01
1.230269e-04	1.513561e-04	4.255274e+02	2.550164e-01	2.550164e-01
1.513561e-04	1.862087e-04	3.573495e+02	2.104812e-01	2.104812e-01
1.862087e-04	2.290868e-04	2.963681e+02	1.727801e-01	1.727801e-01
2.290868e-04	2.818383e-04	2.452086e+02	1.417858e-01	1.417858e-01
2.818383e-04	3.467369e-04	2.022813e+02	1.157522e-01	1.157522e-01
3.467369e-04	4.265795e-04	1.676157e+02	9.503967e-02	9.503967e-02
4.265795e-04	5.248075e-04	1.382753e+02	7.787956e-02	7.787956e-02
5.248075e-04	6.456542e-04	1.149420e+02	6.393907e-02	6.393907e-02
6.456542e-04	7.943282e-04	9.455601e+01	5.232210e-02	5.232210e-02
7.943282e-04	9.772372e-04	7.752057e+01	4.272660e-02	4.272660e-02
9.772372e-04	1.202264e-03	6.330219e+01	3.484765e-02	3.484765e-02
1.202264e-03	1.479108e-03	5.167994e+01	2.838193e-02	2.838193e-02
1.479108e-03	1.819701e-03	4.232806e+01	2.314865e-02	2.314865e-02
1.819701e-03	2.238721e-03	3.466830e+01	1.890651e-02	1.890651e-02
2.238721e-03	2.754229e-03	2.826428e+01	1.536915e-02	1.536915e-02
2.754229e-03	3.388442e-03	2.310921e+01	1.252575e-02	1.252575e-02
3.388442e-03	4.168694e-03	1.888148e+01	1.021696e-02	1.021696e-02
4.168694e-03	5.128614e-03	1.546135e+01	8.340456e-03	8.340456e-03
5.128614e-03	6.309573e-03	1.265024e+01	6.815482e-03	6.815482e-03
6.309573e-03	7.762471e-03	1.029128e+01	5.537673e-03	5.537673e-03
7.762471e-03	9.549926e-03	8.429353e+00	4.526323e-03	4.526323e-03
9.549926e-03	1.174898e-02	6.893828e+00	3.691072e-03	3.691072e-03
1.174898e-02	1.445440e-02	5.614056e+00	3.000478e-03	3.000478e-03
1.445440e-02	1.778279e-02	4.572039e+00	2.442710e-03	2.442710e-03
1.778279e-02	2.187762e-02	3.735156e+00	1.990401e-03	1.990401e-03
2.187762e-02	2.691535e-02	3.043172e+00	1.619490e-03	1.619490e-03
2.691535e-02	3.311311e-02	2.490580e+00	1.323736e-03	1.323736e-03
3.311311e-02	4.073803e-02	2.031733e+00	1.077901e-03	1.077901e-03
4.073803e-02	5.011872e-02	1.648462e+00	8.718137e-04	8.718137e-04
5.011872e-02	6.165950e-02	1.348767e+00	7.123682e-04	7.123682e-04
6.165950e-02	7.585776e-02	1.098953e+00	5.804791e-04	5.804791e-04
7.585776e-02	9.332543e-02	8.957205e-01	4.733295e-04	4.733295e-04
9.332543e-02	1.148154e-01	7.302165e-01	3.853918e-04	3.853918e-04
1.148154e-01	1.412538e-01	5.975543e-01	3.158845e-04	3.158845e-04
1.412538e-01	1.737801e-01	4.829280e-01	2.542943e-04	2.542943e-04
1.737801e-01	2.137962e-01	3.931343e-01	2.065251e-04	2.065251e-04
2.137962e-01	2.630268e-01	3.204911e-01	1.681297e-04	1.681297e-04
2.630268e-01	3.235937e-01	2.610170e-01	1.370522e-04	1.370522e-04
3.235937e-01	3.981072e-01	2.126942e-01	1.113879e-04	1.113879e-04
3.981072e-01	4.897788e-01	1.727280e-01	9.059228e-05	9.059228e-05
4.897788e-01	6.025596e-01	1.407208e-01	7.359372e-05	7.359372e-05
6.025596e-01	7.413102e-01	1.144641e-01	5.995578e-05	5.995578e-05
7.413102e-01	9.120108e-01	9.271104e-02	4.856550e-05	4.856550e-05
9.120108e-01	1.122018e+00	7.546694e-02	3.954155e-05	3.954155e-05
1.122018e+00	1.380384e+00	6.147430e-02	3.223958e-05	3.223958e-05
1.380384e+00	1.698244e+00	4.994778e-02	2.616471e-05	2.616471e-05
1.698244e+00	2.089296e+00	4.043779e-02	2.122442e-05	2.122442e-05
2.089296e+00	2.570396e+00	3.302694e-02	1.734348e-05	1.734348e-05
2.570396e+00	3.162278e+00	2.676118e-02	1.406635e-05	1.406635e-05
3.162278e+00	3.890451e+00	2.169885e-02	1.139956e-05	1.139956e-05
3.890451e+00	4.786301e+00	1.757385e-02	9.239947e-06	9.239947e-06
4.786301e+00	5.888437e+00	1.425717e-02	7.518429e-06	7.518429e-06
5.888437e+00	7.244360e+00	1.163478e-02	6.131186e-06	6.131186e-06
7.244360e+00	8.912509e+00	9.386452e-03	4.953536e-06	4.953536e-06
8.912509e+00	1.096478e+01	7.624778e-03	4.021891e-06	4.021891e-06
1.096478e+01	1.348963e+01	6.216124e-03	3.292054e-06	3.292054e-06
1.348963e+01	1.659587e+01	5.019451e-03	2.656394e-06	2.656394e-06
1.659587e+01	2.041738e+01	4.077951e-03	2.161457e-06	2.161457e-06
2.041738e+01	2.511886e+01	3.283696e-03	1.746018e-06	1.746018e-06
2.511886e+01	3.090295e+01	2.663166e-03	1.417458e-06	1.417458e-06
3.090295e+01	3.801894e+01	2.167351e-03	1.154740e-06	1.154740e-06
3.801894e+01	4.677351e+01	1.748133e-03	9.354068e-07	9.354068e-07
4.677351e+01	5.754399e+01	1.418311e-03	7.586721e-07	7.586721e-07
5.754399e+01	7.079458e+01	1.142762e-03	6.126831e-07	6.126831e-07
7.079458e+01	8.709636e+01	9.265350e-04	4.976725e-07	4.976725e-07
8.709636e+01	1.071519e+02	7.515809e-04	4.046456e-07	4.046456e-07
1.071519e+02	1.318257e+02	6.072684e-04	3.271537e-07	3.271537e-07
1.318257e+02	1.621810e+02	4.917019e-04	2.657962e-07	2.657962e-07
1.621810e+02	1.995262e+02	3.973413e-04	2.156840e-07	2.156840e-07
1.995262e+02	2.454709e+02	3.208052e-04	1.745076e-07	1.745076e-07
2.454709e+02	3.019952e+02	2.593071e-04	1.417777e-07	1.417777e-07
3.019952e+02	3.715352e+02	2.102114e-04	1.148876e-07	1.148876e-07
3.715352e+02	4.570882e+02	1.697764e-04	9.316825e-08	9.316825e-08
4.570882e+02	5.623413e+02	1.378807e-04	7.577588e-08	7.577588e-08
5.623413e+02	6.918310e+02	1.111464e-04	6.113469e-08	6.113469e-08
6.918310e+02	8.511380e+02	9.018242e-05	4.992568e-08	4.992568e-08
8.511380e+02	1.047129e+03	7.271354e-05	4.025324e-08	4.025324e-08
1.047129e+03	1.288250e+03	5.871948e-05	3.254649e-08	3.254649e-08
1.288250e+03	1.584893e+03	4.771129e-05	2.652234e-08	2.652234e-08
1.584893e+03	1.949845e+03	3.856255e-05	2.155896e-08	2.155896e-08
1.949845e+03	2.398833e+03	3.096535e-05	1.746281e-08	1.746281e-08
2.398833e+03	2.951209e+03	2.497681e-05	1.406719e-08	1.406719e-08
2.951209e+03	3.630781e+03	2.002652e-05	1.133624e-08	1.133624e-08
3.630781e+03	4.466836e+03	1.600791e-05	9.149070e-09	9.149070e-09
4.466836e+03	5.495409e+03	1.282283e-05	7.419217e-09	7.419217e-09
5.495409e+03	6.760830e+03	9.995907e-06	5.904598e-09	5.904598e-09
6.760830e+03	8.317638e+03	6.280836e-06	4.195788e-09	4.195788e-09
8.317638e+03	1.023293e+04	1.130109e-06	1.581174e-09	1.581174e-09
1.023293e+04	1.258925e+04	5.619699e-07	9.942981e-10	9.942981e-10
1.258925e+04	1.548817e+04	3.540205e-07	7.117533e-10	7.117533e-10
1.548817e+04	1.905461e+04	2.336358e-07	5.208673e-10	5.208673e-10
1.905461e+04	2.344229e+04	1.537971e-07	3.814619e-10	3.814619e-10
2.344229e+04	2.884032e+04	9.465909e-08	2.686477e-10	2.686477e-10
2.884032e+04	3.548134e+04	3.843547e-08	1.533936e-10	1.533936e-10
3.548134e+04	4.365158e+04	6.792141e-11	5.542708e-12	5.542708e-12
4.365158e+04	5.370318e+04	1.118491e-12	5.598159e-13	5.598159e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999952000011503e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.199310e+02	1.666961e-01	1.666961e-01
1.230269e-04	1.513561e-04	2.683543e+02	1.376424e-01	1.376424e-01
1.513561e-04	1.862087e-04	2.254831e+02	1.137508e-01	1.137508e-01
1.862087e-04	2.290868e-04	1.869721e+02	9.338693e-02	9.338693e-02
2.290868e-04	2.818383e-04	1.546467e+02	7.657168e-02	7.657168e-02
2.818383e-04	3.467369e-04	1.278846e+02	6.277789e-02	6.277789e-02
3.467369e-04	4.265795e-04	1.059174e+02	5.150877e-02	5.150877e-02
4.265795e-04	5.248075e-04	8.736562e+01	4.217622e-02	4.217622e-02
5.248075e-04	6.456542e-04	7.268776e+01	3.468393e-02	3.468393e-02
6.456542e-04	7.943282e-04	5.976196e+01	2.835373e-02	2.835373e-02
7.943282e-04	9.772372e-04	4.896399e+01	2.313855e-02	2.313855e-02
9.772372e-04	1.202264e-03	3.995313e+01	1.884400e-02	1.884400e-02
1.202264e-03	1.479108e-03	3.261576e+01	1.535010e-02	1.535010e-02
1.479108e-03	1.819701e-03	2.673496e+01	1.252959e-02	1.252959e-02
1.819701e-03	2.238721e-03	2.186720e+01	1.021632e-02	1.021632e-02
2.238721e-03	2.754229e-03	1.784553e+01	8.320744e-03	8.320744e-03
2.754229e-03	3.388442e-03	1.458657e+01	6.782260e-03	6.782260e-03
3.388442e-03	4.168694e-03	1.191213e+01	5.525767e-03	5.525767e-03
4.168694e-03	5.128614e-03	9.752865e+00	4.507789e-03	4.507789e-03
5.128614e-03	6.309573e-03	7.967310e+00	3.673275e-03	3.673275e-03
6.309573e-03	7.762471e-03	6.488078e+00	2.988517e-03	2.988517e-03
7.762471e-03	9.549926e-03	5.308616e+00	2.437183e-03	2.437183e-03
9.549926e-03	1.174898e-02	4.338219e+00	1.986336e-03	1.986336e-03
1.174898e-02	1.445440e-02	3.534446e+00	1.616436e-03	1.616436e-03
1.445440e-02	1.778279e-02	2.876168e+00	1.314635e-03	1.314635e-03
1.778279e-02	2.187762e-02	2.350419e+00	1.071445e-03	1.071445e-03
2.187762e-02	2.691535e-02	1.915274e+00	8.719931e-04	8.719931e-04
2.691535e-02	3.311311e-02	1.564970e+00	7.106424e-04	7.106424e-04
3.311311e-02	4.073803e-02	1.276419e+00	5.786208e-04	5.786208e-04
4.073803e-02	5.011872e-02	1.039341e+00	4.707351e-04	4.707351e-04
5.011872e-02	6.165950e-02	8.492592e-01	3.836346e-04	3.836346e-04
6.165950e-02	7.585776e-02	6.910081e-01	3.119889e-04	3.119889e-04
7.585776e-02	9.332543e-02	5.625139e-01	2.537842e-04	2.537842e-04
9.332543e-02	1.148154e-01	4.582635e-01	2.065166e-04	2.065166e-04
1.148154e-01	1.412538e-01	3.737290e-01	1.681419e-04	1.681419e-04
1.412538e-01	1.737801e-01	3.035065e-01	1.366098e-04	1.366098e-04
1.737801e-01	2.137962e-01	2.473815e-01	1.111940e-04	1.111940e-04
2.137962e-01	2.630268e-01	2.017545e-01	9.053349e-05	9.053349e-05
2.630268e-01	3.235937e-01	1.639782e-01	7.358522e-05	7.358522e-05
3.235937e-01	3.981072e-01	1.337721e-01	5.992118e-05	5.992118e-05
3.981072e-01	4.897788e-01	1.085976e-01	4.867519e-05	4.867519e-05
4.897788e-01	6.025596e-01	8.855670e-02	3.962854e-05	3.962854e-05
6.025596e-01	7.413102e-01	7.188906e-02	3.219059e-05	3.219059e-05
7.413102e-01	9.120108e-01	5.830707e-02	2.613714e-05	2.613714e-05
9.120108e-01	1.122018e+00	4.744312e-02	2.125615e-05	2.125615e-05
1.122018e+00	1.380384e+00	3.860040e-02	1.728595e-05	1.728595e-05
1.380384e+00	1.698244e+00	3.139939e-02	1.405586e-05	1.405586e-05
1.698244e+00	2.089296e+00	2.540718e-02	1.139924e-05	1.139924e-05
2.089296e+00	2.570396e+00	2.070419e-02	9.277405e-06	9.277405e-06
2.570396e+00	3.162278e+00	1.678548e-02	7.531205e-06	7.531205e-06
3.162278e+00	3.890451e+00	1.362917e-02	6.118324e-06	6.118324e-06
3.890451e+00	4.786301e+00	1.104776e-02	4.966318e-06	4.966318e-06
4.786301e+00	5.888437e+00	8.951449e-03	4.030361e-06	4.030361e-06
5.888437e+00	7.244360e+00	7.292036e-03	3.279608e-06	3.279608e-06
7.244360e+00	8.912509e+00	5.895103e-03	2.658540e-06	2.658540e-06
8.912509e+00	1.096478e+01	4.793742e-03	2.161399e-06	2.161399e-06
1.096478e+01	1.348963e+01	3.891943e-03	1.755823e-06	1.755823e-06
1.348963e+01	1.659587e+01	3.150543e-03	1.424264e-06	1.424264e-06
1.659587e+01	2.041738e+01	2.557200e-03	1.156858e-06	1.156858e-06
2.041738e+01	2.511886e+01	2.062670e-03	9.367259e-07	9.367259e-07
2.511886e+01	3.090295e+01	1.672778e-03	7.605304e-07	7.605304e-07
3.090295e+01	3.801894e+01	1.360137e-03	6.182849e-07	6.182849e-07
3.801894e+01	4.677351e+01	1.096325e-03	5.004576e-07	5.004576e-07
4.677351e+01	5.754399e+01	8.895635e-04	4.064303e-07	4.064303e-07
5.754399e+01	7.079458e+01	7.181893e-04	3.292432e-07	3.292432e-07
7.079458e+01	8.709636e+01	5.818504e-04	2.671796e-07	2.671796e-07
8.709636e+01	1.071519e+02	4.715791e-04	2.168578e-07	2.168578e-07
1.071519e+02	1.318257e+02	3.813488e-04	1.758160e-07	1.758160e-07
1.318257e+02	1.621810e+02	3.086734e-04	1.426091e-07	1.426091e-07
1.621810e+02	1.995262e+02	2.492695e-04	1.155400e-07	1.155400e-07
1.995262e+02	2.454709e+02	2.014580e-04	9.364608e-08	9.364608e-08
2.454709e+02	3.019952e+02	1.625332e-04	7.583480e-08	7.583480e-08
3.019952e+02	3.715352e+02	1.319082e-04	6.159332e-08	6.159332e-08
3.715352e+02	4.570882e+02	1.064862e-04	4.989350e-08	4.989350e-08
4.570882e+02	5.623413e+02	8.643192e-05	4.052610e-08	4.052610e-08
5.623413e+02	6.918310e+02	6.980758e-05	3.283588e-08	3.283588e-08
6.918310e+02	8.511380e+02	5.644824e-05	2.662090e-08	2.662090e-08
8.511380e+02	1.047129e+03	4.560742e-05	2.157322e-08	2.157322e-08
1.047129e+03	1.288250e+03	3.687740e-05	1.748951e-08	1.748951e-08
1.288250e+03	1.584893e+03	2.991355e-05	1.420143e-08	1.420143e-08
1.584893e+03	1.949845e+03	2.412991e-05	1.149939e-08	1.149939e-08
1.949845e+03	2.398833e+03	1.935693e-05	9.285729e-09	9.285729e-09
2.398833e+03	2.951209e+03	1.565670e-05	7.529178e-09	7.529178e-09
2.951209e+03	3.630781e+03	1.256977e-05	6.082204e-09	6.082204e-09
3.630781e+03	4.466836e+03	1.003248e-05	4.898936e-09	4.898936e-09
4.466836e+03	5.495409e+03	8.013487e-06	3.947374e-09	3.947374e-09
5.495409e+03	6.760830e+03	6.246715e-06	3.142123e-09	3.142123e-09
6.760830e+03	8.317638e+03	3.942906e-06	2.250639e-09	2.250639e-09
8.317638e+03	1.023293e+04	7.195018e-07	8.667889e-10	8.667889e-10
1.023293e+04	1.258925e+04	3.612836e-07	5.537604e-10	5.537604e-10
1.258925e+04	1.548817e+04	2.278289e-07	3.964617e-10	3.964617e-10
1.548817e+04	1.905461e+04	1.505249e-07	2.905392e-10	2.905392e-10
1.905461e+04	2.344229e+04	9.904503e-08	2.124779e-10	2.124779e-10
2.344229e+04	2.884032e+04	6.103966e-08	1.503846e-10	1.503846e-10
2.884032e+04	3.548134e+04	2.487931e-08	8.655988e-11	8.655988e-11
3.548134e+04	4.365158e+04	4.675504e-11	3.383076e-12	3.383076e-12
4.365158e+04	5.370318e+04	7.958930e-13	3.979465e-13	3.979465e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999926611591964e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.262306e+02	4.072379e-01	4.072379e-01
1.230269e-04	1.513561e-04	4.432201e+02	3.369976e-01	3.369976e-01
1.513561e-04	1.862087e-04	3.741133e+02	2.790837e-01	2.790837e-01
1.862087e-04	2.290868e-04	3.096886e+02	2.289479e-01	2.289479e-01
2.290868e-04	2.818383e-04	2.559768e+02	1.876731e-01	1.876731e-01
2.818383e-04	3.467369e-04	2.112016e+02	1.536707e-01	1.536707e-01
3.467369e-04	4.265795e-04	1.746752e+02	1.259864e-01	1.259864e-01
4.265795e-04	5.248075e-04	1.431473e+02	1.027932e-01	1.027932e-01
5.248075e-04	6.456542e-04	1.184071e+02	8.434278e-02	8.434278e-02
6.456542e-04	7.943282e-04	9.738320e+01	6.894446e-02	6.894446e-02
7.943282e-04	9.772372e-04	8.032940e+01	5.645497e-02	5.645497e-02
9.772372e-04	1.202264e-03	6.580567e+01	4.605348e-02	4.605348e-02
1.202264e-03	1.479108e-03	5.407009e+01	3.764963e-02	3.764963e-02
1.479108e-03	1.819701e-03	4.466745e+01	3.084832e-02	3.084832e-02
1.819701e-03	2.238721e-03	3.670777e+01	2.521215e-02	2.521215e-02
2.238721e-03	2.754229e-03	3.012634e+01	2.059321e-02	2.059321e-02
2.754229e-03	3.388442e-03	2.471474e+01	1.681534e-02	1.681534e-02
3.388442e-03	4.168694e-03	2.030248e+01	1.374058e-02	1.374058e-02
4.168694e-03	5.128614e-03	1.670977e+01	1.123643e-02	1.123643e-02
5.128614e-03	6.309573e-03	1.373904e+01	9.186137e-03	9.186137e-03
6.309573e-03	7.762471e-03	1.121898e+01	7.486460e-03	7.486460e-03
7.762471e-03	9.549926e-03	9.226190e+00	6.120759e-03	6.120759e-03
9.549926e-03	1.174898e-02	7.589263e+00	5.005918e-03	5.005918e-03
1.174898e-02	1.445440e-02	6.199344e+00	4.077649e-03	4.077649e-03
1.445440e-02	1.778279e-02	5.060756e+00	3.321336e-03	3.321336e-03
1.778279e-02	2.187762e-02	4.150346e+00	2.711314e-03	2.711314e-03
2.187762e-02	2.691535e-02	3.396712e+00	2.212400e-03	2.212400e-03
2.691535e-02	3.311311e-02	2.787376e+00	1.806226e-03	1.806226e-03
3.311311e-02	4.073803e-02	2.281634e+00	1.473513e-03	1.473513e-03
4.073803e-02	5.011872e-02	1.864259e+00	1.200813e-03	1.200813e-03
5.011872e-02	6.165950e-02	1.531969e+00	9.818133e-04	9.818133e-04
6.165950e-02	7.585776e-02	1.246650e+00	7.979804e-04	7.979804e-04
7.585776e-02	9.332543e-02	1.019051e+00	6.507597e-04	6.507597e-04
9.332543e-02	1.148154e-01	8.319160e-01	5.300343e-04	5.300343e-04
1.148154e-01	1.412538e-01	6.816952e-01	4.327330e-04	4.327330e-04
1.412538e-01	1.737801e-01	5.543754e-01	3.516835e-04	3.516835e-04
1.737801e-01	2.137962e-01	4.530234e-01	2.866598e-04	2.866598e-04
2.137962e-01	2.630268e-01	3.708610e-01	2.337992e-04	2.337992e-04
2.630268e-01	3.235937e-01	3.020303e-01	1.902411e-04	1.902411e-04
3.235937e-01	3.981072e-01	2.473729e-01	1.552300e-04	1.552300e-04
3.981072e-01	4.897788e-01	2.008179e-01	1.260465e-04	1.260465e-04
4.897788e-01	6.025596e-01	1.644837e-01	1.028863e-04	1.028863e-04
6.025596e-01	7.413102e-01	1.336114e-01	8.358597e-05	8.358597e-05
7.413102e-01	9.120108e-01	1.087259e-01	6.799656e-05	6.799656e-05
9.120108e-01	1.122018e+00	8.871591e-02	5.537191e-05	5.537191e-05
1.122018e+00	1.380384e+00	7.231071e-02	4.505819e-05	4.505819e-05
1.380384e+00	1.698244e+00	5.900242e-02	3.670957e-05	3.670957e-05
1.698244e+00	2.089296e+00	4.776700e-02	2.977294e-05	2.977294e-05
2.089296e+00	2.570396e+00	3.909711e-02	2.429126e-05	2.429126e-05
2.570396e+00	3.162278e+00	3.173383e-02	1.972489e-05	1.972489e-05
3.162278e+00	3.890451e+00	2.583058e-02	1.604528e-05	1.604528e-05
3.890451e+00	4.786301e+00	2.093713e-02	1.302028e-05	1.302028e-05
4.786301e+00	5.888437e+00	1.699624e-02	1.057958e-05	1.057958e-05
5.888437e+00	7.244360e+00	1.389385e-02	8.625650e-06	8.625650e-06
7.244360e+00	8.912509e+00	1.123787e-02	6.990549e-06	6.990549e-06
8.912509e+00	1.096478e+01	9.162883e-03	5.691156e-06	5.691156e-06
1.096478e+01	1.348963e+01	7.457718e-03	4.629150e-06	4.629150e-06
1.348963e+01	1.659587e+01	6.046490e-03	3.757869e-06	3.757869e-06
1.659587e+01	2.041738e+01	4.927709e-03	3.059512e-06	3.059512e-06
2.041738e+01	2.511886e+01	3.972007e-03	2.476564e-06	2.476564e-06
2.511886e+01	3.090295e+01	3.226208e-03	2.011865e-06	2.011865e-06
3.090295e+01	3.801894e+01	2.634676e-03	1.639139e-06	1.639139e-06
3.801894e+01	4.677351e+01	2.123326e-03	1.326471e-06	1.326471e-06
4.677351e+01	5.754399e+01	1.730184e-03	1.079799e-06	1.079799e-06
5.754399e+01	7.079458e+01	1.396679e-03	8.743638e-07	8.743638e-07
7.079458e+01	8.709636e+01	1.135272e-03	7.107231e-07	7.107231e-07
8.709636e+01	1.071519e+02	9.234471e-04	5.780941e-07	5.780941e-07
1.071519e+02	1.318257e+02	7.473133e-04	4.688351e-07	4.688351e-07
1.318257e+02	1.621810e+02	6.058138e-04	3.805824e-07	3.805824e-07
1.621810e+02	1.995262e+02	4.908604e-04	3.088758e-07	3.088758e-07
1.995262e+02	2.454709e+02	3.969276e-04	2.503011e-07	2.503011e-07
2.454709e+02	3.019952e+02	3.208257e-04	2.029385e-07	2.029385e-07
3.019952e+02	3.715352e+02	2.612912e-04	1.651604e-07	1.651604e-07
3.715352e+02	4.570882e+02	2.110883e-04	1.338225e-07	1.338225e-07
4.570882e+02	5.623413e+02	1.719475e-04	1.088814e-07	1.088814e-07
5.623413e+02	6.918310e+02	1.391830e-04	8.832603e-08	8.832603e-08
6.918310e+02	8.511380e+02	1.128161e-04	7.166270e-08	7.166270e-08
8.511380e+02	1.047129e+03	9.131731e-05	5.815826e-08	5.815826e-08
1.047129e+03	1.288250e+03	7.404627e-05	4.720386e-08	4.720386e-08
1.288250e+03	1.584893e+03	6.026257e-05	3.839611e-08	3.839611e-08
1.584893e+03	1.949845e+03	4.874405e-05	3.112493e-08	3.112493e-08
1.949845e+03	2.398833e+03	3.909659e-05	2.513292e-08	2.513292e-08
2.398833e+03	2.951209e+03	3.180946e-05	2.044352e-08	2.044352e-08
2.951209e+03	3.630781e+03	2.562923e-05	1.654854e-08	1.654854e-08
3.630781e+03	4.466836e+03	2.050956e-05	1.334081e-08	1.334081e-08
4.466836e+03	5.495409e+03	1.652558e-05	1.079759e-08	1.079759e-08
5.495409e+03	6.760830e+03	1.304236e-05	8.650262e-09	8.650262e-09
6.760830e+03	8.317638e+03	8.139578e-06	6.164999e-09	6.164999e-09
8.317638e+03	1.023293e+04	2.165393e-07	8.080315e-10	8.080315e-10
1.023293e+04	1.258925e+04	4.233809e-08	3.463725e-10	3.463725e-10
1.258925e+04	1.548817e+04	8.580316e-09	1.332963e-10	1.332963e-10
1.548817e+04	1.905461e+04	1.214817e-09	2.733589e-11	2.733589e-11
1.905461e+04	2.344229e+04	4.911773e-10	3.705354e-12	3.705354e-12
2.344229e+04	2.884032e+04	2.827278e-10	7.364248e-13	7.364248e-13
2.884032e+04	3.548134e+04	1.133442e-10	4.121457e-13	4.121457e-13
3.548134e+04	4.365158e+04	2.545963e-13	1.948581e-14	1.948581e-14
4.365158e+04	5.370318e+04	4.419663e-15	2.231536e-15	2.231536e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999918790915586e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.546147e+02	1.420891e-01	1.420891e-01
1.230269e-04	1.513561e-04	2.138401e+02	1.174485e-01	1.174485e-01
1.513561e-04	1.862087e-04	1.798601e+02	9.713194e-02	9.713194e-02
1.862087e-04	2.290868e-04	1.489270e+02	7.965745e-02	7.965745e-02
2.290868e-04	2.818383e-04	1.230664e+02	6.527258e-02	6.527258e-02
2.818383e-04	3.467369e-04	1.016074e+02	5.346023e-02	5.346023e-02
3.467369e-04	4.265795e-04	8.402082e+01	4.381447e-02	4.381447e-02
4.265795e-04	5.248075e-04	6.908143e+01	3.579961e-02	3.579961e-02
5.248075e-04	6.456542e-04	5.723906e+01	2.935983e-02	2.935983e-02
6.456542e-04	7.943282e-04	4.706044e+01	2.400459e-02	2.400459e-02
7.943282e-04	9.772372e-04	3.868899e+01	1.963011e-02	1.963011e-02
9.772372e-04	1.202264e-03	3.167451e+01	1.602108e-02	1.602108e-02
1.202264e-03	1.479108e-03	2.594243e+01	1.307610e-02	1.307610e-02
1.479108e-03	1.819701e-03	2.134047e+01	1.069685e-02	1.069685e-02
1.819701e-03	2.238721e-03	1.750642e+01	8.738718e-03	8.738718e-03
2.238721e-03	2.754229e-03	1.433398e+01	7.132071e-03	7.132071e-03
2.754229e-03	3.388442e-03	1.175252e+01	5.825210e-03	5.825210e-03
3.388442e-03	4.168694e-03	9.628884e+00	4.756199e-03	4.756199e-03
4.168694e-03	5.128614e-03	7.904619e+00	3.886198e-03	3.886198e-03
5.128614e-03	6.309573e-03	6.476188e+00	3.172104e-03	3.172104e-03
6.309573e-03	7.762471e-03	5.286814e+00	2.585238e-03	2.585238e-03
7.762471e-03	9.549926e-03	4.336276e+00	2.111566e-03	2.111566e-03
9.549926e-03	1.174898e-02	3.551938e+00	1.723227e-03	1.723227e-03
1.174898e-02	1.445440e-02	2.898716e+00	1.403740e-03	1.403740e-03
1.445440e-02	1.778279e-02	2.365337e+00	1.143809e-03	1.143809e-03
1.778279e-02	2.187762e-02	1.937664e+00	9.339334e-04	9.339334e-04
2.187762e-02	2.691535e-02	1.581404e+00	7.607944e-04	7.607944e-04
2.691535e-02	3.311311e-02	1.295016e+00	6.208587e-04	6.208587e-04
3.311311e-02	4.073803e-02	1.058529e+00	5.062985e-04	5.062985e-04
4.073803e-02	5.011872e-02	8.639166e-01	4.126795e-04	4.126795e-04
5.011872e-02	6.165950e-02	7.070719e-01	3.366138e-04	3.366138e-04
6.165950e-02	7.585776e-02	5.758581e-01	2.738993e-04	2.738993e-04
7.585776e-02	9.332543e-02	4.694543e-01	2.230269e-04	2.230269e-04
9.332543e-02	1.148154e-01	3.829048e-01	1.816362e-04	1.816362e-04
1.148154e-01	1.412538e-01	3.128029e-01	1.480568e-04	1.480568e-04
1.412538e-01	1.737801e-01	2.544150e-01	1.204373e-04	1.204373e-04
1.737801e-01	2.137962e-01	2.076341e-01	9.812300e-05	9.812300e-05
2.137962e-01	2.630268e-01	1.695089e-01	7.994211e-05	7.994211e-05
2.630268e-01	3.235937e-01	1.379496e-01	6.503908e-05	6.503908e-05
3.235937e-01	3.981072e-01	1.126503e-01	5.299632e-05	5.299632e-05
3.981072e-01	4.897788e-01	9.151882e-02	4.307408e-05	4.307408e-05
4.897788e-01	6.025596e-01	7.473243e-02	3.510494e-05	3.510494e-05
6.025596e-01	7.413102e-01	6.067726e-02	2.851666e-05	2.851666e-05
7.413102e-01	9.120108e-01	4.924769e-02	2.316461e-05	2.316461e-05
9.120108e-01	1.122018e+00	4.013138e-02	1.885953e-05	1.885953e-05
1.122018e+00	1.380384e+00	3.268941e-02	1.535161e-05	1.535161e-05
1.380384e+00	1.698244e+00	2.661132e-02	1.248898e-05	1.248898e-05
1.698244e+00	2.089296e+00	2.155611e-02	1.013799e-05	1.013799e-05
2.089296e+00	2.570396e+00	1.757230e-02	8.251847e-06	8.251847e-06
2.570396e+00	3.162278e+00	1.426510e-02	6.705788e-06	6.705788e-06
3.162278e+00	3.890451e+00	1.159285e-02	5.450797e-06	5.450797e-06
3.890451e+00	4.786301e+00	9.398579e-03	4.424953e-06	4.424953e-06
4.786301e+00	5.888437e+00	7.619034e-03	3.592685e-06	3.592685e-06
5.888437e+00	7.244360e+00	6.209263e-03	2.923807e-06	2.923807e-06
7.244360e+00	8.912509e+00	5.020270e-03	2.369878e-06	2.369878e-06
8.912509e+00	1.096478e+01	4.085065e-03	1.927759e-06	1.927759e-06
1.096478e+01	1.348963e+01	3.318733e-03	1.566664e-06	1.566664e-06
1.348963e+01	1.659587e+01	2.688668e-03	1.271713e-06	1.271713e-06
1.659587e+01	2.041738e+01	2.183635e-03	1.033294e-06	1.033294e-06
2.041738e+01	2.511886e+01	1.764370e-03	8.380526e-07	8.380526e-07
2.511886e+01	3.090295e+01	1.432249e-03	6.809483e-07	6.809483e-07
3.090295e+01	3.801894e+01	1.165764e-03	5.540244e-07	5.540244e-07
3.801894e+01	4.677351e+01	9.401106e-04	4.485739e-07	4.485739e-07
4.677351e+01	5.754399e+01	7.633806e-04	3.644540e-07	3.644540e-07
5.754399e+01	7.079458e+01	6.166048e-04	2.953244e-07	2.953244e-07
7.079458e+01	8.709636e+01	4.996558e-04	2.396291e-07	2.396291e-07
8.709636e+01	1.071519e+02	4.051102e-04	1.945270e-07	1.945270e-07
1.071519e+02	1.318257e+02	3.278311e-04	1.578052e-07	1.578052e-07
1.318257e+02	1.621810e+02	2.652878e-04	1.279450e-07	1.279450e-07
1.621810e+02	1.995262e+02	2.143235e-04	1.036845e-07	1.036845e-07
1.995262e+02	2.454709e+02	1.733688e-04	8.408760e-08	8.408760e-08
2.454709e+02	3.019952e+02	1.400020e-04	6.814319e-08	6.814319e-08
3.019952e+02	3.715352e+02	1.137602e-04	5.540985e-08	5.540985e-08
3.715352e+02	4.570882e+02	9.190647e-05	4.490340e-08	4.490340e-08
4.570882e+02	5.623413e+02	7.465867e-05	3.648945e-08	3.648945e-08
5.623413e+02	6.918310e+02	6.031789e-05	2.956514e-08	2.956514e-08
6.918310e+02	8.511380e+02	4.877638e-05	2.396351e-08	2.396351e-08
8.511380e+02	1.047129e+03	3.942308e-05	1.941763e-08	1.941763e-08
1.047129e+03	1.288250e+03	3.189400e-05	1.574475e-08	1.574475e-08
1.288250e+03	1.584893e+03	2.588191e-05	1.278388e-08	1.278388e-08
1.584893e+03	1.949845e+03	2.090451e-05	1.036028e-08	1.036028e-08
1.949845e+03	2.398833e+03	1.678022e-05	8.368739e-09	8.368739e-09
2.398833e+03	2.951209e+03	1.359344e-05	6.791359e-09	6.791359e-09
2.951209e+03	3.630781e+03	1.094317e-05	5.497510e-09	5.497510e-09
3.630781e+03	4.466836e+03	8.763291e-06	4.439444e-09	4.439444e-09
4.466836e+03	5.495409e+03	7.021981e-06	3.584988e-09	3.584988e-09
5.495409e+03	6.760830e+03	5.499071e-06	2.865038e-09	2.865038e-09
6.760830e+03	8.317638e+03	3.442269e-06	2.039884e-09	2.039884e-09
8.317638e+03	1.023293e+04	5.282641e-07	6.880059e-10	6.880059e-10
1.023293e+04	1.258925e+04	2.352843e-07	3.969229e-10	3.969229e-10
1.258925e+04	1.548817e+04	1.432335e-07	2.763858e-10	2.763858e-10
1.548817e+04	1.905461e+04	9.396149e-08	2.016557e-10	2.016557e-10
1.905461e+04	2.344229e+04	6.216654e-08	1.484117e-10	1.484117e-10
2.344229e+04	2.884032e+04	3.866505e-08	1.060745e-10	1.060745e-10
2.884032e+04	3.548134e+04	1.608863e-08	6.218303e-11	6.218303e-11
3.548134e+04	4.365158e+04	2.485589e-11	2.009194e-12	2.009194e-12
4.365158e+04	5.370318e+04	4.779433e-13	2.639161e-13	2.639161e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999923909294026e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.538965e+02	3.099081e-01	3.099081e-01
1.230269e-04	1.513561e-04	3.795667e+02	2.553550e-01	2.553550e-01
1.513561e-04	1.862087e-04	3.166501e+02	2.099546e-01	2.099546e-01
1.862087e-04	2.290868e-04	2.659945e+02	1.737654e-01	1.737654e-01
2.290868e-04	2.818383e-04	2.228261e+02	1.434827e-01	1.434827e-01
2.818383e-04	3.467369e-04	1.865923e+02	1.183040e-01	1.183040e-01
3.467369e-04	4.265795e-04	1.560162e+02	9.753890e-02	9.753890e-02
4.265795e-04	5.248075e-04	1.304658e+02	8.037907e-02	8.037907e-02
5.248075e-04	6.456542e-04	1.092514e+02	6.633777e-02	6.633777e-02
6.456542e-04	7.943282e-04	9.093271e+01	5.464626e-02	5.464626e-02
7.943282e-04	9.772372e-04	7.522293e+01	4.475754e-02	4.475754e-02
9.772372e-04	1.202264e-03	6.211305e+01	3.660481e-02	3.660481e-02
1.202264e-03	1.479108e-03	5.135690e+01	3.005085e-02	3.005085e-02
1.479108e-03	1.819701e-03	4.237492e+01	2.460102e-02	2.460102e-02
1.819701e-03	2.238721e-03	3.493669e+01	2.014550e-02	2.014550e-02
2.238721e-03	2.754229e-03	2.886376e+01	1.657992e-02	1.657992e-02
2.754229e-03	3.388442e-03	2.360275e+01	1.349217e-02	1.349217e-02
3.388442e-03	4.168694e-03	1.933742e+01	1.102227e-02	1.102227e-02
4.168694e-03	5.128614e-03	1.587186e+01	9.024628e-03	9.024628e-03
5.128614e-03	6.309573e-03	1.293608e+01	7.322811e-03	7.322811e-03
6.309573e-03	7.762471e-03	1.056719e+01	5.968265e-03	5.968265e-03
7.762471e-03	9.549926e-03	8.644990e+00	4.875099e-03	4.875099e-03
9.549926e-03	1.174898e-02	7.066580e+00	3.975191e-03	3.975191e-03
1.174898e-02	1.445440e-02	5.788310e+00	3.244365e-03	3.244365e-03
1.445440e-02	1.778279e-02	4.702463e+00	2.636062e-03	2.636062e-03
1.778279e-02	2.187762e-02	3.840704e+00	2.145444e-03	2.145444e-03
2.187762e-02	2.691535e-02	3.136014e+00	1.741994e-03	1.741994e-03
2.691535e-02	3.311311e-02	2.569070e+00	1.424405e-03	1.424405e-03
3.311311e-02	4.073803e-02	2.091646e+00	1.158620e-03	1.158620e-03
4.073803e-02	5.011872e-02	1.710296e+00	9.477146e-04	9.477146e-04
5.011872e-02	6.165950e-02	1.392033e+00	7.713545e-04	7.713545e-04
6.165950e-02	7.585776e-02	1.135053e+00	6.281689e-04	6.281689e-04
7.585776e-02	9.332543e-02	9.241942e-01	5.108279e-04	5.108279e-04
9.332543e-02	1.148154e-01	7.525506e-01	4.153117e-04	4.153117e-04
1.148154e-01	1.412538e-01	6.130348e-01	3.376970e-04	3.376970e-04
1.412538e-01	1.737801e-01	4.982510e-01	2.741824e-04	2.741824e-04
1.737801e-01	2.137962e-01	4.067418e-01	2.234580e-04	2.234580e-04
2.137962e-01	2.630268e-01	3.315745e-01	1.822796e-04	1.822796e-04
2.630268e-01	3.235937e-01	2.697942e-01	1.481864e-04	1.481864e-04
3.235937e-01	3.981072e-01	2.197123e-01	1.204372e-04	1.204372e-04
3.981072e-01	4.897788e-01	1.787077e-01	9.813122e-05	9.813122e-05
4.897788e-01	6.025596e-01	1.449786e-01	7.950063e-05	7.950063e-05
6.025596e-01	7.413102e-01	1.182359e-01	6.477711e-05	6.477711e-05
7.413102e-01	9.120108e-01	9.642210e-02	5.279862e-05	5.279862e-05
9.120108e-01	1.122018e+00	7.827927e-02	4.283426e-05	4.283426e-05
1.122018e+00	1.380384e+00	6.381621e-02	3.498521e-05	3.498521e-05
1.380384e+00	1.698244e+00	5.170836e-02	2.828703e-05	2.828703e-05
1.698244e+00	2.089296e+00	4.191330e-02	2.300613e-05	2.300613e-05
2.089296e+00	2.570396e+00	3.407940e-02	1.871350e-05	1.871350e-05
2.570396e+00	3.162278e+00	2.756708e-02	1.512338e-05	1.512338e-05
3.162278e+00	3.890451e+00	2.241441e-02	1.233192e-05	1.233192e-05
3.890451e+00	4.786301e+00	1.824196e-02	1.001518e-05	1.001518e-05
4.786301e+00	5.888437e+00	1.477339e-02	8.126369e-06	8.126369e-06
5.888437e+00	7.244360e+00	1.199348e-02	6.598249e-06	6.598249e-06
7.244360e+00	8.912509e+00	9.776135e-03	5.388960e-06	5.388960e-06
8.912509e+00	1.096478e+01	7.922565e-03	4.376965e-06	4.376965e-06
1.096478e+01	1.348963e+01	6.427340e-03	3.549028e-06	3.549028e-06
1.348963e+01	1.659587e+01	5.195262e-03	2.875504e-06	2.875504e-06
1.659587e+01	2.041738e+01	4.218859e-03	2.336045e-06	2.336045e-06
2.041738e+01	2.511886e+01	3.426721e-03	1.896497e-06	1.896497e-06
2.511886e+01	3.090295e+01	2.774912e-03	1.543178e-06	1.543178e-06
3.090295e+01	3.801894e+01	2.241200e-03	1.247286e-06	1.247286e-06
3.801894e+01	4.677351e+01	1.817358e-03	1.012155e-06	1.012155e-06
4.677351e+01	5.754399e+01	1.469866e-03	8.202296e-07	8.202296e-07
5.754399e+01	7.079458e+01	1.190000e-03	6.674864e-07	6.674864e-07
7.079458e+01	8.709636e+01	9.628010e-04	5.396783e-07	5.396783e-07
8.709636e+01	1.071519e+02	7.821076e-04	4.389080e-07	4.389080e-07
1.071519e+02	1.318257e+02	6.308218e-04	3.553680e-07	3.553680e-07
1.318257e+02	1.621810e+02	5.097963e-04	2.886773e-07	2.886773e-07
1.621810e+02	1.995262e+02	4.125917e-04	2.340301e-07	2.340301e-07
1.995262e+02	2.454709e+02	3.328419e-04	1.890877e-07	1.890877e-07
2.454709e+02	3.019952e+02	2.688198e-04	1.530882e-07	1.530882e-07
3.019952e+02	3.715352e+02	2.182453e-04	1.243302e-07	1.243302e-07
3.715352e+02	4.570882e+02	1.772070e-04	1.011553e-07	1.011553e-07
4.570882e+02	5.623413e+02	1.427826e-04	8.161326e-08	8.161326e-08
5.623413e+02	6.918310e+02	1.156954e-04	6.661725e-08	6.661725e-08
6.918310e+02	8.511380e+02	9.353927e-05	5.392664e-08	5.392664e-08
8.511380e+02	1.047129e+03	7.534963e-05	4.345367e-08	4.345367e-08
1.047129e+03	1.288250e+03	6.118849e-05	3.535658e-08	3.535658e-08
1.288250e+03	1.584893e+03	4.963094e-05	2.874446e-08	2.874446e-08
1.584893e+03	1.949845e+03	4.007637e-05	2.344968e-08	2.344968e-08
1.949845e+03	2.398833e+03	3.227124e-05	1.887339e-08	1.887339e-08
2.398833e+03	2.951209e+03	2.601427e-05	1.531613e-08	1.531613e-08
2.951209e+03	3.630781e+03	2.095417e-05	1.238358e-08	1.238358e-08
3.630781e+03	4.466836e+03	1.669890e-05	9.959016e-09	9.959016e-09
4.466836e+03	5.495409e+03	1.336990e-05	8.045565e-09	8.045565e-09
5.495409e+03	6.760830e+03	1.040050e-05	6.389048e-09	6.389048e-09
6.760830e+03	8.317638e+03	6.552471e-06	4.577873e-09	4.577873e-09
8.317638e+03	1.023293e+04	1.116529e-06	1.680660e-09	1.680660e-09
1.023293e+04	1.258925e+04	5.439469e-07	1.045022e-09	1.045022e-09
1.258925e+04	1.548817e+04	3.383947e-07	7.401299e-10	7.401299e-10
1.548817e+04	1.905461e+04	2.229802e-07	5.415849e-10	5.415849e-10
1.905461e+04	2.344229e+04	1.461228e-07	3.950020e-10	3.950020e-10
2.344229e+04	2.884032e+04	8.965619e-08	2.784953e-10	2.784953e-10
2.884032e+04	3.548134e+04	3.605076e-08	1.577038e-10	1.577038e-10
3.548134e+04	4.365158e+04	6.879165e-11	6.141062e-12	6.141062e-12
4.365158e+04	5.370318e+04	1.254545e-12	6.488893e-13	6.488893e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999956000009660e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.804072e+02	1.560602e-01	1.560602e-01
1.230269e-04	1.513561e-04	2.345631e+02	1.286850e-01	1.286850e-01
1.513561e-04	1.862087e-04	1.959641e+02	1.060440e-01	1.060440e-01
1.862087e-04	2.290868e-04	1.643848e+02	8.756454e-02	8.756454e-02
2.290868e-04	2.818383e-04	1.375909e+02	7.222581e-02	7.222581e-02
2.818383e-04	3.467369e-04	1.152960e+02	5.960799e-02	5.960799e-02
3.467369e-04	4.265795e-04	9.637296e+01	4.913323e-02	4.913323e-02
4.265795e-04	5.248075e-04	8.060378e+01	4.051121e-02	4.051121e-02
5.248075e-04	6.456542e-04	6.747736e+01	3.341772e-02	3.341772e-02
6.456542e-04	7.943282e-04	5.610579e+01	2.747270e-02	2.747270e-02
7.943282e-04	9.772372e-04	4.641559e+01	2.252836e-02	2.252836e-02
9.772372e-04	1.202264e-03	3.838495e+01	1.847051e-02	1.847051e-02
1.202264e-03	1.479108e-03	3.170037e+01	1.513316e-02	1.513316e-02
1.479108e-03	1.819701e-03	2.616328e+01	1.239491e-02	1.239491e-02
1.819701e-03	2.238721e-03	2.156908e+01	1.014643e-02	1.014643e-02
2.238721e-03	2.754229e-03	1.776559e+01	8.302084e-03	8.302084e-03
2.754229e-03	3.388442e-03	1.455131e+01	6.774051e-03	6.774051e-03
3.388442e-03	4.168694e-03	1.190721e+01	5.524624e-03	5.524624e-03
4.168694e-03	5.128614e-03	9.756171e+00	4.508553e-03	4.508553e-03
5.128614e-03	6.309573e-03	7.961474e+00	3.671930e-03	3.671930e-03
6.309573e-03	7.762471e-03	6.499296e+00	2.991098e-03	2.991098e-03
7.762471e-03	9.549926e-03	5.310897e+00	2.437707e-03	2.437707e-03
9.549926e-03	1.174898e-02	4.338195e+00	1.986330e-03	1.986330e-03
1.174898e-02	1.445440e-02	3.552942e+00	1.620660e-03	1.620660e-03
1.445440e-02	1.778279e-02	2.888229e+00	1.317389e-03	1.317389e-03
1.778279e-02	2.187762e-02	2.361469e+00	1.073961e-03	1.073961e-03
2.187762e-02	2.691535e-02	1.933925e+00	8.762286e-04	8.762286e-04
2.691535e-02	3.311311e-02	1.581126e+00	7.143007e-04	7.143007e-04
3.311311e-02	4.073803e-02	1.287284e+00	5.810782e-04	5.810782e-04
4.073803e-02	5.011872e-02	1.049505e+00	4.730313e-04	4.730313e-04
5.011872e-02	6.165950e-02	8.537662e-01	3.846512e-04	3.846512e-04
6.165950e-02	7.585776e-02	6.962905e-01	3.131790e-04	3.131790e-04
7.585776e-02	9.332543e-02	5.673533e-01	2.548734e-04	2.548734e-04
9.332543e-02	1.148154e-01	4.619849e-01	2.073533e-04	2.073533e-04
1.148154e-01	1.412538e-01	3.762461e-01	1.687072e-04	1.687072e-04
1.412538e-01	1.737801e-01	3.059745e-01	1.371641e-04	1.371641e-04
1.737801e-01	2.137962e-01	2.498827e-01	1.117548e-04	1.117548e-04
2.137962e-01	2.630268e-01	2.033146e-01	9.088285e-05	9.088285e-05
2.630268e-01	3.235937e-01	1.654361e-01	7.391161e-05	7.391161e-05
3.235937e-01	3.981072e-01	1.347824e-01	6.014702e-05	6.014702e-05
3.981072e-01	4.897788e-01	1.095912e-01	4.889737e-05	4.889737e-05
4.897788e-01	6.025596e-01	8.910550e-02	3.975115e-05	3.975115e-05
6.025596e-01	7.413102e-01	7.257115e-02	3.234295e-05	3.234295e-05
7.413102e-01	9.120108e-01	5.911666e-02	2.631797e-05	2.631797e-05
9.120108e-01	1.122018e+00	4.805816e-02	2.139348e-05	2.139348e-05
1.122018e+00	1.380384e+00	3.908204e-02	1.739346e-05	1.739346e-05
1.380384e+00	1.698244e+00	3.172384e-02	1.412831e-05	1.412831e-05
1.698244e+00	2.089296e+00	2.569436e-02	1.146349e-05	1.146349e-05
2.089296e+00	2.570396e+00	2.088560e-02	9.317963e-06	9.317963e-06
2.570396e+00	3.162278e+00	1.693922e-02	7.565613e-06	7.565613e-06
3.162278e+00	3.890451e+00	1.372056e-02	6.138802e-06	6.138802e-06
3.890451e+00	4.786301e+00	1.117511e-02	4.994859e-06	4.994859e-06
4.786301e+00	5.888437e+00	9.058470e-03	4.054383e-06	4.054383e-06
5.888437e+00	7.244360e+00	7.363850e-03	3.295718e-06	3.295718e-06
7.244360e+00	8.912509e+00	5.980385e-03	2.677703e-06	2.677703e-06
8.912509e+00	1.096478e+01	4.842473e-03	2.172358e-06	2.172358e-06
1.096478e+01	1.348963e+01	3.937521e-03	1.766073e-06	1.766073e-06
1.348963e+01	1.659587e+01	3.184247e-03	1.431861e-06	1.431861e-06
1.659587e+01	2.041738e+01	2.584773e-03	1.163078e-06	1.163078e-06
2.041738e+01	2.511886e+01	2.099453e-03	9.450412e-07	9.450412e-07
2.511886e+01	3.090295e+01	1.697487e-03	7.661270e-07	7.661270e-07
3.090295e+01	3.801894e+01	1.372922e-03	6.211839e-07	6.211839e-07
3.801894e+01	4.677351e+01	1.113392e-03	5.043381e-07	5.043381e-07
4.677351e+01	5.754399e+01	9.007851e-04	4.089857e-07	4.089857e-07
5.754399e+01	7.079458e+01	7.266973e-04	3.311877e-07	3.311877e-07
7.079458e+01	8.709636e+01	5.895765e-04	2.689476e-07	2.689476e-07
8.709636e+01	1.071519e+02	4.781513e-04	2.183637e-07	2.183637e-07
1.071519e+02	1.318257e+02	3.857927e-04	1.768373e-07	1.768373e-07
1.318257e+02	1.621810e+02	3.115661e-04	1.432759e-07	1.432759e-07
1.621810e+02	1.995262e+02	2.523661e-04	1.162554e-07	1.162554e-07
1.995262e+02	2.454709e+02	2.038500e-04	9.420037e-08	9.420037e-08
2.454709e+02	3.019952e+02	1.646227e-04	7.632071e-08	7.632071e-08
3.019952e+02	3.715352e+02	1.336157e-04	6.199071e-08	6.199071e-08
3.715352e+02	4.570882e+02	1.084823e-04	5.035896e-08	5.035896e-08
4.570882e+02	5.623413e+02	8.760614e-05	4.080045e-08	4.080045e-08
5.623413e+02	6.918310e+02	7.071467e-05	3.304853e-08	3.304853e-08
6.918310e+02	8.511380e+02	5.719312e-05	2.679598e-08	2.679598e-08
8.511380e+02	1.047129e+03	4.619435e-05	2.171158e-08	2.171158e-08
1.047129e+03	1.288250e+03	3.746858e-05	1.762914e-08	1.762914e-08
1.288250e+03	1.584893e+03	3.037138e-05	1.430969e-08	1.430969e-08
1.584893e+03	1.949845e+03	2.441648e-05	1.156748e-08	1.156748e-08
1.949845e+03	2.398833e+03	1.973297e-05	9.375487e-09	9.375487e-09
2.398833e+03	2.951209e+03	1.587451e-05	7.581370e-09	7.581370e-09
2.951209e+03	3.630781e+03	1.278582e-05	6.134251e-09	6.134251e-09
3.630781e+03	4.466836e+03	1.020223e-05	4.940207e-09	4.940207e-09
4.466836e+03	5.495409e+03	8.158738e-06	3.982987e-09	3.982987e-09
5.495409e+03	6.760830e+03	6.353969e-06	3.168984e-09	3.168984e-09
6.760830e+03	8.317638e+03	4.005250e-06	2.268362e-09	2.268362e-09
8.317638e+03	1.023293e+04	6.946795e-07	8.517059e-10	8.517059e-10
1.023293e+04	1.258925e+04	3.429033e-07	5.394916e-10	5.394916e-10
1.258925e+04	1.548817e+04	2.144923e-07	3.846838e-10	3.846838e-10
1.548817e+04	1.905461e+04	1.412708e-07	2.814646e-10	2.814646e-10
1.905461e+04	2.344229e+04	9.280848e-08	2.056796e-10	2.056796e-10
2.344229e+04	2.884032e+04	5.706969e-08	1.454119e-10	1.454119e-10
2.884032e+04	3.548134e+04	2.315307e-08	8.350295e-11	8.350295e-11
3.548134e+04	4.365158e+04	4.455192e-11	3.302408e-12	3.302408e-12
4.365158e+04	5.370318e+04	7.958930e-13	3.979465e-13	3.979465e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999939884421769e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.594935e+02	3.806512e-01	3.806512e-01
1.230269e-04	1.513561e-04	3.851856e+02	3.142431e-01	3.142431e-01
1.513561e-04	1.862087e-04	3.217705e+02	2.588318e-01	2.588318e-01
1.862087e-04	2.290868e-04	2.711354e+02	2.142681e-01	2.142681e-01
2.290868e-04	2.818383e-04	2.274965e+02	1.770101e-01	1.770101e-01
2.818383e-04	3.467369e-04	1.902902e+02	1.458896e-01	1.458896e-01
3.467369e-04	4.265795e-04	1.590071e+02	1.201929e-01	1.201929e-01
4.265795e-04	5.248075e-04	1.329017e+02	9.907041e-02	9.907041e-02
5.248075e-04	6.456542e-04	1.110833e+02	8.170922e-02	8.170922e-02
6.456542e-04	7.943282e-04	9.293669e+01	6.734713e-02	6.734713e-02
7.943282e-04	9.772372e-04	7.772739e+01	5.555068e-02	5.555068e-02
9.772372e-04	1.202264e-03	6.482548e+01	4.574240e-02	4.574240e-02
1.202264e-03	1.479108e-03	5.394099e+01	3.760803e-02	3.760803e-02
1.479108e-03	1.819701e-03	4.488146e+01	3.093084e-02	3.093084e-02
1.819701e-03	2.238721e-03	3.728741e+01	2.542152e-02	2.542152e-02
2.238721e-03	2.754229e-03	3.093337e+01	2.087031e-02	2.087031e-02
2.754229e-03	3.388442e-03	2.543234e+01	1.706318e-02	1.706318e-02
3.388442e-03	4.168694e-03	2.090936e+01	1.395214e-02	1.395214e-02
4.168694e-03	5.128614e-03	1.722347e+01	1.141553e-02	1.141553e-02
5.128614e-03	6.309573e-03	1.410480e+01	9.312274e-03	9.312274e-03
6.309573e-03	7.762471e-03	1.156928e+01	7.603876e-03	7.603876e-03
7.762471e-03	9.549926e-03	9.479601e+00	6.202685e-03	6.202685e-03
9.549926e-03	1.174898e-02	7.776026e+00	5.066751e-03	5.066751e-03
1.174898e-02	1.445440e-02	6.403860e+00	4.145693e-03	4.145693e-03
1.445440e-02	1.778279e-02	5.207941e+00	3.369462e-03	3.369462e-03
1.778279e-02	2.187762e-02	4.277145e+00	2.754298e-03	2.754298e-03
2.187762e-02	2.691535e-02	3.523817e+00	2.254565e-03	2.254565e-03
2.691535e-02	3.311311e-02	2.888936e+00	1.839804e-03	1.839804e-03
3.311311e-02	4.073803e-02	2.357818e+00	1.498102e-03	1.498102e-03
4.073803e-02	5.011872e-02	1.928814e+00	1.221759e-03	1.221759e-03
5.011872e-02	6.165950e-02	1.570372e+00	9.938333e-04	9.938333e-04
6.165950e-02	7.585776e-02	1.285998e+00	8.111848e-04	8.111848e-04
7.585776e-02	9.332543e-02	1.051025e+00	6.609920e-04	6.609920e-04
9.332543e-02	1.148154e-01	8.577313e-01	5.382897e-04	5.382897e-04
1.148154e-01	1.412538e-01	7.004191e-01	4.386247e-04	4.386247e-04
1.412538e-01	1.737801e-01	5.713552e-01	3.571331e-04	3.571331e-04
1.737801e-01	2.137962e-01	4.676995e-01	2.913179e-04	2.913179e-04
2.137962e-01	2.630268e-01	3.818641e-01	2.373375e-04	2.373375e-04
2.630268e-01	3.235937e-01	3.110131e-01	1.930650e-04	1.930650e-04
3.235937e-01	3.981072e-01	2.542107e-01	1.573933e-04	1.573933e-04
3.981072e-01	4.897788e-01	2.071663e-01	1.280947e-04	1.280947e-04
4.897788e-01	6.025596e-01	1.686617e-01	1.041858e-04	1.041858e-04
6.025596e-01	7.413102e-01	1.377547e-01	8.489732e-05	8.489732e-05
7.413102e-01	9.120108e-01	1.126696e-01	6.924251e-05	6.924251e-05
9.120108e-01	1.122018e+00	9.182014e-02	5.635040e-05	5.635040e-05
1.122018e+00	1.380384e+00	7.472996e-02	4.583772e-05	4.583772e-05
1.380384e+00	1.698244e+00	6.082071e-02	3.728216e-05	3.728216e-05
1.698244e+00	2.089296e+00	4.929334e-02	3.025762e-05	3.025762e-05
2.089296e+00	2.570396e+00	4.016325e-02	2.461603e-05	2.461603e-05
2.570396e+00	3.162278e+00	3.259662e-02	1.999545e-05	1.999545e-05
3.162278e+00	3.890451e+00	2.643921e-02	1.623508e-05	1.623508e-05
3.890451e+00	4.786301e+00	2.163559e-02	1.324633e-05	1.324633e-05
4.786301e+00	5.888437e+00	1.753541e-02	1.074701e-05	1.074701e-05
5.888437e+00	7.244360e+00	1.428573e-02	8.745360e-06	8.745360e-06
7.244360e+00	8.912509e+00	1.162426e-02	7.111885e-06	7.111885e-06
8.912509e+00	1.096478e+01	9.434061e-03	5.777343e-06	5.777343e-06
1.096478e+01	1.348963e+01	7.691376e-03	4.703726e-06	4.703726e-06
1.348963e+01	1.659587e+01	6.221953e-03	3.813686e-06	3.813686e-06
1.659587e+01	2.041738e+01	5.061955e-03	3.100987e-06	3.100987e-06
2.041738e+01	2.511886e+01	4.120964e-03	2.522135e-06	2.522135e-06
2.511886e+01	3.090295e+01	3.337265e-03	2.046559e-06	2.046559e-06
3.090295e+01	3.801894e+01	2.703930e-03	1.661114e-06	1.661114e-06
3.801894e+01	4.677351e+01	2.198577e-03	1.349948e-06	1.349948e-06
4.677351e+01	5.754399e+01	1.781678e-03	1.095970e-06	1.095970e-06
5.754399e+01	7.079458e+01	1.436078e-03	8.866332e-07	8.866332e-07
7.079458e+01	8.709636e+01	1.170980e-03	7.222733e-07	7.222733e-07
8.709636e+01	1.071519e+02	9.515695e-04	5.869175e-07	5.869175e-07
1.071519e+02	1.318257e+02	7.683442e-04	4.755464e-07	4.755464e-07
1.318257e+02	1.621810e+02	6.216634e-04	3.856226e-07	3.856226e-07
1.621810e+02	1.995262e+02	5.050277e-04	3.134162e-07	3.134162e-07
1.995262e+02	2.454709e+02	4.082310e-04	2.539695e-07	2.539695e-07
2.454709e+02	3.019952e+02	3.299273e-04	2.058718e-07	2.058718e-07
3.019952e+02	3.715352e+02	2.689225e-04	1.676241e-07	1.676241e-07
3.715352e+02	4.570882e+02	2.187801e-04	1.362786e-07	1.362786e-07
4.570882e+02	5.623413e+02	1.769665e-04	1.104842e-07	1.104842e-07
5.623413e+02	6.918310e+02	1.430467e-04	8.955022e-08	8.955022e-08
6.918310e+02	8.511380e+02	1.159312e-04	7.269155e-08	7.269155e-08
8.511380e+02	1.047129e+03	9.392135e-05	5.899991e-08	5.899991e-08
1.047129e+03	1.288250e+03	7.640301e-05	4.797057e-08	4.797057e-08
1.288250e+03	1.584893e+03	6.212009e-05	3.899232e-08	3.899232e-08
1.584893e+03	1.949845e+03	4.991906e-05	3.150854e-08	3.150854e-08
1.949845e+03	2.398833e+03	4.052273e-05	2.560080e-08	2.560080e-08
2.398833e+03	2.951209e+03	3.266824e-05	2.071944e-08	2.071944e-08
2.951209e+03	3.630781e+03	2.644378e-05	1.681170e-08	1.681170e-08
3.630781e+03	4.466836e+03	2.115059e-05	1.355327e-08	1.355327e-08
4.466836e+03	5.495409e+03	1.705897e-05	1.097526e-08	1.097526e-08
5.495409e+03	6.760830e+03	1.342255e-05	8.776016e-09	8.776016e-09
6.760830e+03	8.317638e+03	8.402147e-06	6.266888e-09	6.266888e-09
8.317638e+03	1.023293e+04	2.206118e-07	8.152375e-10	8.152375e-10
1.023293e+04	1.258925e+04	4.277683e-08	3.470093e-10	3.470093e-10
1.258925e+04	1.548817e+04	9.213638e-09	1.391952e-10	1.391952e-10
1.548817e+04	1.905461e+04	1.250127e-09	3.083417e-11	3.083417e-11
1.905461e+04	2.344229e+04	4.639650e-10	4.705287e-12	4.705287e-12
2.344229e+04	2.884032e+04	2.645999e-10	7.257484e-13	7.257484e-13
2.884032e+04	3.548134e+04	1.054425e-10	3.974270e-13	3.974270e-13
3.548134e+04	4.365158e+04	2.462371e-13	1.910320e-14	1.910320e-14
4.365158e+04	5.370318e+04	6.530521e-15	3.444388e-15	3.444388e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999928345000140e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.218449e+02	1.316108e-01	1.316108e-01
1.230269e-04	1.513561e-04	1.855813e+02	1.085460e-01	1.085460e-01
1.513561e-04	1.862087e-04	1.549819e+02	8.942086e-02	8.942086e-02
1.862087e-04	2.290868e-04	1.300124e+02	7.383905e-02	7.383905e-02
2.290868e-04	2.818383e-04	1.087452e+02	6.086948e-02	6.086948e-02
2.818383e-04	3.467369e-04	9.101401e+01	5.018934e-02	5.018934e-02
3.467369e-04	4.265795e-04	7.595448e+01	4.132515e-02	4.132515e-02
4.265795e-04	5.248075e-04	6.341150e+01	3.402594e-02	3.402594e-02
5.248075e-04	6.456542e-04	5.296399e+01	2.802678e-02	2.802678e-02
6.456542e-04	7.943282e-04	4.414326e+01	2.307399e-02	2.307399e-02
7.943282e-04	9.772372e-04	3.668637e+01	1.897700e-02	1.897700e-02
9.772372e-04	1.202264e-03	3.045751e+01	1.559889e-02	1.559889e-02
1.202264e-03	1.479108e-03	2.525432e+01	1.281502e-02	1.281502e-02
1.479108e-03	1.819701e-03	2.092236e+01	1.052353e-02	1.052353e-02
1.819701e-03	2.238721e-03	1.730165e+01	8.630324e-03	8.630324e-03
2.238721e-03	2.754229e-03	1.429864e+01	7.076769e-03	7.076769e-03
2.754229e-03	3.388442e-03	1.173478e+01	5.781043e-03	5.781043e-03
3.388442e-03	4.168694e-03	9.624239e+00	4.721559e-03	4.721559e-03
4.168694e-03	5.128614e-03	7.902049e+00	3.858207e-03	3.858207e-03
5.128614e-03	6.309573e-03	6.460632e+00	3.146086e-03	3.146086e-03
6.309573e-03	7.762471e-03	5.287255e+00	2.567160e-03	2.567160e-03
7.762471e-03	9.549926e-03	4.328130e+00	2.094371e-03	2.094371e-03
9.549926e-03	1.174898e-02	3.542232e+00	1.708671e-03	1.708671e-03
1.174898e-02	1.445440e-02	2.904789e+00	1.395091e-03	1.395091e-03
1.445440e-02	1.778279e-02	2.365725e+00	1.135692e-03	1.135692e-03
1.778279e-02	2.187762e-02	1.937351e+00	9.267213e-04	9.267213e-04
2.187762e-02	2.691535e-02	1.588773e+00	7.566933e-04	7.566933e-04
2.691535e-02	3.311311e-02	1.300811e+00	6.174049e-04	6.174049e-04
3.311311e-02	4.073803e-02	1.060783e+00	5.028047e-04	5.028047e-04
4.073803e-02	5.011872e-02	8.662154e-01	4.098106e-04	4.098106e-04
5.011872e-02	6.165950e-02	7.053601e-01	3.334434e-04	3.334434e-04
6.165950e-02	7.585776e-02	5.761366e-01	2.718006e-04	2.718006e-04
7.585776e-02	9.332543e-02	4.701257e-01	2.213944e-04	2.213944e-04
9.332543e-02	1.148154e-01	3.829796e-01	1.801408e-04	1.801408e-04
1.148154e-01	1.412538e-01	3.122927e-01	1.466961e-04	1.466961e-04
1.412538e-01	1.737801e-01	2.542498e-01	1.193572e-04	1.193572e-04
1.737801e-01	2.137962e-01	2.078716e-01	9.732384e-05	9.732384e-05
2.137962e-01	2.630268e-01	1.693037e-01	7.920314e-05	7.920314e-05
2.630268e-01	3.235937e-01	1.378483e-01	6.443211e-05	6.443211e-05
3.235937e-01	3.981072e-01	1.124506e-01	5.248504e-05	5.248504e-05
3.981072e-01	4.897788e-01	9.148068e-02	4.267824e-05	4.267824e-05
4.897788e-01	6.025596e-01	7.447173e-02	3.473326e-05	3.473326e-05
6.025596e-01	7.413102e-01	6.069141e-02	2.826934e-05	2.826934e-05
7.413102e-01	9.120108e-01	4.945174e-02	2.300213e-05	2.300213e-05
9.120108e-01	1.122018e+00	4.023745e-02	1.870857e-05	1.870857e-05
1.122018e+00	1.380384e+00	3.274963e-02	1.522032e-05	1.522032e-05
1.380384e+00	1.698244e+00	2.659756e-02	1.236653e-05	1.236653e-05
1.698244e+00	2.089296e+00	2.155934e-02	1.004009e-05	1.004009e-05
2.089296e+00	2.570396e+00	1.753834e-02	8.166217e-06	8.166217e-06
2.570396e+00	3.162278e+00	1.423806e-02	6.636059e-06	6.636059e-06
3.162278e+00	3.890451e+00	1.153916e-02	5.386273e-06	5.386273e-06
3.890451e+00	4.786301e+00	9.404560e-03	4.384472e-06	4.384472e-06
4.786301e+00	5.888437e+00	7.624925e-03	3.559037e-06	3.559037e-06
5.888437e+00	7.244360e+00	6.198896e-03	2.892820e-06	2.892820e-06
7.244360e+00	8.912509e+00	5.036998e-03	2.351110e-06	2.351110e-06
8.912509e+00	1.096478e+01	4.081967e-03	1.908587e-06	1.908587e-06
1.096478e+01	1.348963e+01	3.319029e-03	1.551418e-06	1.551418e-06
1.348963e+01	1.659587e+01	2.685159e-03	1.258141e-06	1.258141e-06
1.659587e+01	2.041738e+01	2.181553e-03	1.022702e-06	1.022702e-06
2.041738e+01	2.511886e+01	1.772350e-03	8.310035e-07	8.310035e-07
2.511886e+01	3.090295e+01	1.434132e-03	6.741069e-07	6.741069e-07
3.090295e+01	3.801894e+01	1.161375e-03	5.471565e-07	5.471565e-07
3.801894e+01	4.677351e+01	9.424274e-04	4.444260e-07	4.444260e-07
4.677351e+01	5.754399e+01	7.629642e-04	3.605918e-07	3.605918e-07
5.754399e+01	7.079458e+01	6.156734e-04	2.920386e-07	2.920386e-07
7.079458e+01	8.709636e+01	4.997329e-04	2.371792e-07	2.371792e-07
8.709636e+01	1.071519e+02	4.054452e-04	1.926239e-07	1.926239e-07
1.071519e+02	1.318257e+02	3.272648e-04	1.560188e-07	1.560188e-07
1.318257e+02	1.621810e+02	2.644714e-04	1.264750e-07	1.264750e-07
1.621810e+02	1.995262e+02	2.143972e-04	1.026877e-07	1.026877e-07
1.995262e+02	2.454709e+02	1.732109e-04	8.319908e-08	8.319908e-08
2.454709e+02	3.019952e+02	1.398823e-04	6.740325e-08	6.740325e-08
3.019952e+02	3.715352e+02	1.135645e-04	5.474485e-08	5.474485e-08
3.715352e+02	4.570882e+02	9.223930e-05	4.447696e-08	4.447696e-08
4.570882e+02	5.623413e+02	7.455112e-05	3.606060e-08	3.606060e-08
5.623413e+02	6.918310e+02	6.021153e-05	2.921879e-08	2.921879e-08
6.918310e+02	8.511380e+02	4.875076e-05	2.370919e-08	2.370919e-08
8.511380e+02	1.047129e+03	3.940516e-05	1.921795e-08	1.921795e-08
1.047129e+03	1.288250e+03	3.193984e-05	1.558745e-08	1.558745e-08
1.288250e+03	1.584893e+03	2.589877e-05	1.265181e-08	1.265181e-08
1.584893e+03	1.949845e+03	2.083249e-05	1.022931e-08	1.022931e-08
1.949845e+03	2.398833e+03	1.685582e-05	8.296619e-09	8.296619e-09
2.398833e+03	2.951209e+03	1.357697e-05	6.714165e-09	6.714165e-09
2.951209e+03	3.630781e+03	1.095741e-05	5.440044e-09	5.440044e-09
3.630781e+03	4.466836e+03	8.768565e-06	4.390823e-09	4.390823e-09
4.466836e+03	5.495409e+03	7.034629e-06	3.548754e-09	3.548754e-09
5.495409e+03	6.760830e+03	5.500572e-06	2.833204e-09	2.833204e-09
6.760830e+03	8.317638e+03	3.447076e-06	2.020385e-09	2.020385e-09
8.317638e+03	1.023293e+04	5.268121e-07	6.965283e-10	6.965283e-10
1.023293e+04	1.258925e+04	2.351322e-07	4.084935e-10	4.084935e-10
1.258925e+04	1.548817e+04	1.430611e-07	2.860280e-10	2.860280e-10
1.548817e+04	1.905461e+04	9.387633e-08	2.093061e-10	2.093061e-10
1.905461e+04	2.344229e+04	6.217812e-08	1.543468e-10	1.543468e-10
2.344229e+04	2.884032e+04	3.869851e-08	1.105068e-10	1.105068e-10
2.884032e+04	3.548134e+04	1.595767e-08	6.443057e-11	6.443057e-11
3.548134e+04	4.365158e+04	2.396233e-11	2.020950e-12	2.020950e-12
4.365158e+04	5.370318e+04	5.351335e-13	2.900184e-13	2.900184e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999927690847555e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.826386e+02	3.432732e-01	3.432732e-01
1.230269e-04	1.513561e-04	4.014554e+02	2.820504e-01	2.820504e-01
1.513561e-04	1.862087e-04	3.327749e+02	2.314529e-01	2.314529e-01
1.862087e-04	2.290868e-04	2.766867e+02	1.903557e-01	1.903557e-01
2.290868e-04	2.818383e-04	2.298632e+02	1.565721e-01	1.565721e-01
2.818383e-04	3.467369e-04	1.907325e+02	1.283417e-01	1.283417e-01
3.467369e-04	4.265795e-04	1.584842e+02	1.054368e-01	1.054368e-01
4.265795e-04	5.248075e-04	1.313515e+02	8.648633e-02	8.648633e-02
5.248075e-04	6.456542e-04	1.077645e+02	7.059559e-02	7.059559e-02
6.456542e-04	7.943282e-04	8.844331e+01	5.770691e-02	5.770691e-02
7.943282e-04	9.772372e-04	7.247970e+01	4.705897e-02	4.705897e-02
9.772372e-04	1.202264e-03	5.924654e+01	3.838986e-02	3.838986e-02
1.202264e-03	1.479108e-03	4.859632e+01	3.134563e-02	3.134563e-02
1.479108e-03	1.819701e-03	3.999251e+01	2.566475e-02	2.566475e-02
1.819701e-03	2.238721e-03	3.284006e+01	2.097239e-02	2.097239e-02
2.238721e-03	2.754229e-03	2.691173e+01	1.710857e-02	1.710857e-02
2.754229e-03	3.388442e-03	2.210322e+01	1.400982e-02	1.400982e-02
3.388442e-03	4.168694e-03	1.810506e+01	1.143483e-02	1.143483e-02
4.168694e-03	5.128614e-03	1.484909e+01	9.323101e-03	9.323101e-03
5.128614e-03	6.309573e-03	1.221326e+01	7.623573e-03	7.623573e-03
6.309573e-03	7.762471e-03	1.002181e+01	6.237809e-03	6.237809e-03
7.762471e-03	9.549926e-03	8.210422e+00	5.090608e-03	5.090608e-03
9.549926e-03	1.174898e-02	6.730453e+00	4.151366e-03	4.151366e-03
1.174898e-02	1.445440e-02	5.526839e+00	3.389565e-03	3.389565e-03
1.445440e-02	1.778279e-02	4.540237e+00	2.771910e-03	2.771910e-03
1.778279e-02	2.187762e-02	3.718406e+00	2.263493e-03	2.263493e-03
2.187762e-02	2.691535e-02	3.047400e+00	1.847933e-03	1.847933e-03
2.691535e-02	3.311311e-02	2.495970e+00	1.507765e-03	1.507765e-03
3.311311e-02	4.073803e-02	2.050988e+00	1.234033e-03	1.234033e-03
4.073803e-02	5.011872e-02	1.680486e+00	1.006557e-03	1.006557e-03
5.011872e-02	6.165950e-02	1.380646e+00	8.246308e-04	8.246308e-04
6.165950e-02	7.585776e-02	1.127546e+00	6.704521e-04	6.704521e-04
7.585776e-02	9.332543e-02	9.240254e-01	5.472909e-04	5.472909e-04
9.332543e-02	1.148154e-01	7.587735e-01	4.477705e-04	4.477705e-04
1.148154e-01	1.412538e-01	6.206979e-01	3.649976e-04	3.649976e-04
1.412538e-01	1.737801e-01	5.074570e-01	2.972068e-04	2.972068e-04
1.737801e-01	2.137962e-01	4.168752e-01	2.433397e-04	2.433397e-04
2.137962e-01	2.630268e-01	3.396438e-01	1.977846e-04	1.977846e-04
2.630268e-01	3.235937e-01	2.786345e-01	1.614954e-04	1.614954e-04
3.235937e-01	3.981072e-01	2.284259e-01	1.319653e-04	1.319653e-04
3.981072e-01	4.897788e-01	1.865623e-01	1.074322e-04	1.074322e-04
4.897788e-01	6.025596e-01	1.522401e-01	8.748502e-05	8.748502e-05
6.025596e-01	7.413102e-01	1.243582e-01	7.128763e-05	7.128763e-05
7.413102e-01	9.120108e-01	1.019049e-01	5.826297e-05	5.826297e-05
9.120108e-01	1.122018e+00	8.311948e-02	4.741822e-05	4.741822e-05
1.122018e+00	1.380384e+00	6.749445e-02	3.848293e-05	3.848293e-05
1.380384e+00	1.698244e+00	5.513688e-02	3.133209e-05	3.133209e-05
1.698244e+00	2.089296e+00	4.492694e-02	2.553076e-05	2.553076e-05
2.089296e+00	2.570396e+00	3.657645e-02	2.075127e-05	2.075127e-05
2.570396e+00	3.162278e+00	2.993394e-02	1.695062e-05	1.695062e-05
3.162278e+00	3.890451e+00	2.434470e-02	1.379147e-05	1.379147e-05
3.890451e+00	4.786301e+00	1.970804e-02	1.115894e-05	1.115894e-05
4.786301e+00	5.888437e+00	1.604551e-02	9.085309e-06	9.085309e-06
5.888437e+00	7.244360e+00	1.305784e-02	7.407077e-06	7.407077e-06
7.244360e+00	8.912509e+00	1.060746e-02	6.009663e-06	6.009663e-06
8.912509e+00	1.096478e+01	8.586649e-03	4.868534e-06	4.868534e-06
1.096478e+01	1.348963e+01	6.951169e-03	3.953350e-06	3.953350e-06
1.348963e+01	1.659587e+01	5.655909e-03	3.216628e-06	3.216628e-06
1.659587e+01	2.041738e+01	4.578483e-03	2.612536e-06	2.612536e-06
2.041738e+01	2.511886e+01	3.708249e-03	2.117441e-06	2.117441e-06
2.511886e+01	3.090295e+01	3.007484e-03	1.720143e-06	1.720143e-06
3.090295e+01	3.801894e+01	2.428113e-03	1.390907e-06	1.390907e-06
3.801894e+01	4.677351e+01	1.971836e-03	1.129921e-06	1.129921e-06
4.677351e+01	5.754399e+01	1.594785e-03	9.174275e-07	9.174275e-07
5.754399e+01	7.079458e+01	1.296762e-03	7.471330e-07	7.471330e-07
7.079458e+01	8.709636e+01	1.043261e-03	6.047960e-07	6.047960e-07
8.709636e+01	1.071519e+02	8.421658e-04	4.885085e-07	4.885085e-07
1.071519e+02	1.318257e+02	6.824753e-04	3.967037e-07	3.967037e-07
1.318257e+02	1.621810e+02	5.526765e-04	3.215335e-07	3.215335e-07
1.621810e+02	1.995262e+02	4.473541e-04	2.609047e-07	2.609047e-07
1.995262e+02	2.454709e+02	3.610880e-04	2.114212e-07	2.114212e-07
2.454709e+02	3.019952e+02	2.929648e-04	1.716831e-07	1.716831e-07
3.019952e+02	3.715352e+02	2.379534e-04	1.400215e-07	1.400215e-07
3.715352e+02	4.570882e+02	1.920775e-04	1.130747e-07	1.130747e-07
4.570882e+02	5.623413e+02	1.550307e-04	9.173991e-08	9.173991e-08
5.623413e+02	6.918310e+02	1.254319e-04	7.442725e-08	7.442725e-08
6.918310e+02	8.511380e+02	1.013216e-04	6.019300e-08	6.019300e-08
8.511380e+02	1.047129e+03	8.209800e-05	4.884767e-08	4.884767e-08
1.047129e+03	1.288250e+03	6.613961e-05	3.951357e-08	3.951357e-08
1.288250e+03	1.584893e+03	5.355006e-05	3.213269e-08	3.213269e-08
1.584893e+03	1.949845e+03	4.332844e-05	2.602260e-08	2.602260e-08
1.949845e+03	2.398833e+03	3.492519e-05	2.108466e-08	2.108466e-08
2.398833e+03	2.951209e+03	2.812016e-05	1.703271e-08	1.703271e-08
2.951209e+03	3.630781e+03	2.272246e-05	1.383568e-08	1.383568e-08
3.630781e+03	4.466836e+03	1.817262e-05	1.116266e-08	1.116266e-08
4.466836e+03	5.495409e+03	1.450446e-05	9.009381e-09	9.009381e-09
5.495409e+03	6.760830e+03	1.125728e-05	7.111517e-09	7.111517e-09
6.760830e+03	8.317638e+03	7.110768e-06	5.108666e-09	5.108666e-09
8.317638e+03	1.023293e+04	1.224315e-06	1.879486e-09	1.879486e-09
1.023293e+04	1.258925e+04	6.053626e-07	1.184215e-09	1.184215e-09
1.258925e+04	1.548817e+04	3.801892e-07	8.447541e-10	8.447541e-10
1.548817e+04	1.905461e+04	2.487232e-07	6.112749e-10	6.112749e-10
1.905461e+04	2.344229e+04	1.651907e-07	4.500210e-10	4.500210e-10
2.344229e+04	2.884032e+04	1.018730e-07	3.193418e-10	3.193418e-10
2.884032e+04	3.548134e+04	4.078598e-08	1.805777e-10	1.805777e-10
3.548134e+04	4.365158e+04	8.070823e-11	7.563475e-12	7.563475e-12
4.365158e+04	5.370318e+04	2.293783e-13	2.293782e-13	2.293782e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999964000006470e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.742550e+02	1.543387e-01	1.543387e-01
1.230269e-04	1.513561e-04	2.283317e+02	1.269642e-01	1.269642e-01
1.513561e-04	1.862087e-04	1.892634e+02	1.042152e-01	1.042152e-01
1.862087e-04	2.290868e-04	1.573030e+02	8.565757e-02	8.565757e-02
2.290868e-04	2.818383e-04	1.306239e+02	7.037345e-02	7.037345e-02
2.818383e-04	3.467369e-04	1.085415e+02	5.783561e-02	5.783561e-02
3.467369e-04	4.265795e-04	9.023881e+01	4.754386e-02	4.754386e-02
4.265795e-04	5.248075e-04	7.485995e+01	3.904112e-02	3.904112e-02
5.248075e-04	6.456542e-04	6.142745e+01	3.188444e-02	3.188444e-02
6.456542e-04	7.943282e-04	5.038309e+01	2.603394e-02	2.603394e-02
7.943282e-04	9.772372e-04	4.131997e+01	2.125581e-02	2.125581e-02
9.772372e-04	1.202264e-03	3.375621e+01	1.732107e-02	1.732107e-02
1.202264e-03	1.479108e-03	2.768873e+01	1.414325e-02	1.414325e-02
1.479108e-03	1.819701e-03	2.276117e+01	1.156098e-02	1.156098e-02
1.819701e-03	2.238721e-03	1.866985e+01	9.439917e-03	9.439917e-03
2.238721e-03	2.754229e-03	1.530641e+01	7.706090e-03	7.706090e-03
2.754229e-03	3.388442e-03	1.253962e+01	6.288400e-03	6.288400e-03
3.388442e-03	4.168694e-03	1.027375e+01	5.131713e-03	5.131713e-03
4.168694e-03	5.128614e-03	8.433427e+00	4.191790e-03	4.191790e-03
5.128614e-03	6.309573e-03	6.931161e+00	3.426106e-03	3.426106e-03
6.309573e-03	7.762471e-03	5.682128e+00	2.796747e-03	2.796747e-03
7.762471e-03	9.549926e-03	4.657156e+00	2.282747e-03	2.282747e-03
9.549926e-03	1.174898e-02	3.819201e+00	1.863732e-03	1.863732e-03
1.174898e-02	1.445440e-02	3.138267e+00	1.523150e-03	1.523150e-03
1.445440e-02	1.778279e-02	2.575418e+00	1.244004e-03	1.244004e-03
1.778279e-02	2.187762e-02	2.107453e+00	1.014556e-03	1.014556e-03
2.187762e-02	2.691535e-02	1.725950e+00	8.277745e-04	8.277745e-04
2.691535e-02	3.311311e-02	1.414412e+00	6.755938e-04	6.755938e-04
3.311311e-02	4.073803e-02	1.160725e+00	5.517753e-04	5.517753e-04
4.073803e-02	5.011872e-02	9.518027e-01	4.504755e-04	4.504755e-04
5.011872e-02	6.165950e-02	7.793964e-01	3.675164e-04	3.675164e-04
6.165950e-02	7.585776e-02	6.376994e-01	2.997129e-04	2.997129e-04
7.585776e-02	9.332543e-02	5.225124e-01	2.445940e-04	2.445940e-04
9.332543e-02	1.148154e-01	4.285760e-01	1.997153e-04	1.997153e-04
1.148154e-01	1.412538e-01	3.508541e-01	1.629150e-04	1.629150e-04
1.412538e-01	1.737801e-01	2.869795e-01	1.328383e-04	1.328383e-04
1.737801e-01	2.137962e-01	2.352914e-01	1.084428e-04	1.084428e-04
2.137962e-01	2.630268e-01	1.919579e-01	8.830811e-05	8.830811e-05
2.630268e-01	3.235937e-01	1.575430e-01	7.212687e-05	7.212687e-05
3.235937e-01	3.981072e-01	1.290207e-01	5.884742e-05	5.884742e-05
3.981072e-01	4.897788e-01	1.054614e-01	4.796722e-05	4.796722e-05
4.897788e-01	6.025596e-01	8.606422e-02	3.906688e-05	3.906688e-05
6.025596e-01	7.413102e-01	7.023661e-02	3.181847e-05	3.181847e-05
7.413102e-01	9.120108e-01	5.743562e-02	2.594108e-05	2.594108e-05
9.120108e-01	1.122018e+00	4.689374e-02	2.113272e-05	2.113272e-05
1.122018e+00	1.380384e+00	3.814774e-02	1.718430e-05	1.718430e-05
1.380384e+00	1.698244e+00	3.120680e-02	1.401270e-05	1.401270e-05
1.698244e+00	2.089296e+00	2.539089e-02	1.139559e-05	1.139559e-05
2.089296e+00	2.570396e+00	2.068885e-02	9.273970e-06	9.273970e-06
2.570396e+00	3.162278e+00	1.689663e-02	7.556100e-06	7.556100e-06
3.162278e+00	3.890451e+00	1.372795e-02	6.140456e-06	6.140456e-06
3.890451e+00	4.786301e+00	1.114599e-02	4.988347e-06	4.988347e-06
4.786301e+00	5.888437e+00	9.068857e-03	4.056710e-06	4.056710e-06
5.888437e+00	7.244360e+00	7.360787e-03	3.295033e-06	3.295033e-06
7.244360e+00	8.912509e+00	5.984861e-03	2.678703e-06	2.678703e-06
8.912509e+00	1.096478e+01	4.856429e-03	2.175487e-06	2.175487e-06
1.096478e+01	1.348963e+01	3.928184e-03	1.763978e-06	1.763978e-06
1.348963e+01	1.659587e+01	3.194101e-03	1.434075e-06	1.434075e-06
1.659587e+01	2.041738e+01	2.582922e-03	1.162661e-06	1.162661e-06
2.041738e+01	2.511886e+01	2.093428e-03	9.436845e-07	9.436845e-07
2.511886e+01	3.090295e+01	1.695764e-03	7.657381e-07	7.657381e-07
3.090295e+01	3.801894e+01	1.372542e-03	6.210980e-07	6.210980e-07
3.801894e+01	4.677351e+01	1.114591e-03	5.046094e-07	5.046094e-07
4.677351e+01	5.754399e+01	8.998390e-04	4.087711e-07	4.087711e-07
5.754399e+01	7.079458e+01	7.300828e-04	3.319583e-07	3.319583e-07
7.079458e+01	8.709636e+01	5.869717e-04	2.683529e-07	2.683529e-07
8.709636e+01	1.071519e+02	4.753306e-04	2.177187e-07	2.177187e-07
1.071519e+02	1.318257e+02	3.850150e-04	1.766590e-07	1.766590e-07
1.318257e+02	1.621810e+02	3.119894e-04	1.433732e-07	1.433732e-07
1.621810e+02	1.995262e+02	2.522116e-04	1.162198e-07	1.162198e-07
1.995262e+02	2.454709e+02	2.035891e-04	9.414008e-08	9.414008e-08
2.454709e+02	3.019952e+02	1.651314e-04	7.643857e-08	7.643857e-08
3.019952e+02	3.715352e+02	1.338090e-04	6.203549e-08	6.203549e-08
3.715352e+02	4.570882e+02	1.083200e-04	5.032131e-08	5.032131e-08
4.570882e+02	5.623413e+02	8.728630e-05	4.072589e-08	4.072589e-08
5.623413e+02	6.918310e+02	7.060418e-05	3.302272e-08	3.302272e-08
6.918310e+02	8.511380e+02	5.713171e-05	2.678160e-08	2.678160e-08
8.511380e+02	1.047129e+03	4.630343e-05	2.173721e-08	2.173721e-08
1.047129e+03	1.288250e+03	3.729052e-05	1.758720e-08	1.758720e-08
1.288250e+03	1.584893e+03	3.010657e-05	1.424717e-08	1.424717e-08
1.584893e+03	1.949845e+03	2.440780e-05	1.156542e-08	1.156542e-08
1.949845e+03	2.398833e+03	1.966013e-05	9.358169e-09	9.358169e-09
2.398833e+03	2.951209e+03	1.584045e-05	7.573234e-09	7.573234e-09
2.951209e+03	3.630781e+03	1.277358e-05	6.131317e-09	6.131317e-09
3.630781e+03	4.466836e+03	1.021716e-05	4.943821e-09	4.943821e-09
4.466836e+03	5.495409e+03	8.135539e-06	3.977320e-09	3.977320e-09
5.495409e+03	6.760830e+03	6.353477e-06	3.168862e-09	3.168862e-09
6.760830e+03	8.317638e+03	4.004106e-06	2.268039e-09	2.268039e-09
8.317638e+03	1.023293e+04	7.041360e-07	8.574833e-10	8.574833e-10
1.023293e+04	1.258925e+04	3.509718e-07	5.458004e-10	5.458004e-10
1.258925e+04	1.548817e+04	2.211313e-07	3.905908e-10	3.905908e-10
1.548817e+04	1.905461e+04	1.457554e-07	2.858972e-10	2.858972e-10
1.905461e+04	2.344229e+04	9.659681e-08	2.098365e-10	2.098365e-10
2.344229e+04	2.884032e+04	5.944982e-08	1.484132e-10	1.484132e-10
2.884032e+04	3.548134e+04	2.399240e-08	8.500302e-11	8.500302e-11
3.548134e+04	4.365158e+04	4.602067e-11	3.356402e-12	3.356402e-12
4.365158e+04	5.370318e+04	1.989733e-13	1.989733e-13	1.989733e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999919390108224e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.304445e+02	3.682373e-01	3.682373e-01
1.230269e-04	1.513561e-04	3.577097e+02	3.026715e-01	3.026715e-01
1.513561e-04	1.862087e-04	2.955108e+02	2.480766e-01	2.480766e-01
1.862087e-04	2.290868e-04	2.448621e+02	2.036071e-01	2.036071e-01
2.290868e-04	2.818383e-04	2.022686e+02	1.667650e-01	1.667650e-01
2.818383e-04	3.467369e-04	1.678583e+02	1.369983e-01	1.369983e-01
3.467369e-04	4.265795e-04	1.390168e+02	1.124260e-01	1.124260e-01
4.265795e-04	5.248075e-04	1.153119e+02	9.231181e-02	9.231181e-02
5.248075e-04	6.456542e-04	9.516453e+01	7.562275e-02	7.562275e-02
6.456542e-04	7.943282e-04	7.878392e+01	6.199889e-02	6.199889e-02
7.943282e-04	9.772372e-04	6.524769e+01	5.088025e-02	5.088025e-02
9.772372e-04	1.202264e-03	5.356824e+01	4.155927e-02	4.155927e-02
1.202264e-03	1.479108e-03	4.432222e+01	3.408802e-02	3.408802e-02
1.479108e-03	1.819701e-03	3.676523e+01	2.799333e-02	2.799333e-02
1.819701e-03	2.238721e-03	3.037015e+01	2.293518e-02	2.293518e-02
2.238721e-03	2.754229e-03	2.508421e+01	1.879752e-02	1.879752e-02
2.754229e-03	3.388442e-03	2.068969e+01	1.538687e-02	1.538687e-02
3.388442e-03	4.168694e-03	1.704556e+01	1.259187e-02	1.259187e-02
4.168694e-03	5.128614e-03	1.407533e+01	1.031644e-02	1.031644e-02
5.128614e-03	6.309573e-03	1.166858e+01	8.469007e-03	8.469007e-03
6.309573e-03	7.762471e-03	9.612877e+00	6.928836e-03	6.928836e-03
7.762471e-03	9.549926e-03	7.925939e+00	5.673113e-03	5.673113e-03
9.549926e-03	1.174898e-02	6.550130e+00	4.650960e-03	4.650960e-03
1.174898e-02	1.445440e-02	5.412428e+00	3.811378e-03	3.811378e-03
1.445440e-02	1.778279e-02	4.473776e+00	3.124393e-03	3.124393e-03
1.778279e-02	2.187762e-02	3.672726e+00	2.551475e-03	2.551475e-03
2.187762e-02	2.691535e-02	3.023078e+00	2.087339e-03	2.087339e-03
2.691535e-02	3.311311e-02	2.489729e+00	1.707961e-03	1.707961e-03
3.311311e-02	4.073803e-02	2.055797e+00	1.399153e-03	1.399153e-03
4.073803e-02	5.011872e-02	1.693504e+00	1.144819e-03	1.144819e-03
5.011872e-02	6.165950e-02	1.394525e+00	9.366981e-04	9.366981e-04
6.165950e-02	7.585776e-02	1.145199e+00	7.652831e-04	7.652831e-04
7.585776e-02	9.332543e-02	9.432557e-01	6.262881e-04	6.262881e-04
9.332543e-02	1.148154e-01	7.763422e-01	5.122845e-04	5.122845e-04
1.148154e-01	1.412538e-01	6.382625e-01	4.186777e-04	4.186777e-04
1.412538e-01	1.737801e-01	5.233411e-01	3.417330e-04	3.417330e-04
1.737801e-01	2.137962e-01	4.318732e-01	2.799431e-04	2.799431e-04
2.137962e-01	2.630268e-01	3.527032e-01	2.280474e-04	2.280474e-04
2.630268e-01	3.235937e-01	2.910405e-01	1.867935e-04	1.867935e-04
3.235937e-01	3.981072e-01	2.394826e-01	1.527879e-04	1.527879e-04
3.981072e-01	4.897788e-01	1.962117e-01	1.246502e-04	1.246502e-04
4.897788e-01	6.025596e-01	1.606712e-01	1.017069e-04	1.017069e-04
6.025596e-01	7.413102e-01	1.315095e-01	8.296762e-05	8.296762e-05
7.413102e-01	9.120108e-01	1.079471e-01	6.775855e-05	6.775855e-05
9.120108e-01	1.122018e+00	8.849539e-02	5.533195e-05	5.533195e-05
1.122018e+00	1.380384e+00	7.200235e-02	4.497927e-05	4.497927e-05
1.380384e+00	1.698244e+00	5.921733e-02	3.677771e-05	3.677771e-05
1.698244e+00	2.089296e+00	4.829335e-02	2.994649e-05	2.994649e-05
2.089296e+00	2.570396e+00	3.944527e-02	2.440284e-05	2.440284e-05
2.570396e+00	3.162278e+00	3.232016e-02	1.991100e-05	1.991100e-05
3.162278e+00	3.890451e+00	2.629228e-02	1.619062e-05	1.619062e-05
3.890451e+00	4.786301e+00	2.140780e-02	1.317382e-05	1.317382e-05
4.786301e+00	5.888437e+00	1.743915e-02	1.071691e-05	1.071691e-05
5.888437e+00	7.244360e+00	1.419796e-02	8.720987e-06	8.720987e-06
7.244360e+00	8.912509e+00	1.156665e-02	7.094434e-06	7.094434e-06
8.912509e+00	1.096478e+01	9.405410e-03	5.769081e-06	5.769081e-06
1.096478e+01	1.348963e+01	7.613577e-03	4.678994e-06	4.678994e-06
1.348963e+01	1.659587e+01	6.208020e-03	3.808769e-06	3.808769e-06
1.659587e+01	2.041738e+01	5.025249e-03	3.089272e-06	3.089272e-06
2.041738e+01	2.511886e+01	4.078888e-03	2.509112e-06	2.509112e-06
2.511886e+01	3.090295e+01	3.316724e-03	2.040926e-06	2.040926e-06
3.090295e+01	3.801894e+01	2.689610e-03	1.656286e-06	1.656286e-06
3.801894e+01	4.677351e+01	2.190946e-03	1.348007e-06	1.348007e-06
4.677351e+01	5.754399e+01	1.768690e-03	1.091689e-06	1.091689e-06
5.754399e+01	7.079458e+01	1.440651e-03	8.886838e-07	8.886838e-07
7.079458e+01	8.709636e+01	1.158690e-03	7.184627e-07	7.184627e-07
8.709636e+01	1.071519e+02	9.410318e-04	5.838422e-07	5.838422e-07
1.071519e+02	1.318257e+02	7.638001e-04	4.742088e-07	4.742088e-07
1.318257e+02	1.621810e+02	6.205170e-04	3.853118e-07	3.853118e-07
1.621810e+02	1.995262e+02	5.021580e-04	3.123781e-07	3.123781e-07
1.995262e+02	2.454709e+02	4.063154e-04	2.534498e-07	2.534498e-07
2.454709e+02	3.019952e+02	3.304067e-04	2.060174e-07	2.060174e-07
3.019952e+02	3.715352e+02	2.683848e-04	1.674039e-07	1.674039e-07
3.715352e+02	4.570882e+02	2.177372e-04	1.359297e-07	1.359297e-07
4.570882e+02	5.623413e+02	1.756378e-04	1.100929e-07	1.100929e-07
5.623413e+02	6.918310e+02	1.425438e-04	8.943326e-08	8.943326e-08
6.918310e+02	8.511380e+02	1.154340e-04	7.252885e-08	7.252885e-08
8.511380e+02	1.047129e+03	9.399248e-05	5.902342e-08	5.902342e-08
1.047129e+03	1.288250e+03	7.570763e-05	4.775023e-08	4.775023e-08
1.288250e+03	1.584893e+03	6.126560e-05	3.872429e-08	3.872429e-08
1.584893e+03	1.949845e+03	4.987557e-05	3.150831e-08	3.150831e-08
1.949845e+03	2.398833e+03	4.024854e-05	2.551615e-08	2.551615e-08
2.398833e+03	2.951209e+03	3.248917e-05	2.066422e-08	2.066422e-08
2.951209e+03	3.630781e+03	2.633497e-05	1.677525e-08	1.677525e-08
3.630781e+03	4.466836e+03	2.112503e-05	1.354555e-08	1.354555e-08
4.466836e+03	5.495409e+03	1.694470e-05	1.094036e-08	1.094036e-08
5.495409e+03	6.760830e+03	1.337431e-05	8.760136e-09	8.760136e-09
6.760830e+03	8.317638e+03	8.353850e-06	6.247447e-09	6.247447e-09
8.317638e+03	1.023293e+04	2.200357e-07	8.161928e-10	8.161928e-10
1.023293e+04	1.258925e+04	4.280836e-08	3.485381e-10	3.485381e-10
1.258925e+04	1.548817e+04	8.779494e-09	1.340059e-10	1.340059e-10
1.548817e+04	1.905461e+04	1.277352e-09	3.117543e-11	3.117543e-11
1.905461e+04	2.344229e+04	4.751037e-10	2.471282e-12	2.471282e-12
2.344229e+04	2.884032e+04	2.754592e-10	7.253165e-13	7.253165e-13
2.884032e+04	3.548134e+04	1.093128e-10	4.049250e-13	4.049250e-13
3.548134e+04	4.365158e+04	2.511184e-13	1.939278e-14	1.939278e-14
4.365158e+04	5.370318e+04	8.567696e-16	8.567695e-16	8.567695e-16
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999923569397406e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.115445e+02	1.294398e-01	1.294398e-01
1.230269e-04	1.513561e-04	1.757704e+02	1.063652e-01	1.063652e-01
1.513561e-04	1.862087e-04	1.452044e+02	8.710883e-02	8.710883e-02
1.862087e-04	2.290868e-04	1.203331e+02	7.145575e-02	7.145575e-02
2.290868e-04	2.818383e-04	9.959741e+01	5.857846e-02	5.857846e-02
2.818383e-04	3.467369e-04	8.252588e+01	4.805160e-02	4.805160e-02
3.467369e-04	4.265795e-04	6.840788e+01	3.942528e-02	3.942528e-02
4.265795e-04	5.248075e-04	5.664951e+01	3.233921e-02	3.233921e-02
5.248075e-04	6.456542e-04	4.666430e+01	2.647175e-02	2.647175e-02
6.456542e-04	7.943282e-04	3.848540e+01	2.168642e-02	2.168642e-02
7.943282e-04	9.772372e-04	3.173872e+01	1.777128e-02	1.777128e-02
9.772372e-04	1.202264e-03	2.603435e+01	1.452063e-02	1.452063e-02
1.202264e-03	1.479108e-03	2.143998e+01	1.188483e-02	1.188483e-02
1.479108e-03	1.819701e-03	1.770525e+01	9.743596e-03	9.743596e-03
1.819701e-03	2.238721e-03	1.456954e+01	7.970219e-03	7.970219e-03
2.238721e-03	2.754229e-03	1.198825e+01	6.520931e-03	6.520931e-03
2.754229e-03	3.388442e-03	9.864233e+00	5.336423e-03	5.336423e-03
3.388442e-03	4.168694e-03	8.104295e+00	4.361756e-03	4.361756e-03
4.168694e-03	5.128614e-03	6.671018e+00	3.568152e-03	3.568152e-03
5.128614e-03	6.309573e-03	5.500984e+00	2.921958e-03	2.921958e-03
6.309573e-03	7.762471e-03	4.523424e+00	2.389692e-03	2.389692e-03
7.762471e-03	9.549926e-03	3.719033e+00	1.954258e-03	1.954258e-03
9.549926e-03	1.174898e-02	3.059859e+00	1.598635e-03	1.598635e-03
1.174898e-02	1.445440e-02	2.521073e+00	1.308574e-03	1.308574e-03
1.445440e-02	1.778279e-02	2.075630e+00	1.070987e-03	1.070987e-03
1.778279e-02	2.187762e-02	1.702263e+00	8.745358e-04	8.745358e-04
2.187762e-02	2.691535e-02	1.396947e+00	7.143806e-04	7.143806e-04
2.691535e-02	3.311311e-02	1.147680e+00	5.839587e-04	5.839587e-04
3.311311e-02	4.073803e-02	9.435197e-01	4.773624e-04	4.773624e-04
4.073803e-02	5.011872e-02	7.758052e-01	3.904165e-04	3.904165e-04
5.011872e-02	6.165950e-02	6.364105e-01	3.188339e-04	3.188339e-04
6.165950e-02	7.585776e-02	5.216762e-01	2.602774e-04	2.602774e-04
7.585776e-02	9.332543e-02	4.283855e-01	2.126964e-04	2.126964e-04
9.332543e-02	1.148154e-01	3.519477e-01	1.738619e-04	1.738619e-04
1.148154e-01	1.412538e-01	2.885385e-01	1.419288e-04	1.419288e-04
1.412538e-01	1.737801e-01	2.364442e-01	1.158794e-04	1.158794e-04
1.737801e-01	2.137962e-01	1.940748e-01	9.464031e-05	9.464031e-05
2.137962e-01	2.630268e-01	1.586121e-01	7.716684e-05	7.716684e-05
2.630268e-01	3.235937e-01	1.303577e-01	6.307644e-05	6.307644e-05
3.235937e-01	3.981072e-01	1.069219e-01	5.150910e-05	5.150910e-05
3.981072e-01	4.897788e-01	8.747537e-02	4.200665e-05	4.200665e-05
4.897788e-01	6.025596e-01	7.151984e-02	3.425641e-05	3.425641e-05
6.025596e-01	7.413102e-01	5.843021e-02	2.791720e-05	2.791720e-05
7.413102e-01	9.120108e-01	4.782151e-02	2.276795e-05	2.276795e-05
9.120108e-01	1.122018e+00	3.909490e-02	1.856486e-05	1.856486e-05
1.122018e+00	1.380384e+00	3.184694e-02	1.511124e-05	1.511124e-05
1.380384e+00	1.698244e+00	2.608478e-02	1.233109e-05	1.233109e-05
1.698244e+00	2.089296e+00	2.124312e-02	1.003305e-05	1.003305e-05
2.089296e+00	2.570396e+00	1.733038e-02	8.172143e-06	8.172143e-06
2.570396e+00	3.162278e+00	1.416714e-02	6.662097e-06	6.662097e-06
3.162278e+00	3.890451e+00	1.151808e-02	5.415831e-06	5.415831e-06
3.890451e+00	4.786301e+00	9.356574e-03	4.400988e-06	4.400988e-06
4.786301e+00	5.888437e+00	7.621604e-03	3.581623e-06	3.581623e-06
5.888437e+00	7.244360e+00	6.189580e-03	2.910298e-06	2.910298e-06
7.244360e+00	8.912509e+00	5.036789e-03	2.366932e-06	2.366932e-06
8.912509e+00	1.096478e+01	4.087448e-03	1.922322e-06	1.922322e-06
1.096478e+01	1.348963e+01	3.307372e-03	1.558949e-06	1.558949e-06
1.348963e+01	1.659587e+01	2.690449e-03	1.267520e-06	1.267520e-06
1.659587e+01	2.041738e+01	2.177790e-03	1.028365e-06	1.028365e-06
2.041738e+01	2.511886e+01	1.766249e-03	8.349954e-07	8.349954e-07
2.511886e+01	3.090295e+01	1.431980e-03	6.779231e-07	6.779231e-07
3.090295e+01	3.801894e+01	1.159304e-03	5.498666e-07	5.498666e-07
3.801894e+01	4.677351e+01	9.424928e-04	4.470969e-07	4.470969e-07
4.677351e+01	5.754399e+01	7.614344e-04	3.623495e-07	3.623495e-07
5.754399e+01	7.079458e+01	6.185981e-04	2.945529e-07	2.945529e-07
7.079458e+01	8.709636e+01	4.977404e-04	2.382588e-07	2.382588e-07
8.709636e+01	1.071519e+02	4.034871e-04	1.934338e-07	1.934338e-07
1.071519e+02	1.318257e+02	3.268744e-04	1.569423e-07	1.569423e-07
1.318257e+02	1.621810e+02	2.649333e-04	1.273645e-07	1.273645e-07
1.621810e+02	1.995262e+02	2.143148e-04	1.032872e-07	1.032872e-07
1.995262e+02	2.454709e+02	1.732084e-04	8.374156e-08	8.374156e-08
2.454709e+02	3.019952e+02	1.405307e-04	6.799233e-08	6.799233e-08
3.019952e+02	3.715352e+02	1.139839e-04	5.521850e-08	5.521850e-08
3.715352e+02	4.570882e+02	9.229620e-05	4.478492e-08	4.478492e-08
4.570882e+02	5.623413e+02	7.436173e-05	3.623045e-08	3.623045e-08
5.623413e+02	6.918310e+02	6.024233e-05	2.941562e-08	2.941562e-08
6.918310e+02	8.511380e+02	4.878274e-05	2.386256e-08	2.386256e-08
8.511380e+02	1.047129e+03	3.956692e-05	1.937417e-08	1.937417e-08
1.047129e+03	1.288250e+03	3.189642e-05	1.568687e-08	1.568687e-08
1.288250e+03	1.584893e+03	2.576539e-05	1.270857e-08	1.270857e-08
1.584893e+03	1.949845e+03	2.090030e-05	1.031718e-08	1.031718e-08
1.949845e+03	2.398833e+03	1.685964e-05	8.356433e-09	8.356433e-09
2.398833e+03	2.951209e+03	1.359975e-05	6.766477e-09	6.766477e-09
2.951209e+03	3.630781e+03	1.098302e-05	5.482753e-09	5.482753e-09
3.630781e+03	4.466836e+03	8.807565e-06	4.429427e-09	4.429427e-09
4.466836e+03	5.495409e+03	7.034950e-06	3.572106e-09	3.572106e-09
5.495409e+03	6.760830e+03	5.510785e-06	2.853732e-09	2.853732e-09
6.760830e+03	8.317638e+03	3.448533e-06	2.034039e-09	2.034039e-09
8.317638e+03	1.023293e+04	5.261563e-07	7.067486e-10	7.067486e-10
1.023293e+04	1.258925e+04	2.353616e-07	4.190229e-10	4.190229e-10
1.258925e+04	1.548817e+04	1.432186e-07	2.941964e-10	2.941964e-10
1.548817e+04	1.905461e+04	9.364475e-08	2.151432e-10	2.151432e-10
1.905461e+04	2.344229e+04	6.239974e-08	1.593462e-10	1.593462e-10
2.344229e+04	2.884032e+04	3.881581e-08	1.140402e-10	1.140402e-10
2.884032e+04	3.548134e+04	1.601585e-08	6.660700e-11	6.660700e-11
3.548134e+04	4.365158e+04	2.695738e-11	2.300402e-12	2.300402e-12
4.365158e+04	5.370318e+04	1.399742e-13	1.399742e-13	1.399742e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyEps/500GeV/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.8001
RatioPlotYMax=1.08
XLabel=$k_\mathrm{T}^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_\mathrm{T}^{\gamma_2}$ [pb/GeV]
LegendXPos=0.7
LegendYPos=0.925
LogX=1
XMax=1e2
DrawOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
LegendOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
RatioPlotYLabel=Ratio to $\epsilon=10^{-9}$
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999892262580779e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.517767e+01	3.723089e-02	3.723089e-02
1.244465e-03	1.548694e-03	8.354726e+01	3.310904e-02	3.310904e-02
1.548694e-03	1.927296e-03	7.105168e+01	2.738348e-02	2.738348e-02
1.927296e-03	2.398454e-03	5.975883e+01	2.250437e-02	2.250437e-02
2.398454e-03	2.984793e-03	5.000554e+01	1.844834e-02	1.844834e-02
2.984793e-03	3.714471e-03	4.169198e+01	1.510465e-02	1.510465e-02
3.714471e-03	4.622531e-03	3.446302e+01	1.230690e-02	1.230690e-02
4.622531e-03	5.752580e-03	2.785663e+01	9.917611e-03	9.917611e-03
5.752580e-03	7.158887e-03	2.222466e+01	7.935057e-03	7.935057e-03
7.158887e-03	8.908987e-03	1.771828e+01	6.345541e-03	6.345541e-03
8.908987e-03	1.108693e-02	1.411465e+01	5.080071e-03	5.080071e-03
1.108693e-02	1.379730e-02	1.124398e+01	4.063504e-03	4.063504e-03
1.379730e-02	1.717026e-02	8.955813e+00	3.250518e-03	3.250518e-03
1.717026e-02	2.136779e-02	7.137362e+00	2.600902e-03	2.600902e-03
2.136779e-02	2.659148e-02	5.751741e+00	2.092725e-03	2.092725e-03
2.659148e-02	3.309218e-02	4.498717e+00	1.659411e-03	1.659411e-03
3.309218e-02	4.118207e-02	3.437285e+00	1.300549e-03	1.300549e-03
4.118207e-02	5.124966e-02	2.628038e+00	1.019485e-03	1.019485e-03
5.124966e-02	6.377843e-02	2.015575e+00	8.008116e-04	8.008116e-04
6.377843e-02	7.937005e-02	1.539232e+00	6.272356e-04	6.272356e-04
7.937005e-02	9.877329e-02	1.173603e+00	4.910522e-04	4.910522e-04
9.877329e-02	1.229199e-01	8.930786e-01	3.839931e-04	3.839931e-04
1.229199e-01	1.529696e-01	6.789901e-01	3.002047e-04	3.002047e-04
1.529696e-01	1.903654e-01	5.152662e-01	2.344622e-04	2.344622e-04
1.903654e-01	2.369031e-01	3.894559e-01	1.826041e-04	1.826041e-04
2.369031e-01	2.948178e-01	2.940058e-01	1.422371e-04	1.422371e-04
2.948178e-01	3.668905e-01	2.210741e-01	1.105189e-04	1.105189e-04
3.668905e-01	4.565826e-01	1.659574e-01	8.585060e-05	8.585060e-05
4.565826e-01	5.682012e-01	1.243360e-01	6.665622e-05	6.665622e-05
5.682012e-01	7.071068e-01	9.295090e-02	5.167845e-05	5.167845e-05
7.071068e-01	8.799699e-01	6.917491e-02	3.995592e-05	3.995592e-05
8.799699e-01	1.095092e+00	5.120720e-02	3.082238e-05	3.082238e-05
1.095092e+00	1.362804e+00	3.779173e-02	2.372791e-05	2.372791e-05
1.362804e+00	1.695963e+00	2.773237e-02	1.821292e-05	1.821292e-05
1.695963e+00	2.110567e+00	2.029781e-02	1.398377e-05	1.398377e-05
2.110567e+00	2.626528e+00	1.473876e-02	1.068268e-05	1.068268e-05
2.626528e+00	3.268623e+00	1.067954e-02	8.147454e-06	8.147454e-06
3.268623e+00	4.067688e+00	7.669737e-03	6.192526e-06	6.192526e-06
4.067688e+00	5.062097e+00	5.481629e-03	4.689812e-06	4.689812e-06
5.062097e+00	6.299605e+00	3.876096e-03	3.535470e-06	3.535470e-06
6.299605e+00	7.839641e+00	2.723854e-03	2.657314e-06	2.657314e-06
7.839641e+00	9.756162e+00	1.897822e-03	1.988133e-06	1.988133e-06
9.756162e+00	1.214121e+01	1.306302e-03	1.477364e-06	1.477364e-06
1.214121e+01	1.510931e+01	8.841592e-04	1.090101e-06	1.090101e-06
1.510931e+01	1.880302e+01	5.907811e-04	7.991814e-07	7.991814e-07
1.880302e+01	2.339970e+01	3.841209e-04	5.783485e-07	5.783485e-07
2.339970e+01	2.912012e+01	2.417254e-04	4.109094e-07	4.109094e-07
2.912012e+01	3.623898e+01	1.465898e-04	2.865900e-07	2.865900e-07
3.623898e+01	4.509816e+01	8.263615e-05	1.929526e-07	1.929526e-07
4.509816e+01	5.612310e+01	4.143213e-05	1.221882e-07	1.221882e-07
5.612310e+01	6.984326e+01	1.581449e-05	6.784224e-08	6.784224e-08
6.984326e+01	8.691752e+01	3.979421e-06	3.050873e-08	3.050873e-08
8.691752e+01	1.081659e+02	5.314815e-07	1.000604e-08	1.000604e-08
1.081659e+02	1.346087e+02	5.385803e-08	2.890085e-09	2.890085e-09
1.346087e+02	1.675158e+02	4.061716e-10	2.192558e-10	2.192558e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999912000038705e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.989557e+01	2.020403e-02	2.020403e-02
1.244465e-03	1.548694e-03	4.884340e+01	1.791917e-02	1.791917e-02
1.548694e-03	1.927296e-03	4.152802e+01	1.481133e-02	1.481133e-02
1.927296e-03	2.398454e-03	3.494312e+01	1.217903e-02	1.217903e-02
2.398454e-03	2.984793e-03	2.924784e+01	9.988211e-03	9.988211e-03
2.984793e-03	3.714471e-03	2.437808e+01	8.174275e-03	8.174275e-03
3.714471e-03	4.622531e-03	2.015990e+01	6.663494e-03	6.663494e-03
4.622531e-03	5.752580e-03	1.629395e+01	5.370066e-03	5.370066e-03
5.752580e-03	7.158887e-03	1.300846e+01	4.301184e-03	4.301184e-03
7.158887e-03	8.908987e-03	1.037726e+01	3.443698e-03	3.443698e-03
8.908987e-03	1.108693e-02	8.260850e+00	2.754256e-03	2.754256e-03
1.108693e-02	1.379730e-02	6.584020e+00	2.204177e-03	2.204177e-03
1.379730e-02	1.717026e-02	5.244785e+00	1.763492e-03	1.763492e-03
1.717026e-02	2.136779e-02	4.180185e+00	1.411289e-03	1.411289e-03
2.136779e-02	2.659148e-02	3.371272e+00	1.136118e-03	1.136118e-03
2.659148e-02	3.309218e-02	2.635681e+00	9.004956e-04	9.004956e-04
3.309218e-02	4.118207e-02	2.013683e+00	7.055686e-04	7.055686e-04
4.118207e-02	5.124966e-02	1.539198e+00	5.529676e-04	5.529676e-04
5.124966e-02	6.377843e-02	1.179991e+00	4.340104e-04	4.340104e-04
6.377843e-02	7.937005e-02	9.011841e-01	3.399978e-04	3.399978e-04
7.937005e-02	9.877329e-02	6.870806e-01	2.661226e-04	2.661226e-04
9.877329e-02	1.229199e-01	5.228581e-01	2.081032e-04	2.081032e-04
1.229199e-01	1.529696e-01	3.974023e-01	1.626336e-04	1.626336e-04
1.529696e-01	1.903654e-01	3.015208e-01	1.269879e-04	1.269879e-04
1.903654e-01	2.369031e-01	2.280424e-01	9.899664e-05	9.899664e-05
2.369031e-01	2.948178e-01	1.721329e-01	7.709969e-05	7.709969e-05
2.948178e-01	3.668905e-01	1.294883e-01	5.994389e-05	5.994389e-05
3.668905e-01	4.565826e-01	9.721565e-02	4.655924e-05	4.655924e-05
4.565826e-01	5.682012e-01	7.277163e-02	3.611004e-05	3.611004e-05
5.682012e-01	7.071068e-01	5.437341e-02	2.798003e-05	2.798003e-05
7.071068e-01	8.799699e-01	4.047737e-02	2.164064e-05	2.164064e-05
8.799699e-01	1.095092e+00	2.995882e-02	1.668917e-05	1.668917e-05
1.095092e+00	1.362804e+00	2.211594e-02	1.285386e-05	1.285386e-05
1.362804e+00	1.695963e+00	1.624062e-02	9.873947e-06	9.873947e-06
1.695963e+00	2.110567e+00	1.187308e-02	7.567980e-06	7.567980e-06
2.110567e+00	2.626528e+00	8.620973e-03	5.780763e-06	5.780763e-06
2.626528e+00	3.268623e+00	6.248212e-03	4.411572e-06	4.411572e-06
3.268623e+00	4.067688e+00	4.486584e-03	3.351060e-06	3.351060e-06
4.067688e+00	5.062097e+00	3.209101e-03	2.540528e-06	2.540528e-06
5.062097e+00	6.299605e+00	2.268094e-03	1.914571e-06	1.914571e-06
6.299605e+00	7.839641e+00	1.594197e-03	1.438866e-06	1.438866e-06
7.839641e+00	9.756162e+00	1.110302e-03	1.076412e-06	1.076412e-06
9.756162e+00	1.214121e+01	7.646433e-04	8.007488e-07	8.007488e-07
1.214121e+01	1.510931e+01	5.176365e-04	5.905928e-07	5.905928e-07
1.510931e+01	1.880302e+01	3.454703e-04	4.325028e-07	4.325028e-07
1.880302e+01	2.339970e+01	2.246234e-04	3.126225e-07	3.126225e-07
2.339970e+01	2.912012e+01	1.413420e-04	2.222985e-07	2.222985e-07
2.912012e+01	3.623898e+01	8.580724e-05	1.552643e-07	1.552643e-07
3.623898e+01	4.509816e+01	4.841078e-05	1.045416e-07	1.045416e-07
4.509816e+01	5.612310e+01	2.434334e-05	6.645335e-08	6.645335e-08
5.612310e+01	6.984326e+01	9.275541e-06	3.677096e-08	3.677096e-08
6.984326e+01	8.691752e+01	2.336381e-06	1.654306e-08	1.654306e-08
8.691752e+01	1.081659e+02	3.126825e-07	5.425051e-09	5.425051e-09
1.081659e+02	1.346087e+02	3.153976e-08	1.544509e-09	1.544509e-09
1.346087e+02	1.675158e+02	2.431085e-10	1.215543e-10	1.215543e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999902224221398e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.574315e+01	4.737847e-02	4.737847e-02
1.244465e-03	1.548694e-03	7.790115e+01	4.306957e-02	4.306957e-02
1.548694e-03	1.927296e-03	6.702923e+01	3.581737e-02	3.581737e-02
1.927296e-03	2.398454e-03	5.698842e+01	2.960094e-02	2.960094e-02
2.398454e-03	2.984793e-03	4.822853e+01	2.441418e-02	2.441418e-02
2.984793e-03	3.714471e-03	4.061202e+01	2.008872e-02	2.008872e-02
3.714471e-03	4.622531e-03	3.389033e+01	1.644372e-02	1.644372e-02
4.622531e-03	5.752580e-03	2.752263e+01	1.328481e-02	1.328481e-02
5.752580e-03	7.158887e-03	2.200472e+01	1.064686e-02	1.064686e-02
7.158887e-03	8.908987e-03	1.759113e+01	8.532812e-03	8.532812e-03
8.908987e-03	1.108693e-02	1.401794e+01	6.828514e-03	6.828514e-03
1.108693e-02	1.379730e-02	1.119884e+01	5.471463e-03	5.471463e-03
1.379730e-02	1.717026e-02	8.929510e+00	4.379219e-03	4.379219e-03
1.717026e-02	2.136779e-02	7.125683e+00	3.507265e-03	3.507265e-03
2.136779e-02	2.659148e-02	5.748609e+00	2.823419e-03	2.823419e-03
2.659148e-02	3.309218e-02	4.508813e+00	2.241633e-03	2.241633e-03
3.309218e-02	4.118207e-02	3.461482e+00	1.760258e-03	1.760258e-03
4.118207e-02	5.124966e-02	2.659111e+00	1.383164e-03	1.383164e-03
5.124966e-02	6.377843e-02	2.050639e+00	1.088679e-03	1.088679e-03
6.377843e-02	7.937005e-02	1.574496e+00	8.553342e-04	8.553342e-04
7.937005e-02	9.877329e-02	1.205184e+00	6.706472e-04	6.706472e-04
9.877329e-02	1.229199e-01	9.212428e-01	5.256850e-04	5.256850e-04
1.229199e-01	1.529696e-01	7.028436e-01	4.116087e-04	4.116087e-04
1.529696e-01	1.903654e-01	5.354564e-01	3.221056e-04	3.221056e-04
1.903654e-01	2.369031e-01	4.058020e-01	2.512983e-04	2.512983e-04
2.369031e-01	2.948178e-01	3.078070e-01	1.962517e-04	1.962517e-04
2.948178e-01	3.668905e-01	2.319154e-01	1.526477e-04	1.526477e-04
3.668905e-01	4.565826e-01	1.746586e-01	1.187693e-04	1.187693e-04
4.565826e-01	5.682012e-01	1.311852e-01	9.227065e-05	9.227065e-05
5.682012e-01	7.071068e-01	9.851115e-02	7.169288e-05	7.169288e-05
7.071068e-01	8.799699e-01	7.340121e-02	5.545906e-05	5.545906e-05
8.799699e-01	1.095092e+00	5.443165e-02	4.281239e-05	4.281239e-05
1.095092e+00	1.362804e+00	4.026461e-02	3.299544e-05	3.299544e-05
1.362804e+00	1.695963e+00	2.963706e-02	2.538562e-05	2.538562e-05
1.695963e+00	2.110567e+00	2.170666e-02	1.946591e-05	1.946591e-05
2.110567e+00	2.626528e+00	1.579409e-02	1.489296e-05	1.489296e-05
2.626528e+00	3.268623e+00	1.146592e-02	1.137122e-05	1.137122e-05
3.268623e+00	4.067688e+00	8.235987e-03	8.634482e-06	8.634482e-06
4.067688e+00	5.062097e+00	5.915427e-03	6.563913e-06	6.563913e-06
5.062097e+00	6.299605e+00	4.177080e-03	4.940976e-06	4.940976e-06
6.299605e+00	7.839641e+00	2.944683e-03	3.721218e-06	3.721218e-06
7.839641e+00	9.756162e+00	2.052375e-03	2.784323e-06	2.784323e-06
9.756162e+00	1.214121e+01	1.417304e-03	2.074244e-06	2.074244e-06
1.214121e+01	1.510931e+01	9.582207e-04	1.527988e-06	1.527988e-06
1.510931e+01	1.880302e+01	6.384711e-04	1.118189e-06	1.118189e-06
1.880302e+01	2.339970e+01	4.143012e-04	8.076644e-07	8.076644e-07
2.339970e+01	2.912012e+01	2.604027e-04	5.739316e-07	5.739316e-07
2.912012e+01	3.623898e+01	1.573197e-04	3.998909e-07	3.998909e-07
3.623898e+01	4.509816e+01	8.777096e-05	2.677526e-07	2.677526e-07
4.509816e+01	5.612310e+01	4.305974e-05	1.678307e-07	1.678307e-07
5.612310e+01	6.984326e+01	1.486467e-05	8.829190e-08	8.829190e-08
6.984326e+01	8.691752e+01	2.718096e-06	3.401214e-08	3.401214e-08
8.691752e+01	1.081659e+02	1.661526e-08	2.018880e-09	2.018880e-09
1.081659e+02	1.346087e+02	2.021628e-10	1.080137e-11	1.080137e-11
1.346087e+02	1.675158e+02	1.395393e-12	7.085051e-13	7.085051e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999893950723564e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.988851e+01	1.811419e-02	1.811419e-02
1.244465e-03	1.548694e-03	4.009384e+01	1.636407e-02	1.636407e-02
1.548694e-03	1.927296e-03	3.429580e+01	1.358029e-02	1.358029e-02
1.927296e-03	2.398454e-03	2.903463e+01	1.121025e-02	1.121025e-02
2.398454e-03	2.984793e-03	2.444050e+01	9.229080e-03	9.229080e-03
2.984793e-03	3.714471e-03	2.047961e+01	7.581020e-03	7.581020e-03
3.714471e-03	4.622531e-03	1.703273e+01	6.204160e-03	6.204160e-03
4.622531e-03	5.752580e-03	1.379864e+01	5.007227e-03	5.007227e-03
5.752580e-03	7.158887e-03	1.103960e+01	4.017128e-03	4.017128e-03
7.158887e-03	8.908987e-03	8.821444e+00	3.220187e-03	3.220187e-03
8.908987e-03	1.108693e-02	7.026410e+00	2.576012e-03	2.576012e-03
1.108693e-02	1.379730e-02	5.605689e+00	2.062772e-03	2.062772e-03
1.379730e-02	1.717026e-02	4.469273e+00	1.651175e-03	1.651175e-03
1.717026e-02	2.136779e-02	3.563901e+00	1.321695e-03	1.321695e-03
2.136779e-02	2.659148e-02	2.871516e+00	1.062767e-03	1.062767e-03
2.659148e-02	3.309218e-02	2.252700e+00	8.445179e-04	8.445179e-04
3.309218e-02	4.118207e-02	1.732295e+00	6.650797e-04	6.650797e-04
4.118207e-02	5.124966e-02	1.331638e+00	5.235165e-04	5.235165e-04
5.124966e-02	6.377843e-02	1.024803e+00	4.119774e-04	4.119774e-04
6.377843e-02	7.937005e-02	7.853501e-01	3.235022e-04	3.235022e-04
7.937005e-02	9.877329e-02	6.006265e-01	2.537915e-04	2.537915e-04
9.877329e-02	1.229199e-01	4.582954e-01	1.988172e-04	1.988172e-04
1.229199e-01	1.529696e-01	3.490923e-01	1.556152e-04	1.556152e-04
1.529696e-01	1.903654e-01	2.654417e-01	1.216887e-04	1.216887e-04
1.903654e-01	2.369031e-01	2.010658e-01	9.497406e-05	9.497406e-05
2.369031e-01	2.948178e-01	1.521576e-01	7.410578e-05	7.410578e-05
2.948178e-01	3.668905e-01	1.146257e-01	5.767150e-05	5.767150e-05
3.668905e-01	4.565826e-01	8.619133e-02	4.484709e-05	4.484709e-05
4.565826e-01	5.682012e-01	6.463348e-02	3.482622e-05	3.482622e-05
5.682012e-01	7.071068e-01	4.838073e-02	2.701809e-05	2.701809e-05
7.071068e-01	8.799699e-01	3.602477e-02	2.089603e-05	2.089603e-05
8.799699e-01	1.095092e+00	2.669746e-02	1.613360e-05	1.613360e-05
1.095092e+00	1.362804e+00	1.973082e-02	1.243470e-05	1.243470e-05
1.362804e+00	1.695963e+00	1.449942e-02	9.557773e-06	9.557773e-06
1.695963e+00	2.110567e+00	1.061120e-02	7.331918e-06	7.331918e-06
2.110567e+00	2.626528e+00	7.707276e-03	5.600345e-06	5.600345e-06
2.626528e+00	3.268623e+00	5.588069e-03	4.275320e-06	4.275320e-06
3.268623e+00	4.067688e+00	4.014947e-03	3.248873e-06	3.248873e-06
4.067688e+00	5.062097e+00	2.874734e-03	2.464975e-06	2.464975e-06
5.062097e+00	6.299605e+00	2.029832e-03	1.855532e-06	1.855532e-06
6.299605e+00	7.839641e+00	1.427350e-03	1.395033e-06	1.395033e-06
7.839641e+00	9.756162e+00	9.928313e-04	1.042216e-06	1.042216e-06
9.756162e+00	1.214121e+01	6.832081e-04	7.745748e-07	7.745748e-07
1.214121e+01	1.510931e+01	4.616590e-04	5.703912e-07	5.703912e-07
1.510931e+01	1.880302e+01	3.080726e-04	4.178025e-07	4.178025e-07
1.880302e+01	2.339970e+01	1.998091e-04	3.012921e-07	3.012921e-07
2.339970e+01	2.912012e+01	1.250529e-04	2.130763e-07	2.130763e-07
2.912012e+01	3.623898e+01	7.546002e-05	1.479511e-07	1.479511e-07
3.623898e+01	4.509816e+01	4.215706e-05	9.880683e-08	9.880683e-08
4.509816e+01	5.612310e+01	2.089852e-05	6.210485e-08	6.210485e-08
5.612310e+01	6.984326e+01	7.582521e-06	3.315577e-08	3.315577e-08
6.984326e+01	8.691752e+01	1.652495e-06	1.335488e-08	1.335488e-08
8.691752e+01	1.081659e+02	1.369236e-07	2.821838e-09	2.821838e-09
1.081659e+02	1.346087e+02	1.319064e-08	7.781845e-10	7.781845e-10
1.346087e+02	1.675158e+02	8.503624e-11	4.805941e-11	4.805941e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999910176932345e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.925867e+01	3.474439e-02	3.474439e-02
1.244465e-03	1.548694e-03	7.781116e+01	3.086391e-02	3.086391e-02
1.548694e-03	1.927296e-03	6.584849e+01	2.545546e-02	2.545546e-02
1.927296e-03	2.398454e-03	5.512493e+01	2.088158e-02	2.088158e-02
2.398454e-03	2.984793e-03	4.593607e+01	1.707975e-02	1.707975e-02
2.984793e-03	3.714471e-03	3.810279e+01	1.394032e-02	1.394032e-02
3.714471e-03	4.622531e-03	3.155772e+01	1.136900e-02	1.136900e-02
4.622531e-03	5.752580e-03	2.599280e+01	9.251412e-03	9.251412e-03
5.752580e-03	7.158887e-03	2.119114e+01	7.492510e-03	7.492510e-03
7.158887e-03	8.908987e-03	1.701136e+01	6.019314e-03	6.019314e-03
8.908987e-03	1.108693e-02	1.359606e+01	4.823282e-03	4.823282e-03
1.108693e-02	1.379730e-02	1.083800e+01	3.861875e-03	3.861875e-03
1.379730e-02	1.717026e-02	8.630529e+00	3.089933e-03	3.089933e-03
1.717026e-02	2.136779e-02	6.874326e+00	2.471989e-03	2.471989e-03
2.136779e-02	2.659148e-02	5.520460e+00	1.986138e-03	1.986138e-03
2.659148e-02	3.309218e-02	4.317052e+00	1.574829e-03	1.574829e-03
3.309218e-02	4.118207e-02	3.304583e+00	1.234847e-03	1.234847e-03
4.118207e-02	5.124966e-02	2.531003e+00	9.684711e-04	9.684711e-04
5.124966e-02	6.377843e-02	1.937630e+00	7.597712e-04	7.597712e-04
6.377843e-02	7.937005e-02	1.481557e+00	5.958711e-04	5.958711e-04
7.937005e-02	9.877329e-02	1.132637e+00	4.670752e-04	4.670752e-04
9.877329e-02	1.229199e-01	8.616481e-01	3.651333e-04	3.651333e-04
1.229199e-01	1.529696e-01	6.563526e-01	2.857228e-04	2.857228e-04
1.529696e-01	1.903654e-01	4.976858e-01	2.231156e-04	2.231156e-04
1.903654e-01	2.369031e-01	3.769454e-01	1.740179e-04	1.740179e-04
2.369031e-01	2.948178e-01	2.846953e-01	1.356208e-04	1.356208e-04
2.948178e-01	3.668905e-01	2.141194e-01	1.054586e-04	1.054586e-04
3.668905e-01	4.565826e-01	1.608899e-01	8.194457e-05	8.194457e-05
4.565826e-01	5.682012e-01	1.204427e-01	6.350430e-05	6.350430e-05
5.682012e-01	7.071068e-01	8.990775e-02	4.920454e-05	4.920454e-05
7.071068e-01	8.799699e-01	6.690624e-02	3.806800e-05	3.806800e-05
8.799699e-01	1.095092e+00	4.967937e-02	2.941256e-05	2.941256e-05
1.095092e+00	1.362804e+00	3.656968e-02	2.261816e-05	2.261816e-05
1.362804e+00	1.695963e+00	2.687835e-02	1.737219e-05	1.737219e-05
1.695963e+00	2.110567e+00	1.966319e-02	1.331712e-05	1.331712e-05
2.110567e+00	2.626528e+00	1.428980e-02	1.018222e-05	1.018222e-05
2.626528e+00	3.268623e+00	1.033839e-02	7.763935e-06	7.763935e-06
3.268623e+00	4.067688e+00	7.438205e-03	5.903409e-06	5.903409e-06
4.067688e+00	5.062097e+00	5.308171e-03	4.471620e-06	4.471620e-06
5.062097e+00	6.299605e+00	3.763342e-03	3.374858e-06	3.374858e-06
6.299605e+00	7.839641e+00	2.641714e-03	2.533321e-06	2.533321e-06
7.839641e+00	9.756162e+00	1.839216e-03	1.897101e-06	1.897101e-06
9.756162e+00	1.214121e+01	1.262271e-03	1.406661e-06	1.406661e-06
1.214121e+01	1.510931e+01	8.545342e-04	1.038535e-06	1.038535e-06
1.510931e+01	1.880302e+01	5.692886e-04	7.604761e-07	7.604761e-07
1.880302e+01	2.339970e+01	3.703575e-04	5.496774e-07	5.496774e-07
2.339970e+01	2.912012e+01	2.339550e-04	3.915095e-07	3.915095e-07
2.912012e+01	3.623898e+01	1.406551e-04	2.723700e-07	2.723700e-07
3.623898e+01	4.509816e+01	8.007211e-05	1.838889e-07	1.838889e-07
4.509816e+01	5.612310e+01	4.009506e-05	1.165801e-07	1.165801e-07
5.612310e+01	6.984326e+01	1.522975e-05	6.457561e-08	6.457561e-08
6.984326e+01	8.691752e+01	3.613574e-06	2.810697e-08	2.810697e-08
8.691752e+01	1.081659e+02	4.322323e-07	8.539181e-09	8.539181e-09
1.081659e+02	1.346087e+02	4.465726e-08	2.554651e-09	2.554651e-09
1.346087e+02	1.675158e+02	3.587931e-10	1.847130e-10	1.847130e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999940000017985e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.946315e+01	2.011629e-02	2.011629e-02
1.244465e-03	1.548694e-03	4.858574e+01	1.787184e-02	1.787184e-02
1.548694e-03	1.927296e-03	4.111164e+01	1.473689e-02	1.473689e-02
1.927296e-03	2.398454e-03	3.441831e+01	1.208722e-02	1.208722e-02
2.398454e-03	2.984793e-03	2.869048e+01	9.892585e-03	9.892585e-03
2.984793e-03	3.714471e-03	2.380107e+01	8.076962e-03	8.076962e-03
3.714471e-03	4.622531e-03	1.971601e+01	6.589726e-03	6.589726e-03
4.622531e-03	5.752580e-03	1.623469e+01	5.360292e-03	5.360292e-03
5.752580e-03	7.158887e-03	1.322671e+01	4.337115e-03	4.337115e-03
7.158887e-03	8.908987e-03	1.061308e+01	3.482608e-03	3.482608e-03
8.908987e-03	1.108693e-02	8.481085e+00	2.790728e-03	2.790728e-03
1.108693e-02	1.379730e-02	6.758048e+00	2.233117e-03	2.233117e-03
1.379730e-02	1.717026e-02	5.379681e+00	1.786026e-03	1.786026e-03
1.717026e-02	2.136779e-02	4.286237e+00	1.429079e-03	1.429079e-03
2.136779e-02	2.659148e-02	3.441115e+00	1.147826e-03	1.147826e-03
2.659148e-02	3.309218e-02	2.690041e+00	9.097339e-04	9.097339e-04
3.309218e-02	4.118207e-02	2.059998e+00	7.136365e-04	7.136365e-04
4.118207e-02	5.124966e-02	1.577988e+00	5.598918e-04	5.598918e-04
5.124966e-02	6.377843e-02	1.207659e+00	4.390691e-04	4.390691e-04
6.377843e-02	7.937005e-02	9.229836e-01	3.440857e-04	3.440857e-04
7.937005e-02	9.877329e-02	7.053745e-01	2.696422e-04	2.696422e-04
9.877329e-02	1.229199e-01	5.367138e-01	2.108426e-04	2.108426e-04
1.229199e-01	1.529696e-01	4.087405e-01	1.649374e-04	1.649374e-04
1.529696e-01	1.903654e-01	3.098142e-01	1.287224e-04	1.287224e-04
1.903654e-01	2.369031e-01	2.347018e-01	1.004317e-04	1.004317e-04
2.369031e-01	2.948178e-01	1.771927e-01	7.822462e-05	7.822462e-05
2.948178e-01	3.668905e-01	1.332224e-01	6.080206e-05	6.080206e-05
3.668905e-01	4.565826e-01	1.000916e-01	4.724292e-05	4.724292e-05
4.565826e-01	5.682012e-01	7.499419e-02	3.665731e-05	3.665731e-05
5.682012e-01	7.071068e-01	5.595387e-02	2.838378e-05	2.838378e-05
7.071068e-01	8.799699e-01	4.162147e-02	2.194434e-05	2.194434e-05
8.799699e-01	1.095092e+00	3.088754e-02	1.694588e-05	1.694588e-05
1.095092e+00	1.362804e+00	2.274789e-02	1.303623e-05	1.303623e-05
1.362804e+00	1.695963e+00	1.672543e-02	1.002024e-05	1.002024e-05
1.695963e+00	2.110567e+00	1.223907e-02	7.683738e-06	7.683738e-06
2.110567e+00	2.626528e+00	8.887809e-03	5.869537e-06	5.869537e-06
2.626528e+00	3.268623e+00	6.430520e-03	4.475469e-06	4.475469e-06
3.268623e+00	4.067688e+00	4.624997e-03	3.402355e-06	3.402355e-06
4.067688e+00	5.062097e+00	3.300359e-03	2.576398e-06	2.576398e-06
5.062097e+00	6.299605e+00	2.340277e-03	1.944800e-06	1.944800e-06
6.299605e+00	7.839641e+00	1.643808e-03	1.461083e-06	1.461083e-06
7.839641e+00	9.756162e+00	1.143263e-03	1.092274e-06	1.092274e-06
9.756162e+00	1.214121e+01	7.854144e-04	8.115511e-07	8.115511e-07
1.214121e+01	1.510931e+01	5.312894e-04	5.983305e-07	5.983305e-07
1.510931e+01	1.880302e+01	3.535914e-04	4.375566e-07	4.375566e-07
1.880302e+01	2.339970e+01	2.301544e-04	3.164480e-07	3.164480e-07
2.339970e+01	2.912012e+01	1.454389e-04	2.254973e-07	2.254973e-07
2.912012e+01	3.623898e+01	8.739458e-05	1.566938e-07	1.566938e-07
3.623898e+01	4.509816e+01	4.979150e-05	1.060219e-07	1.060219e-07
4.509816e+01	5.612310e+01	2.495396e-05	6.728164e-08	6.728164e-08
5.612310e+01	6.984326e+01	9.456449e-06	3.712781e-08	3.712781e-08
6.984326e+01	8.691752e+01	2.253099e-06	1.624554e-08	1.624554e-08
8.691752e+01	1.081659e+02	2.779505e-07	5.114883e-09	5.114883e-09
1.081659e+02	1.346087e+02	2.768239e-08	1.446981e-09	1.446981e-09
1.346087e+02	1.675158e+02	2.431086e-10	1.215543e-10	1.215543e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999908367892316e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.962584e+01	4.859741e-02	4.859741e-02
1.244465e-03	1.548694e-03	8.176449e+01	4.415731e-02	4.415731e-02
1.548694e-03	1.927296e-03	6.967655e+01	3.652888e-02	3.652888e-02
1.927296e-03	2.398454e-03	5.878954e+01	3.006756e-02	3.006756e-02
2.398454e-03	2.984793e-03	4.937894e+01	2.470622e-02	2.470622e-02
2.984793e-03	3.714471e-03	4.131954e+01	2.026485e-02	2.026485e-02
3.714471e-03	4.622531e-03	3.446610e+01	1.659197e-02	1.659197e-02
4.622531e-03	5.752580e-03	2.855770e+01	1.353410e-02	1.353410e-02
5.752580e-03	7.158887e-03	2.338573e+01	1.098119e-02	1.098119e-02
7.158887e-03	8.908987e-03	1.879499e+01	8.824666e-03	8.824666e-03
8.908987e-03	1.108693e-02	1.505008e+01	7.078333e-03	7.078333e-03
1.108693e-02	1.379730e-02	1.200980e+01	5.667661e-03	5.667661e-03
1.379730e-02	1.717026e-02	9.571661e+00	4.534945e-03	4.534945e-03
1.717026e-02	2.136779e-02	7.632355e+00	3.630886e-03	3.630886e-03
2.136779e-02	2.659148e-02	6.125787e+00	2.915758e-03	2.915758e-03
2.659148e-02	3.309218e-02	4.805301e+00	2.314597e-03	2.314597e-03
3.309218e-02	4.118207e-02	3.696563e+00	1.819927e-03	1.819927e-03
4.118207e-02	5.124966e-02	2.843722e+00	1.430808e-03	1.430808e-03
5.124966e-02	6.377843e-02	2.186469e+00	1.124698e-03	1.124698e-03
6.377843e-02	7.937005e-02	1.679060e+00	8.836775e-04	8.836775e-04
7.937005e-02	9.877329e-02	1.288568e+00	6.938942e-04	6.938942e-04
9.877329e-02	1.229199e-01	9.842119e-01	5.435414e-04	5.435414e-04
1.229199e-01	1.529696e-01	7.523619e-01	4.261450e-04	4.261450e-04
1.529696e-01	1.903654e-01	5.718674e-01	3.328206e-04	3.328206e-04
1.903654e-01	2.369031e-01	4.346685e-01	2.602481e-04	2.602481e-04
2.369031e-01	2.948178e-01	3.289863e-01	2.029666e-04	2.029666e-04
2.948178e-01	3.668905e-01	2.480679e-01	1.579715e-04	1.579715e-04
3.668905e-01	4.565826e-01	1.866955e-01	1.228113e-04	1.228113e-04
4.565826e-01	5.682012e-01	1.403277e-01	9.545756e-05	9.545756e-05
5.682012e-01	7.071068e-01	1.050033e-01	7.403206e-05	7.403206e-05
7.071068e-01	8.799699e-01	7.826997e-02	5.729842e-05	5.729842e-05
8.799699e-01	1.095092e+00	5.820113e-02	4.428072e-05	4.428072e-05
1.095092e+00	1.362804e+00	4.294798e-02	3.409962e-05	3.409962e-05
1.362804e+00	1.695963e+00	3.163520e-02	2.623700e-05	2.623700e-05
1.695963e+00	2.110567e+00	2.321733e-02	2.015293e-05	2.015293e-05
2.110567e+00	2.626528e+00	1.687343e-02	1.539417e-05	1.539417e-05
2.626528e+00	3.268623e+00	1.220722e-02	1.173237e-05	1.173237e-05
3.268623e+00	4.067688e+00	8.806103e-03	8.936128e-06	8.936128e-06
4.067688e+00	5.062097e+00	6.290740e-03	6.769603e-06	6.769603e-06
5.062097e+00	6.299605e+00	4.470273e-03	5.114887e-06	5.114887e-06
6.299605e+00	7.839641e+00	3.138719e-03	3.842136e-06	3.842136e-06
7.839641e+00	9.756162e+00	2.188635e-03	2.877498e-06	2.877498e-06
9.756162e+00	1.214121e+01	1.504131e-03	2.138537e-06	2.138537e-06
1.214121e+01	1.510931e+01	1.018184e-03	1.576116e-06	1.576116e-06
1.510931e+01	1.880302e+01	6.775795e-04	1.152369e-06	1.152369e-06
1.880302e+01	2.339970e+01	4.402908e-04	8.331274e-07	8.331274e-07
2.339970e+01	2.912012e+01	2.775539e-04	5.925187e-07	5.925187e-07
2.912012e+01	3.623898e+01	1.660783e-04	4.111238e-07	4.111238e-07
3.623898e+01	4.509816e+01	9.415613e-05	2.776451e-07	2.776451e-07
4.509816e+01	5.612310e+01	4.586293e-05	1.734233e-07	1.734233e-07
5.612310e+01	6.984326e+01	1.586898e-05	9.123014e-08	9.123014e-08
6.984326e+01	8.691752e+01	2.798014e-06	3.425843e-08	3.425843e-08
8.691752e+01	1.081659e+02	1.741159e-08	2.258826e-09	2.258826e-09
1.081659e+02	1.346087e+02	1.840411e-10	1.043540e-11	1.043540e-11
1.346087e+02	1.675158e+02	1.349095e-12	7.205706e-13	7.205706e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999912582428574e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.918822e+01	1.734732e-02	1.734732e-02
1.244465e-03	1.548694e-03	3.930595e+01	1.564274e-02	1.564274e-02
1.548694e-03	1.927296e-03	3.338995e+01	1.293376e-02	1.293376e-02
1.927296e-03	2.398454e-03	2.807211e+01	1.063882e-02	1.063882e-02
2.398454e-03	2.984793e-03	2.348861e+01	8.728791e-03	8.728791e-03
2.984793e-03	3.714471e-03	1.956549e+01	7.147688e-03	7.147688e-03
3.714471e-03	4.622531e-03	1.626184e+01	5.844521e-03	5.844521e-03
4.622531e-03	5.752580e-03	1.343430e+01	4.764601e-03	4.764601e-03
5.752580e-03	7.158887e-03	1.097959e+01	3.864200e-03	3.864200e-03
7.158887e-03	8.908987e-03	8.821610e+00	3.105814e-03	3.105814e-03
8.908987e-03	1.108693e-02	7.057205e+00	2.490356e-03	2.490356e-03
1.108693e-02	1.379730e-02	5.627291e+00	1.993402e-03	1.993402e-03
1.379730e-02	1.717026e-02	4.482727e+00	1.594952e-03	1.594952e-03
1.717026e-02	2.136779e-02	3.572127e+00	1.276052e-03	1.276052e-03
2.136779e-02	2.659148e-02	2.864335e+00	1.023741e-03	1.023741e-03
2.659148e-02	3.309218e-02	2.247349e+00	8.136096e-04	8.136096e-04
3.309218e-02	4.118207e-02	1.730850e+00	6.411324e-04	6.411324e-04
4.118207e-02	5.124966e-02	1.332129e+00	5.048446e-04	5.048446e-04
5.124966e-02	6.377843e-02	1.023424e+00	3.970344e-04	3.970344e-04
6.377843e-02	7.937005e-02	7.847267e-01	3.118985e-04	3.118985e-04
7.937005e-02	9.877329e-02	6.012578e-01	2.448536e-04	2.448536e-04
9.877329e-02	1.229199e-01	4.584739e-01	1.917551e-04	1.917551e-04
1.229199e-01	1.529696e-01	3.499632e-01	1.502545e-04	1.502545e-04
1.529696e-01	1.903654e-01	2.656960e-01	1.173968e-04	1.173968e-04
1.903654e-01	2.369031e-01	2.016399e-01	9.171098e-05	9.171098e-05
2.369031e-01	2.948178e-01	1.524386e-01	7.150709e-05	7.150709e-05
2.948178e-01	3.668905e-01	1.147648e-01	5.563249e-05	5.563249e-05
3.668905e-01	4.565826e-01	8.633714e-02	4.326686e-05	4.326686e-05
4.565826e-01	5.682012e-01	6.477040e-02	3.360491e-05	3.360491e-05
5.682012e-01	7.071068e-01	4.837461e-02	2.603989e-05	2.603989e-05
7.071068e-01	8.799699e-01	3.602863e-02	2.014945e-05	2.014945e-05
8.799699e-01	1.095092e+00	2.677015e-02	1.557526e-05	1.557526e-05
1.095092e+00	1.362804e+00	1.972872e-02	1.198800e-05	1.198800e-05
1.362804e+00	1.695963e+00	1.451845e-02	9.221216e-06	9.221216e-06
1.695963e+00	2.110567e+00	1.063245e-02	7.074891e-06	7.074891e-06
2.110567e+00	2.626528e+00	7.724460e-03	5.405428e-06	5.405428e-06
2.626528e+00	3.268623e+00	5.590266e-03	4.122009e-06	4.122009e-06
3.268623e+00	4.067688e+00	4.021872e-03	3.134613e-06	3.134613e-06
4.067688e+00	5.062097e+00	2.868462e-03	2.372231e-06	2.372231e-06
5.062097e+00	6.299605e+00	2.036602e-03	1.792815e-06	1.792815e-06
6.299605e+00	7.839641e+00	1.430543e-03	1.346736e-06	1.346736e-06
7.839641e+00	9.756162e+00	9.939333e-04	1.005743e-06	1.005743e-06
9.756162e+00	1.214121e+01	6.820907e-04	7.464832e-07	7.464832e-07
1.214121e+01	1.510931e+01	4.608224e-04	5.496683e-07	5.496683e-07
1.510931e+01	1.880302e+01	3.065390e-04	4.018057e-07	4.018057e-07
1.880302e+01	2.339970e+01	1.994296e-04	2.904635e-07	2.904635e-07
2.339970e+01	2.912012e+01	1.256321e-04	2.062646e-07	2.062646e-07
2.912012e+01	3.623898e+01	7.506583e-05	1.425857e-07	1.425857e-07
3.623898e+01	4.509816e+01	4.247404e-05	9.589481e-08	9.589481e-08
4.509816e+01	5.612310e+01	2.099656e-05	6.018821e-08	6.018821e-08
5.612310e+01	6.984326e+01	7.672884e-06	3.229398e-08	3.229398e-08
6.984326e+01	8.691752e+01	1.629861e-06	1.290465e-08	1.290465e-08
8.691752e+01	1.081659e+02	1.349237e-07	2.858748e-09	2.858748e-09
1.081659e+02	1.346087e+02	1.257138e-08	7.612351e-10	7.612351e-10
1.346087e+02	1.675158e+02	6.691632e-11	3.696472e-11	3.696472e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999919527230533e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.799133e+01	3.721597e-02	3.721597e-02
1.244465e-03	1.548694e-03	7.682900e+01	3.310801e-02	3.310801e-02
1.548694e-03	1.927296e-03	6.478901e+01	2.725411e-02	2.725411e-02
1.927296e-03	2.398454e-03	5.425948e+01	2.239057e-02	2.239057e-02
2.398454e-03	2.984793e-03	4.509622e+01	1.830006e-02	1.830006e-02
2.984793e-03	3.714471e-03	3.728690e+01	1.492420e-02	1.492420e-02
3.714471e-03	4.622531e-03	3.071844e+01	1.213193e-02	1.213193e-02
4.622531e-03	5.752580e-03	2.526917e+01	9.869249e-03	9.869249e-03
5.752580e-03	7.158887e-03	2.063754e+01	7.989626e-03	7.989626e-03
7.158887e-03	8.908987e-03	1.679955e+01	6.463665e-03	6.463665e-03
8.908987e-03	1.108693e-02	1.361044e+01	5.213608e-03	5.213608e-03
1.108693e-02	1.379730e-02	1.098062e+01	4.196646e-03	4.196646e-03
1.379730e-02	1.717026e-02	8.778877e+00	3.363519e-03	3.363519e-03
1.717026e-02	2.136779e-02	7.000929e+00	2.693198e-03	2.693198e-03
2.136779e-02	2.659148e-02	5.630910e+00	2.166874e-03	2.166874e-03
2.659148e-02	3.309218e-02	4.381453e+00	1.711960e-03	1.711960e-03
3.309218e-02	4.118207e-02	3.352283e+00	1.342057e-03	1.342057e-03
4.118207e-02	5.124966e-02	2.572392e+00	1.054228e-03	1.054228e-03
5.124966e-02	6.377843e-02	1.968156e+00	8.264379e-04	8.264379e-04
6.377843e-02	7.937005e-02	1.506638e+00	6.485144e-04	6.485144e-04
7.937005e-02	9.877329e-02	1.151905e+00	5.090355e-04	5.090355e-04
9.877329e-02	1.229199e-01	8.767711e-01	3.979334e-04	3.979334e-04
1.229199e-01	1.529696e-01	6.659477e-01	3.106466e-04	3.106466e-04
1.529696e-01	1.903654e-01	5.061951e-01	2.428930e-04	2.428930e-04
1.903654e-01	2.369031e-01	3.829304e-01	1.894513e-04	1.894513e-04
2.369031e-01	2.948178e-01	2.890416e-01	1.475274e-04	1.475274e-04
2.948178e-01	3.668905e-01	2.175666e-01	1.146472e-04	1.146472e-04
3.668905e-01	4.565826e-01	1.631577e-01	8.899672e-05	8.899672e-05
4.565826e-01	5.682012e-01	1.223801e-01	6.917375e-05	6.917375e-05
5.682012e-01	7.071068e-01	9.124348e-02	5.353644e-05	5.353644e-05
7.071068e-01	8.799699e-01	6.786584e-02	4.141679e-05	4.141679e-05
8.799699e-01	1.095092e+00	5.026248e-02	3.196289e-05	3.196289e-05
1.095092e+00	1.362804e+00	3.708898e-02	2.457031e-05	2.457031e-05
1.362804e+00	1.695963e+00	2.732331e-02	1.894032e-05	1.894032e-05
1.695963e+00	2.110567e+00	1.992929e-02	1.448785e-05	1.448785e-05
2.110567e+00	2.626528e+00	1.448539e-02	1.105442e-05	1.105442e-05
2.626528e+00	3.268623e+00	1.049805e-02	8.444445e-06	8.444445e-06
3.268623e+00	4.067688e+00	7.543126e-03	6.438963e-06	6.438963e-06
4.067688e+00	5.062097e+00	5.385952e-03	4.864497e-06	4.864497e-06
5.062097e+00	6.299605e+00	3.817847e-03	3.671070e-06	3.671070e-06
6.299605e+00	7.839641e+00	2.679570e-03	2.761026e-06	2.761026e-06
7.839641e+00	9.756162e+00	1.862998e-03	2.063690e-06	2.063690e-06
9.756162e+00	1.214121e+01	1.280460e-03	1.535181e-06	1.535181e-06
1.214121e+01	1.510931e+01	8.652367e-04	1.131197e-06	1.131197e-06
1.510931e+01	1.880302e+01	5.772841e-04	8.281919e-07	8.281919e-07
1.880302e+01	2.339970e+01	3.764162e-04	6.009048e-07	6.009048e-07
2.339970e+01	2.912012e+01	2.354568e-04	4.249433e-07	4.249433e-07
2.912012e+01	3.623898e+01	1.426183e-04	2.965619e-07	2.965619e-07
3.623898e+01	4.509816e+01	8.031831e-05	1.997212e-07	1.997212e-07
4.509816e+01	5.612310e+01	4.037800e-05	1.268624e-07	1.268624e-07
5.612310e+01	6.984326e+01	1.529999e-05	7.057284e-08	7.057284e-08
6.984326e+01	8.691752e+01	3.566440e-06	3.010841e-08	3.010841e-08
8.691752e+01	1.081659e+02	4.222987e-07	9.131652e-09	9.131652e-09
1.081659e+02	1.346087e+02	4.219943e-08	2.432409e-09	2.432409e-09
1.346087e+02	1.675158e+02	2.608545e-10	1.515369e-10	1.515369e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999952000011503e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.918070e+01	2.005876e-02	2.005876e-02
1.244465e-03	1.548694e-03	4.841471e+01	1.784036e-02	1.784036e-02
1.548694e-03	1.927296e-03	4.082303e+01	1.468508e-02	1.468508e-02
1.927296e-03	2.398454e-03	3.414808e+01	1.203968e-02	1.203968e-02
2.398454e-03	2.984793e-03	2.837452e+01	9.837959e-03	9.837959e-03
2.984793e-03	3.714471e-03	2.344337e+01	8.016033e-03	8.016033e-03
3.714471e-03	4.622531e-03	1.931803e+01	6.522876e-03	6.522876e-03
4.622531e-03	5.752580e-03	1.588070e+01	5.301532e-03	5.301532e-03
5.752580e-03	7.158887e-03	1.297413e+01	4.295503e-03	4.295503e-03
7.158887e-03	8.908987e-03	1.056215e+01	3.474241e-03	3.474241e-03
8.908987e-03	1.108693e-02	8.558456e+00	2.803429e-03	2.803429e-03
1.108693e-02	1.379730e-02	6.906489e+00	2.257509e-03	2.257509e-03
1.379730e-02	1.717026e-02	5.521755e+00	1.809456e-03	1.809456e-03
1.717026e-02	2.136779e-02	4.401715e+00	1.448201e-03	1.448201e-03
2.136779e-02	2.659148e-02	3.539058e+00	1.164046e-03	1.164046e-03
2.659148e-02	3.309218e-02	2.755614e+00	9.207552e-04	9.207552e-04
3.309218e-02	4.118207e-02	2.108502e+00	7.219893e-04	7.219893e-04
4.118207e-02	5.124966e-02	1.617682e+00	5.668901e-04	5.668901e-04
5.124966e-02	6.377843e-02	1.237196e+00	4.444061e-04	4.444061e-04
6.377843e-02	7.937005e-02	9.469208e-01	3.485189e-04	3.485189e-04
7.937005e-02	9.877329e-02	7.231066e-01	2.730103e-04	2.730103e-04
9.877329e-02	1.229199e-01	5.505439e-01	2.135419e-04	2.135419e-04
1.229199e-01	1.529696e-01	4.182917e-01	1.668533e-04	1.668533e-04
1.529696e-01	1.903654e-01	3.179025e-01	1.303919e-04	1.303919e-04
1.903654e-01	2.369031e-01	2.404479e-01	1.016537e-04	1.016537e-04
2.369031e-01	2.948178e-01	1.814358e-01	7.915570e-05	7.915570e-05
2.948178e-01	3.668905e-01	1.366781e-01	6.158559e-05	6.158559e-05
3.668905e-01	4.565826e-01	1.025045e-01	4.780896e-05	4.780896e-05
4.565826e-01	5.682012e-01	7.682030e-02	3.710094e-05	3.710094e-05
5.682012e-01	7.071068e-01	5.729531e-02	2.872200e-05	2.872200e-05
7.071068e-01	8.799699e-01	4.258333e-02	2.219645e-05	2.219645e-05
8.799699e-01	1.095092e+00	3.153580e-02	1.712279e-05	1.712279e-05
1.095092e+00	1.362804e+00	2.329248e-02	1.319134e-05	1.319134e-05
1.362804e+00	1.695963e+00	1.713227e-02	1.014137e-05	1.014137e-05
1.695963e+00	2.110567e+00	1.250428e-02	7.766541e-06	7.766541e-06
2.110567e+00	2.626528e+00	9.099449e-03	5.939010e-06	5.939010e-06
2.626528e+00	3.268623e+00	6.588494e-03	4.530110e-06	4.530110e-06
3.268623e+00	4.067688e+00	4.725096e-03	3.438977e-06	3.438977e-06
4.067688e+00	5.062097e+00	3.379011e-03	2.606919e-06	2.606919e-06
5.062097e+00	6.299605e+00	2.396076e-03	1.967848e-06	1.967848e-06
6.299605e+00	7.839641e+00	1.679582e-03	1.476897e-06	1.476897e-06
7.839641e+00	9.756162e+00	1.167821e-03	1.103942e-06	1.103942e-06
9.756162e+00	1.214121e+01	8.018740e-04	8.200105e-07	8.200105e-07
1.214121e+01	1.510931e+01	5.421232e-04	6.044002e-07	6.044002e-07
1.510931e+01	1.880302e+01	3.615693e-04	4.424660e-07	4.424660e-07
1.880302e+01	2.339970e+01	2.353629e-04	3.200093e-07	3.200093e-07
2.339970e+01	2.912012e+01	1.475629e-04	2.271379e-07	2.271379e-07
2.912012e+01	3.623898e+01	8.936906e-05	1.584540e-07	1.584540e-07
3.623898e+01	4.509816e+01	5.028004e-05	1.065408e-07	1.065408e-07
4.509816e+01	5.612310e+01	2.524875e-05	6.767837e-08	6.767837e-08
5.612310e+01	6.984326e+01	9.530793e-06	3.727347e-08	3.727347e-08
6.984326e+01	8.691752e+01	2.245250e-06	1.621722e-08	1.621722e-08
8.691752e+01	1.081659e+02	2.691969e-07	5.033696e-09	5.033696e-09
1.081659e+02	1.346087e+02	2.828747e-08	1.462710e-09	1.462710e-09
1.346087e+02	1.675158e+02	1.823314e-10	1.052691e-10	1.052691e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999926611591964e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.213945e+01	4.936577e-02	4.936577e-02
1.244465e-03	1.548694e-03	8.414247e+01	4.478112e-02	4.478112e-02
1.548694e-03	1.927296e-03	7.142363e+01	3.698746e-02	3.698746e-02
1.927296e-03	2.398454e-03	6.003394e+01	3.039645e-02	3.039645e-02
2.398454e-03	2.984793e-03	5.021389e+01	2.492671e-02	2.492671e-02
2.984793e-03	3.714471e-03	4.164932e+01	2.034427e-02	2.034427e-02
3.714471e-03	4.622531e-03	3.452816e+01	1.660410e-02	1.660410e-02
4.622531e-03	5.752580e-03	2.853482e+01	1.353088e-02	1.353088e-02
5.752580e-03	7.158887e-03	2.340891e+01	1.098913e-02	1.098913e-02
7.158887e-03	8.908987e-03	1.914160e+01	8.906677e-03	8.906677e-03
8.908987e-03	1.108693e-02	1.556691e+01	7.198766e-03	7.198766e-03
1.108693e-02	1.379730e-02	1.261416e+01	5.809172e-03	5.809172e-03
1.379730e-02	1.717026e-02	1.010064e+01	4.659899e-03	4.659899e-03
1.717026e-02	2.136779e-02	8.052907e+00	3.729795e-03	3.729795e-03
2.136779e-02	2.659148e-02	6.475938e+00	2.998293e-03	2.998293e-03
2.659148e-02	3.309218e-02	5.060853e+00	2.375955e-03	2.375955e-03
3.309218e-02	4.118207e-02	3.887751e+00	1.866599e-03	1.866599e-03
4.118207e-02	5.124966e-02	2.997655e+00	1.469297e-03	1.469297e-03
5.124966e-02	6.377843e-02	2.303560e+00	1.154623e-03	1.154623e-03
6.377843e-02	7.937005e-02	1.770132e+00	9.073525e-04	9.073525e-04
7.937005e-02	9.877329e-02	1.357106e+00	7.121328e-04	7.121328e-04
9.877329e-02	1.229199e-01	1.036819e+00	5.579563e-04	5.579563e-04
1.229199e-01	1.529696e-01	7.907061e-01	4.368641e-04	4.368641e-04
1.529696e-01	1.903654e-01	6.032049e-01	3.420472e-04	3.420472e-04
1.903654e-01	2.369031e-01	4.570499e-01	2.668568e-04	2.668568e-04
2.369031e-01	2.948178e-01	3.459032e-01	2.081102e-04	2.081102e-04
2.948178e-01	3.668905e-01	2.615528e-01	1.622473e-04	1.622473e-04
3.668905e-01	4.565826e-01	1.964949e-01	1.260418e-04	1.260418e-04
4.565826e-01	5.682012e-01	1.477515e-01	9.799731e-05	9.799731e-05
5.682012e-01	7.071068e-01	1.103608e-01	7.591117e-05	7.591117e-05
7.071068e-01	8.799699e-01	8.220210e-02	5.871998e-05	5.871998e-05
8.799699e-01	1.095092e+00	6.097728e-02	4.532756e-05	4.532756e-05
1.095092e+00	1.362804e+00	4.517564e-02	3.498102e-05	3.498102e-05
1.362804e+00	1.695963e+00	3.329809e-02	2.692183e-05	2.692183e-05
1.695963e+00	2.110567e+00	2.435594e-02	2.063665e-05	2.063665e-05
2.110567e+00	2.626528e+00	1.774942e-02	1.579022e-05	1.579022e-05
2.626528e+00	3.268623e+00	1.286485e-02	1.205278e-05	1.205278e-05
3.268623e+00	4.067688e+00	9.244447e-03	9.158094e-06	9.158094e-06
4.067688e+00	5.062097e+00	6.617137e-03	6.947101e-06	6.947101e-06
5.062097e+00	6.299605e+00	4.707044e-03	5.252852e-06	5.252852e-06
6.299605e+00	7.839641e+00	3.296061e-03	3.938985e-06	3.938985e-06
7.839641e+00	9.756162e+00	2.294107e-03	2.946205e-06	2.946205e-06
9.756162e+00	1.214121e+01	1.577749e-03	2.189549e-06	2.189549e-06
1.214121e+01	1.510931e+01	1.065553e-03	1.612766e-06	1.612766e-06
1.510931e+01	1.880302e+01	7.105071e-04	1.181103e-06	1.181103e-06
1.880302e+01	2.339970e+01	4.625140e-04	8.541760e-07	8.541760e-07
2.339970e+01	2.912012e+01	2.899200e-04	6.056954e-07	6.056954e-07
2.912012e+01	3.623898e+01	1.745572e-04	4.213877e-07	4.213877e-07
3.623898e+01	4.509816e+01	9.763373e-05	2.829100e-07	2.829100e-07
4.509816e+01	5.612310e+01	4.795746e-05	1.773013e-07	1.773013e-07
5.612310e+01	6.984326e+01	1.673674e-05	9.391733e-08	9.391733e-08
6.984326e+01	8.691752e+01	2.952673e-06	3.528622e-08	3.528622e-08
8.691752e+01	1.081659e+02	1.637666e-08	2.100071e-09	2.100071e-09
1.081659e+02	1.346087e+02	1.899153e-10	1.054462e-11	1.054462e-11
1.346087e+02	1.675158e+02	1.048775e-12	6.422452e-13	6.422452e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999918790915586e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.829776e+01	1.675199e-02	1.675199e-02
1.244465e-03	1.548694e-03	3.838730e+01	1.509235e-02	1.509235e-02
1.548694e-03	1.927296e-03	3.245889e+01	1.244600e-02	1.244600e-02
1.927296e-03	2.398454e-03	2.720977e+01	1.021784e-02	1.021784e-02
2.398454e-03	2.984793e-03	2.266687e+01	8.363213e-03	8.363213e-03
2.984793e-03	3.714471e-03	1.876925e+01	6.824269e-03	6.824269e-03
3.714471e-03	4.622531e-03	1.550098e+01	5.560865e-03	5.560865e-03
4.622531e-03	5.752580e-03	1.277784e+01	4.528313e-03	4.528313e-03
5.752580e-03	7.158887e-03	1.046582e+01	3.675787e-03	3.675787e-03
7.158887e-03	8.908987e-03	8.540455e+00	2.978099e-03	2.978099e-03
8.908987e-03	1.108693e-02	6.933331e+00	2.406188e-03	2.406188e-03
1.108693e-02	1.379730e-02	5.606231e+00	1.940266e-03	1.940266e-03
1.379730e-02	1.717026e-02	4.485283e+00	1.555886e-03	1.555886e-03
1.717026e-02	2.136779e-02	3.575441e+00	1.245029e-03	1.245029e-03
2.136779e-02	2.659148e-02	2.869983e+00	9.991764e-04	9.991764e-04
2.659148e-02	3.309218e-02	2.247147e+00	7.938172e-04	7.938172e-04
3.309218e-02	4.118207e-02	1.729817e+00	6.254540e-04	6.254540e-04
4.118207e-02	5.124966e-02	1.332844e+00	4.926820e-04	4.926820e-04
5.124966e-02	6.377843e-02	1.023442e+00	3.874005e-04	3.874005e-04
6.377843e-02	7.937005e-02	7.856310e-01	3.044686e-04	3.044686e-04
7.937005e-02	9.877329e-02	6.016289e-01	2.390103e-04	2.390103e-04
9.877329e-02	1.229199e-01	4.590375e-01	1.872363e-04	1.872363e-04
1.229199e-01	1.529696e-01	3.495293e-01	1.465257e-04	1.465257e-04
1.529696e-01	1.903654e-01	2.661748e-01	1.146823e-04	1.146823e-04
1.903654e-01	2.369031e-01	2.015843e-01	8.948197e-05	8.948197e-05
2.369031e-01	2.948178e-01	1.523259e-01	6.974300e-05	6.974300e-05
2.948178e-01	3.668905e-01	1.149629e-01	5.434261e-05	5.434261e-05
3.668905e-01	4.565826e-01	8.632654e-02	4.222645e-05	4.222645e-05
4.565826e-01	5.682012e-01	6.478977e-02	3.280604e-05	3.280604e-05
5.682012e-01	7.071068e-01	4.836508e-02	2.541247e-05	2.541247e-05
7.071068e-01	8.799699e-01	3.598639e-02	1.965520e-05	1.965520e-05
8.799699e-01	1.095092e+00	2.668026e-02	1.517465e-05	1.517465e-05
1.095092e+00	1.362804e+00	1.972530e-02	1.169903e-05	1.169903e-05
1.362804e+00	1.695963e+00	1.452201e-02	9.000142e-06	9.000142e-06
1.695963e+00	2.110567e+00	1.060456e-02	6.894681e-06	6.894681e-06
2.110567e+00	2.626528e+00	7.723421e-03	5.275550e-06	5.275550e-06
2.626528e+00	3.268623e+00	5.596335e-03	4.026420e-06	4.026420e-06
3.268623e+00	4.067688e+00	4.015571e-03	3.058081e-06	3.058081e-06
4.067688e+00	5.062097e+00	2.872333e-03	2.318473e-06	2.318473e-06
5.062097e+00	6.299605e+00	2.036961e-03	1.750012e-06	1.750012e-06
6.299605e+00	7.839641e+00	1.428516e-03	1.314043e-06	1.314043e-06
7.839641e+00	9.756162e+00	9.933708e-04	9.821691e-07	9.821691e-07
9.756162e+00	1.214121e+01	6.816408e-04	7.289654e-07	7.289654e-07
1.214121e+01	1.510931e+01	4.602702e-04	5.366674e-07	5.366674e-07
1.510931e+01	1.880302e+01	3.066816e-04	3.924465e-07	3.924465e-07
1.880302e+01	2.339970e+01	1.995875e-04	2.837988e-07	2.837988e-07
2.339970e+01	2.912012e+01	1.250954e-04	2.013609e-07	2.013609e-07
2.912012e+01	3.623898e+01	7.539709e-05	1.397912e-07	1.397912e-07
3.623898e+01	4.509816e+01	4.223771e-05	9.367366e-08	9.367366e-08
4.509816e+01	5.612310e+01	2.100941e-05	5.901863e-08	5.901863e-08
5.612310e+01	6.984326e+01	7.686069e-06	3.171836e-08	3.171836e-08
6.984326e+01	8.691752e+01	1.644648e-06	1.280978e-08	1.280978e-08
8.691752e+01	1.081659e+02	1.406892e-07	2.960388e-09	2.960388e-09
1.081659e+02	1.346087e+02	1.305919e-08	7.663325e-10	7.663325e-10
1.346087e+02	1.675158e+02	1.279208e-10	9.373357e-11	9.373357e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999923909294026e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.937022e+01	4.014934e-02	4.014934e-02
1.244465e-03	1.548694e-03	7.872471e+01	3.573585e-02	3.573585e-02
1.548694e-03	1.927296e-03	6.635435e+01	2.938780e-02	2.938780e-02
1.927296e-03	2.398454e-03	5.511648e+01	2.401524e-02	2.401524e-02
2.398454e-03	2.984793e-03	4.567597e+01	1.961453e-02	1.961453e-02
2.984793e-03	3.714471e-03	3.760441e+01	1.595834e-02	1.595834e-02
3.714471e-03	4.622531e-03	3.084241e+01	1.294995e-02	1.294995e-02
4.622531e-03	5.752580e-03	2.519477e+01	1.048945e-02	1.048945e-02
5.752580e-03	7.158887e-03	2.043279e+01	8.452789e-03	8.452789e-03
7.158887e-03	8.908987e-03	1.659629e+01	6.827703e-03	6.827703e-03
8.908987e-03	1.108693e-02	1.341867e+01	5.500049e-03	5.500049e-03
1.108693e-02	1.379730e-02	1.083078e+01	4.424518e-03	4.424518e-03
1.379730e-02	1.717026e-02	8.756786e+00	3.566286e-03	3.566286e-03
1.717026e-02	2.136779e-02	7.082306e+00	2.871125e-03	2.871125e-03
2.136779e-02	2.659148e-02	5.753730e+00	2.318428e-03	2.318428e-03
2.659148e-02	3.309218e-02	4.498668e+00	1.838811e-03	1.838811e-03
3.309218e-02	4.118207e-02	3.470511e+00	1.446408e-03	1.446408e-03
4.118207e-02	5.124966e-02	2.672943e+00	1.138464e-03	1.138464e-03
5.124966e-02	6.377843e-02	2.055804e+00	8.969715e-04	8.969715e-04
6.377843e-02	7.937005e-02	1.570671e+00	7.027389e-04	7.027389e-04
7.937005e-02	9.877329e-02	1.198847e+00	5.508044e-04	5.508044e-04
9.877329e-02	1.229199e-01	9.118547e-01	4.304021e-04	4.304021e-04
1.229199e-01	1.529696e-01	6.936119e-01	3.365024e-04	3.365024e-04
1.529696e-01	1.903654e-01	5.257606e-01	2.624886e-04	2.624886e-04
1.903654e-01	2.369031e-01	3.980270e-01	2.049216e-04	2.049216e-04
2.369031e-01	2.948178e-01	3.004564e-01	1.596027e-04	1.596027e-04
2.948178e-01	3.668905e-01	2.260877e-01	1.240955e-04	1.240955e-04
3.668905e-01	4.565826e-01	1.699634e-01	9.655676e-05	9.655676e-05
4.565826e-01	5.682012e-01	1.272255e-01	7.483678e-05	7.483678e-05
5.682012e-01	7.071068e-01	9.500582e-02	5.803855e-05	5.803855e-05
7.071068e-01	8.799699e-01	7.060796e-02	4.482571e-05	4.482571e-05
8.799699e-01	1.095092e+00	5.233182e-02	3.458344e-05	3.458344e-05
1.095092e+00	1.362804e+00	3.866864e-02	2.667738e-05	2.667738e-05
1.362804e+00	1.695963e+00	2.835680e-02	2.048855e-05	2.048855e-05
1.695963e+00	2.110567e+00	2.075349e-02	1.569309e-05	1.569309e-05
2.110567e+00	2.626528e+00	1.510770e-02	1.202885e-05	1.202885e-05
2.626528e+00	3.268623e+00	1.091025e-02	9.152531e-06	9.152531e-06
3.268623e+00	4.067688e+00	7.846175e-03	6.969621e-06	6.969621e-06
4.067688e+00	5.062097e+00	5.593245e-03	5.264536e-06	5.264536e-06
5.062097e+00	6.299605e+00	3.977709e-03	3.979559e-06	3.979559e-06
6.299605e+00	7.839641e+00	2.785065e-03	2.986942e-06	2.986942e-06
7.839641e+00	9.756162e+00	1.943825e-03	2.243202e-06	2.243202e-06
9.756162e+00	1.214121e+01	1.328620e-03	1.656959e-06	1.656959e-06
1.214121e+01	1.510931e+01	8.999848e-04	1.223691e-06	1.223691e-06
1.510931e+01	1.880302e+01	6.016942e-04	8.988954e-07	8.988954e-07
1.880302e+01	2.339970e+01	3.906707e-04	6.499179e-07	6.499179e-07
2.339970e+01	2.912012e+01	2.471644e-04	4.640221e-07	4.640221e-07
2.912012e+01	3.623898e+01	1.492028e-04	3.235881e-07	3.235881e-07
3.623898e+01	4.509816e+01	8.365993e-05	2.170622e-07	2.170622e-07
4.509816e+01	5.612310e+01	4.190633e-05	1.380074e-07	1.380074e-07
5.612310e+01	6.984326e+01	1.565421e-05	7.536764e-08	7.536764e-08
6.984326e+01	8.691752e+01	3.612028e-06	3.209838e-08	3.209838e-08
8.691752e+01	1.081659e+02	4.167731e-07	9.927889e-09	9.927889e-09
1.081659e+02	1.346087e+02	4.107466e-08	2.657609e-09	2.657609e-09
1.346087e+02	1.675158e+02	1.963305e-10	1.135260e-10	1.135260e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999956000009660e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.872710e+01	1.996604e-02	1.996604e-02
1.244465e-03	1.548694e-03	4.838878e+01	1.783558e-02	1.783558e-02
1.548694e-03	1.927296e-03	4.079004e+01	1.467914e-02	1.467914e-02
1.927296e-03	2.398454e-03	3.386913e+01	1.199041e-02	1.199041e-02
2.398454e-03	2.984793e-03	2.802725e+01	9.777570e-03	9.777570e-03
2.984793e-03	3.714471e-03	2.306480e+01	7.951049e-03	7.951049e-03
3.714471e-03	4.622531e-03	1.892018e+01	6.455360e-03	6.455360e-03
4.622531e-03	5.752580e-03	1.546071e+01	5.230958e-03	5.230958e-03
5.752580e-03	7.158887e-03	1.255264e+01	4.225155e-03	4.225155e-03
7.158887e-03	8.908987e-03	1.019664e+01	3.413595e-03	3.413595e-03
8.908987e-03	1.108693e-02	8.247658e+00	2.752056e-03	2.752056e-03
1.108693e-02	1.379730e-02	6.661714e+00	2.217143e-03	2.217143e-03
1.379730e-02	1.717026e-02	5.384339e+00	1.786799e-03	1.786799e-03
1.717026e-02	2.136779e-02	4.360674e+00	1.441435e-03	1.441435e-03
2.136779e-02	2.659148e-02	3.543979e+00	1.164855e-03	1.164855e-03
2.659148e-02	3.309218e-02	2.768337e+00	9.228786e-04	9.228786e-04
3.309218e-02	4.118207e-02	2.136913e+00	7.268374e-04	7.268374e-04
4.118207e-02	5.124966e-02	1.645082e+00	5.716710e-04	5.716710e-04
5.124966e-02	6.377843e-02	1.263282e+00	4.490668e-04	4.490668e-04
6.377843e-02	7.937005e-02	9.648202e-01	3.517974e-04	3.517974e-04
7.937005e-02	9.877329e-02	7.360498e-01	2.754429e-04	2.754429e-04
9.877329e-02	1.229199e-01	5.601561e-01	2.153979e-04	2.153979e-04
1.229199e-01	1.529696e-01	4.260951e-01	1.684024e-04	1.684024e-04
1.529696e-01	1.903654e-01	3.230940e-01	1.314523e-04	1.314523e-04
1.903654e-01	2.369031e-01	2.444354e-01	1.024932e-04	1.024932e-04
2.369031e-01	2.948178e-01	1.845462e-01	7.983130e-05	7.983130e-05
2.948178e-01	3.668905e-01	1.387918e-01	6.205998e-05	6.205998e-05
3.668905e-01	4.565826e-01	1.042292e-01	4.820948e-05	4.820948e-05
4.565826e-01	5.682012e-01	7.806439e-02	3.740014e-05	3.740014e-05
5.682012e-01	7.071068e-01	5.822635e-02	2.895443e-05	2.895443e-05
7.071068e-01	8.799699e-01	4.330104e-02	2.238272e-05	2.238272e-05
8.799699e-01	1.095092e+00	3.209339e-02	1.727349e-05	1.727349e-05
1.095092e+00	1.362804e+00	2.369353e-02	1.330442e-05	1.330442e-05
1.362804e+00	1.695963e+00	1.736927e-02	1.021128e-05	1.021128e-05
1.695963e+00	2.110567e+00	1.272368e-02	7.834381e-06	7.834381e-06
2.110567e+00	2.626528e+00	9.246290e-03	5.986738e-06	5.986738e-06
2.626528e+00	3.268623e+00	6.686096e-03	4.563537e-06	4.563537e-06
3.268623e+00	4.067688e+00	4.801343e-03	3.466612e-06	3.466612e-06
4.067688e+00	5.062097e+00	3.427068e-03	2.625390e-06	2.625390e-06
5.062097e+00	6.299605e+00	2.437322e-03	1.984713e-06	1.984713e-06
6.299605e+00	7.839641e+00	1.704300e-03	1.487725e-06	1.487725e-06
7.839641e+00	9.756162e+00	1.188062e-03	1.113468e-06	1.113468e-06
9.756162e+00	1.214121e+01	8.141446e-04	8.262616e-07	8.262616e-07
1.214121e+01	1.510931e+01	5.514208e-04	6.095611e-07	6.095611e-07
1.510931e+01	1.880302e+01	3.676082e-04	4.461451e-07	4.461451e-07
1.880302e+01	2.339970e+01	2.383925e-04	3.220617e-07	3.220617e-07
2.339970e+01	2.912012e+01	1.507253e-04	2.295588e-07	2.295588e-07
2.912012e+01	3.623898e+01	9.083026e-05	1.597441e-07	1.597441e-07
3.623898e+01	4.509816e+01	5.104625e-05	1.073495e-07	1.073495e-07
4.509816e+01	5.612310e+01	2.556675e-05	6.810275e-08	6.810275e-08
5.612310e+01	6.984326e+01	9.589247e-06	3.738760e-08	3.738760e-08
6.984326e+01	8.691752e+01	2.227446e-06	1.615279e-08	1.615279e-08
8.691752e+01	1.081659e+02	2.568666e-07	4.917065e-09	4.917065e-09
1.081659e+02	1.346087e+02	2.639659e-08	1.412977e-09	1.412977e-09
1.346087e+02	1.675158e+02	1.823314e-10	1.052691e-10	1.052691e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999939884421769e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.270844e+01	4.955422e-02	4.955422e-02
1.244465e-03	1.548694e-03	8.528017e+01	4.510733e-02	4.510733e-02
1.548694e-03	1.927296e-03	7.221829e+01	3.720809e-02	3.720809e-02
1.927296e-03	2.398454e-03	6.014668e+01	3.043983e-02	3.043983e-02
2.398454e-03	2.984793e-03	5.002186e+01	2.487998e-02	2.487998e-02
2.984793e-03	3.714471e-03	4.130686e+01	2.026505e-02	2.026505e-02
3.714471e-03	4.622531e-03	3.401075e+01	1.648234e-02	1.648234e-02
4.622531e-03	5.752580e-03	2.789433e+01	1.338121e-02	1.338121e-02
5.752580e-03	7.158887e-03	2.271352e+01	1.082419e-02	1.082419e-02
7.158887e-03	8.908987e-03	1.851994e+01	8.762628e-03	8.762628e-03
8.908987e-03	1.108693e-02	1.500717e+01	7.069070e-03	7.069070e-03
1.108693e-02	1.379730e-02	1.216979e+01	5.708508e-03	5.708508e-03
1.379730e-02	1.717026e-02	9.869791e+00	4.607220e-03	4.607220e-03
1.717026e-02	2.136779e-02	8.013892e+00	3.721120e-03	3.721120e-03
2.136779e-02	2.659148e-02	6.533757e+00	3.012605e-03	3.012605e-03
2.659148e-02	3.309218e-02	5.126668e+00	2.391829e-03	2.391829e-03
3.309218e-02	4.118207e-02	3.983555e+00	1.890359e-03	1.890359e-03
4.118207e-02	5.124966e-02	3.084968e+00	1.491127e-03	1.491127e-03
5.124966e-02	6.377843e-02	2.381919e+00	1.174453e-03	1.174453e-03
6.377843e-02	7.937005e-02	1.826151e+00	9.217331e-04	9.217331e-04
7.937005e-02	9.877329e-02	1.399548e+00	7.235589e-04	7.235589e-04
9.877329e-02	1.229199e-01	1.068845e+00	5.667705e-04	5.667705e-04
1.229199e-01	1.529696e-01	8.159669e-01	4.437808e-04	4.437808e-04
1.529696e-01	1.903654e-01	6.212334e-01	3.472242e-04	3.472242e-04
1.903654e-01	2.369031e-01	4.715744e-01	2.711390e-04	2.711390e-04
2.369031e-01	2.948178e-01	3.571577e-01	2.115148e-04	2.115148e-04
2.948178e-01	3.668905e-01	2.692211e-01	1.646447e-04	1.646447e-04
3.668905e-01	4.565826e-01	2.027383e-01	1.280261e-04	1.280261e-04
4.565826e-01	5.682012e-01	1.523964e-01	9.954990e-05	9.954990e-05
5.682012e-01	7.071068e-01	1.138858e-01	7.714368e-05	7.714368e-05
7.071068e-01	8.799699e-01	8.489145e-02	5.969504e-05	5.969504e-05
8.799699e-01	1.095092e+00	6.302388e-02	4.610493e-05	4.610493e-05
1.095092e+00	1.362804e+00	4.665951e-02	3.556783e-05	3.556783e-05
1.362804e+00	1.695963e+00	3.423113e-02	2.729996e-05	2.729996e-05
1.695963e+00	2.110567e+00	2.513714e-02	2.096924e-05	2.096924e-05
2.110567e+00	2.626528e+00	1.830113e-02	1.604238e-05	1.604238e-05
2.626528e+00	3.268623e+00	1.325405e-02	1.223649e-05	1.223649e-05
3.268623e+00	4.067688e+00	9.534371e-03	9.306700e-06	9.306700e-06
4.067688e+00	5.062097e+00	6.811596e-03	7.046178e-06	7.046178e-06
5.062097e+00	6.299605e+00	4.851750e-03	5.333337e-06	5.333337e-06
6.299605e+00	7.839641e+00	3.397969e-03	4.002431e-06	4.002431e-06
7.839641e+00	9.756162e+00	2.367208e-03	2.992373e-06	2.992373e-06
9.756162e+00	1.214121e+01	1.625692e-03	2.222553e-06	2.222553e-06
1.214121e+01	1.510931e+01	1.101150e-03	1.640264e-06	1.640264e-06
1.510931e+01	1.880302e+01	7.336948e-04	1.200402e-06	1.200402e-06
1.880302e+01	2.339970e+01	4.758519e-04	8.664581e-07	8.664581e-07
2.339970e+01	2.912012e+01	2.994067e-04	6.158220e-07	6.158220e-07
2.912012e+01	3.623898e+01	1.798515e-04	4.275152e-07	4.275152e-07
3.623898e+01	4.509816e+01	1.006379e-04	2.873216e-07	2.873216e-07
4.509816e+01	5.612310e+01	4.937628e-05	1.803069e-07	1.803069e-07
5.612310e+01	6.984326e+01	1.725219e-05	9.536500e-08	9.536500e-08
6.984326e+01	8.691752e+01	2.973163e-06	3.523476e-08	3.523476e-08
8.691752e+01	1.081659e+02	1.213250e-08	1.556096e-09	1.556096e-09
1.081659e+02	1.346087e+02	1.698794e-10	9.767281e-12	9.767281e-12
1.346087e+02	1.675158e+02	1.110130e-12	6.607957e-13	6.607957e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999928345000140e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.722746e+01	1.631244e-02	1.631244e-02
1.244465e-03	1.548694e-03	3.755710e+01	1.473281e-02	1.473281e-02
1.548694e-03	1.927296e-03	3.169598e+01	1.213212e-02	1.213212e-02
1.927296e-03	2.398454e-03	2.635691e+01	9.918660e-03	9.918660e-03
2.398454e-03	2.984793e-03	2.184387e+01	8.094603e-03	8.094603e-03
2.984793e-03	3.714471e-03	1.800180e+01	6.587436e-03	6.587436e-03
3.714471e-03	4.622531e-03	1.478627e+01	5.352197e-03	5.352197e-03
4.622531e-03	5.752580e-03	1.210564e+01	4.342219e-03	4.342219e-03
5.752580e-03	7.158887e-03	9.850289e+00	3.512741e-03	3.512741e-03
7.158887e-03	8.908987e-03	8.016976e+00	2.841995e-03	2.841995e-03
8.908987e-03	1.108693e-02	6.492296e+00	2.292873e-03	2.292873e-03
1.108693e-02	1.379730e-02	5.253405e+00	1.849480e-03	1.849480e-03
1.379730e-02	1.717026e-02	4.250436e+00	1.491294e-03	1.491294e-03
1.717026e-02	2.136779e-02	3.443973e+00	1.203103e-03	1.203103e-03
2.136779e-02	2.659148e-02	2.798568e+00	9.717933e-04	9.717933e-04
2.659148e-02	3.309218e-02	2.202989e+00	7.745097e-04	7.745097e-04
3.309218e-02	4.118207e-02	1.715649e+00	6.142014e-04	6.142014e-04
4.118207e-02	5.124966e-02	1.328998e+00	4.854338e-04	4.854338e-04
5.124966e-02	6.377843e-02	1.024944e+00	3.825576e-04	3.825576e-04
6.377843e-02	7.937005e-02	7.856381e-01	3.004948e-04	3.004948e-04
7.937005e-02	9.877329e-02	6.011841e-01	2.358044e-04	2.358044e-04
9.877329e-02	1.229199e-01	4.586714e-01	1.847372e-04	1.847372e-04
1.229199e-01	1.529696e-01	3.496684e-01	1.446440e-04	1.446440e-04
1.529696e-01	1.903654e-01	2.656435e-01	1.130563e-04	1.130563e-04
1.903654e-01	2.369031e-01	2.013826e-01	8.827410e-05	8.827410e-05
2.369031e-01	2.948178e-01	1.523436e-01	6.886162e-05	6.886162e-05
2.948178e-01	3.668905e-01	1.146705e-01	5.355621e-05	5.355621e-05
3.668905e-01	4.565826e-01	8.627235e-02	4.165883e-05	4.165883e-05
4.565826e-01	5.682012e-01	6.472078e-02	3.235937e-05	3.235937e-05
5.682012e-01	7.071068e-01	4.832745e-02	2.507191e-05	2.507191e-05
7.071068e-01	8.799699e-01	3.597956e-02	1.939640e-05	1.939640e-05
8.799699e-01	1.095092e+00	2.669399e-02	1.497967e-05	1.497967e-05
1.095092e+00	1.362804e+00	1.973113e-02	1.154841e-05	1.154841e-05
1.362804e+00	1.695963e+00	1.447754e-02	8.870205e-06	8.870205e-06
1.695963e+00	2.110567e+00	1.061531e-02	6.810084e-06	6.810084e-06
2.110567e+00	2.626528e+00	7.716783e-03	5.204808e-06	5.204808e-06
2.626528e+00	3.268623e+00	5.584146e-03	3.969697e-06	3.969697e-06
3.268623e+00	4.067688e+00	4.012092e-03	3.016815e-06	3.016815e-06
4.067688e+00	5.062097e+00	2.864819e-03	2.285238e-06	2.285238e-06
5.062097e+00	6.299605e+00	2.037973e-03	1.727716e-06	1.727716e-06
6.299605e+00	7.839641e+00	1.426526e-03	1.296236e-06	1.296236e-06
7.839641e+00	9.756162e+00	9.939072e-04	9.696432e-07	9.696432e-07
9.756162e+00	1.214121e+01	6.808840e-04	7.192908e-07	7.192908e-07
1.214121e+01	1.510931e+01	4.610451e-04	5.303911e-07	5.303911e-07
1.510931e+01	1.880302e+01	3.070352e-04	3.877723e-07	3.877723e-07
1.880302e+01	2.339970e+01	1.988716e-04	2.795220e-07	2.795220e-07
2.339970e+01	2.912012e+01	1.255996e-04	1.990587e-07	1.990587e-07
2.912012e+01	3.623898e+01	7.558387e-05	1.383515e-07	1.383515e-07
3.623898e+01	4.509816e+01	4.229898e-05	9.262969e-08	9.262969e-08
4.509816e+01	5.612310e+01	2.101575e-05	5.836362e-08	5.836362e-08
5.612310e+01	6.984326e+01	7.672265e-06	3.137925e-08	3.137925e-08
6.984326e+01	8.691752e+01	1.642180e-06	1.272324e-08	1.272324e-08
8.691752e+01	1.081659e+02	1.394478e-07	2.988253e-09	2.988253e-09
1.081659e+02	1.346087e+02	1.405221e-08	8.624989e-10	8.624989e-10
1.346087e+02	1.675158e+02	7.640907e-11	4.542875e-11	4.542875e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999927690847555e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.443884e+01	4.425126e-02	4.425126e-02
1.244465e-03	1.548694e-03	8.674955e+01	4.025581e-02	4.025581e-02
1.548694e-03	1.927296e-03	7.307061e+01	3.311002e-02	3.311002e-02
1.927296e-03	2.398454e-03	6.072052e+01	2.703602e-02	2.703602e-02
2.398454e-03	2.984793e-03	5.000861e+01	2.197201e-02	2.197201e-02
2.984793e-03	3.714471e-03	4.101204e+01	1.783031e-02	1.783031e-02
3.714471e-03	4.622531e-03	3.348268e+01	1.442942e-02	1.442942e-02
4.622531e-03	5.752580e-03	2.713404e+01	1.164061e-02	1.164061e-02
5.752580e-03	7.158887e-03	2.193237e+01	9.384419e-03	9.384419e-03
7.158887e-03	8.908987e-03	1.771878e+01	7.560604e-03	7.560604e-03
8.908987e-03	1.108693e-02	1.428800e+01	6.083795e-03	6.083795e-03
1.108693e-02	1.379730e-02	1.152308e+01	4.894976e-03	4.894976e-03
1.379730e-02	1.717026e-02	9.296719e+00	3.941694e-03	3.941694e-03
1.717026e-02	2.136779e-02	7.472568e+00	3.162431e-03	3.162431e-03
2.136779e-02	2.659148e-02	5.900377e+00	2.520047e-03	2.520047e-03
2.659148e-02	3.309218e-02	4.533253e+00	1.980010e-03	1.980010e-03
3.309218e-02	4.118207e-02	3.486533e+00	1.556324e-03	1.556324e-03
4.118207e-02	5.124966e-02	2.682027e+00	1.224013e-03	1.224013e-03
5.124966e-02	6.377843e-02	2.063194e+00	9.629627e-04	9.629627e-04
6.377843e-02	7.937005e-02	1.584451e+00	7.561354e-04	7.561354e-04
7.937005e-02	9.877329e-02	1.214032e+00	5.930611e-04	5.930611e-04
9.877329e-02	1.229199e-01	9.318049e-01	4.660804e-04	4.660804e-04
1.229199e-01	1.529696e-01	7.129402e-01	3.654333e-04	3.654333e-04
1.529696e-01	1.903654e-01	5.450163e-01	2.866469e-04	2.866469e-04
1.903654e-01	2.369031e-01	4.149249e-01	2.243027e-04	2.243027e-04
2.369031e-01	2.948178e-01	3.158765e-01	1.755444e-04	1.755444e-04
2.948178e-01	3.668905e-01	2.385505e-01	1.366143e-04	1.366143e-04
3.668905e-01	4.565826e-01	1.802656e-01	1.065034e-04	1.065034e-04
4.565826e-01	5.682012e-01	1.359077e-01	8.294595e-05	8.294595e-05
5.682012e-01	7.071068e-01	1.015987e-01	6.427265e-05	6.427265e-05
7.071068e-01	8.799699e-01	7.620527e-02	4.995451e-05	4.995451e-05
8.799699e-01	1.095092e+00	5.658958e-02	3.859779e-05	3.859779e-05
1.095092e+00	1.362804e+00	4.191665e-02	2.980462e-05	2.980462e-05
1.362804e+00	1.695963e+00	3.084443e-02	2.291141e-05	2.291141e-05
1.695963e+00	2.110567e+00	2.260268e-02	1.760421e-05	1.760421e-05
2.110567e+00	2.626528e+00	1.645155e-02	1.345519e-05	1.345519e-05
2.626528e+00	3.268623e+00	1.191049e-02	1.026108e-05	1.026108e-05
3.268623e+00	4.067688e+00	8.570751e-03	7.818801e-06	7.818801e-06
4.067688e+00	5.062097e+00	6.099963e-03	5.907127e-06	5.907127e-06
5.062097e+00	6.299605e+00	4.311722e-03	4.442827e-06	4.442827e-06
6.299605e+00	7.839641e+00	3.036569e-03	3.348740e-06	3.348740e-06
7.839641e+00	9.756162e+00	2.105683e-03	2.497805e-06	2.497805e-06
9.756162e+00	1.214121e+01	1.445455e-03	1.856700e-06	1.856700e-06
1.214121e+01	1.510931e+01	9.797803e-04	1.374032e-06	1.374032e-06
1.510931e+01	1.880302e+01	6.495361e-04	1.000919e-06	1.000919e-06
1.880302e+01	2.339970e+01	4.223244e-04	7.245783e-07	7.245783e-07
2.339970e+01	2.912012e+01	2.657490e-04	5.134836e-07	5.134836e-07
2.912012e+01	3.623898e+01	1.596955e-04	3.573488e-07	3.573488e-07
3.623898e+01	4.509816e+01	8.957330e-05	2.387706e-07	2.387706e-07
4.509816e+01	5.612310e+01	4.511606e-05	1.529385e-07	1.529385e-07
5.612310e+01	6.984326e+01	1.669747e-05	8.270694e-08	8.270694e-08
6.984326e+01	8.691752e+01	3.766889e-06	3.493253e-08	3.493253e-08
8.691752e+01	1.081659e+02	4.279047e-07	1.063812e-08	1.063812e-08
1.081659e+02	1.346087e+02	4.249471e-08	2.989061e-09	2.989061e-09
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999964000006470e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.792351e+01	1.980073e-02	1.980073e-02
1.244465e-03	1.548694e-03	4.910308e+01	1.796673e-02	1.796673e-02
1.548694e-03	1.927296e-03	4.133084e+01	1.477614e-02	1.477614e-02
1.927296e-03	2.398454e-03	3.436533e+01	1.207792e-02	1.207792e-02
2.398454e-03	2.984793e-03	2.832189e+01	9.828833e-03	9.828833e-03
2.984793e-03	3.714471e-03	2.323245e+01	7.979890e-03	7.979890e-03
3.714471e-03	4.622531e-03	1.897903e+01	6.465394e-03	6.465394e-03
4.622531e-03	5.752580e-03	1.538433e+01	5.218022e-03	5.218022e-03
5.752580e-03	7.158887e-03	1.242727e+01	4.204000e-03	4.204000e-03
7.158887e-03	8.908987e-03	1.003576e+01	3.386561e-03	3.386561e-03
8.908987e-03	1.108693e-02	8.096052e+00	2.726645e-03	2.726645e-03
1.108693e-02	1.379730e-02	6.532853e+00	2.195595e-03	2.195595e-03
1.379730e-02	1.717026e-02	5.270172e+00	1.767755e-03	1.767755e-03
1.717026e-02	2.136779e-02	4.244394e+00	1.422086e-03	1.422086e-03
2.136779e-02	2.659148e-02	3.348897e+00	1.132341e-03	1.132341e-03
2.659148e-02	3.309218e-02	2.573332e+00	8.897808e-04	8.897808e-04
3.309218e-02	4.118207e-02	1.978869e+00	6.994430e-04	6.994430e-04
4.118207e-02	5.124966e-02	1.521941e+00	5.498590e-04	5.498590e-04
5.124966e-02	6.377843e-02	1.169988e+00	4.321669e-04	4.321669e-04
6.377843e-02	7.937005e-02	8.989515e-01	3.395764e-04	3.395764e-04
7.937005e-02	9.877329e-02	6.890787e-01	2.665093e-04	2.665093e-04
9.877329e-02	1.229199e-01	5.284725e-01	2.092176e-04	2.092176e-04
1.229199e-01	1.529696e-01	4.042736e-01	1.640336e-04	1.640336e-04
1.529696e-01	1.903654e-01	3.088213e-01	1.285161e-04	1.285161e-04
1.903654e-01	2.369031e-01	2.349813e-01	1.004915e-04	1.004915e-04
2.369031e-01	2.948178e-01	1.787845e-01	7.857518e-05	7.857518e-05
2.948178e-01	3.668905e-01	1.351709e-01	6.124507e-05	6.124507e-05
3.668905e-01	4.565826e-01	1.021075e-01	4.771632e-05	4.771632e-05
4.565826e-01	5.682012e-01	7.694246e-02	3.713042e-05	3.713042e-05
5.682012e-01	7.071068e-01	5.754454e-02	2.878441e-05	2.878441e-05
7.071068e-01	8.799699e-01	4.310047e-02	2.233084e-05	2.233084e-05
8.799699e-01	1.095092e+00	3.201611e-02	1.725269e-05	1.725269e-05
1.095092e+00	1.362804e+00	2.368859e-02	1.330303e-05	1.330303e-05
1.362804e+00	1.695963e+00	1.744016e-02	1.023210e-05	1.023210e-05
1.695963e+00	2.110567e+00	1.276102e-02	7.845867e-06	7.845867e-06
2.110567e+00	2.626528e+00	9.297336e-03	6.003246e-06	6.003246e-06
2.626528e+00	3.268623e+00	6.729943e-03	4.578477e-06	4.578477e-06
3.268623e+00	4.067688e+00	4.832329e-03	3.477780e-06	3.477780e-06
4.067688e+00	5.062097e+00	3.445215e-03	2.632332e-06	2.632332e-06
5.062097e+00	6.299605e+00	2.440011e-03	1.985808e-06	1.985808e-06
6.299605e+00	7.839641e+00	1.714627e-03	1.492225e-06	1.492225e-06
7.839641e+00	9.756162e+00	1.190140e-03	1.114441e-06	1.114441e-06
9.756162e+00	1.214121e+01	8.160414e-04	8.272236e-07	8.272236e-07
1.214121e+01	1.510931e+01	5.515683e-04	6.096426e-07	6.096426e-07
1.510931e+01	1.880302e+01	3.664538e-04	4.454440e-07	4.454440e-07
1.880302e+01	2.339970e+01	2.380627e-04	3.218388e-07	3.218388e-07
2.339970e+01	2.912012e+01	1.503917e-04	2.293047e-07	2.293047e-07
2.912012e+01	3.623898e+01	9.027736e-05	1.592573e-07	1.592573e-07
3.623898e+01	4.509816e+01	5.094963e-05	1.072479e-07	1.072479e-07
4.509816e+01	5.612310e+01	2.544612e-05	6.794189e-08	6.794189e-08
5.612310e+01	6.984326e+01	9.508635e-06	3.723012e-08	3.723012e-08
6.984326e+01	8.691752e+01	2.174969e-06	1.596139e-08	1.596139e-08
8.691752e+01	1.081659e+02	2.469835e-07	4.821543e-09	4.821543e-09
1.081659e+02	1.346087e+02	2.465699e-08	1.365625e-09	1.365625e-09
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999919390108224e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.880519e+01	4.835664e-02	4.835664e-02
1.244465e-03	1.548694e-03	8.428250e+01	4.484335e-02	4.484335e-02
1.548694e-03	1.927296e-03	7.099653e+01	3.689019e-02	3.689019e-02
1.927296e-03	2.398454e-03	5.906335e+01	3.015923e-02	3.015923e-02
2.398454e-03	2.984793e-03	4.872749e+01	2.455257e-02	2.455257e-02
2.984793e-03	3.714471e-03	4.005964e+01	1.995506e-02	1.995506e-02
3.714471e-03	4.622531e-03	3.278642e+01	1.618121e-02	1.618121e-02
4.622531e-03	5.752580e-03	2.660153e+01	1.306673e-02	1.306673e-02
5.752580e-03	7.158887e-03	2.153614e+01	1.054040e-02	1.054040e-02
7.158887e-03	8.908987e-03	1.742775e+01	8.500415e-03	8.500415e-03
8.908987e-03	1.108693e-02	1.408546e+01	6.849040e-03	6.849040e-03
1.108693e-02	1.379730e-02	1.139262e+01	5.521646e-03	5.521646e-03
1.379730e-02	1.717026e-02	9.217097e+00	4.452143e-03	4.452143e-03
1.717026e-02	2.136779e-02	7.444962e+00	3.586822e-03	3.586822e-03
2.136779e-02	2.659148e-02	5.900055e+00	2.862301e-03	2.862301e-03
2.659148e-02	3.309218e-02	4.575536e+00	2.259386e-03	2.259386e-03
3.309218e-02	4.118207e-02	3.549660e+00	1.784231e-03	1.784231e-03
4.118207e-02	5.124966e-02	2.752034e+00	1.408081e-03	1.408081e-03
5.124966e-02	6.377843e-02	2.133037e+00	1.111413e-03	1.111413e-03
6.377843e-02	7.937005e-02	1.651066e+00	8.765039e-04	8.765039e-04
7.937005e-02	9.877329e-02	1.274465e+00	6.904551e-04	6.904551e-04
9.877329e-02	1.229199e-01	9.837232e-01	5.435902e-04	5.435902e-04
1.229199e-01	1.529696e-01	7.577170e-01	4.277764e-04	4.277764e-04
1.529696e-01	1.903654e-01	5.819186e-01	3.360619e-04	3.360619e-04
1.903654e-01	2.369031e-01	4.446932e-01	2.632711e-04	2.632711e-04
2.369031e-01	2.948178e-01	3.405192e-01	2.065812e-04	2.065812e-04
2.948178e-01	3.668905e-01	2.583050e-01	1.612727e-04	1.612727e-04
3.668905e-01	4.565826e-01	1.959210e-01	1.258901e-04	1.258901e-04
4.565826e-01	5.682012e-01	1.483643e-01	9.823087e-05	9.823087e-05
5.682012e-01	7.071068e-01	1.112571e-01	7.622360e-05	7.622360e-05
7.071068e-01	8.799699e-01	8.363508e-02	5.925068e-05	5.925068e-05
8.799699e-01	1.095092e+00	6.232158e-02	4.585137e-05	4.585137e-05
1.095092e+00	1.362804e+00	4.622770e-02	3.540243e-05	3.540243e-05
1.362804e+00	1.695963e+00	3.415922e-02	2.727899e-05	2.727899e-05
1.695963e+00	2.110567e+00	2.505955e-02	2.094356e-05	2.094356e-05
2.110567e+00	2.626528e+00	1.829603e-02	1.603927e-05	1.603927e-05
2.626528e+00	3.268623e+00	1.327578e-02	1.224957e-05	1.224957e-05
3.268623e+00	4.067688e+00	9.539355e-03	9.304660e-06	9.304660e-06
4.067688e+00	5.062097e+00	6.813984e-03	7.050181e-06	7.050181e-06
5.062097e+00	6.299605e+00	4.838859e-03	5.327573e-06	5.327573e-06
6.299605e+00	7.839641e+00	3.408847e-03	4.007353e-06	4.007353e-06
7.839641e+00	9.756162e+00	2.364616e-03	2.990853e-06	2.990853e-06
9.756162e+00	1.214121e+01	1.625197e-03	2.223170e-06	2.223170e-06
1.214121e+01	1.510931e+01	1.100283e-03	1.639887e-06	1.639887e-06
1.510931e+01	1.880302e+01	7.318160e-04	1.199197e-06	1.199197e-06
1.880302e+01	2.339970e+01	4.744148e-04	8.652001e-07	8.652001e-07
2.339970e+01	2.912012e+01	2.988788e-04	6.152257e-07	6.152257e-07
2.912012e+01	3.623898e+01	1.790044e-04	4.270974e-07	4.270974e-07
3.623898e+01	4.509816e+01	1.005366e-04	2.869630e-07	2.869630e-07
4.509816e+01	5.612310e+01	4.936740e-05	1.802882e-07	1.802882e-07
5.612310e+01	6.984326e+01	1.702509e-05	9.477782e-08	9.477782e-08
6.984326e+01	8.691752e+01	2.921390e-06	3.500676e-08	3.500676e-08
8.691752e+01	1.081659e+02	1.290346e-08	1.825519e-09	1.825519e-09
1.081659e+02	1.346087e+02	1.626540e-10	9.733009e-12	9.733009e-12
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999923569397406e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.550291e+01	1.602366e-02	1.602366e-02
1.244465e-03	1.548694e-03	3.703697e+01	1.469708e-02	1.469708e-02
1.548694e-03	1.927296e-03	3.109801e+01	1.205833e-02	1.205833e-02
1.927296e-03	2.398454e-03	2.581839e+01	9.841002e-03	9.841002e-03
2.398454e-03	2.984793e-03	2.125277e+01	7.998347e-03	7.998347e-03
2.984793e-03	3.714471e-03	1.742492e+01	6.487519e-03	6.487519e-03
3.714471e-03	4.622531e-03	1.423975e+01	5.255744e-03	5.255744e-03
4.622531e-03	5.752580e-03	1.156125e+01	4.245661e-03	4.245661e-03
5.752580e-03	7.158887e-03	9.351962e+00	3.423418e-03	3.423418e-03
7.158887e-03	8.908987e-03	7.558391e+00	2.758599e-03	2.758599e-03
8.908987e-03	1.108693e-02	6.104241e+00	2.222304e-03	2.222304e-03
1.108693e-02	1.379730e-02	4.929390e+00	1.789625e-03	1.789625e-03
1.379730e-02	1.717026e-02	3.977343e+00	1.440326e-03	1.440326e-03
1.717026e-02	2.136779e-02	3.205981e+00	1.158888e-03	1.158888e-03
2.136779e-02	2.659148e-02	2.550735e+00	9.279055e-04	9.279055e-04
2.659148e-02	3.309218e-02	1.987500e+00	7.362887e-04	7.362887e-04
3.309218e-02	4.118207e-02	1.544854e+00	5.832283e-04	5.832283e-04
4.118207e-02	5.124966e-02	1.198634e+00	4.613766e-04	4.613766e-04
5.124966e-02	6.377843e-02	9.278956e-01	3.643541e-04	3.643541e-04
6.377843e-02	7.937005e-02	7.167357e-01	2.872851e-04	2.872851e-04
7.937005e-02	9.877329e-02	5.521052e-01	2.261985e-04	2.261985e-04
9.877329e-02	1.229199e-01	4.251905e-01	1.780319e-04	1.780319e-04
1.229199e-01	1.529696e-01	3.264964e-01	1.399173e-04	1.399173e-04
1.529696e-01	1.903654e-01	2.502132e-01	1.098399e-04	1.098399e-04
1.903654e-01	2.369031e-01	1.909335e-01	8.604634e-05	8.604634e-05
2.369031e-01	2.948178e-01	1.457246e-01	6.741677e-05	6.741677e-05
2.948178e-01	3.668905e-01	1.104872e-01	5.265296e-05	5.265296e-05
3.668905e-01	4.565826e-01	8.363031e-02	4.107221e-05	4.107221e-05
4.565826e-01	5.682012e-01	6.317030e-02	3.201553e-05	3.201553e-05
5.682012e-01	7.071068e-01	4.733932e-02	2.485228e-05	2.485228e-05
7.071068e-01	8.799699e-01	3.551977e-02	1.930285e-05	1.930285e-05
8.799699e-01	1.095092e+00	2.643010e-02	1.493108e-05	1.493108e-05
1.095092e+00	1.362804e+00	1.959088e-02	1.152910e-05	1.152910e-05
1.362804e+00	1.695963e+00	1.444134e-02	8.872951e-06	8.872951e-06
1.695963e+00	2.110567e+00	1.058247e-02	6.812137e-06	6.812137e-06
2.110567e+00	2.626528e+00	7.721574e-03	5.217594e-06	5.217594e-06
2.626528e+00	3.268623e+00	5.592201e-03	3.980275e-06	3.980275e-06
3.268623e+00	4.067688e+00	4.019599e-03	3.025765e-06	3.025765e-06
4.067688e+00	5.062097e+00	2.869772e-03	2.292560e-06	2.292560e-06
5.062097e+00	6.299605e+00	2.033400e-03	1.729741e-06	1.729741e-06
6.299605e+00	7.839641e+00	1.429827e-03	1.300156e-06	1.300156e-06
7.839641e+00	9.756162e+00	9.938378e-04	9.720858e-07	9.720858e-07
9.756162e+00	1.214121e+01	6.817372e-04	7.217460e-07	7.217460e-07
1.214121e+01	1.510931e+01	4.609447e-04	5.318684e-07	5.318684e-07
1.510931e+01	1.880302e+01	3.063611e-04	3.886140e-07	3.886140e-07
1.880302e+01	2.339970e+01	1.988993e-04	2.805864e-07	2.805864e-07
2.339970e+01	2.912012e+01	1.256555e-04	1.999082e-07	1.999082e-07
2.912012e+01	3.623898e+01	7.538870e-05	1.387647e-07	1.387647e-07
3.623898e+01	4.509816e+01	4.242521e-05	9.322168e-08	9.322168e-08
4.509816e+01	5.612310e+01	2.106982e-05	5.880209e-08	5.880209e-08
5.612310e+01	6.984326e+01	7.690581e-06	3.167188e-08	3.167188e-08
6.984326e+01	8.691752e+01	1.616223e-06	1.276355e-08	1.276355e-08
8.691752e+01	1.081659e+02	1.376101e-07	3.067529e-09	3.067529e-09
1.081659e+02	1.346087e+02	1.254239e-08	8.063832e-10	8.063832e-10
1.346087e+02	1.675158e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyEps/500GeV/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$m_{\nu \bar{\nu}}$ [GeV$^2$]$$
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV$^2$]
LegendXPos=0.55
LegendYPos=0.925
YMax=0.2
DrawOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
LegendOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
RatioPlotYLabel=Ratio to $\epsilon=10^{-9}$
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999892262580779e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	9.751280e-05	2.670386e-07	2.670386e-07
1.540000e+01	2.080000e+01	1.403987e-04	3.204563e-07	3.204563e-07
2.080000e+01	2.620000e+01	1.840826e-04	3.671515e-07	3.671515e-07
2.620000e+01	3.160000e+01	2.314044e-04	4.119796e-07	4.119796e-07
3.160000e+01	3.700000e+01	2.793469e-04	4.519753e-07	4.519753e-07
3.700000e+01	4.240000e+01	3.326715e-04	4.937180e-07	4.937180e-07
4.240000e+01	4.780000e+01	3.928974e-04	5.362038e-07	5.362038e-07
4.780000e+01	5.320000e+01	4.724596e-04	5.870759e-07	5.870759e-07
5.320000e+01	5.860000e+01	5.998069e-04	6.588089e-07	6.588089e-07
5.860000e+01	6.400000e+01	8.637670e-04	7.960422e-07	7.960422e-07
6.400000e+01	6.940000e+01	1.202898e-03	9.409525e-07	9.409525e-07
6.940000e+01	7.480000e+01	1.789441e-03	1.150041e-06	1.150041e-06
7.480000e+01	8.020000e+01	2.913402e-03	1.475010e-06	1.475010e-06
8.020000e+01	8.560000e+01	6.809033e-03	2.253539e-06	2.253539e-06
8.560000e+01	9.100000e+01	8.106109e-02	7.766906e-06	7.766906e-06
9.100000e+01	9.640000e+01	1.081003e-01	8.963013e-06	8.963013e-06
9.640000e+01	1.018000e+02	1.048106e-02	2.787802e-06	2.787802e-06
1.018000e+02	1.072000e+02	4.580767e-03	1.839452e-06	1.839452e-06
1.072000e+02	1.126000e+02	2.986172e-03	1.483379e-06	1.483379e-06
1.126000e+02	1.180000e+02	2.243067e-03	1.286126e-06	1.286126e-06
1.180000e+02	1.234000e+02	1.694186e-03	1.109034e-06	1.109034e-06
1.234000e+02	1.288000e+02	1.388859e-03	1.001142e-06	1.001142e-06
1.288000e+02	1.342000e+02	1.143811e-03	9.111132e-07	9.111132e-07
1.342000e+02	1.396000e+02	9.993743e-04	8.553816e-07	8.553816e-07
1.396000e+02	1.450000e+02	8.739024e-04	7.920035e-07	7.920035e-07
1.450000e+02	1.504000e+02	7.723730e-04	7.451310e-07	7.451310e-07
1.504000e+02	1.558000e+02	6.985659e-04	7.114231e-07	7.114231e-07
1.558000e+02	1.612000e+02	6.395513e-04	6.770888e-07	6.770888e-07
1.612000e+02	1.666000e+02	5.951774e-04	6.540173e-07	6.540173e-07
1.666000e+02	1.720000e+02	5.510146e-04	6.323246e-07	6.323246e-07
1.720000e+02	1.774000e+02	5.179581e-04	6.132465e-07	6.132465e-07
1.774000e+02	1.828000e+02	4.792172e-04	5.886268e-07	5.886268e-07
1.828000e+02	1.882000e+02	4.618881e-04	5.739500e-07	5.739500e-07
1.882000e+02	1.936000e+02	4.421139e-04	5.602422e-07	5.602422e-07
1.936000e+02	1.990000e+02	4.173928e-04	5.456777e-07	5.456777e-07
1.990000e+02	2.044000e+02	3.981746e-04	5.358155e-07	5.358155e-07
2.044000e+02	2.098000e+02	3.875402e-04	5.305946e-07	5.305946e-07
2.098000e+02	2.152000e+02	3.739250e-04	5.188175e-07	5.188175e-07
2.152000e+02	2.206000e+02	3.615444e-04	5.067642e-07	5.067642e-07
2.206000e+02	2.260000e+02	3.552596e-04	5.028656e-07	5.028656e-07
2.260000e+02	2.314000e+02	3.458361e-04	4.964789e-07	4.964789e-07
2.314000e+02	2.368000e+02	3.382135e-04	4.921674e-07	4.921674e-07
2.368000e+02	2.422000e+02	3.327357e-04	4.895463e-07	4.895463e-07
2.422000e+02	2.476000e+02	3.274081e-04	4.857586e-07	4.857586e-07
2.476000e+02	2.530000e+02	3.241604e-04	4.828577e-07	4.828577e-07
2.530000e+02	2.584000e+02	3.178633e-04	4.754613e-07	4.754613e-07
2.584000e+02	2.638000e+02	3.164078e-04	4.748144e-07	4.748144e-07
2.638000e+02	2.692000e+02	3.136515e-04	4.735752e-07	4.735752e-07
2.692000e+02	2.746000e+02	3.083474e-04	4.701933e-07	4.701933e-07
2.746000e+02	2.800000e+02	3.074919e-04	4.695131e-07	4.695131e-07
2.800000e+02	2.854000e+02	3.054422e-04	4.680729e-07	4.680729e-07
2.854000e+02	2.908000e+02	3.071617e-04	4.698402e-07	4.698402e-07
2.908000e+02	2.962000e+02	3.064659e-04	4.678016e-07	4.678016e-07
2.962000e+02	3.016000e+02	3.056970e-04	4.665806e-07	4.665806e-07
3.016000e+02	3.070000e+02	3.066441e-04	4.669288e-07	4.669288e-07
3.070000e+02	3.124000e+02	3.088057e-04	4.693463e-07	4.693463e-07
3.124000e+02	3.178000e+02	3.109161e-04	4.713324e-07	4.713324e-07
3.178000e+02	3.232000e+02	3.127931e-04	4.733870e-07	4.733870e-07
3.232000e+02	3.286000e+02	3.163133e-04	4.760186e-07	4.760186e-07
3.286000e+02	3.340000e+02	3.181552e-04	4.773337e-07	4.773337e-07
3.340000e+02	3.394000e+02	3.218357e-04	4.797026e-07	4.797026e-07
3.394000e+02	3.448000e+02	3.258167e-04	4.826900e-07	4.826900e-07
3.448000e+02	3.502000e+02	3.309872e-04	4.864426e-07	4.864426e-07
3.502000e+02	3.556000e+02	3.367148e-04	4.903247e-07	4.903247e-07
3.556000e+02	3.610000e+02	3.432661e-04	4.952294e-07	4.952294e-07
3.610000e+02	3.664000e+02	3.520269e-04	5.013052e-07	5.013052e-07
3.664000e+02	3.718000e+02	3.603537e-04	5.078206e-07	5.078206e-07
3.718000e+02	3.772000e+02	3.689622e-04	5.137882e-07	5.137882e-07
3.772000e+02	3.826000e+02	3.791152e-04	5.214212e-07	5.214212e-07
3.826000e+02	3.880000e+02	3.906407e-04	5.289974e-07	5.289974e-07
3.880000e+02	3.934000e+02	4.025981e-04	5.358308e-07	5.358308e-07
3.934000e+02	3.988000e+02	4.140020e-04	5.431883e-07	5.431883e-07
3.988000e+02	4.042000e+02	4.294046e-04	5.535817e-07	5.535817e-07
4.042000e+02	4.096000e+02	4.512226e-04	5.681915e-07	5.681915e-07
4.096000e+02	4.150000e+02	4.704965e-04	5.804875e-07	5.804875e-07
4.150000e+02	4.204000e+02	4.931591e-04	5.935588e-07	5.935588e-07
4.204000e+02	4.258000e+02	5.191533e-04	6.072256e-07	6.072256e-07
4.258000e+02	4.312000e+02	5.481187e-04	6.263526e-07	6.263526e-07
4.312000e+02	4.366000e+02	5.842057e-04	6.461326e-07	6.461326e-07
4.366000e+02	4.420000e+02	6.288285e-04	6.715058e-07	6.715058e-07
4.420000e+02	4.474000e+02	6.722880e-04	6.931197e-07	6.931197e-07
4.474000e+02	4.528000e+02	7.247848e-04	7.190491e-07	7.190491e-07
4.528000e+02	4.582000e+02	7.975541e-04	7.541693e-07	7.541693e-07
4.582000e+02	4.636000e+02	8.900000e-04	7.984942e-07	7.984942e-07
4.636000e+02	4.690000e+02	1.016165e-03	8.531711e-07	8.531711e-07
4.690000e+02	4.744000e+02	1.222569e-03	9.365923e-07	9.365923e-07
4.744000e+02	4.798000e+02	1.525444e-03	1.046464e-06	1.046464e-06
4.798000e+02	4.852000e+02	2.006693e-03	1.204381e-06	1.204381e-06
4.852000e+02	4.906000e+02	2.802465e-03	1.423917e-06	1.423917e-06
4.906000e+02	4.960000e+02	5.358398e-03	1.956611e-06	1.956611e-06
4.960000e+02	5.014000e+02	4.508737e-02	5.742362e-06	5.742362e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999912000038705e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.679591e-05	1.450362e-07	1.450362e-07
1.540000e+01	2.080000e+01	8.172959e-05	1.739833e-07	1.739833e-07
2.080000e+01	2.620000e+01	1.071640e-04	1.992244e-07	1.992244e-07
2.620000e+01	3.160000e+01	1.345366e-04	2.232227e-07	2.232227e-07
3.160000e+01	3.700000e+01	1.627703e-04	2.455306e-07	2.455306e-07
3.700000e+01	4.240000e+01	1.937641e-04	2.678888e-07	2.678888e-07
4.240000e+01	4.780000e+01	2.289161e-04	2.911765e-07	2.911765e-07
4.780000e+01	5.320000e+01	2.759639e-04	3.197011e-07	3.197011e-07
5.320000e+01	5.860000e+01	3.520428e-04	3.610903e-07	3.610903e-07
5.860000e+01	6.400000e+01	5.021250e-04	4.312448e-07	4.312448e-07
6.400000e+01	6.940000e+01	6.981967e-04	5.085187e-07	5.085187e-07
6.940000e+01	7.480000e+01	1.037071e-03	6.197584e-07	6.197584e-07
7.480000e+01	8.020000e+01	1.684595e-03	7.898885e-07	7.898885e-07
8.020000e+01	8.560000e+01	3.950870e-03	1.209663e-06	1.209663e-06
8.560000e+01	9.100000e+01	4.729878e-02	4.185458e-06	4.185458e-06
9.100000e+01	9.640000e+01	6.311674e-02	4.834932e-06	4.834932e-06
9.640000e+01	1.018000e+02	6.110943e-03	1.504431e-06	1.504431e-06
1.018000e+02	1.072000e+02	2.667367e-03	9.939384e-07	9.939384e-07
1.072000e+02	1.126000e+02	1.738197e-03	8.023568e-07	8.023568e-07
1.126000e+02	1.180000e+02	1.304204e-03	6.950099e-07	6.950099e-07
1.180000e+02	1.234000e+02	9.976659e-04	6.078699e-07	6.078699e-07
1.234000e+02	1.288000e+02	8.200937e-04	5.511253e-07	5.511253e-07
1.288000e+02	1.342000e+02	6.753622e-04	5.001341e-07	5.001341e-07
1.342000e+02	1.396000e+02	5.870991e-04	4.663089e-07	4.663089e-07
1.396000e+02	1.450000e+02	5.182854e-04	4.381304e-07	4.381304e-07
1.450000e+02	1.504000e+02	4.580572e-04	4.118872e-07	4.118872e-07
1.504000e+02	1.558000e+02	4.121850e-04	3.907193e-07	3.907193e-07
1.558000e+02	1.612000e+02	3.799913e-04	3.751503e-07	3.751503e-07
1.612000e+02	1.666000e+02	3.529250e-04	3.615428e-07	3.615428e-07
1.666000e+02	1.720000e+02	3.251057e-04	3.470011e-07	3.470011e-07
1.720000e+02	1.774000e+02	3.059513e-04	3.366233e-07	3.366233e-07
1.774000e+02	1.828000e+02	2.837172e-04	3.241619e-07	3.241619e-07
1.828000e+02	1.882000e+02	2.745880e-04	3.189036e-07	3.189036e-07
1.882000e+02	1.936000e+02	2.640202e-04	3.127067e-07	3.127067e-07
1.936000e+02	1.990000e+02	2.489831e-04	3.036722e-07	3.036722e-07
1.990000e+02	2.044000e+02	2.360972e-04	2.957083e-07	2.957083e-07
2.044000e+02	2.098000e+02	2.282665e-04	2.907630e-07	2.907630e-07
2.098000e+02	2.152000e+02	2.213380e-04	2.863168e-07	2.863168e-07
2.152000e+02	2.206000e+02	2.156309e-04	2.826015e-07	2.826015e-07
2.206000e+02	2.260000e+02	2.117383e-04	2.800396e-07	2.800396e-07
2.260000e+02	2.314000e+02	2.060433e-04	2.762478e-07	2.762478e-07
2.314000e+02	2.368000e+02	2.010433e-04	2.728744e-07	2.728744e-07
2.368000e+02	2.422000e+02	1.971659e-04	2.702307e-07	2.702307e-07
2.422000e+02	2.476000e+02	1.941100e-04	2.681278e-07	2.681278e-07
2.476000e+02	2.530000e+02	1.922389e-04	2.668329e-07	2.668329e-07
2.530000e+02	2.584000e+02	1.893289e-04	2.648056e-07	2.648056e-07
2.584000e+02	2.638000e+02	1.883567e-04	2.641248e-07	2.641248e-07
2.638000e+02	2.692000e+02	1.864556e-04	2.627880e-07	2.627880e-07
2.692000e+02	2.746000e+02	1.830710e-04	2.603921e-07	2.603921e-07
2.746000e+02	2.800000e+02	1.826410e-04	2.600861e-07	2.600861e-07
2.800000e+02	2.854000e+02	1.814559e-04	2.592409e-07	2.592409e-07
2.854000e+02	2.908000e+02	1.822659e-04	2.598188e-07	2.598188e-07
2.908000e+02	2.962000e+02	1.822759e-04	2.598260e-07	2.598260e-07
2.962000e+02	3.016000e+02	1.821877e-04	2.597631e-07	2.597631e-07
3.016000e+02	3.070000e+02	1.830366e-04	2.603687e-07	2.603687e-07
3.070000e+02	3.124000e+02	1.838484e-04	2.609465e-07	2.609465e-07
3.124000e+02	3.178000e+02	1.848110e-04	2.616266e-07	2.616266e-07
3.178000e+02	3.232000e+02	1.855833e-04	2.621732e-07	2.621732e-07
3.232000e+02	3.286000e+02	1.877607e-04	2.637067e-07	2.637067e-07
3.286000e+02	3.340000e+02	1.891619e-04	2.646888e-07	2.646888e-07
3.340000e+02	3.394000e+02	1.914100e-04	2.662570e-07	2.662570e-07
3.394000e+02	3.448000e+02	1.937067e-04	2.678496e-07	2.678496e-07
3.448000e+02	3.502000e+02	1.967874e-04	2.699712e-07	2.699712e-07
3.502000e+02	3.556000e+02	2.002741e-04	2.723523e-07	2.723523e-07
3.556000e+02	3.610000e+02	2.041600e-04	2.749819e-07	2.749819e-07
3.610000e+02	3.664000e+02	2.093993e-04	2.784874e-07	2.784874e-07
3.664000e+02	3.718000e+02	2.140224e-04	2.815454e-07	2.815454e-07
3.718000e+02	3.772000e+02	2.191180e-04	2.848768e-07	2.848768e-07
3.772000e+02	3.826000e+02	2.249302e-04	2.886313e-07	2.886313e-07
3.826000e+02	3.880000e+02	2.318598e-04	2.930431e-07	2.930431e-07
3.880000e+02	3.934000e+02	2.397202e-04	2.979685e-07	2.979685e-07
3.934000e+02	3.988000e+02	2.466098e-04	3.022210e-07	3.022210e-07
3.988000e+02	4.042000e+02	2.554091e-04	3.075650e-07	3.075650e-07
4.042000e+02	4.096000e+02	2.681176e-04	3.151239e-07	3.151239e-07
4.096000e+02	4.150000e+02	2.797028e-04	3.218596e-07	3.218596e-07
4.150000e+02	4.204000e+02	2.935669e-04	3.297399e-07	3.297399e-07
4.204000e+02	4.258000e+02	3.099306e-04	3.388053e-07	3.388053e-07
4.258000e+02	4.312000e+02	3.259098e-04	3.474304e-07	3.474304e-07
4.312000e+02	4.366000e+02	3.479539e-04	3.589875e-07	3.589875e-07
4.366000e+02	4.420000e+02	3.734957e-04	3.719300e-07	3.719300e-07
4.420000e+02	4.474000e+02	3.999913e-04	3.848963e-07	3.848963e-07
4.474000e+02	4.528000e+02	4.321172e-04	4.000556e-07	4.000556e-07
4.528000e+02	4.582000e+02	4.753917e-04	4.196093e-07	4.196093e-07
4.582000e+02	4.636000e+02	5.290261e-04	4.426463e-07	4.426463e-07
4.636000e+02	4.690000e+02	6.044698e-04	4.731573e-07	4.731573e-07
4.690000e+02	4.744000e+02	7.275852e-04	5.191115e-07	5.191115e-07
4.744000e+02	4.798000e+02	9.057244e-04	5.791840e-07	5.791840e-07
4.798000e+02	4.852000e+02	1.189251e-03	6.636738e-07	6.636738e-07
4.852000e+02	4.906000e+02	1.656200e-03	7.832048e-07	7.832048e-07
4.906000e+02	4.960000e+02	3.186306e-03	1.086332e-06	1.086332e-06
4.960000e+02	5.014000e+02	2.652909e-02	3.134584e-06	3.134584e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999902224221398e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	8.603930e-11	2.517124e-13	2.517124e-13
1.540000e+01	2.080000e+01	4.961776e-10	1.164119e-12	1.164119e-12
2.080000e+01	2.620000e+01	1.899398e-09	3.818292e-12	3.818292e-12
2.620000e+01	3.160000e+01	5.794915e-09	1.029409e-11	1.029409e-11
3.160000e+01	3.700000e+01	1.515931e-08	2.434135e-11	2.434135e-11
3.700000e+01	4.240000e+01	3.623944e-08	5.317649e-11	5.317649e-11
4.240000e+01	4.780000e+01	8.193807e-08	1.104054e-10	1.104054e-10
4.780000e+01	5.320000e+01	1.846440e-07	2.264084e-10	2.264084e-10
5.320000e+01	5.860000e+01	4.384415e-07	4.760426e-10	4.760426e-10
5.860000e+01	6.400000e+01	1.175857e-06	1.070106e-09	1.070106e-09
6.400000e+01	6.940000e+01	3.205831e-06	2.481299e-09	2.481299e-09
6.940000e+01	7.480000e+01	1.018816e-05	6.506787e-09	6.506787e-09
7.480000e+01	8.020000e+01	4.168735e-05	2.117891e-08	2.117891e-08
8.020000e+01	8.560000e+01	3.825567e-04	1.317794e-07	1.317794e-07
8.560000e+01	9.100000e+01	1.087929e-01	1.158522e-05	1.158522e-05
9.100000e+01	9.640000e+01	1.770980e-01	1.587671e-05	1.587671e-05
9.640000e+01	1.018000e+02	1.052494e-03	2.852922e-07	2.852922e-07
1.018000e+02	1.072000e+02	1.650432e-04	6.526324e-08	6.526324e-08
1.072000e+02	1.126000e+02	6.111281e-05	2.963757e-08	2.963757e-08
1.126000e+02	1.180000e+02	3.139863e-05	1.751253e-08	1.751253e-08
1.180000e+02	1.234000e+02	1.820398e-05	1.158846e-08	1.158846e-08
1.234000e+02	1.288000e+02	1.207805e-05	8.473369e-09	8.473369e-09
1.288000e+02	1.342000e+02	8.380393e-06	6.475540e-09	6.475540e-09
1.342000e+02	1.396000e+02	6.339124e-06	5.251890e-09	5.251890e-09
1.396000e+02	1.450000e+02	4.983309e-06	4.393296e-09	4.393296e-09
1.450000e+02	1.504000e+02	3.994456e-06	3.745638e-09	3.745638e-09
1.504000e+02	1.558000e+02	3.304556e-06	3.266084e-09	3.266084e-09
1.558000e+02	1.612000e+02	2.834135e-06	2.917263e-09	2.917263e-09
1.612000e+02	1.666000e+02	2.471817e-06	2.639986e-09	2.639986e-09
1.666000e+02	1.720000e+02	2.152241e-06	2.394818e-09	2.394818e-09
1.720000e+02	1.774000e+02	1.927867e-06	2.211454e-09	2.211454e-09
1.774000e+02	1.828000e+02	1.712626e-06	2.039986e-09	2.039986e-09
1.828000e+02	1.882000e+02	1.592293e-06	1.927812e-09	1.927812e-09
1.882000e+02	1.936000e+02	1.477767e-06	1.824659e-09	1.824659e-09
1.936000e+02	1.990000e+02	1.349910e-06	1.716296e-09	1.716296e-09
1.990000e+02	2.044000e+02	1.243409e-06	1.623432e-09	1.623432e-09
2.044000e+02	2.098000e+02	1.171135e-06	1.555106e-09	1.555106e-09
2.098000e+02	2.152000e+02	1.108504e-06	1.494741e-09	1.494741e-09
2.152000e+02	2.206000e+02	1.055987e-06	1.442804e-09	1.442804e-09
2.206000e+02	2.260000e+02	1.016884e-06	1.402041e-09	1.402041e-09
2.260000e+02	2.314000e+02	9.709026e-07	1.356835e-09	1.356835e-09
2.314000e+02	2.368000e+02	9.313744e-07	1.317814e-09	1.317814e-09
2.368000e+02	2.422000e+02	8.990261e-07	1.284426e-09	1.284426e-09
2.422000e+02	2.476000e+02	8.719715e-07	1.255646e-09	1.255646e-09
2.476000e+02	2.530000e+02	8.513694e-07	1.231841e-09	1.231841e-09
2.530000e+02	2.584000e+02	8.285109e-07	1.207967e-09	1.207967e-09
2.584000e+02	2.638000e+02	8.146287e-07	1.190671e-09	1.190671e-09
2.638000e+02	2.692000e+02	7.972937e-07	1.171429e-09	1.171429e-09
2.692000e+02	2.746000e+02	7.752639e-07	1.149497e-09	1.149497e-09
2.746000e+02	2.800000e+02	7.653885e-07	1.136119e-09	1.136119e-09
2.800000e+02	2.854000e+02	7.532783e-07	1.121764e-09	1.121764e-09
2.854000e+02	2.908000e+02	7.505950e-07	1.115326e-09	1.115326e-09
2.908000e+02	2.962000e+02	7.442176e-07	1.105842e-09	1.105842e-09
2.962000e+02	3.016000e+02	7.377926e-07	1.096529e-09	1.096529e-09
3.016000e+02	3.070000e+02	7.367109e-07	1.092549e-09	1.092549e-09
3.070000e+02	3.124000e+02	7.350633e-07	1.087585e-09	1.087585e-09
3.124000e+02	3.178000e+02	7.335459e-07	1.082427e-09	1.082427e-09
3.178000e+02	3.232000e+02	7.323470e-07	1.078503e-09	1.078503e-09
3.232000e+02	3.286000e+02	7.370972e-07	1.079151e-09	1.079151e-09
3.286000e+02	3.340000e+02	7.379117e-07	1.076375e-09	1.076375e-09
3.340000e+02	3.394000e+02	7.429680e-07	1.077380e-09	1.077380e-09
3.394000e+02	3.448000e+02	7.478228e-07	1.077935e-09	1.077935e-09
3.448000e+02	3.502000e+02	7.569439e-07	1.082578e-09	1.082578e-09
3.502000e+02	3.556000e+02	7.660615e-07	1.085861e-09	1.085861e-09
3.556000e+02	3.610000e+02	7.781039e-07	1.092586e-09	1.092586e-09
3.610000e+02	3.664000e+02	7.947730e-07	1.101919e-09	1.101919e-09
3.664000e+02	3.718000e+02	8.093857e-07	1.109881e-09	1.109881e-09
3.718000e+02	3.772000e+02	8.248309e-07	1.117858e-09	1.117858e-09
3.772000e+02	3.826000e+02	8.444350e-07	1.129543e-09	1.129543e-09
3.826000e+02	3.880000e+02	8.672509e-07	1.142661e-09	1.142661e-09
3.880000e+02	3.934000e+02	8.937269e-07	1.157925e-09	1.157925e-09
3.934000e+02	3.988000e+02	9.161309e-07	1.170346e-09	1.170346e-09
3.988000e+02	4.042000e+02	9.465733e-07	1.188204e-09	1.188204e-09
4.042000e+02	4.096000e+02	9.901807e-07	1.213078e-09	1.213078e-09
4.096000e+02	4.150000e+02	1.030411e-06	1.236004e-09	1.236004e-09
4.150000e+02	4.204000e+02	1.079015e-06	1.263446e-09	1.263446e-09
4.204000e+02	4.258000e+02	1.135354e-06	1.293682e-09	1.293682e-09
4.258000e+02	4.312000e+02	1.191995e-06	1.324671e-09	1.324671e-09
4.312000e+02	4.366000e+02	1.269396e-06	1.365138e-09	1.365138e-09
4.366000e+02	4.420000e+02	1.358685e-06	1.410409e-09	1.410409e-09
4.420000e+02	4.474000e+02	1.453381e-06	1.457930e-09	1.457930e-09
4.474000e+02	4.528000e+02	1.565996e-06	1.511273e-09	1.511273e-09
4.528000e+02	4.582000e+02	1.719821e-06	1.582473e-09	1.582473e-09
4.582000e+02	4.636000e+02	1.910093e-06	1.666037e-09	1.666037e-09
4.636000e+02	4.690000e+02	2.178543e-06	1.777555e-09	1.777555e-09
4.690000e+02	4.744000e+02	2.616496e-06	1.945931e-09	1.945931e-09
4.744000e+02	4.798000e+02	3.252209e-06	2.167825e-09	2.167825e-09
4.798000e+02	4.852000e+02	4.264076e-06	2.480491e-09	2.480491e-09
4.852000e+02	4.906000e+02	5.926506e-06	2.921391e-09	2.921391e-09
4.906000e+02	4.960000e+02	1.138388e-05	4.045734e-09	4.045734e-09
4.960000e+02	5.014000e+02	9.462694e-05	1.165458e-08	1.165458e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999893950723564e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.320620e-07	1.014323e-09	1.014323e-09
1.540000e+01	2.080000e+01	1.013876e-06	2.536406e-09	2.536406e-09
2.080000e+01	2.620000e+01	2.380144e-06	5.140978e-09	5.140978e-09
2.620000e+01	3.160000e+01	4.858578e-06	9.290809e-09	9.290809e-09
3.160000e+01	3.700000e+01	9.016280e-06	1.557088e-08	1.557088e-08
3.700000e+01	4.240000e+01	1.586478e-05	2.491774e-08	2.491774e-08
4.240000e+01	4.780000e+01	2.702498e-05	3.875868e-08	3.875868e-08
4.780000e+01	5.320000e+01	4.556006e-05	5.911942e-08	5.911942e-08
5.320000e+01	5.860000e+01	7.724789e-05	8.820847e-08	8.820847e-08
5.860000e+01	6.400000e+01	1.333929e-04	1.284864e-07	1.284864e-07
6.400000e+01	6.940000e+01	2.421691e-04	1.962431e-07	1.962431e-07
6.940000e+01	7.480000e+01	4.778459e-04	3.132157e-07	3.132157e-07
7.480000e+01	8.020000e+01	1.107026e-03	5.607535e-07	5.607535e-07
8.020000e+01	8.560000e+01	3.703578e-03	1.195513e-06	1.195513e-06
8.560000e+01	9.100000e+01	4.849815e-02	4.459327e-06	4.459327e-06
9.100000e+01	9.640000e+01	6.460130e-02	5.140517e-06	5.140517e-06
9.640000e+01	1.018000e+02	5.857033e-03	1.509284e-06	1.509284e-06
1.018000e+02	1.072000e+02	2.191231e-03	8.743373e-07	8.743373e-07
1.072000e+02	1.126000e+02	1.215072e-03	6.127750e-07	6.127750e-07
1.126000e+02	1.180000e+02	8.027604e-04	4.739968e-07	4.739968e-07
1.180000e+02	1.234000e+02	5.880098e-04	3.983798e-07	3.983798e-07
1.234000e+02	1.288000e+02	4.582119e-04	3.451097e-07	3.451097e-07
1.288000e+02	1.342000e+02	3.736265e-04	3.105945e-07	3.105945e-07
1.342000e+02	1.396000e+02	3.152519e-04	2.813780e-07	2.813780e-07
1.396000e+02	1.450000e+02	2.725798e-04	2.615859e-07	2.615859e-07
1.450000e+02	1.504000e+02	2.406420e-04	2.464282e-07	2.464282e-07
1.504000e+02	1.558000e+02	2.156041e-04	2.321221e-07	2.321221e-07
1.558000e+02	1.612000e+02	1.954511e-04	2.200704e-07	2.200704e-07
1.612000e+02	1.666000e+02	1.792868e-04	2.109835e-07	2.109835e-07
1.666000e+02	1.720000e+02	1.664716e-04	2.040638e-07	2.040638e-07
1.720000e+02	1.774000e+02	1.548437e-04	1.956207e-07	1.956207e-07
1.774000e+02	1.828000e+02	1.456868e-04	1.911129e-07	1.911129e-07
1.828000e+02	1.882000e+02	1.376094e-04	1.844929e-07	1.844929e-07
1.882000e+02	1.936000e+02	1.305490e-04	1.790420e-07	1.790420e-07
1.936000e+02	1.990000e+02	1.243438e-04	1.756634e-07	1.756634e-07
1.990000e+02	2.044000e+02	1.189338e-04	1.718147e-07	1.718147e-07
2.044000e+02	2.098000e+02	1.147249e-04	1.687838e-07	1.687838e-07
2.098000e+02	2.152000e+02	1.105908e-04	1.657983e-07	1.657983e-07
2.152000e+02	2.206000e+02	1.071813e-04	1.630290e-07	1.630290e-07
2.206000e+02	2.260000e+02	1.039963e-04	1.598728e-07	1.598728e-07
2.260000e+02	2.314000e+02	1.011267e-04	1.574371e-07	1.574371e-07
2.314000e+02	2.368000e+02	9.887811e-05	1.558556e-07	1.558556e-07
2.368000e+02	2.422000e+02	9.660150e-05	1.537306e-07	1.537306e-07
2.422000e+02	2.476000e+02	9.478146e-05	1.521503e-07	1.521503e-07
2.476000e+02	2.530000e+02	9.329339e-05	1.506888e-07	1.506888e-07
2.530000e+02	2.584000e+02	9.186431e-05	1.496965e-07	1.496965e-07
2.584000e+02	2.638000e+02	9.079880e-05	1.485069e-07	1.485069e-07
2.638000e+02	2.692000e+02	8.973794e-05	1.472226e-07	1.472226e-07
2.692000e+02	2.746000e+02	8.871280e-05	1.467422e-07	1.467422e-07
2.746000e+02	2.800000e+02	8.817854e-05	1.461423e-07	1.461423e-07
2.800000e+02	2.854000e+02	8.772711e-05	1.458355e-07	1.458355e-07
2.854000e+02	2.908000e+02	8.755483e-05	1.453096e-07	1.453096e-07
2.908000e+02	2.962000e+02	8.712970e-05	1.446083e-07	1.446083e-07
2.962000e+02	3.016000e+02	8.688702e-05	1.444553e-07	1.444553e-07
3.016000e+02	3.070000e+02	8.708056e-05	1.446287e-07	1.446287e-07
3.070000e+02	3.124000e+02	8.734587e-05	1.446804e-07	1.446804e-07
3.124000e+02	3.178000e+02	8.808365e-05	1.454029e-07	1.454029e-07
3.178000e+02	3.232000e+02	8.841369e-05	1.456427e-07	1.456427e-07
3.232000e+02	3.286000e+02	8.948481e-05	1.466166e-07	1.466166e-07
3.286000e+02	3.340000e+02	9.028256e-05	1.474284e-07	1.474284e-07
3.340000e+02	3.394000e+02	9.143704e-05	1.485156e-07	1.485156e-07
3.394000e+02	3.448000e+02	9.262643e-05	1.495188e-07	1.495188e-07
3.448000e+02	3.502000e+02	9.422194e-05	1.509973e-07	1.509973e-07
3.502000e+02	3.556000e+02	9.602724e-05	1.525146e-07	1.525146e-07
3.556000e+02	3.610000e+02	9.811752e-05	1.543067e-07	1.543067e-07
3.610000e+02	3.664000e+02	1.004064e-04	1.560712e-07	1.560712e-07
3.664000e+02	3.718000e+02	1.029142e-04	1.581691e-07	1.581691e-07
3.718000e+02	3.772000e+02	1.055568e-04	1.603663e-07	1.603663e-07
3.772000e+02	3.826000e+02	1.089534e-04	1.633697e-07	1.633697e-07
3.826000e+02	3.880000e+02	1.124433e-04	1.660732e-07	1.660732e-07
3.880000e+02	3.934000e+02	1.163299e-04	1.690794e-07	1.690794e-07
3.934000e+02	3.988000e+02	1.206372e-04	1.728048e-07	1.728048e-07
3.988000e+02	4.042000e+02	1.255716e-04	1.766818e-07	1.766818e-07
4.042000e+02	4.096000e+02	1.314306e-04	1.808173e-07	1.808173e-07
4.096000e+02	4.150000e+02	1.377218e-04	1.852101e-07	1.852101e-07
4.150000e+02	4.204000e+02	1.453188e-04	1.907019e-07	1.907019e-07
4.204000e+02	4.258000e+02	1.536438e-04	1.964949e-07	1.964949e-07
4.258000e+02	4.312000e+02	1.630625e-04	2.032523e-07	2.032523e-07
4.312000e+02	4.366000e+02	1.744602e-04	2.106950e-07	2.106950e-07
4.366000e+02	4.420000e+02	1.878659e-04	2.186427e-07	2.186427e-07
4.420000e+02	4.474000e+02	2.042959e-04	2.298365e-07	2.298365e-07
4.474000e+02	4.528000e+02	2.231280e-04	2.413786e-07	2.413786e-07
4.528000e+02	4.582000e+02	2.468187e-04	2.545114e-07	2.545114e-07
4.582000e+02	4.636000e+02	2.771843e-04	2.710176e-07	2.710176e-07
4.636000e+02	4.690000e+02	3.169243e-04	2.895800e-07	2.895800e-07
4.690000e+02	4.744000e+02	3.702844e-04	3.104371e-07	3.104371e-07
4.744000e+02	4.798000e+02	4.479409e-04	3.358996e-07	3.358996e-07
4.798000e+02	4.852000e+02	5.715274e-04	3.741175e-07	3.741175e-07
4.852000e+02	4.906000e+02	7.994402e-04	4.445159e-07	4.445159e-07
4.906000e+02	4.960000e+02	1.398313e-03	5.670407e-07	5.670407e-07
4.960000e+02	5.014000e+02	1.266901e-02	6.924881e-06	6.924881e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999910176932345e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.730385e-05	2.280206e-07	2.280206e-07
1.540000e+01	2.080000e+01	1.112434e-04	2.738554e-07	2.738554e-07
2.080000e+01	2.620000e+01	1.464324e-04	3.145484e-07	3.145484e-07
2.620000e+01	3.160000e+01	1.845076e-04	3.531370e-07	3.531370e-07
3.160000e+01	3.700000e+01	2.240861e-04	3.889571e-07	3.889571e-07
3.700000e+01	4.240000e+01	2.682448e-04	4.260978e-07	4.260978e-07
4.240000e+01	4.780000e+01	3.202643e-04	4.664659e-07	4.664659e-07
4.780000e+01	5.320000e+01	3.917928e-04	5.149281e-07	5.149281e-07
5.320000e+01	5.860000e+01	5.169180e-04	5.888056e-07	5.888056e-07
5.860000e+01	6.400000e+01	7.452189e-04	7.166911e-07	7.166911e-07
6.400000e+01	6.940000e+01	1.020386e-03	8.354143e-07	8.354143e-07
6.940000e+01	7.480000e+01	1.574316e-03	1.040160e-06	1.040160e-06
7.480000e+01	8.020000e+01	2.677298e-03	1.364010e-06	1.364010e-06
8.020000e+01	8.560000e+01	6.481076e-03	2.123938e-06	2.123938e-06
8.560000e+01	9.100000e+01	8.112957e-02	7.522805e-06	7.522805e-06
9.100000e+01	9.640000e+01	1.085974e-01	8.709061e-06	8.709061e-06
9.640000e+01	1.018000e+02	1.003195e-02	2.634013e-06	2.634013e-06
1.018000e+02	1.072000e+02	4.248059e-03	1.715494e-06	1.715494e-06
1.072000e+02	1.126000e+02	2.681961e-03	1.362579e-06	1.362579e-06
1.126000e+02	1.180000e+02	1.957152e-03	1.158167e-06	1.158167e-06
1.180000e+02	1.234000e+02	1.482846e-03	1.007180e-06	1.007180e-06
1.234000e+02	1.288000e+02	1.199536e-03	9.024665e-07	9.024665e-07
1.288000e+02	1.342000e+02	9.882343e-04	8.176177e-07	8.176177e-07
1.342000e+02	1.396000e+02	8.515246e-04	7.598868e-07	7.598868e-07
1.396000e+02	1.450000e+02	7.359206e-04	7.031396e-07	7.031396e-07
1.450000e+02	1.504000e+02	6.588307e-04	6.670279e-07	6.670279e-07
1.504000e+02	1.558000e+02	5.944870e-04	6.316104e-07	6.316104e-07
1.558000e+02	1.612000e+02	5.382450e-04	6.013431e-07	6.013431e-07
1.612000e+02	1.666000e+02	4.920170e-04	5.747591e-07	5.747591e-07
1.666000e+02	1.720000e+02	4.590496e-04	5.544910e-07	5.544910e-07
1.720000e+02	1.774000e+02	4.324322e-04	5.387966e-07	5.387966e-07
1.774000e+02	1.828000e+02	4.075867e-04	5.244926e-07	5.244926e-07
1.828000e+02	1.882000e+02	3.797970e-04	5.027898e-07	5.027898e-07
1.882000e+02	1.936000e+02	3.594813e-04	4.897602e-07	4.897602e-07
1.936000e+02	1.990000e+02	3.425002e-04	4.788255e-07	4.788255e-07
1.990000e+02	2.044000e+02	3.338826e-04	4.732280e-07	4.732280e-07
2.044000e+02	2.098000e+02	3.253213e-04	4.660046e-07	4.660046e-07
2.098000e+02	2.152000e+02	3.089470e-04	4.535533e-07	4.535533e-07
2.152000e+02	2.206000e+02	2.967013e-04	4.457602e-07	4.457602e-07
2.206000e+02	2.260000e+02	2.896591e-04	4.405470e-07	4.405470e-07
2.260000e+02	2.314000e+02	2.829804e-04	4.355267e-07	4.355267e-07
2.314000e+02	2.368000e+02	2.776293e-04	4.306163e-07	4.306163e-07
2.368000e+02	2.422000e+02	2.740426e-04	4.277120e-07	4.277120e-07
2.422000e+02	2.476000e+02	2.718585e-04	4.261004e-07	4.261004e-07
2.476000e+02	2.530000e+02	2.654928e-04	4.206326e-07	4.206326e-07
2.530000e+02	2.584000e+02	2.600354e-04	4.170886e-07	4.170886e-07
2.584000e+02	2.638000e+02	2.547748e-04	4.119214e-07	4.119214e-07
2.638000e+02	2.692000e+02	2.538837e-04	4.112305e-07	4.112305e-07
2.692000e+02	2.746000e+02	2.546363e-04	4.124504e-07	4.124504e-07
2.746000e+02	2.800000e+02	2.508906e-04	4.098307e-07	4.098307e-07
2.800000e+02	2.854000e+02	2.503978e-04	4.095562e-07	4.095562e-07
2.854000e+02	2.908000e+02	2.490969e-04	4.075668e-07	4.075668e-07
2.908000e+02	2.962000e+02	2.504289e-04	4.087512e-07	4.087512e-07
2.962000e+02	3.016000e+02	2.511909e-04	4.090146e-07	4.090146e-07
3.016000e+02	3.070000e+02	2.511604e-04	4.087207e-07	4.087207e-07
3.070000e+02	3.124000e+02	2.504280e-04	4.083314e-07	4.083314e-07
3.124000e+02	3.178000e+02	2.516869e-04	4.095949e-07	4.095949e-07
3.178000e+02	3.232000e+02	2.531937e-04	4.108981e-07	4.108981e-07
3.232000e+02	3.286000e+02	2.549309e-04	4.117151e-07	4.117151e-07
3.286000e+02	3.340000e+02	2.585185e-04	4.152602e-07	4.152602e-07
3.340000e+02	3.394000e+02	2.618452e-04	4.177136e-07	4.177136e-07
3.394000e+02	3.448000e+02	2.653881e-04	4.205095e-07	4.205095e-07
3.448000e+02	3.502000e+02	2.692059e-04	4.230031e-07	4.230031e-07
3.502000e+02	3.556000e+02	2.730515e-04	4.261754e-07	4.261754e-07
3.556000e+02	3.610000e+02	2.790630e-04	4.305736e-07	4.305736e-07
3.610000e+02	3.664000e+02	2.841585e-04	4.343419e-07	4.343419e-07
3.664000e+02	3.718000e+02	2.902115e-04	4.391376e-07	4.391376e-07
3.718000e+02	3.772000e+02	2.983876e-04	4.457003e-07	4.457003e-07
3.772000e+02	3.826000e+02	3.065398e-04	4.514747e-07	4.514747e-07
3.826000e+02	3.880000e+02	3.163087e-04	4.584881e-07	4.584881e-07
3.880000e+02	3.934000e+02	3.257283e-04	4.649569e-07	4.649569e-07
3.934000e+02	3.988000e+02	3.384046e-04	4.737425e-07	4.737425e-07
3.988000e+02	4.042000e+02	3.509552e-04	4.832088e-07	4.832088e-07
4.042000e+02	4.096000e+02	3.623478e-04	4.906136e-07	4.906136e-07
4.096000e+02	4.150000e+02	3.798530e-04	5.020493e-07	5.020493e-07
4.150000e+02	4.204000e+02	3.995443e-04	5.159528e-07	5.159528e-07
4.204000e+02	4.258000e+02	4.207089e-04	5.295025e-07	5.295025e-07
4.258000e+02	4.312000e+02	4.452889e-04	5.428213e-07	5.428213e-07
4.312000e+02	4.366000e+02	4.716226e-04	5.596627e-07	5.596627e-07
4.366000e+02	4.420000e+02	5.052511e-04	5.786771e-07	5.786771e-07
4.420000e+02	4.474000e+02	5.482211e-04	6.044502e-07	6.044502e-07
4.474000e+02	4.528000e+02	5.911785e-04	6.289768e-07	6.289768e-07
4.528000e+02	4.582000e+02	6.511783e-04	6.585311e-07	6.585311e-07
4.582000e+02	4.636000e+02	7.290719e-04	6.971638e-07	6.971638e-07
4.636000e+02	4.690000e+02	8.368639e-04	7.491653e-07	7.491653e-07
4.690000e+02	4.744000e+02	9.922609e-04	8.144585e-07	8.144585e-07
4.744000e+02	4.798000e+02	1.247540e-03	9.130028e-07	9.130028e-07
4.798000e+02	4.852000e+02	1.625632e-03	1.044694e-06	1.044694e-06
4.852000e+02	4.906000e+02	2.269713e-03	1.232726e-06	1.232726e-06
4.906000e+02	4.960000e+02	4.282096e-03	1.685316e-06	1.685316e-06
4.960000e+02	5.014000e+02	3.617667e-02	4.931016e-06	4.931016e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999940000017985e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.877369e-05	1.344036e-07	1.344036e-07
1.540000e+01	2.080000e+01	7.012035e-05	1.611536e-07	1.611536e-07
2.080000e+01	2.620000e+01	9.221924e-05	1.848114e-07	1.848114e-07
2.620000e+01	3.160000e+01	1.161785e-04	2.074344e-07	2.074344e-07
3.160000e+01	3.700000e+01	1.412248e-04	2.287039e-07	2.287039e-07
3.700000e+01	4.240000e+01	1.688574e-04	2.500795e-07	2.500795e-07
4.240000e+01	4.780000e+01	2.010644e-04	2.728888e-07	2.728888e-07
4.780000e+01	5.320000e+01	2.465904e-04	3.022080e-07	3.022080e-07
5.320000e+01	5.860000e+01	3.265491e-04	3.477702e-07	3.477702e-07
5.860000e+01	6.400000e+01	4.631587e-04	4.141741e-07	4.141741e-07
6.400000e+01	6.940000e+01	6.361531e-04	4.853990e-07	4.853990e-07
6.940000e+01	7.480000e+01	9.792133e-04	6.022224e-07	6.022224e-07
7.480000e+01	8.020000e+01	1.653887e-03	7.826560e-07	7.826560e-07
8.020000e+01	8.560000e+01	4.014178e-03	1.219316e-06	1.219316e-06
8.560000e+01	9.100000e+01	5.031189e-02	4.316716e-06	4.316716e-06
9.100000e+01	9.640000e+01	6.729091e-02	4.992250e-06	4.992250e-06
9.640000e+01	1.018000e+02	6.247278e-03	1.521120e-06	1.521120e-06
1.018000e+02	1.072000e+02	2.635724e-03	9.880257e-07	9.880257e-07
1.072000e+02	1.126000e+02	1.664894e-03	7.852562e-07	7.852562e-07
1.126000e+02	1.180000e+02	1.222708e-03	6.729447e-07	6.729447e-07
1.180000e+02	1.234000e+02	9.289315e-04	5.865572e-07	5.865572e-07
1.234000e+02	1.288000e+02	7.561128e-04	5.291899e-07	5.291899e-07
1.288000e+02	1.342000e+02	6.235765e-04	4.805775e-07	4.805775e-07
1.342000e+02	1.396000e+02	5.373043e-04	4.460959e-07	4.460959e-07
1.396000e+02	1.450000e+02	4.678991e-04	4.162883e-07	4.162883e-07
1.450000e+02	1.504000e+02	4.172761e-04	3.931246e-07	3.931246e-07
1.504000e+02	1.558000e+02	3.770398e-04	3.736906e-07	3.736906e-07
1.558000e+02	1.612000e+02	3.415480e-04	3.556681e-07	3.556681e-07
1.612000e+02	1.666000e+02	3.127976e-04	3.403689e-07	3.403689e-07
1.666000e+02	1.720000e+02	2.923659e-04	3.290652e-07	3.290652e-07
1.720000e+02	1.774000e+02	2.752081e-04	3.192630e-07	3.192630e-07
1.774000e+02	1.828000e+02	2.585419e-04	3.094458e-07	3.094458e-07
1.828000e+02	1.882000e+02	2.426211e-04	2.997659e-07	2.997659e-07
1.882000e+02	1.936000e+02	2.289981e-04	2.912286e-07	2.912286e-07
1.936000e+02	1.990000e+02	2.182622e-04	2.843209e-07	2.843209e-07
1.990000e+02	2.044000e+02	2.123344e-04	2.804329e-07	2.804329e-07
2.044000e+02	2.098000e+02	2.070226e-04	2.769025e-07	2.769025e-07
2.098000e+02	2.152000e+02	1.976741e-04	2.705793e-07	2.705793e-07
2.152000e+02	2.206000e+02	1.892352e-04	2.647396e-07	2.647396e-07
2.206000e+02	2.260000e+02	1.849540e-04	2.617279e-07	2.617279e-07
2.260000e+02	2.314000e+02	1.800155e-04	2.582105e-07	2.582105e-07
2.314000e+02	2.368000e+02	1.766329e-04	2.557725e-07	2.557725e-07
2.368000e+02	2.422000e+02	1.746914e-04	2.543635e-07	2.543635e-07
2.422000e+02	2.476000e+02	1.732229e-04	2.532921e-07	2.532921e-07
2.476000e+02	2.530000e+02	1.693051e-04	2.504108e-07	2.504108e-07
2.530000e+02	2.584000e+02	1.656418e-04	2.476875e-07	2.476875e-07
2.584000e+02	2.638000e+02	1.628959e-04	2.456253e-07	2.456253e-07
2.638000e+02	2.692000e+02	1.623003e-04	2.451770e-07	2.451770e-07
2.692000e+02	2.746000e+02	1.622296e-04	2.451224e-07	2.451224e-07
2.746000e+02	2.800000e+02	1.597111e-04	2.432123e-07	2.432123e-07
2.800000e+02	2.854000e+02	1.594211e-04	2.429914e-07	2.429914e-07
2.854000e+02	2.908000e+02	1.588440e-04	2.425518e-07	2.425518e-07
2.908000e+02	2.962000e+02	1.597159e-04	2.432165e-07	2.432165e-07
2.962000e+02	3.016000e+02	1.602266e-04	2.436051e-07	2.436051e-07
3.016000e+02	3.070000e+02	1.604011e-04	2.437371e-07	2.437371e-07
3.070000e+02	3.124000e+02	1.599759e-04	2.434139e-07	2.434139e-07
3.124000e+02	3.178000e+02	1.607814e-04	2.440259e-07	2.440259e-07
3.178000e+02	3.232000e+02	1.616325e-04	2.446710e-07	2.446710e-07
3.232000e+02	3.286000e+02	1.629681e-04	2.456803e-07	2.456803e-07
3.286000e+02	3.340000e+02	1.649529e-04	2.471713e-07	2.471713e-07
3.340000e+02	3.394000e+02	1.670870e-04	2.487651e-07	2.487651e-07
3.394000e+02	3.448000e+02	1.694440e-04	2.505135e-07	2.505135e-07
3.448000e+02	3.502000e+02	1.720633e-04	2.524423e-07	2.524423e-07
3.502000e+02	3.556000e+02	1.744774e-04	2.542076e-07	2.542076e-07
3.556000e+02	3.610000e+02	1.784448e-04	2.570815e-07	2.570815e-07
3.610000e+02	3.664000e+02	1.817333e-04	2.594390e-07	2.594390e-07
3.664000e+02	3.718000e+02	1.854874e-04	2.621050e-07	2.621050e-07
3.718000e+02	3.772000e+02	1.905437e-04	2.656539e-07	2.656539e-07
3.772000e+02	3.826000e+02	1.959578e-04	2.694010e-07	2.694010e-07
3.826000e+02	3.880000e+02	2.022578e-04	2.736974e-07	2.736974e-07
3.880000e+02	3.934000e+02	2.083619e-04	2.777972e-07	2.777972e-07
3.934000e+02	3.988000e+02	2.166400e-04	2.832614e-07	2.832614e-07
3.988000e+02	4.042000e+02	2.243900e-04	2.882840e-07	2.882840e-07
4.042000e+02	4.096000e+02	2.318785e-04	2.930553e-07	2.930553e-07
4.096000e+02	4.150000e+02	2.430752e-04	3.000467e-07	3.000467e-07
4.150000e+02	4.204000e+02	2.551241e-04	3.073928e-07	3.073928e-07
4.204000e+02	4.258000e+02	2.687300e-04	3.154835e-07	3.154835e-07
4.258000e+02	4.312000e+02	2.855789e-04	3.252228e-07	3.252228e-07
4.312000e+02	4.366000e+02	3.020907e-04	3.344927e-07	3.344927e-07
4.366000e+02	4.420000e+02	3.238365e-04	3.463235e-07	3.463235e-07
4.420000e+02	4.474000e+02	3.501287e-04	3.601081e-07	3.601081e-07
4.474000e+02	4.528000e+02	3.772220e-04	3.737812e-07	3.737812e-07
4.528000e+02	4.582000e+02	4.159980e-04	3.925220e-07	3.925220e-07
4.582000e+02	4.636000e+02	4.656006e-04	4.152648e-07	4.152648e-07
4.636000e+02	4.690000e+02	5.325835e-04	4.441319e-07	4.441319e-07
4.690000e+02	4.744000e+02	6.333535e-04	4.843303e-07	4.843303e-07
4.744000e+02	4.798000e+02	7.969069e-04	5.432779e-07	5.432779e-07
4.798000e+02	4.852000e+02	1.034891e-03	6.191079e-07	6.191079e-07
4.852000e+02	4.906000e+02	1.445211e-03	7.316193e-07	7.316193e-07
4.906000e+02	4.960000e+02	2.737539e-03	1.006929e-06	1.006929e-06
4.960000e+02	5.014000e+02	2.288644e-02	2.911440e-06	2.911440e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999908367892316e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.398013e-11	2.334252e-13	2.334252e-13
1.540000e+01	2.080000e+01	4.263233e-10	1.078960e-12	1.078960e-12
2.080000e+01	2.620000e+01	1.637254e-09	3.549676e-12	3.549676e-12
2.620000e+01	3.160000e+01	5.007635e-09	9.574011e-12	9.574011e-12
3.160000e+01	3.700000e+01	1.316461e-08	2.270145e-11	2.270145e-11
3.700000e+01	4.240000e+01	3.162489e-08	4.971226e-11	4.971226e-11
4.240000e+01	4.780000e+01	7.205583e-08	1.036021e-10	1.036021e-10
4.780000e+01	5.320000e+01	1.653724e-07	2.144975e-10	2.144975e-10
5.320000e+01	5.860000e+01	4.068624e-07	4.586619e-10	4.586619e-10
5.860000e+01	6.400000e+01	1.083349e-06	1.026546e-09	1.026546e-09
6.400000e+01	6.940000e+01	2.924843e-06	2.371405e-09	2.371405e-09
6.940000e+01	7.480000e+01	9.643063e-06	6.337623e-09	6.337623e-09
7.480000e+01	8.020000e+01	4.105017e-05	2.104426e-08	2.104426e-08
8.020000e+01	8.560000e+01	3.908593e-04	1.334916e-07	1.334916e-07
8.560000e+01	9.100000e+01	1.160529e-01	1.196890e-05	1.196890e-05
9.100000e+01	9.640000e+01	1.891407e-01	1.640962e-05	1.640962e-05
9.640000e+01	1.018000e+02	1.079972e-03	2.894276e-07	2.894276e-07
1.018000e+02	1.072000e+02	1.632543e-04	6.494083e-08	6.494083e-08
1.072000e+02	1.126000e+02	5.858861e-05	2.903227e-08	2.903227e-08
1.126000e+02	1.180000e+02	2.945507e-05	1.696658e-08	1.696658e-08
1.180000e+02	1.234000e+02	1.694934e-05	1.118310e-08	1.118310e-08
1.234000e+02	1.288000e+02	1.113759e-05	8.137356e-09	8.137356e-09
1.288000e+02	1.342000e+02	7.748644e-06	6.230853e-09	6.230853e-09
1.342000e+02	1.396000e+02	5.804700e-06	5.026910e-09	5.026910e-09
1.396000e+02	1.450000e+02	4.498476e-06	4.173699e-09	4.173699e-09
1.450000e+02	1.504000e+02	3.642807e-06	3.578612e-09	3.578612e-09
1.504000e+02	1.558000e+02	3.024296e-06	3.125370e-09	3.125370e-09
1.558000e+02	1.612000e+02	2.547683e-06	2.766031e-09	2.766031e-09
1.612000e+02	1.666000e+02	2.191113e-06	2.485672e-09	2.485672e-09
1.666000e+02	1.720000e+02	1.936880e-06	2.272437e-09	2.272437e-09
1.720000e+02	1.774000e+02	1.734646e-06	2.097688e-09	2.097688e-09
1.774000e+02	1.828000e+02	1.560817e-06	1.947608e-09	1.947608e-09
1.828000e+02	1.882000e+02	1.408420e-06	1.814116e-09	1.814116e-09
1.882000e+02	1.936000e+02	1.282652e-06	1.700563e-09	1.700563e-09
1.936000e+02	1.990000e+02	1.183499e-06	1.607131e-09	1.607131e-09
1.990000e+02	2.044000e+02	1.118238e-06	1.539446e-09	1.539446e-09
2.044000e+02	2.098000e+02	1.062625e-06	1.481566e-09	1.481566e-09
2.098000e+02	2.152000e+02	9.904630e-07	1.413274e-09	1.413274e-09
2.152000e+02	2.206000e+02	9.282843e-07	1.353640e-09	1.353640e-09
2.206000e+02	2.260000e+02	8.887589e-07	1.311015e-09	1.311015e-09
2.260000e+02	2.314000e+02	8.492643e-07	1.269858e-09	1.269858e-09
2.314000e+02	2.368000e+02	8.184594e-07	1.235422e-09	1.235422e-09
2.368000e+02	2.422000e+02	7.972450e-07	1.209994e-09	1.209994e-09
2.422000e+02	2.476000e+02	7.787554e-07	1.186990e-09	1.186990e-09
2.476000e+02	2.530000e+02	7.512041e-07	1.158130e-09	1.158130e-09
2.530000e+02	2.584000e+02	7.254781e-07	1.130765e-09	1.130765e-09
2.584000e+02	2.638000e+02	7.048211e-07	1.107675e-09	1.107675e-09
2.638000e+02	2.692000e+02	6.940880e-07	1.092916e-09	1.092916e-09
2.692000e+02	2.746000e+02	6.869024e-07	1.081789e-09	1.081789e-09
2.746000e+02	2.800000e+02	6.691715e-07	1.062232e-09	1.062232e-09
2.800000e+02	2.854000e+02	6.623052e-07	1.052254e-09	1.052254e-09
2.854000e+02	2.908000e+02	6.545639e-07	1.041877e-09	1.041877e-09
2.908000e+02	2.962000e+02	6.528496e-07	1.036245e-09	1.036245e-09
2.962000e+02	3.016000e+02	6.500948e-07	1.030348e-09	1.030348e-09
3.016000e+02	3.070000e+02	6.456622e-07	1.022669e-09	1.022669e-09
3.070000e+02	3.124000e+02	6.399409e-07	1.014930e-09	1.014930e-09
3.124000e+02	3.178000e+02	6.387937e-07	1.010700e-09	1.010700e-09
3.178000e+02	3.232000e+02	6.380654e-07	1.006758e-09	1.006758e-09
3.232000e+02	3.286000e+02	6.395835e-07	1.005009e-09	1.005009e-09
3.286000e+02	3.340000e+02	6.440700e-07	1.005980e-09	1.005980e-09
3.340000e+02	3.394000e+02	6.487796e-07	1.006796e-09	1.006796e-09
3.394000e+02	3.448000e+02	6.547270e-07	1.009008e-09	1.009008e-09
3.448000e+02	3.502000e+02	6.618937e-07	1.012237e-09	1.012237e-09
3.502000e+02	3.556000e+02	6.680946e-07	1.014604e-09	1.014604e-09
3.556000e+02	3.610000e+02	6.808394e-07	1.022503e-09	1.022503e-09
3.610000e+02	3.664000e+02	6.902020e-07	1.027099e-09	1.027099e-09
3.664000e+02	3.718000e+02	7.022865e-07	1.034506e-09	1.034506e-09
3.718000e+02	3.772000e+02	7.183109e-07	1.043900e-09	1.043900e-09
3.772000e+02	3.826000e+02	7.357956e-07	1.054473e-09	1.054473e-09
3.826000e+02	3.880000e+02	7.565500e-07	1.067187e-09	1.067187e-09
3.880000e+02	3.934000e+02	7.773444e-07	1.080283e-09	1.080283e-09
3.934000e+02	3.988000e+02	8.053044e-07	1.097530e-09	1.097530e-09
3.988000e+02	4.042000e+02	8.325417e-07	1.114974e-09	1.114974e-09
4.042000e+02	4.096000e+02	8.575220e-07	1.129660e-09	1.129660e-09
4.096000e+02	4.150000e+02	8.965139e-07	1.153658e-09	1.153658e-09
4.150000e+02	4.204000e+02	9.381250e-07	1.178145e-09	1.178145e-09
4.204000e+02	4.258000e+02	9.863811e-07	1.207047e-09	1.207047e-09
4.258000e+02	4.312000e+02	1.044923e-06	1.240394e-09	1.240394e-09
4.312000e+02	4.366000e+02	1.103474e-06	1.273628e-09	1.273628e-09
4.366000e+02	4.420000e+02	1.179097e-06	1.314283e-09	1.314283e-09
4.420000e+02	4.474000e+02	1.271972e-06	1.363665e-09	1.363665e-09
4.474000e+02	4.528000e+02	1.367932e-06	1.412886e-09	1.412886e-09
4.528000e+02	4.582000e+02	1.507026e-06	1.482348e-09	1.482348e-09
4.582000e+02	4.636000e+02	1.682363e-06	1.564056e-09	1.564056e-09
4.636000e+02	4.690000e+02	1.920983e-06	1.669862e-09	1.669862e-09
4.690000e+02	4.744000e+02	2.279372e-06	1.816863e-09	1.816863e-09
4.744000e+02	4.798000e+02	2.863100e-06	2.034498e-09	2.034498e-09
4.798000e+02	4.852000e+02	3.711685e-06	2.314613e-09	2.314613e-09
4.852000e+02	4.906000e+02	5.176330e-06	2.731460e-09	2.731460e-09
4.906000e+02	4.960000e+02	9.786331e-06	3.752125e-09	3.752125e-09
4.960000e+02	5.014000e+02	8.167983e-05	1.083120e-08	1.083120e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999912582428574e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.331093e-07	1.076335e-09	1.076335e-09
1.540000e+01	2.080000e+01	1.014799e-06	2.680697e-09	2.680697e-09
2.080000e+01	2.620000e+01	2.380196e-06	5.425434e-09	5.425434e-09
2.620000e+01	3.160000e+01	4.854485e-06	9.774282e-09	9.774282e-09
3.160000e+01	3.700000e+01	9.013352e-06	1.634057e-08	1.634057e-08
3.700000e+01	4.240000e+01	1.586477e-05	2.611191e-08	2.611191e-08
4.240000e+01	4.780000e+01	2.699537e-05	4.045430e-08	4.045430e-08
4.780000e+01	5.320000e+01	4.563315e-05	6.144555e-08	6.144555e-08
5.320000e+01	5.860000e+01	7.730485e-05	9.049572e-08	9.049572e-08
5.860000e+01	6.400000e+01	1.334522e-04	1.304155e-07	1.304155e-07
6.400000e+01	6.940000e+01	2.421048e-04	2.002530e-07	2.002530e-07
6.940000e+01	7.480000e+01	4.779991e-04	3.157267e-07	3.157267e-07
7.480000e+01	8.020000e+01	1.107087e-03	5.560452e-07	5.560452e-07
8.020000e+01	8.560000e+01	3.703981e-03	1.169343e-06	1.169343e-06
8.560000e+01	9.100000e+01	4.850111e-02	4.281220e-06	4.281220e-06
9.100000e+01	9.640000e+01	6.459837e-02	4.930720e-06	4.930720e-06
9.640000e+01	1.018000e+02	5.858015e-03	1.474232e-06	1.474232e-06
1.018000e+02	1.072000e+02	2.190819e-03	8.649932e-07	8.649932e-07
1.072000e+02	1.126000e+02	1.213942e-03	6.127235e-07	6.127235e-07
1.126000e+02	1.180000e+02	8.032233e-04	4.784545e-07	4.784545e-07
1.180000e+02	1.234000e+02	5.875185e-04	4.033299e-07	4.033299e-07
1.234000e+02	1.288000e+02	4.584961e-04	3.514258e-07	3.514258e-07
1.288000e+02	1.342000e+02	3.735824e-04	3.159367e-07	3.159367e-07
1.342000e+02	1.396000e+02	3.153672e-04	2.890772e-07	2.890772e-07
1.396000e+02	1.450000e+02	2.724761e-04	2.685344e-07	2.685344e-07
1.450000e+02	1.504000e+02	2.407509e-04	2.525591e-07	2.525591e-07
1.504000e+02	1.558000e+02	2.157006e-04	2.376067e-07	2.376067e-07
1.558000e+02	1.612000e+02	1.951791e-04	2.273607e-07	2.273607e-07
1.612000e+02	1.666000e+02	1.796129e-04	2.187827e-07	2.187827e-07
1.666000e+02	1.720000e+02	1.660757e-04	2.098718e-07	2.098718e-07
1.720000e+02	1.774000e+02	1.551995e-04	2.021947e-07	2.021947e-07
1.774000e+02	1.828000e+02	1.456720e-04	1.963002e-07	1.963002e-07
1.828000e+02	1.882000e+02	1.377299e-04	1.921865e-07	1.921865e-07
1.882000e+02	1.936000e+02	1.305149e-04	1.875781e-07	1.875781e-07
1.936000e+02	1.990000e+02	1.243899e-04	1.828125e-07	1.828125e-07
1.990000e+02	2.044000e+02	1.189921e-04	1.770196e-07	1.770196e-07
2.044000e+02	2.098000e+02	1.145747e-04	1.732735e-07	1.732735e-07
2.098000e+02	2.152000e+02	1.106047e-04	1.717948e-07	1.717948e-07
2.152000e+02	2.206000e+02	1.068646e-04	1.694333e-07	1.694333e-07
2.206000e+02	2.260000e+02	1.037678e-04	1.666682e-07	1.666682e-07
2.260000e+02	2.314000e+02	1.014112e-04	1.646686e-07	1.646686e-07
2.314000e+02	2.368000e+02	9.873006e-05	1.614950e-07	1.614950e-07
2.368000e+02	2.422000e+02	9.673994e-05	1.597121e-07	1.597121e-07
2.422000e+02	2.476000e+02	9.493574e-05	1.580407e-07	1.580407e-07
2.476000e+02	2.530000e+02	9.315543e-05	1.568785e-07	1.568785e-07
2.530000e+02	2.584000e+02	9.180937e-05	1.562240e-07	1.562240e-07
2.584000e+02	2.638000e+02	9.064872e-05	1.551023e-07	1.551023e-07
2.638000e+02	2.692000e+02	8.950656e-05	1.531438e-07	1.531438e-07
2.692000e+02	2.746000e+02	8.895213e-05	1.520787e-07	1.520787e-07
2.746000e+02	2.800000e+02	8.783104e-05	1.517948e-07	1.517948e-07
2.800000e+02	2.854000e+02	8.780724e-05	1.521735e-07	1.521735e-07
2.854000e+02	2.908000e+02	8.722489e-05	1.516165e-07	1.516165e-07
2.908000e+02	2.962000e+02	8.730541e-05	1.513537e-07	1.513537e-07
2.962000e+02	3.016000e+02	8.710704e-05	1.511487e-07	1.511487e-07
3.016000e+02	3.070000e+02	8.713204e-05	1.509489e-07	1.509489e-07
3.070000e+02	3.124000e+02	8.783191e-05	1.519189e-07	1.519189e-07
3.124000e+02	3.178000e+02	8.813098e-05	1.522334e-07	1.522334e-07
3.178000e+02	3.232000e+02	8.842496e-05	1.524155e-07	1.524155e-07
3.232000e+02	3.286000e+02	8.906165e-05	1.529487e-07	1.529487e-07
3.286000e+02	3.340000e+02	9.029170e-05	1.541200e-07	1.541200e-07
3.340000e+02	3.394000e+02	9.167204e-05	1.554890e-07	1.554890e-07
3.394000e+02	3.448000e+02	9.284961e-05	1.564299e-07	1.564299e-07
3.448000e+02	3.502000e+02	9.432924e-05	1.577966e-07	1.577966e-07
3.502000e+02	3.556000e+02	9.580478e-05	1.591423e-07	1.591423e-07
3.556000e+02	3.610000e+02	9.813311e-05	1.612552e-07	1.612552e-07
3.610000e+02	3.664000e+02	1.001413e-04	1.631053e-07	1.631053e-07
3.664000e+02	3.718000e+02	1.027407e-04	1.656214e-07	1.656214e-07
3.718000e+02	3.772000e+02	1.053808e-04	1.672858e-07	1.672858e-07
3.772000e+02	3.826000e+02	1.087540e-04	1.701968e-07	1.701968e-07
3.826000e+02	3.880000e+02	1.125156e-04	1.735529e-07	1.735529e-07
3.880000e+02	3.934000e+02	1.163686e-04	1.768286e-07	1.768286e-07
3.934000e+02	3.988000e+02	1.207083e-04	1.799160e-07	1.799160e-07
3.988000e+02	4.042000e+02	1.257247e-04	1.839093e-07	1.839093e-07
4.042000e+02	4.096000e+02	1.311538e-04	1.889044e-07	1.889044e-07
4.096000e+02	4.150000e+02	1.381706e-04	1.944604e-07	1.944604e-07
4.150000e+02	4.204000e+02	1.451806e-04	1.992447e-07	1.992447e-07
4.204000e+02	4.258000e+02	1.537252e-04	2.055301e-07	2.055301e-07
4.258000e+02	4.312000e+02	1.634893e-04	2.127243e-07	2.127243e-07
4.312000e+02	4.366000e+02	1.743079e-04	2.203231e-07	2.203231e-07
4.366000e+02	4.420000e+02	1.878806e-04	2.289687e-07	2.289687e-07
4.420000e+02	4.474000e+02	2.040733e-04	2.393837e-07	2.393837e-07
4.474000e+02	4.528000e+02	2.229902e-04	2.521882e-07	2.521882e-07
4.528000e+02	4.582000e+02	2.468193e-04	2.659616e-07	2.659616e-07
4.582000e+02	4.636000e+02	2.771791e-04	2.823269e-07	2.823269e-07
4.636000e+02	4.690000e+02	3.168691e-04	3.016430e-07	3.016430e-07
4.690000e+02	4.744000e+02	3.702644e-04	3.239092e-07	3.239092e-07
4.744000e+02	4.798000e+02	4.478922e-04	3.511483e-07	3.511483e-07
4.798000e+02	4.852000e+02	5.717094e-04	3.929516e-07	3.929516e-07
4.852000e+02	4.906000e+02	8.000006e-04	4.655222e-07	4.655222e-07
4.906000e+02	4.960000e+02	1.396803e-03	5.941885e-07	5.941885e-07
4.960000e+02	5.014000e+02	1.267234e-02	3.435095e-06	3.435095e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999919527230533e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.531685e-05	2.220181e-07	2.220181e-07
1.540000e+01	2.080000e+01	9.448091e-05	2.671394e-07	2.671394e-07
2.080000e+01	2.620000e+01	1.240923e-04	3.073248e-07	3.073248e-07
2.620000e+01	3.160000e+01	1.578116e-04	3.467758e-07	3.467758e-07
3.160000e+01	3.700000e+01	1.921717e-04	3.824739e-07	3.824739e-07
3.700000e+01	4.240000e+01	2.319187e-04	4.214000e-07	4.214000e-07
4.240000e+01	4.780000e+01	2.771804e-04	4.598521e-07	4.598521e-07
4.780000e+01	5.320000e+01	3.425246e-04	5.103505e-07	5.103505e-07
5.320000e+01	5.860000e+01	4.657289e-04	5.913282e-07	5.913282e-07
5.860000e+01	6.400000e+01	6.655802e-04	7.165655e-07	7.165655e-07
6.400000e+01	6.940000e+01	9.268041e-04	8.439027e-07	8.439027e-07
6.940000e+01	7.480000e+01	1.464401e-03	1.064229e-06	1.064229e-06
7.480000e+01	8.020000e+01	2.581224e-03	1.432830e-06	1.432830e-06
8.020000e+01	8.560000e+01	6.492681e-03	2.286526e-06	2.286526e-06
8.560000e+01	9.100000e+01	8.462769e-02	8.316567e-06	8.316567e-06
9.100000e+01	9.640000e+01	1.131980e-01	9.627028e-06	9.627028e-06
9.640000e+01	1.018000e+02	1.008170e-02	2.838696e-06	2.838696e-06
1.018000e+02	1.072000e+02	4.118565e-03	1.812273e-06	1.812273e-06
1.072000e+02	1.126000e+02	2.557104e-03	1.423168e-06	1.423168e-06
1.126000e+02	1.180000e+02	1.822178e-03	1.198007e-06	1.198007e-06
1.180000e+02	1.234000e+02	1.388165e-03	1.042344e-06	1.042344e-06
1.234000e+02	1.288000e+02	1.101157e-03	9.240681e-07	9.240681e-07
1.288000e+02	1.342000e+02	9.047913e-04	8.320733e-07	8.320733e-07
1.342000e+02	1.396000e+02	7.788363e-04	7.751012e-07	7.751012e-07
1.396000e+02	1.450000e+02	6.722456e-04	7.209821e-07	7.209821e-07
1.450000e+02	1.504000e+02	6.056967e-04	6.850308e-07	6.850308e-07
1.504000e+02	1.558000e+02	5.387054e-04	6.398072e-07	6.398072e-07
1.558000e+02	1.612000e+02	4.830117e-04	6.057407e-07	6.057407e-07
1.612000e+02	1.666000e+02	4.487991e-04	5.871647e-07	5.871647e-07
1.666000e+02	1.720000e+02	4.184956e-04	5.631858e-07	5.631858e-07
1.720000e+02	1.774000e+02	3.921607e-04	5.497048e-07	5.497048e-07
1.774000e+02	1.828000e+02	3.620357e-04	5.301340e-07	5.301340e-07
1.828000e+02	1.882000e+02	3.431533e-04	5.083682e-07	5.083682e-07
1.882000e+02	1.936000e+02	3.271783e-04	4.955682e-07	4.955682e-07
1.936000e+02	1.990000e+02	3.148298e-04	4.879141e-07	4.879141e-07
1.990000e+02	2.044000e+02	3.008356e-04	4.798541e-07	4.798541e-07
2.044000e+02	2.098000e+02	2.865002e-04	4.711175e-07	4.711175e-07
2.098000e+02	2.152000e+02	2.763606e-04	4.620347e-07	4.620347e-07
2.152000e+02	2.206000e+02	2.665830e-04	4.498804e-07	4.498804e-07
2.206000e+02	2.260000e+02	2.621215e-04	4.474256e-07	4.474256e-07
2.260000e+02	2.314000e+02	2.555565e-04	4.439773e-07	4.439773e-07
2.314000e+02	2.368000e+02	2.497074e-04	4.368986e-07	4.368986e-07
2.368000e+02	2.422000e+02	2.443744e-04	4.288899e-07	4.288899e-07
2.422000e+02	2.476000e+02	2.401424e-04	4.261253e-07	4.261253e-07
2.476000e+02	2.530000e+02	2.352709e-04	4.242553e-07	4.242553e-07
2.530000e+02	2.584000e+02	2.329569e-04	4.245933e-07	4.245933e-07
2.584000e+02	2.638000e+02	2.284104e-04	4.176363e-07	4.176363e-07
2.638000e+02	2.692000e+02	2.244511e-04	4.131239e-07	4.131239e-07
2.692000e+02	2.746000e+02	2.243907e-04	4.133525e-07	4.133525e-07
2.746000e+02	2.800000e+02	2.229452e-04	4.136516e-07	4.136516e-07
2.800000e+02	2.854000e+02	2.234074e-04	4.129505e-07	4.129505e-07
2.854000e+02	2.908000e+02	2.223035e-04	4.122164e-07	4.122164e-07
2.908000e+02	2.962000e+02	2.221626e-04	4.123648e-07	4.123648e-07
2.962000e+02	3.016000e+02	2.214381e-04	4.097846e-07	4.097846e-07
3.016000e+02	3.070000e+02	2.209398e-04	4.084377e-07	4.084377e-07
3.070000e+02	3.124000e+02	2.220343e-04	4.097857e-07	4.097857e-07
3.124000e+02	3.178000e+02	2.237731e-04	4.126376e-07	4.126376e-07
3.178000e+02	3.232000e+02	2.235757e-04	4.113167e-07	4.113167e-07
3.232000e+02	3.286000e+02	2.266841e-04	4.155223e-07	4.155223e-07
3.286000e+02	3.340000e+02	2.290543e-04	4.178418e-07	4.178418e-07
3.340000e+02	3.394000e+02	2.324152e-04	4.213237e-07	4.213237e-07
3.394000e+02	3.448000e+02	2.355381e-04	4.243233e-07	4.243233e-07
3.448000e+02	3.502000e+02	2.385576e-04	4.265343e-07	4.265343e-07
3.502000e+02	3.556000e+02	2.423019e-04	4.290672e-07	4.290672e-07
3.556000e+02	3.610000e+02	2.463720e-04	4.323745e-07	4.323745e-07
3.610000e+02	3.664000e+02	2.516283e-04	4.372253e-07	4.372253e-07
3.664000e+02	3.718000e+02	2.584087e-04	4.430855e-07	4.430855e-07
3.718000e+02	3.772000e+02	2.631178e-04	4.457436e-07	4.457436e-07
3.772000e+02	3.826000e+02	2.700622e-04	4.520890e-07	4.520890e-07
3.826000e+02	3.880000e+02	2.786144e-04	4.605784e-07	4.605784e-07
3.880000e+02	3.934000e+02	2.885317e-04	4.681577e-07	4.681577e-07
3.934000e+02	3.988000e+02	3.006169e-04	4.774277e-07	4.774277e-07
3.988000e+02	4.042000e+02	3.106496e-04	4.847229e-07	4.847229e-07
4.042000e+02	4.096000e+02	3.250276e-04	4.981218e-07	4.981218e-07
4.096000e+02	4.150000e+02	3.397946e-04	5.086087e-07	5.086087e-07
4.150000e+02	4.204000e+02	3.536246e-04	5.197299e-07	5.197299e-07
4.204000e+02	4.258000e+02	3.729391e-04	5.313605e-07	5.313605e-07
4.258000e+02	4.312000e+02	3.996941e-04	5.523585e-07	5.523585e-07
4.312000e+02	4.366000e+02	4.209119e-04	5.656925e-07	5.656925e-07
4.366000e+02	4.420000e+02	4.482793e-04	5.832251e-07	5.832251e-07
4.420000e+02	4.474000e+02	4.898231e-04	6.127892e-07	6.127892e-07
4.474000e+02	4.528000e+02	5.298539e-04	6.366528e-07	6.366528e-07
4.528000e+02	4.582000e+02	5.797443e-04	6.659587e-07	6.659587e-07
4.582000e+02	4.636000e+02	6.482613e-04	7.002594e-07	7.002594e-07
4.636000e+02	4.690000e+02	7.424389e-04	7.595097e-07	7.595097e-07
4.690000e+02	4.744000e+02	8.944830e-04	8.352316e-07	8.352316e-07
4.744000e+02	4.798000e+02	1.117986e-03	9.342669e-07	9.342669e-07
4.798000e+02	4.852000e+02	1.453271e-03	1.063911e-06	1.063911e-06
4.852000e+02	4.906000e+02	2.012480e-03	1.249737e-06	1.249737e-06
4.906000e+02	4.960000e+02	3.748841e-03	1.691485e-06	1.691485e-06
4.960000e+02	5.014000e+02	3.066157e-02	4.909563e-06	4.909563e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999952000011503e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.220554e-05	1.250267e-07	1.250267e-07
1.540000e+01	2.080000e+01	6.097887e-05	1.502823e-07	1.502823e-07
2.080000e+01	2.620000e+01	7.993813e-05	1.720660e-07	1.720660e-07
2.620000e+01	3.160000e+01	1.016137e-04	1.939966e-07	1.939966e-07
3.160000e+01	3.700000e+01	1.237844e-04	2.141169e-07	2.141169e-07
3.700000e+01	4.240000e+01	1.491640e-04	2.350445e-07	2.350445e-07
4.240000e+01	4.780000e+01	1.784140e-04	2.570594e-07	2.570594e-07
4.780000e+01	5.320000e+01	2.208348e-04	2.859906e-07	2.859906e-07
5.320000e+01	5.860000e+01	3.013163e-04	3.340637e-07	3.340637e-07
5.860000e+01	6.400000e+01	4.254369e-04	3.969499e-07	3.969499e-07
6.400000e+01	6.940000e+01	5.930761e-04	4.686766e-07	4.686766e-07
6.940000e+01	7.480000e+01	9.338713e-04	5.881142e-07	5.881142e-07
7.480000e+01	8.020000e+01	1.623363e-03	7.754002e-07	7.754002e-07
8.020000e+01	8.560000e+01	4.072993e-03	1.228217e-06	1.228217e-06
8.560000e+01	9.100000e+01	5.285057e-02	4.424284e-06	4.424284e-06
9.100000e+01	9.640000e+01	7.063359e-02	5.114743e-06	5.114743e-06
9.640000e+01	1.018000e+02	6.363778e-03	1.535238e-06	1.535238e-06
1.018000e+02	1.072000e+02	2.593380e-03	9.800568e-07	9.800568e-07
1.072000e+02	1.126000e+02	1.615496e-03	7.735190e-07	7.735190e-07
1.126000e+02	1.180000e+02	1.155578e-03	6.542108e-07	6.542108e-07
1.180000e+02	1.234000e+02	8.849261e-04	5.724953e-07	5.724953e-07
1.234000e+02	1.288000e+02	7.035980e-04	5.104822e-07	5.104822e-07
1.288000e+02	1.342000e+02	5.831983e-04	4.647576e-07	4.647576e-07
1.342000e+02	1.396000e+02	4.994398e-04	4.300906e-07	4.300906e-07
1.396000e+02	1.450000e+02	4.312894e-04	3.996709e-07	3.996709e-07
1.450000e+02	1.504000e+02	3.884013e-04	3.792787e-07	3.792787e-07
1.504000e+02	1.558000e+02	3.475815e-04	3.587949e-07	3.587949e-07
1.558000e+02	1.612000e+02	3.118548e-04	3.398558e-07	3.398558e-07
1.612000e+02	1.666000e+02	2.889700e-04	3.271485e-07	3.271485e-07
1.666000e+02	1.720000e+02	2.706333e-04	3.166001e-07	3.166001e-07
1.720000e+02	1.774000e+02	2.518874e-04	3.054372e-07	3.054372e-07
1.774000e+02	1.828000e+02	2.326659e-04	2.935520e-07	2.935520e-07
1.828000e+02	1.882000e+02	2.225159e-04	2.870776e-07	2.870776e-07
1.882000e+02	1.936000e+02	2.122993e-04	2.804092e-07	2.804092e-07
1.936000e+02	1.990000e+02	2.039563e-04	2.748447e-07	2.748447e-07
1.990000e+02	2.044000e+02	1.945433e-04	2.684270e-07	2.684270e-07
2.044000e+02	2.098000e+02	1.840914e-04	2.611179e-07	2.611179e-07
2.098000e+02	2.152000e+02	1.774429e-04	2.563583e-07	2.563583e-07
2.152000e+02	2.206000e+02	1.722970e-04	2.526137e-07	2.526137e-07
2.206000e+02	2.260000e+02	1.693329e-04	2.504314e-07	2.504314e-07
2.260000e+02	2.314000e+02	1.643033e-04	2.466852e-07	2.466852e-07
2.314000e+02	2.368000e+02	1.611274e-04	2.442883e-07	2.442883e-07
2.368000e+02	2.422000e+02	1.585940e-04	2.423603e-07	2.423603e-07
2.422000e+02	2.476000e+02	1.556100e-04	2.400694e-07	2.400694e-07
2.476000e+02	2.530000e+02	1.518007e-04	2.371128e-07	2.371128e-07
2.530000e+02	2.584000e+02	1.495666e-04	2.353621e-07	2.353621e-07
2.584000e+02	2.638000e+02	1.471929e-04	2.334869e-07	2.334869e-07
2.638000e+02	2.692000e+02	1.451077e-04	2.318266e-07	2.318266e-07
2.692000e+02	2.746000e+02	1.451577e-04	2.318666e-07	2.318666e-07
2.746000e+02	2.800000e+02	1.438648e-04	2.308322e-07	2.308322e-07
2.800000e+02	2.854000e+02	1.442755e-04	2.311615e-07	2.311615e-07
2.854000e+02	2.908000e+02	1.434492e-04	2.304980e-07	2.304980e-07
2.908000e+02	2.962000e+02	1.432807e-04	2.303626e-07	2.303626e-07
2.962000e+02	3.016000e+02	1.431914e-04	2.302914e-07	2.302914e-07
3.016000e+02	3.070000e+02	1.431329e-04	2.302443e-07	2.302443e-07
3.070000e+02	3.124000e+02	1.437807e-04	2.307641e-07	2.307641e-07
3.124000e+02	3.178000e+02	1.446511e-04	2.314616e-07	2.314616e-07
3.178000e+02	3.232000e+02	1.448907e-04	2.316538e-07	2.316538e-07
3.232000e+02	3.286000e+02	1.465207e-04	2.329526e-07	2.329526e-07
3.286000e+02	3.340000e+02	1.480163e-04	2.341390e-07	2.341390e-07
3.340000e+02	3.394000e+02	1.500755e-04	2.357615e-07	2.357615e-07
3.394000e+02	3.448000e+02	1.519914e-04	2.372617e-07	2.372617e-07
3.448000e+02	3.502000e+02	1.540966e-04	2.388992e-07	2.388992e-07
3.502000e+02	3.556000e+02	1.567381e-04	2.409380e-07	2.409380e-07
3.556000e+02	3.610000e+02	1.593644e-04	2.429482e-07	2.429482e-07
3.610000e+02	3.664000e+02	1.628189e-04	2.455678e-07	2.455678e-07
3.664000e+02	3.718000e+02	1.671903e-04	2.488420e-07	2.488420e-07
3.718000e+02	3.772000e+02	1.705463e-04	2.513270e-07	2.513270e-07
3.772000e+02	3.826000e+02	1.748703e-04	2.544932e-07	2.544932e-07
3.826000e+02	3.880000e+02	1.801574e-04	2.583117e-07	2.583117e-07
3.880000e+02	3.934000e+02	1.867626e-04	2.630044e-07	2.630044e-07
3.934000e+02	3.988000e+02	1.944856e-04	2.683871e-07	2.683871e-07
3.988000e+02	4.042000e+02	2.009222e-04	2.727927e-07	2.727927e-07
4.042000e+02	4.096000e+02	2.097033e-04	2.786900e-07	2.786900e-07
4.096000e+02	4.150000e+02	2.195211e-04	2.851387e-07	2.851387e-07
4.150000e+02	4.204000e+02	2.282193e-04	2.907334e-07	2.907334e-07
4.204000e+02	4.258000e+02	2.416778e-04	2.991826e-07	2.991826e-07
4.258000e+02	4.312000e+02	2.579722e-04	3.091044e-07	3.091044e-07
4.312000e+02	4.366000e+02	2.721930e-04	3.175093e-07	3.175093e-07
4.366000e+02	4.420000e+02	2.903481e-04	3.279277e-07	3.279277e-07
4.420000e+02	4.474000e+02	3.161196e-04	3.421714e-07	3.421714e-07
4.474000e+02	4.528000e+02	3.412244e-04	3.554991e-07	3.554991e-07
4.528000e+02	4.582000e+02	3.738941e-04	3.721283e-07	3.721283e-07
4.582000e+02	4.636000e+02	4.197650e-04	3.942950e-07	3.942950e-07
4.636000e+02	4.690000e+02	4.754546e-04	4.196366e-07	4.196366e-07
4.690000e+02	4.744000e+02	5.736539e-04	4.609389e-07	4.609389e-07
4.744000e+02	4.798000e+02	7.164657e-04	5.151301e-07	5.151301e-07
4.798000e+02	4.852000e+02	9.333098e-04	5.879383e-07	5.879383e-07
4.852000e+02	4.906000e+02	1.292913e-03	6.919974e-07	6.919974e-07
4.906000e+02	4.960000e+02	2.421626e-03	9.470485e-07	9.470485e-07
4.960000e+02	5.014000e+02	1.954283e-02	2.690372e-06	2.690372e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999926611591964e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.388439e-11	2.168522e-13	2.168522e-13
1.540000e+01	2.080000e+01	3.707217e-10	1.006372e-12	1.006372e-12
2.080000e+01	2.620000e+01	1.417610e-09	3.299319e-12	3.299319e-12
2.620000e+01	3.160000e+01	4.381998e-09	8.957511e-12	8.957511e-12
3.160000e+01	3.700000e+01	1.153881e-08	2.124942e-11	2.124942e-11
3.700000e+01	4.240000e+01	2.794720e-08	4.674708e-11	4.674708e-11
4.240000e+01	4.780000e+01	6.392439e-08	9.756992e-11	9.756992e-11
4.780000e+01	5.320000e+01	1.482336e-07	2.031850e-10	2.031850e-10
5.320000e+01	5.860000e+01	3.749526e-07	4.400076e-10	4.400076e-10
5.860000e+01	6.400000e+01	9.947609e-07	9.835199e-10	9.835199e-10
6.400000e+01	6.940000e+01	2.733919e-06	2.295739e-09	2.295739e-09
6.940000e+01	7.480000e+01	9.211402e-06	6.198619e-09	6.198619e-09
7.480000e+01	8.020000e+01	4.037256e-05	2.088551e-08	2.088551e-08
8.020000e+01	8.560000e+01	3.982854e-04	1.349616e-07	1.349616e-07
8.560000e+01	9.100000e+01	1.221958e-01	1.228356e-05	1.228356e-05
9.100000e+01	9.640000e+01	1.988015e-01	1.682337e-05	1.682337e-05
9.640000e+01	1.018000e+02	1.102810e-03	2.927895e-07	2.927895e-07
1.018000e+02	1.072000e+02	1.608099e-04	6.448418e-08	6.448418e-08
1.072000e+02	1.126000e+02	5.685600e-05	2.859860e-08	2.859860e-08
1.126000e+02	1.180000e+02	2.784437e-05	1.649902e-08	1.649902e-08
1.180000e+02	1.234000e+02	1.614882e-05	1.091547e-08	1.091547e-08
1.234000e+02	1.288000e+02	1.036232e-05	7.848241e-09	7.848241e-09
1.288000e+02	1.342000e+02	7.242726e-06	6.022167e-09	6.022167e-09
1.342000e+02	1.396000e+02	5.397411e-06	4.848112e-09	4.848112e-09
1.396000e+02	1.450000e+02	4.149591e-06	4.010073e-09	4.010073e-09
1.450000e+02	1.504000e+02	3.386794e-06	3.448302e-09	3.448302e-09
1.504000e+02	1.558000e+02	2.786924e-06	2.999245e-09	2.999245e-09
1.558000e+02	1.612000e+02	2.325261e-06	2.641921e-09	2.641921e-09
1.612000e+02	1.666000e+02	2.023472e-06	2.388046e-09	2.388046e-09
1.666000e+02	1.720000e+02	1.792764e-06	2.186387e-09	2.186387e-09
1.720000e+02	1.774000e+02	1.587306e-06	2.006404e-09	2.006404e-09
1.774000e+02	1.828000e+02	1.403125e-06	1.845317e-09	1.845317e-09
1.828000e+02	1.882000e+02	1.290466e-06	1.735593e-09	1.735593e-09
1.882000e+02	1.936000e+02	1.188914e-06	1.637088e-09	1.637088e-09
1.936000e+02	1.990000e+02	1.105878e-06	1.553432e-09	1.553432e-09
1.990000e+02	2.044000e+02	1.025706e-06	1.475544e-09	1.475544e-09
2.044000e+02	2.098000e+02	9.449648e-07	1.396987e-09	1.396987e-09
2.098000e+02	2.152000e+02	8.888467e-07	1.338448e-09	1.338448e-09
2.152000e+02	2.206000e+02	8.448904e-07	1.291204e-09	1.291204e-09
2.206000e+02	2.260000e+02	8.134089e-07	1.253999e-09	1.253999e-09
2.260000e+02	2.314000e+02	7.741254e-07	1.211522e-09	1.211522e-09
2.314000e+02	2.368000e+02	7.466259e-07	1.179958e-09	1.179958e-09
2.368000e+02	2.422000e+02	7.235463e-07	1.152559e-09	1.152559e-09
2.422000e+02	2.476000e+02	6.993967e-07	1.124680e-09	1.124680e-09
2.476000e+02	2.530000e+02	6.729933e-07	1.095714e-09	1.095714e-09
2.530000e+02	2.584000e+02	6.539459e-07	1.072659e-09	1.072659e-09
2.584000e+02	2.638000e+02	6.362928e-07	1.051944e-09	1.051944e-09
2.638000e+02	2.692000e+02	6.202417e-07	1.032836e-09	1.032836e-09
2.692000e+02	2.746000e+02	6.141061e-07	1.022493e-09	1.022493e-09
2.746000e+02	2.800000e+02	6.028615e-07	1.008408e-09	1.008408e-09
2.800000e+02	2.854000e+02	5.992317e-07	1.000771e-09	1.000771e-09
2.854000e+02	2.908000e+02	5.911343e-07	9.901357e-10	9.901357e-10
2.908000e+02	2.962000e+02	5.855046e-07	9.811913e-10	9.811913e-10
2.962000e+02	3.016000e+02	5.806585e-07	9.733753e-10	9.733753e-10
3.016000e+02	3.070000e+02	5.760950e-07	9.659304e-10	9.659304e-10
3.070000e+02	3.124000e+02	5.746876e-07	9.613603e-10	9.613603e-10
3.124000e+02	3.178000e+02	5.748839e-07	9.588312e-10	9.588312e-10
3.178000e+02	3.232000e+02	5.721820e-07	9.535205e-10	9.535205e-10
3.232000e+02	3.286000e+02	5.753972e-07	9.536012e-10	9.536012e-10
3.286000e+02	3.340000e+02	5.778533e-07	9.528993e-10	9.528993e-10
3.340000e+02	3.394000e+02	5.828050e-07	9.542226e-10	9.542226e-10
3.394000e+02	3.448000e+02	5.873463e-07	9.556533e-10	9.556533e-10
3.448000e+02	3.502000e+02	5.924765e-07	9.574696e-10	9.574696e-10
3.502000e+02	3.556000e+02	6.006404e-07	9.625035e-10	9.625035e-10
3.556000e+02	3.610000e+02	6.074154e-07	9.651853e-10	9.651853e-10
3.610000e+02	3.664000e+02	6.183767e-07	9.721885e-10	9.721885e-10
3.664000e+02	3.718000e+02	6.325446e-07	9.813707e-10	9.813707e-10
3.718000e+02	3.772000e+02	6.424150e-07	9.867752e-10	9.867752e-10
3.772000e+02	3.826000e+02	6.566756e-07	9.961311e-10	9.961311e-10
3.826000e+02	3.880000e+02	6.742430e-07	1.007712e-09	1.007712e-09
3.880000e+02	3.934000e+02	6.965439e-07	1.022470e-09	1.022470e-09
3.934000e+02	3.988000e+02	7.231022e-07	1.040131e-09	1.040131e-09
3.988000e+02	4.042000e+02	7.450909e-07	1.054465e-09	1.054465e-09
4.042000e+02	4.096000e+02	7.749757e-07	1.073653e-09	1.073653e-09
4.096000e+02	4.150000e+02	8.087356e-07	1.094920e-09	1.094920e-09
4.150000e+02	4.204000e+02	8.387046e-07	1.113664e-09	1.113664e-09
4.204000e+02	4.258000e+02	8.860402e-07	1.143357e-09	1.143357e-09
4.258000e+02	4.312000e+02	9.436046e-07	1.178590e-09	1.178590e-09
4.312000e+02	4.366000e+02	9.930717e-07	1.207497e-09	1.207497e-09
4.366000e+02	4.420000e+02	1.057632e-06	1.245143e-09	1.245143e-09
4.420000e+02	4.474000e+02	1.148912e-06	1.296324e-09	1.296324e-09
4.474000e+02	4.528000e+02	1.237697e-06	1.344097e-09	1.344097e-09
4.528000e+02	4.582000e+02	1.352693e-06	1.403293e-09	1.403293e-09
4.582000e+02	4.636000e+02	1.515651e-06	1.483892e-09	1.483892e-09
4.636000e+02	4.690000e+02	1.713253e-06	1.576077e-09	1.576077e-09
4.690000e+02	4.744000e+02	2.065119e-06	1.729764e-09	1.729764e-09
4.744000e+02	4.798000e+02	2.573902e-06	1.928992e-09	1.928992e-09
4.798000e+02	4.852000e+02	3.346570e-06	2.197411e-09	2.197411e-09
4.852000e+02	4.906000e+02	4.628646e-06	2.582274e-09	2.582274e-09
4.906000e+02	4.960000e+02	8.655804e-06	3.528474e-09	3.528474e-09
4.960000e+02	5.014000e+02	6.973391e-05	1.000668e-08	1.000668e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999918790915586e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.327561e-07	1.135207e-09	1.135207e-09
1.540000e+01	2.080000e+01	1.016552e-06	2.828931e-09	2.828931e-09
2.080000e+01	2.620000e+01	2.376370e-06	5.707788e-09	5.707788e-09
2.620000e+01	3.160000e+01	4.868007e-06	1.029018e-08	1.029018e-08
3.160000e+01	3.700000e+01	9.008459e-06	1.712689e-08	1.712689e-08
3.700000e+01	4.240000e+01	1.587136e-05	2.729566e-08	2.729566e-08
4.240000e+01	4.780000e+01	2.698169e-05	4.212375e-08	4.212375e-08
4.780000e+01	5.320000e+01	4.555120e-05	6.369116e-08	6.369116e-08
5.320000e+01	5.860000e+01	7.720200e-05	9.294811e-08	9.294811e-08
5.860000e+01	6.400000e+01	1.334528e-04	1.338488e-07	1.338488e-07
6.400000e+01	6.940000e+01	2.422924e-04	2.046308e-07	2.046308e-07
6.940000e+01	7.480000e+01	4.776926e-04	3.194091e-07	3.194091e-07
7.480000e+01	8.020000e+01	1.106934e-03	5.559489e-07	5.559489e-07
8.020000e+01	8.560000e+01	3.704152e-03	1.153510e-06	1.153510e-06
8.560000e+01	9.100000e+01	4.849993e-02	4.160343e-06	4.160343e-06
9.100000e+01	9.640000e+01	6.460193e-02	4.792375e-06	4.792375e-06
9.640000e+01	1.018000e+02	5.858285e-03	1.452294e-06	1.452294e-06
1.018000e+02	1.072000e+02	2.190439e-03	8.650265e-07	8.650265e-07
1.072000e+02	1.126000e+02	1.213870e-03	6.161490e-07	6.161490e-07
1.126000e+02	1.180000e+02	8.033548e-04	4.866318e-07	4.866318e-07
1.180000e+02	1.234000e+02	5.874233e-04	4.096369e-07	4.096369e-07
1.234000e+02	1.288000e+02	4.579430e-04	3.594025e-07	3.594025e-07
1.288000e+02	1.342000e+02	3.740920e-04	3.245831e-07	3.245831e-07
1.342000e+02	1.396000e+02	3.152585e-04	2.963175e-07	2.963175e-07
1.396000e+02	1.450000e+02	2.726806e-04	2.767943e-07	2.767943e-07
1.450000e+02	1.504000e+02	2.406839e-04	2.583929e-07	2.583929e-07
1.504000e+02	1.558000e+02	2.153659e-04	2.450682e-07	2.450682e-07
1.558000e+02	1.612000e+02	1.956313e-04	2.357886e-07	2.357886e-07
1.612000e+02	1.666000e+02	1.800247e-04	2.257954e-07	2.257954e-07
1.666000e+02	1.720000e+02	1.661170e-04	2.158351e-07	2.158351e-07
1.720000e+02	1.774000e+02	1.549877e-04	2.089562e-07	2.089562e-07
1.774000e+02	1.828000e+02	1.455666e-04	2.038738e-07	2.038738e-07
1.828000e+02	1.882000e+02	1.374630e-04	1.973616e-07	1.973616e-07
1.882000e+02	1.936000e+02	1.305164e-04	1.917559e-07	1.917559e-07
1.936000e+02	1.990000e+02	1.242702e-04	1.870853e-07	1.870853e-07
1.990000e+02	2.044000e+02	1.193464e-04	1.845941e-07	1.845941e-07
2.044000e+02	2.098000e+02	1.146643e-04	1.821941e-07	1.821941e-07
2.098000e+02	2.152000e+02	1.107238e-04	1.784799e-07	1.784799e-07
2.152000e+02	2.206000e+02	1.071852e-04	1.755036e-07	1.755036e-07
2.206000e+02	2.260000e+02	1.038462e-04	1.716252e-07	1.716252e-07
2.260000e+02	2.314000e+02	1.009975e-04	1.692809e-07	1.692809e-07
2.314000e+02	2.368000e+02	9.881452e-05	1.676010e-07	1.676010e-07
2.368000e+02	2.422000e+02	9.652561e-05	1.654444e-07	1.654444e-07
2.422000e+02	2.476000e+02	9.495356e-05	1.640925e-07	1.640925e-07
2.476000e+02	2.530000e+02	9.302402e-05	1.623624e-07	1.623624e-07
2.530000e+02	2.584000e+02	9.183478e-05	1.614711e-07	1.614711e-07
2.584000e+02	2.638000e+02	9.044922e-05	1.605740e-07	1.605740e-07
2.638000e+02	2.692000e+02	8.961209e-05	1.604849e-07	1.604849e-07
2.692000e+02	2.746000e+02	8.880913e-05	1.588006e-07	1.588006e-07
2.746000e+02	2.800000e+02	8.791894e-05	1.578715e-07	1.578715e-07
2.800000e+02	2.854000e+02	8.778491e-05	1.574164e-07	1.574164e-07
2.854000e+02	2.908000e+02	8.708054e-05	1.565413e-07	1.565413e-07
2.908000e+02	2.962000e+02	8.709530e-05	1.566993e-07	1.566993e-07
2.962000e+02	3.016000e+02	8.697417e-05	1.564587e-07	1.564587e-07
3.016000e+02	3.070000e+02	8.703026e-05	1.565969e-07	1.565969e-07
3.070000e+02	3.124000e+02	8.759026e-05	1.574035e-07	1.574035e-07
3.124000e+02	3.178000e+02	8.797965e-05	1.576031e-07	1.576031e-07
3.178000e+02	3.232000e+02	8.837609e-05	1.581291e-07	1.581291e-07
3.232000e+02	3.286000e+02	8.958367e-05	1.592797e-07	1.592797e-07
3.286000e+02	3.340000e+02	9.040037e-05	1.599850e-07	1.599850e-07
3.340000e+02	3.394000e+02	9.164276e-05	1.611029e-07	1.611029e-07
3.394000e+02	3.448000e+02	9.286109e-05	1.621777e-07	1.621777e-07
3.448000e+02	3.502000e+02	9.417515e-05	1.633842e-07	1.633842e-07
3.502000e+02	3.556000e+02	9.612109e-05	1.653331e-07	1.653331e-07
3.556000e+02	3.610000e+02	9.808081e-05	1.672521e-07	1.672521e-07
3.610000e+02	3.664000e+02	1.001060e-04	1.690524e-07	1.690524e-07
3.664000e+02	3.718000e+02	1.026507e-04	1.710287e-07	1.710287e-07
3.718000e+02	3.772000e+02	1.052344e-04	1.736459e-07	1.736459e-07
3.772000e+02	3.826000e+02	1.086877e-04	1.769500e-07	1.769500e-07
3.826000e+02	3.880000e+02	1.122186e-04	1.800679e-07	1.800679e-07
3.880000e+02	3.934000e+02	1.160923e-04	1.829348e-07	1.829348e-07
3.934000e+02	3.988000e+02	1.211388e-04	1.871439e-07	1.871439e-07
3.988000e+02	4.042000e+02	1.259197e-04	1.914861e-07	1.914861e-07
4.042000e+02	4.096000e+02	1.313200e-04	1.952729e-07	1.952729e-07
4.096000e+02	4.150000e+02	1.376505e-04	1.997794e-07	1.997794e-07
4.150000e+02	4.204000e+02	1.449476e-04	2.063451e-07	2.063451e-07
4.204000e+02	4.258000e+02	1.536500e-04	2.131699e-07	2.131699e-07
4.258000e+02	4.312000e+02	1.631150e-04	2.188896e-07	2.188896e-07
4.312000e+02	4.366000e+02	1.748939e-04	2.282149e-07	2.282149e-07
4.366000e+02	4.420000e+02	1.875580e-04	2.371444e-07	2.371444e-07
4.420000e+02	4.474000e+02	2.045156e-04	2.477660e-07	2.477660e-07
4.474000e+02	4.528000e+02	2.230402e-04	2.597755e-07	2.597755e-07
4.528000e+02	4.582000e+02	2.469972e-04	2.750083e-07	2.750083e-07
4.582000e+02	4.636000e+02	2.773109e-04	2.921158e-07	2.921158e-07
4.636000e+02	4.690000e+02	3.169078e-04	3.134114e-07	3.134114e-07
4.690000e+02	4.744000e+02	3.703748e-04	3.348698e-07	3.348698e-07
4.744000e+02	4.798000e+02	4.479631e-04	3.626014e-07	3.626014e-07
4.798000e+02	4.852000e+02	5.707922e-04	4.052945e-07	4.052945e-07
4.852000e+02	4.906000e+02	7.994663e-04	4.824987e-07	4.824987e-07
4.906000e+02	4.960000e+02	1.397056e-03	6.191913e-07	6.191913e-07
4.960000e+02	5.014000e+02	1.266907e-02	2.638618e-06	2.638618e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999923909294026e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.141139e-05	2.312130e-07	2.312130e-07
1.540000e+01	2.080000e+01	8.885920e-05	2.783853e-07	2.783853e-07
2.080000e+01	2.620000e+01	1.176944e-04	3.213385e-07	3.213385e-07
2.620000e+01	3.160000e+01	1.488098e-04	3.619557e-07	3.619557e-07
3.160000e+01	3.700000e+01	1.825330e-04	3.999919e-07	3.999919e-07
3.700000e+01	4.240000e+01	2.212548e-04	4.416153e-07	4.416153e-07
4.240000e+01	4.780000e+01	2.662704e-04	4.826843e-07	4.826843e-07
4.780000e+01	5.320000e+01	3.315807e-04	5.373995e-07	5.373995e-07
5.320000e+01	5.860000e+01	4.426493e-04	6.099464e-07	6.099464e-07
5.860000e+01	6.400000e+01	6.368154e-04	7.386394e-07	7.386394e-07
6.400000e+01	6.940000e+01	9.003552e-04	8.918469e-07	8.918469e-07
6.940000e+01	7.480000e+01	1.416570e-03	1.115681e-06	1.115681e-06
7.480000e+01	8.020000e+01	2.582307e-03	1.524832e-06	1.524832e-06
8.020000e+01	8.560000e+01	6.703580e-03	2.466613e-06	2.466613e-06
8.560000e+01	9.100000e+01	8.951000e-02	9.092708e-06	9.092708e-06
9.100000e+01	9.640000e+01	1.194215e-01	1.050543e-05	1.050543e-05
9.640000e+01	1.018000e+02	1.039040e-02	3.069897e-06	3.069897e-06
1.018000e+02	1.072000e+02	4.138128e-03	1.936586e-06	1.936586e-06
1.072000e+02	1.126000e+02	2.527281e-03	1.503641e-06	1.503641e-06
1.126000e+02	1.180000e+02	1.788718e-03	1.261099e-06	1.261099e-06
1.180000e+02	1.234000e+02	1.355245e-03	1.099009e-06	1.099009e-06
1.234000e+02	1.288000e+02	1.084356e-03	9.803809e-07	9.803809e-07
1.288000e+02	1.342000e+02	8.886813e-04	8.886373e-07	8.886373e-07
1.342000e+02	1.396000e+02	7.533022e-04	8.085568e-07	8.085568e-07
1.396000e+02	1.450000e+02	6.608456e-04	7.635772e-07	7.635772e-07
1.450000e+02	1.504000e+02	5.788085e-04	7.154016e-07	7.154016e-07
1.504000e+02	1.558000e+02	5.137741e-04	6.604917e-07	6.604917e-07
1.558000e+02	1.612000e+02	4.709457e-04	6.357737e-07	6.357737e-07
1.612000e+02	1.666000e+02	4.345163e-04	6.136904e-07	6.136904e-07
1.666000e+02	1.720000e+02	3.995572e-04	5.929339e-07	5.929339e-07
1.720000e+02	1.774000e+02	3.676791e-04	5.652874e-07	5.652874e-07
1.774000e+02	1.828000e+02	3.507157e-04	5.522213e-07	5.522213e-07
1.828000e+02	1.882000e+02	3.315089e-04	5.329310e-07	5.329310e-07
1.882000e+02	1.936000e+02	3.133300e-04	5.201197e-07	5.201197e-07
1.936000e+02	1.990000e+02	2.977620e-04	5.101650e-07	5.101650e-07
1.990000e+02	2.044000e+02	2.860054e-04	5.036834e-07	5.036834e-07
2.044000e+02	2.098000e+02	2.689409e-04	4.780868e-07	4.780868e-07
2.098000e+02	2.152000e+02	2.649767e-04	4.764268e-07	4.764268e-07
2.152000e+02	2.206000e+02	2.569400e-04	4.695253e-07	4.695253e-07
2.206000e+02	2.260000e+02	2.506772e-04	4.657859e-07	4.657859e-07
2.260000e+02	2.314000e+02	2.423724e-04	4.563699e-07	4.563699e-07
2.314000e+02	2.368000e+02	2.369302e-04	4.539329e-07	4.539329e-07
2.368000e+02	2.422000e+02	2.325607e-04	4.484266e-07	4.484266e-07
2.422000e+02	2.476000e+02	2.263344e-04	4.446612e-07	4.446612e-07
2.476000e+02	2.530000e+02	2.218200e-04	4.385486e-07	4.385486e-07
2.530000e+02	2.584000e+02	2.206461e-04	4.356945e-07	4.356945e-07
2.584000e+02	2.638000e+02	2.174883e-04	4.335769e-07	4.335769e-07
2.638000e+02	2.692000e+02	2.162583e-04	4.338662e-07	4.338662e-07
2.692000e+02	2.746000e+02	2.148459e-04	4.329103e-07	4.329103e-07
2.746000e+02	2.800000e+02	2.136454e-04	4.330493e-07	4.330493e-07
2.800000e+02	2.854000e+02	2.126154e-04	4.311703e-07	4.311703e-07
2.854000e+02	2.908000e+02	2.116613e-04	4.281063e-07	4.281063e-07
2.908000e+02	2.962000e+02	2.098846e-04	4.251853e-07	4.251853e-07
2.962000e+02	3.016000e+02	2.114469e-04	4.289796e-07	4.289796e-07
3.016000e+02	3.070000e+02	2.108685e-04	4.267856e-07	4.267856e-07
3.070000e+02	3.124000e+02	2.114544e-04	4.283371e-07	4.283371e-07
3.124000e+02	3.178000e+02	2.136031e-04	4.303098e-07	4.303098e-07
3.178000e+02	3.232000e+02	2.154609e-04	4.330376e-07	4.330376e-07
3.232000e+02	3.286000e+02	2.173243e-04	4.330477e-07	4.330477e-07
3.286000e+02	3.340000e+02	2.193983e-04	4.364575e-07	4.364575e-07
3.340000e+02	3.394000e+02	2.212741e-04	4.368651e-07	4.368651e-07
3.394000e+02	3.448000e+02	2.245454e-04	4.409984e-07	4.409984e-07
3.448000e+02	3.502000e+02	2.272776e-04	4.440147e-07	4.440147e-07
3.502000e+02	3.556000e+02	2.301250e-04	4.451707e-07	4.451707e-07
3.556000e+02	3.610000e+02	2.353085e-04	4.509835e-07	4.509835e-07
3.610000e+02	3.664000e+02	2.401122e-04	4.551511e-07	4.551511e-07
3.664000e+02	3.718000e+02	2.451461e-04	4.588733e-07	4.588733e-07
3.718000e+02	3.772000e+02	2.517007e-04	4.650452e-07	4.650452e-07
3.772000e+02	3.826000e+02	2.599207e-04	4.749578e-07	4.749578e-07
3.826000e+02	3.880000e+02	2.677178e-04	4.828957e-07	4.828957e-07
3.880000e+02	3.934000e+02	2.749256e-04	4.882324e-07	4.882324e-07
3.934000e+02	3.988000e+02	2.851993e-04	4.953724e-07	4.953724e-07
3.988000e+02	4.042000e+02	2.946178e-04	5.041535e-07	5.041535e-07
4.042000e+02	4.096000e+02	3.062272e-04	5.142437e-07	5.142437e-07
4.096000e+02	4.150000e+02	3.248230e-04	5.305257e-07	5.305257e-07
4.150000e+02	4.204000e+02	3.390852e-04	5.393178e-07	5.393178e-07
4.204000e+02	4.258000e+02	3.582420e-04	5.589072e-07	5.589072e-07
4.258000e+02	4.312000e+02	3.757772e-04	5.678446e-07	5.678446e-07
4.312000e+02	4.366000e+02	4.010750e-04	5.868457e-07	5.868457e-07
4.366000e+02	4.420000e+02	4.326809e-04	6.130329e-07	6.130329e-07
4.420000e+02	4.474000e+02	4.627839e-04	6.284379e-07	6.284379e-07
4.474000e+02	4.528000e+02	5.075452e-04	6.630362e-07	6.630362e-07
4.528000e+02	4.582000e+02	5.565917e-04	6.988789e-07	6.988789e-07
4.582000e+02	4.636000e+02	6.225474e-04	7.360441e-07	7.360441e-07
4.636000e+02	4.690000e+02	7.063269e-04	7.817388e-07	7.817388e-07
4.690000e+02	4.744000e+02	8.564926e-04	8.740009e-07	8.740009e-07
4.744000e+02	4.798000e+02	1.058446e-03	9.664185e-07	9.664185e-07
4.798000e+02	4.852000e+02	1.375766e-03	1.107132e-06	1.107132e-06
4.852000e+02	4.906000e+02	1.924507e-03	1.305310e-06	1.305310e-06
4.906000e+02	4.960000e+02	3.557006e-03	1.751955e-06	1.751955e-06
4.960000e+02	5.014000e+02	2.793398e-02	4.978714e-06	4.978714e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999956000009660e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.891222e-05	1.200497e-07	1.200497e-07
1.540000e+01	2.080000e+01	5.620480e-05	1.442795e-07	1.442795e-07
2.080000e+01	2.620000e+01	7.426924e-05	1.658527e-07	1.658527e-07
2.620000e+01	3.160000e+01	9.386961e-05	1.864578e-07	1.864578e-07
3.160000e+01	3.700000e+01	1.151833e-04	2.065441e-07	2.065441e-07
3.700000e+01	4.240000e+01	1.394003e-04	2.272218e-07	2.272218e-07
4.240000e+01	4.780000e+01	1.681266e-04	2.495378e-07	2.495378e-07
4.780000e+01	5.320000e+01	2.098378e-04	2.787789e-07	2.787789e-07
5.320000e+01	5.860000e+01	2.840452e-04	3.243484e-07	3.243484e-07
5.860000e+01	6.400000e+01	4.028667e-04	3.862769e-07	3.862769e-07
6.400000e+01	6.940000e+01	5.633728e-04	4.567897e-07	4.567897e-07
6.940000e+01	7.480000e+01	8.860713e-04	5.728652e-07	5.728652e-07
7.480000e+01	8.020000e+01	1.589392e-03	7.672441e-07	7.672441e-07
8.020000e+01	8.560000e+01	4.109567e-03	1.233719e-06	1.233719e-06
8.560000e+01	9.100000e+01	5.446928e-02	4.491526e-06	4.491526e-06
9.100000e+01	9.640000e+01	7.264504e-02	5.187058e-06	5.187058e-06
9.640000e+01	1.018000e+02	6.403135e-03	1.539978e-06	1.539978e-06
1.018000e+02	1.072000e+02	2.545707e-03	9.710070e-07	9.710070e-07
1.072000e+02	1.126000e+02	1.563415e-03	7.609484e-07	7.609484e-07
1.126000e+02	1.180000e+02	1.110549e-03	6.413380e-07	6.413380e-07
1.180000e+02	1.234000e+02	8.440757e-04	5.591251e-07	5.591251e-07
1.234000e+02	1.288000e+02	6.785124e-04	5.012994e-07	5.012994e-07
1.288000e+02	1.342000e+02	5.563531e-04	4.539353e-07	4.539353e-07
1.342000e+02	1.396000e+02	4.761046e-04	4.199227e-07	4.199227e-07
1.396000e+02	1.450000e+02	4.154981e-04	3.922865e-07	3.922865e-07
1.450000e+02	1.504000e+02	3.638819e-04	3.671117e-07	3.671117e-07
1.504000e+02	1.558000e+02	3.266359e-04	3.478163e-07	3.478163e-07
1.558000e+02	1.612000e+02	2.998330e-04	3.332405e-07	3.332405e-07
1.612000e+02	1.666000e+02	2.755000e-04	3.194332e-07	3.194332e-07
1.666000e+02	1.720000e+02	2.516685e-04	3.053040e-07	3.053040e-07
1.720000e+02	1.774000e+02	2.328993e-04	2.936987e-07	2.936987e-07
1.774000e+02	1.828000e+02	2.219937e-04	2.867415e-07	2.867415e-07
1.828000e+02	1.882000e+02	2.109644e-04	2.795268e-07	2.795268e-07
1.882000e+02	1.936000e+02	1.994193e-04	2.717700e-07	2.717700e-07
1.936000e+02	1.990000e+02	1.890496e-04	2.646103e-07	2.646103e-07
1.990000e+02	2.044000e+02	1.800333e-04	2.582227e-07	2.582227e-07
2.044000e+02	2.098000e+02	1.715922e-04	2.520965e-07	2.520965e-07
2.098000e+02	2.152000e+02	1.686959e-04	2.499599e-07	2.499599e-07
2.152000e+02	2.206000e+02	1.640744e-04	2.465122e-07	2.465122e-07
2.206000e+02	2.260000e+02	1.593481e-04	2.429364e-07	2.429364e-07
2.260000e+02	2.314000e+02	1.539400e-04	2.387783e-07	2.387783e-07
2.314000e+02	2.368000e+02	1.499592e-04	2.356702e-07	2.356702e-07
2.368000e+02	2.422000e+02	1.480885e-04	2.341962e-07	2.341962e-07
2.422000e+02	2.476000e+02	1.438340e-04	2.308069e-07	2.308069e-07
2.476000e+02	2.530000e+02	1.409718e-04	2.284989e-07	2.284989e-07
2.530000e+02	2.584000e+02	1.404711e-04	2.280928e-07	2.280928e-07
2.584000e+02	2.638000e+02	1.381918e-04	2.262347e-07	2.262347e-07
2.638000e+02	2.692000e+02	1.371766e-04	2.254028e-07	2.254028e-07
2.692000e+02	2.746000e+02	1.362251e-04	2.246191e-07	2.246191e-07
2.746000e+02	2.800000e+02	1.349870e-04	2.235960e-07	2.235960e-07
2.800000e+02	2.854000e+02	1.345133e-04	2.232033e-07	2.232033e-07
2.854000e+02	2.908000e+02	1.342511e-04	2.229856e-07	2.229856e-07
2.908000e+02	2.962000e+02	1.337233e-04	2.225475e-07	2.225475e-07
2.962000e+02	3.016000e+02	1.341122e-04	2.228703e-07	2.228703e-07
3.016000e+02	3.070000e+02	1.341470e-04	2.228998e-07	2.228998e-07
3.070000e+02	3.124000e+02	1.342433e-04	2.229792e-07	2.229792e-07
3.124000e+02	3.178000e+02	1.356159e-04	2.241162e-07	2.241162e-07
3.178000e+02	3.232000e+02	1.365155e-04	2.248596e-07	2.248596e-07
3.232000e+02	3.286000e+02	1.380555e-04	2.261231e-07	2.261231e-07
3.286000e+02	3.340000e+02	1.391900e-04	2.270503e-07	2.270503e-07
3.340000e+02	3.394000e+02	1.406696e-04	2.282545e-07	2.282545e-07
3.394000e+02	3.448000e+02	1.424033e-04	2.296561e-07	2.296561e-07
3.448000e+02	3.502000e+02	1.442051e-04	2.311045e-07	2.311045e-07
3.502000e+02	3.556000e+02	1.464389e-04	2.328881e-07	2.328881e-07
3.556000e+02	3.610000e+02	1.495140e-04	2.353207e-07	2.353207e-07
3.610000e+02	3.664000e+02	1.525511e-04	2.376981e-07	2.376981e-07
3.664000e+02	3.718000e+02	1.560611e-04	2.404171e-07	2.404171e-07
3.718000e+02	3.772000e+02	1.601503e-04	2.435465e-07	2.435465e-07
3.772000e+02	3.826000e+02	1.648048e-04	2.470603e-07	2.470603e-07
3.826000e+02	3.880000e+02	1.696107e-04	2.506367e-07	2.506367e-07
3.880000e+02	3.934000e+02	1.743296e-04	2.540999e-07	2.540999e-07
3.934000e+02	3.988000e+02	1.813866e-04	2.591915e-07	2.591915e-07
3.988000e+02	4.042000e+02	1.874119e-04	2.634611e-07	2.634611e-07
4.042000e+02	4.096000e+02	1.948459e-04	2.686362e-07	2.686362e-07
4.096000e+02	4.150000e+02	2.062459e-04	2.763826e-07	2.763826e-07
4.150000e+02	4.204000e+02	2.160537e-04	2.828778e-07	2.828778e-07
4.204000e+02	4.258000e+02	2.271030e-04	2.900210e-07	2.900210e-07
4.258000e+02	4.312000e+02	2.401556e-04	2.982394e-07	2.982394e-07
4.312000e+02	4.366000e+02	2.556752e-04	3.077256e-07	3.077256e-07
4.366000e+02	4.420000e+02	2.745822e-04	3.188998e-07	3.188998e-07
4.420000e+02	4.474000e+02	2.954148e-04	3.307766e-07	3.307766e-07
4.474000e+02	4.528000e+02	3.224367e-04	3.455737e-07	3.455737e-07
4.528000e+02	4.582000e+02	3.525570e-04	3.613542e-07	3.613542e-07
4.582000e+02	4.636000e+02	3.936474e-04	3.818315e-07	3.818315e-07
4.636000e+02	4.690000e+02	4.488083e-04	4.077077e-07	4.077077e-07
4.690000e+02	4.744000e+02	5.373706e-04	4.461234e-07	4.461234e-07
4.744000e+02	4.798000e+02	6.673528e-04	4.971601e-07	4.971601e-07
4.798000e+02	4.852000e+02	8.643328e-04	5.657960e-07	5.657960e-07
4.852000e+02	4.906000e+02	1.211379e-03	6.698212e-07	6.698212e-07
4.906000e+02	4.960000e+02	2.261739e-03	9.152509e-07	9.152509e-07
4.960000e+02	5.014000e+02	1.748535e-02	2.544812e-06	2.544812e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999939884421769e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	5.905670e-11	2.087624e-13	2.087624e-13
1.540000e+01	2.080000e+01	3.414319e-10	9.655111e-13	9.655111e-13
2.080000e+01	2.620000e+01	1.318210e-09	3.183447e-12	3.183447e-12
2.620000e+01	3.160000e+01	4.051074e-09	8.615280e-12	8.615280e-12
3.160000e+01	3.700000e+01	1.074660e-08	2.051684e-11	2.051684e-11
3.700000e+01	4.240000e+01	2.610537e-08	4.516752e-11	4.516752e-11
4.240000e+01	4.780000e+01	6.023422e-08	9.470382e-11	9.470382e-11
4.780000e+01	5.320000e+01	1.408171e-07	1.980046e-10	1.980046e-10
5.320000e+01	5.860000e+01	3.534550e-07	4.271515e-10	4.271515e-10
5.860000e+01	6.400000e+01	9.454802e-07	9.605461e-10	9.605461e-10
6.400000e+01	6.940000e+01	2.597200e-06	2.238020e-09	2.238020e-09
6.940000e+01	7.480000e+01	8.761126e-06	6.054162e-09	6.054162e-09
7.480000e+01	8.020000e+01	3.961391e-05	2.071301e-08	2.071301e-08
8.020000e+01	8.560000e+01	4.035283e-04	1.360545e-07	1.360545e-07
8.560000e+01	9.100000e+01	1.260002e-01	1.247491e-05	1.247491e-05
9.100000e+01	9.640000e+01	2.047056e-01	1.707586e-05	1.707586e-05
9.640000e+01	1.018000e+02	1.112678e-03	2.944342e-07	2.944342e-07
1.018000e+02	1.072000e+02	1.581646e-04	6.401689e-08	6.401689e-08
1.072000e+02	1.126000e+02	5.508887e-05	2.816881e-08	2.816881e-08
1.126000e+02	1.180000e+02	2.676563e-05	1.617777e-08	1.617777e-08
1.180000e+02	1.234000e+02	1.539635e-05	1.065518e-08	1.065518e-08
1.234000e+02	1.288000e+02	9.997606e-06	7.710389e-09	7.710389e-09
1.288000e+02	1.342000e+02	6.910007e-06	5.882465e-09	5.882465e-09
1.342000e+02	1.396000e+02	5.144844e-06	4.733089e-09	4.733089e-09
1.396000e+02	1.450000e+02	3.998913e-06	3.937280e-09	3.937280e-09
1.450000e+02	1.504000e+02	3.173826e-06	3.338582e-09	3.338582e-09
1.504000e+02	1.558000e+02	2.620024e-06	2.908853e-09	2.908853e-09
1.558000e+02	1.612000e+02	2.236156e-06	2.591203e-09	2.591203e-09
1.612000e+02	1.666000e+02	1.929928e-06	2.332900e-09	2.332900e-09
1.666000e+02	1.720000e+02	1.667881e-06	2.109329e-09	2.109329e-09
1.720000e+02	1.774000e+02	1.468202e-06	1.929976e-09	1.929976e-09
1.774000e+02	1.828000e+02	1.340351e-06	1.804863e-09	1.804863e-09
1.828000e+02	1.882000e+02	1.223738e-06	1.690303e-09	1.690303e-09
1.882000e+02	1.936000e+02	1.115977e-06	1.585348e-09	1.585348e-09
1.936000e+02	1.990000e+02	1.024966e-06	1.495551e-09	1.495551e-09
1.990000e+02	2.044000e+02	9.491400e-07	1.419174e-09	1.419174e-09
2.044000e+02	2.098000e+02	8.811781e-07	1.349538e-09	1.349538e-09
2.098000e+02	2.152000e+02	8.455544e-07	1.305882e-09	1.305882e-09
2.152000e+02	2.206000e+02	8.041906e-07	1.259323e-09	1.259323e-09
2.206000e+02	2.260000e+02	7.653074e-07	1.216094e-09	1.216094e-09
2.260000e+02	2.314000e+02	7.252139e-07	1.172563e-09	1.172563e-09
2.314000e+02	2.368000e+02	6.950922e-07	1.138643e-09	1.138643e-09
2.368000e+02	2.422000e+02	6.750811e-07	1.112863e-09	1.112863e-09
2.422000e+02	2.476000e+02	6.466365e-07	1.081660e-09	1.081660e-09
2.476000e+02	2.530000e+02	6.249178e-07	1.055760e-09	1.055760e-09
2.530000e+02	2.584000e+02	6.151733e-07	1.041168e-09	1.041168e-09
2.584000e+02	2.638000e+02	5.972502e-07	1.019104e-09	1.019104e-09
2.638000e+02	2.692000e+02	5.867533e-07	1.004819e-09	1.004819e-09
2.692000e+02	2.746000e+02	5.774704e-07	9.924900e-10	9.924900e-10
2.746000e+02	2.800000e+02	5.663274e-07	9.778635e-10	9.778635e-10
2.800000e+02	2.854000e+02	5.585474e-07	9.661239e-10	9.661239e-10
2.854000e+02	2.908000e+02	5.526076e-07	9.566936e-10	9.566936e-10
2.908000e+02	2.962000e+02	5.464624e-07	9.479329e-10	9.479329e-10
2.962000e+02	3.016000e+02	5.436926e-07	9.417695e-10	9.417695e-10
3.016000e+02	3.070000e+02	5.400919e-07	9.354406e-10	9.354406e-10
3.070000e+02	3.124000e+02	5.368322e-07	9.294016e-10	9.294016e-10
3.124000e+02	3.178000e+02	5.387561e-07	9.279267e-10	9.279267e-10
3.178000e+02	3.232000e+02	5.393733e-07	9.261328e-10	9.261328e-10
3.232000e+02	3.286000e+02	5.414352e-07	9.244208e-10	9.244208e-10
3.286000e+02	3.340000e+02	5.432452e-07	9.236375e-10	9.236375e-10
3.340000e+02	3.394000e+02	5.463085e-07	9.241477e-10	9.241477e-10
3.394000e+02	3.448000e+02	5.502413e-07	9.249050e-10	9.249050e-10
3.448000e+02	3.502000e+02	5.547928e-07	9.267441e-10	9.267441e-10
3.502000e+02	3.556000e+02	5.602931e-07	9.286440e-10	9.286440e-10
3.556000e+02	3.610000e+02	5.700913e-07	9.352923e-10	9.352923e-10
3.610000e+02	3.664000e+02	5.798876e-07	9.419025e-10	9.419025e-10
3.664000e+02	3.718000e+02	5.906209e-07	9.484121e-10	9.484121e-10
3.718000e+02	3.772000e+02	6.035181e-07	9.566813e-10	9.566813e-10
3.772000e+02	3.826000e+02	6.189496e-07	9.670866e-10	9.670866e-10
3.826000e+02	3.880000e+02	6.345750e-07	9.774014e-10	9.774014e-10
3.880000e+02	3.934000e+02	6.505272e-07	9.883188e-10	9.883188e-10
3.934000e+02	3.988000e+02	6.745446e-07	1.004811e-09	1.004811e-09
3.988000e+02	4.042000e+02	6.950596e-07	1.018444e-09	1.018444e-09
4.042000e+02	4.096000e+02	7.199696e-07	1.034618e-09	1.034618e-09
4.096000e+02	4.150000e+02	7.599209e-07	1.061430e-09	1.061430e-09
4.150000e+02	4.204000e+02	7.946124e-07	1.084452e-09	1.084452e-09
4.204000e+02	4.258000e+02	8.331883e-07	1.109146e-09	1.109146e-09
4.258000e+02	4.312000e+02	8.783313e-07	1.136971e-09	1.136971e-09
4.312000e+02	4.366000e+02	9.325002e-07	1.169814e-09	1.169814e-09
4.366000e+02	4.420000e+02	9.995913e-07	1.210078e-09	1.210078e-09
4.420000e+02	4.474000e+02	1.074081e-06	1.253589e-09	1.253589e-09
4.474000e+02	4.528000e+02	1.169490e-06	1.306396e-09	1.306396e-09
4.528000e+02	4.582000e+02	1.275983e-06	1.363209e-09	1.363209e-09
4.582000e+02	4.636000e+02	1.422262e-06	1.438079e-09	1.438079e-09
4.636000e+02	4.690000e+02	1.618355e-06	1.532320e-09	1.532320e-09
4.690000e+02	4.744000e+02	1.933804e-06	1.673611e-09	1.673611e-09
4.744000e+02	4.798000e+02	2.397191e-06	1.861430e-09	1.861430e-09
4.798000e+02	4.852000e+02	3.099437e-06	2.114732e-09	2.114732e-09
4.852000e+02	4.906000e+02	4.337189e-06	2.499839e-09	2.499839e-09
4.906000e+02	4.960000e+02	8.083941e-06	3.409786e-09	3.409786e-09
4.960000e+02	5.014000e+02	6.239602e-05	9.465706e-09	9.465706e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999928345000140e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.331824e-07	1.188197e-09	1.188197e-09
1.540000e+01	2.080000e+01	1.014088e-06	2.946567e-09	2.946567e-09
2.080000e+01	2.620000e+01	2.385065e-06	5.957862e-09	5.957862e-09
2.620000e+01	3.160000e+01	4.842933e-06	1.066914e-08	1.066914e-08
3.160000e+01	3.700000e+01	9.011837e-06	1.778174e-08	1.778174e-08
3.700000e+01	4.240000e+01	1.582893e-05	2.818194e-08	2.818194e-08
4.240000e+01	4.780000e+01	2.699422e-05	4.341830e-08	4.341830e-08
4.780000e+01	5.320000e+01	4.559098e-05	6.543796e-08	6.543796e-08
5.320000e+01	5.860000e+01	7.713496e-05	9.556517e-08	9.556517e-08
5.860000e+01	6.400000e+01	1.334516e-04	1.371853e-07	1.371853e-07
6.400000e+01	6.940000e+01	2.423152e-04	2.091713e-07	2.091713e-07
6.940000e+01	7.480000e+01	4.780211e-04	3.271749e-07	3.271749e-07
7.480000e+01	8.020000e+01	1.106854e-03	5.607663e-07	5.607663e-07
8.020000e+01	8.560000e+01	3.704170e-03	1.147153e-06	1.147153e-06
8.560000e+01	9.100000e+01	4.850126e-02	4.091343e-06	4.091343e-06
9.100000e+01	9.640000e+01	6.460367e-02	4.718123e-06	4.718123e-06
9.640000e+01	1.018000e+02	5.856106e-03	1.446146e-06	1.446146e-06
1.018000e+02	1.072000e+02	2.190707e-03	8.721371e-07	8.721371e-07
1.072000e+02	1.126000e+02	1.215294e-03	6.264432e-07	6.264432e-07
1.126000e+02	1.180000e+02	8.026769e-04	4.962229e-07	4.962229e-07
1.180000e+02	1.234000e+02	5.872943e-04	4.193712e-07	4.193712e-07
1.234000e+02	1.288000e+02	4.579522e-04	3.675295e-07	3.675295e-07
1.288000e+02	1.342000e+02	3.738461e-04	3.327104e-07	3.327104e-07
1.342000e+02	1.396000e+02	3.156313e-04	3.051187e-07	3.051187e-07
1.396000e+02	1.450000e+02	2.729456e-04	2.839717e-07	2.839717e-07
1.450000e+02	1.504000e+02	2.404793e-04	2.679450e-07	2.679450e-07
1.504000e+02	1.558000e+02	2.157519e-04	2.540812e-07	2.540812e-07
1.558000e+02	1.612000e+02	1.955148e-04	2.411936e-07	2.411936e-07
1.612000e+02	1.666000e+02	1.795549e-04	2.320549e-07	2.320549e-07
1.666000e+02	1.720000e+02	1.663579e-04	2.251991e-07	2.251991e-07
1.720000e+02	1.774000e+02	1.551184e-04	2.183862e-07	2.183862e-07
1.774000e+02	1.828000e+02	1.454155e-04	2.102707e-07	2.102707e-07
1.828000e+02	1.882000e+02	1.374013e-04	2.036224e-07	2.036224e-07
1.882000e+02	1.936000e+02	1.302685e-04	1.993123e-07	1.993123e-07
1.936000e+02	1.990000e+02	1.245535e-04	1.956431e-07	1.956431e-07
1.990000e+02	2.044000e+02	1.191487e-04	1.914926e-07	1.914926e-07
2.044000e+02	2.098000e+02	1.141823e-04	1.883324e-07	1.883324e-07
2.098000e+02	2.152000e+02	1.106425e-04	1.843089e-07	1.843089e-07
2.152000e+02	2.206000e+02	1.073070e-04	1.818110e-07	1.818110e-07
2.206000e+02	2.260000e+02	1.037959e-04	1.784077e-07	1.784077e-07
2.260000e+02	2.314000e+02	1.007426e-04	1.755913e-07	1.755913e-07
2.314000e+02	2.368000e+02	9.837426e-05	1.739993e-07	1.739993e-07
2.368000e+02	2.422000e+02	9.658374e-05	1.719150e-07	1.719150e-07
2.422000e+02	2.476000e+02	9.494683e-05	1.715270e-07	1.715270e-07
2.476000e+02	2.530000e+02	9.296896e-05	1.700638e-07	1.700638e-07
2.530000e+02	2.584000e+02	9.183544e-05	1.683175e-07	1.683175e-07
2.584000e+02	2.638000e+02	9.046331e-05	1.670180e-07	1.670180e-07
2.638000e+02	2.692000e+02	8.954800e-05	1.658617e-07	1.658617e-07
2.692000e+02	2.746000e+02	8.864507e-05	1.648873e-07	1.648873e-07
2.746000e+02	2.800000e+02	8.772957e-05	1.639142e-07	1.639142e-07
2.800000e+02	2.854000e+02	8.767028e-05	1.639960e-07	1.639960e-07
2.854000e+02	2.908000e+02	8.741685e-05	1.635964e-07	1.635964e-07
2.908000e+02	2.962000e+02	8.702344e-05	1.632279e-07	1.632279e-07
2.962000e+02	3.016000e+02	8.722283e-05	1.634236e-07	1.634236e-07
3.016000e+02	3.070000e+02	8.725244e-05	1.634950e-07	1.634950e-07
3.070000e+02	3.124000e+02	8.763570e-05	1.641134e-07	1.641134e-07
3.124000e+02	3.178000e+02	8.816343e-05	1.644793e-07	1.644793e-07
3.178000e+02	3.232000e+02	8.851117e-05	1.644583e-07	1.644583e-07
3.232000e+02	3.286000e+02	8.937967e-05	1.651722e-07	1.651722e-07
3.286000e+02	3.340000e+02	9.035459e-05	1.662216e-07	1.662216e-07
3.340000e+02	3.394000e+02	9.149528e-05	1.674055e-07	1.674055e-07
3.394000e+02	3.448000e+02	9.281443e-05	1.688691e-07	1.688691e-07
3.448000e+02	3.502000e+02	9.420850e-05	1.702082e-07	1.702082e-07
3.502000e+02	3.556000e+02	9.590426e-05	1.719490e-07	1.719490e-07
3.556000e+02	3.610000e+02	9.788704e-05	1.737176e-07	1.737176e-07
3.610000e+02	3.664000e+02	1.003709e-04	1.762309e-07	1.762309e-07
3.664000e+02	3.718000e+02	1.029856e-04	1.787510e-07	1.787510e-07
3.718000e+02	3.772000e+02	1.057882e-04	1.812666e-07	1.812666e-07
3.772000e+02	3.826000e+02	1.085817e-04	1.834489e-07	1.834489e-07
3.826000e+02	3.880000e+02	1.121749e-04	1.866613e-07	1.866613e-07
3.880000e+02	3.934000e+02	1.162111e-04	1.906386e-07	1.906386e-07
3.934000e+02	3.988000e+02	1.208832e-04	1.945492e-07	1.945492e-07
3.988000e+02	4.042000e+02	1.256732e-04	1.992157e-07	1.992157e-07
4.042000e+02	4.096000e+02	1.314669e-04	2.042636e-07	2.042636e-07
4.096000e+02	4.150000e+02	1.381141e-04	2.085536e-07	2.085536e-07
4.150000e+02	4.204000e+02	1.453136e-04	2.143871e-07	2.143871e-07
4.204000e+02	4.258000e+02	1.539344e-04	2.212369e-07	2.212369e-07
4.258000e+02	4.312000e+02	1.629444e-04	2.282268e-07	2.282268e-07
4.312000e+02	4.366000e+02	1.746219e-04	2.370030e-07	2.370030e-07
4.366000e+02	4.420000e+02	1.877863e-04	2.459214e-07	2.459214e-07
4.420000e+02	4.474000e+02	2.042828e-04	2.578179e-07	2.578179e-07
4.474000e+02	4.528000e+02	2.233380e-04	2.701223e-07	2.701223e-07
4.528000e+02	4.582000e+02	2.466976e-04	2.853462e-07	2.853462e-07
4.582000e+02	4.636000e+02	2.771130e-04	3.035672e-07	3.035672e-07
4.636000e+02	4.690000e+02	3.165322e-04	3.255450e-07	3.255450e-07
4.690000e+02	4.744000e+02	3.703987e-04	3.473409e-07	3.473409e-07
4.744000e+02	4.798000e+02	4.477448e-04	3.778100e-07	3.778100e-07
4.798000e+02	4.852000e+02	5.704283e-04	4.232621e-07	4.232621e-07
4.852000e+02	4.906000e+02	8.002331e-04	5.030673e-07	5.030673e-07
4.906000e+02	4.960000e+02	1.398114e-03	6.465952e-07	6.465952e-07
4.960000e+02	5.014000e+02	1.266656e-02	2.351268e-06	2.351268e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999927690847555e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.681424e-05	2.540760e-07	2.540760e-07
1.540000e+01	2.080000e+01	9.686143e-05	3.064275e-07	3.064275e-07
2.080000e+01	2.620000e+01	1.282636e-04	3.537881e-07	3.537881e-07
2.620000e+01	3.160000e+01	1.622634e-04	3.984956e-07	3.984956e-07
3.160000e+01	3.700000e+01	1.989376e-04	4.411303e-07	4.411303e-07
3.700000e+01	4.240000e+01	2.408881e-04	4.862544e-07	4.862544e-07
4.240000e+01	4.780000e+01	2.896476e-04	5.326230e-07	5.326230e-07
4.780000e+01	5.320000e+01	3.584057e-04	5.904792e-07	5.904792e-07
5.320000e+01	5.860000e+01	4.802174e-04	6.721648e-07	6.721648e-07
5.860000e+01	6.400000e+01	6.854841e-04	8.247045e-07	8.247045e-07
6.400000e+01	6.940000e+01	9.684643e-04	9.829421e-07	9.829421e-07
6.940000e+01	7.480000e+01	1.487524e-03	1.213782e-06	1.213782e-06
7.480000e+01	8.020000e+01	2.749894e-03	1.687352e-06	1.687352e-06
8.020000e+01	8.560000e+01	7.226370e-03	2.766685e-06	2.766685e-06
8.560000e+01	9.100000e+01	9.679193e-02	1.015888e-05	1.015888e-05
9.100000e+01	9.640000e+01	1.290736e-01	1.172880e-05	1.172880e-05
9.640000e+01	1.018000e+02	1.139123e-02	3.459960e-06	3.459960e-06
1.018000e+02	1.072000e+02	4.513172e-03	2.174581e-06	2.174581e-06
1.072000e+02	1.126000e+02	2.751672e-03	1.691103e-06	1.691103e-06
1.126000e+02	1.180000e+02	1.938469e-03	1.412074e-06	1.412074e-06
1.180000e+02	1.234000e+02	1.477765e-03	1.224244e-06	1.224244e-06
1.234000e+02	1.288000e+02	1.169808e-03	1.092508e-06	1.092508e-06
1.288000e+02	1.342000e+02	9.768881e-04	9.948194e-07	9.948194e-07
1.342000e+02	1.396000e+02	8.349713e-04	9.184834e-07	9.184834e-07
1.396000e+02	1.450000e+02	7.175457e-04	8.495541e-07	8.495541e-07
1.450000e+02	1.504000e+02	6.426920e-04	8.070780e-07	8.070780e-07
1.504000e+02	1.558000e+02	5.707498e-04	7.523969e-07	7.523969e-07
1.558000e+02	1.612000e+02	5.245165e-04	7.292472e-07	7.292472e-07
1.612000e+02	1.666000e+02	4.798250e-04	6.855112e-07	6.855112e-07
1.666000e+02	1.720000e+02	4.441609e-04	6.660179e-07	6.660179e-07
1.720000e+02	1.774000e+02	4.145430e-04	6.475741e-07	6.475741e-07
1.774000e+02	1.828000e+02	3.852269e-04	6.220767e-07	6.220767e-07
1.828000e+02	1.882000e+02	3.662646e-04	6.066591e-07	6.066591e-07
1.882000e+02	1.936000e+02	3.506180e-04	5.950963e-07	5.950963e-07
1.936000e+02	1.990000e+02	3.322337e-04	5.776438e-07	5.776438e-07
1.990000e+02	2.044000e+02	3.184163e-04	5.612597e-07	5.612597e-07
2.044000e+02	2.098000e+02	3.113050e-04	5.552321e-07	5.552321e-07
2.098000e+02	2.152000e+02	2.981663e-04	5.453302e-07	5.453302e-07
2.152000e+02	2.206000e+02	2.864385e-04	5.346343e-07	5.346343e-07
2.206000e+02	2.260000e+02	2.785380e-04	5.300067e-07	5.300067e-07
2.260000e+02	2.314000e+02	2.734981e-04	5.244929e-07	5.244929e-07
2.314000e+02	2.368000e+02	2.658080e-04	5.140081e-07	5.140081e-07
2.368000e+02	2.422000e+02	2.619513e-04	5.082691e-07	5.082691e-07
2.422000e+02	2.476000e+02	2.597052e-04	5.078384e-07	5.078384e-07
2.476000e+02	2.530000e+02	2.529287e-04	5.017117e-07	5.017117e-07
2.530000e+02	2.584000e+02	2.504378e-04	4.992436e-07	4.992436e-07
2.584000e+02	2.638000e+02	2.486404e-04	4.956075e-07	4.956075e-07
2.638000e+02	2.692000e+02	2.461770e-04	4.932029e-07	4.932029e-07
2.692000e+02	2.746000e+02	2.437646e-04	4.932492e-07	4.932492e-07
2.746000e+02	2.800000e+02	2.422609e-04	4.929153e-07	4.929153e-07
2.800000e+02	2.854000e+02	2.403172e-04	4.889394e-07	4.889394e-07
2.854000e+02	2.908000e+02	2.392281e-04	4.879170e-07	4.879170e-07
2.908000e+02	2.962000e+02	2.380257e-04	4.863690e-07	4.863690e-07
2.962000e+02	3.016000e+02	2.376863e-04	4.870661e-07	4.870661e-07
3.016000e+02	3.070000e+02	2.400363e-04	4.914832e-07	4.914832e-07
3.070000e+02	3.124000e+02	2.398041e-04	4.890777e-07	4.890777e-07
3.124000e+02	3.178000e+02	2.427594e-04	4.926861e-07	4.926861e-07
3.178000e+02	3.232000e+02	2.420848e-04	4.914811e-07	4.914811e-07
3.232000e+02	3.286000e+02	2.440898e-04	4.955625e-07	4.955625e-07
3.286000e+02	3.340000e+02	2.469622e-04	4.996929e-07	4.996929e-07
3.340000e+02	3.394000e+02	2.495730e-04	5.017168e-07	5.017168e-07
3.394000e+02	3.448000e+02	2.543369e-04	5.079322e-07	5.079322e-07
3.448000e+02	3.502000e+02	2.559119e-04	5.071858e-07	5.071858e-07
3.502000e+02	3.556000e+02	2.605693e-04	5.131739e-07	5.131739e-07
3.556000e+02	3.610000e+02	2.659119e-04	5.180062e-07	5.180062e-07
3.610000e+02	3.664000e+02	2.705713e-04	5.211660e-07	5.211660e-07
3.664000e+02	3.718000e+02	2.763744e-04	5.270291e-07	5.270291e-07
3.718000e+02	3.772000e+02	2.852591e-04	5.357374e-07	5.357374e-07
3.772000e+02	3.826000e+02	2.932913e-04	5.428910e-07	5.428910e-07
3.826000e+02	3.880000e+02	3.021252e-04	5.505824e-07	5.505824e-07
3.880000e+02	3.934000e+02	3.099461e-04	5.564028e-07	5.564028e-07
3.934000e+02	3.988000e+02	3.210865e-04	5.654367e-07	5.654367e-07
3.988000e+02	4.042000e+02	3.333480e-04	5.759227e-07	5.759227e-07
4.042000e+02	4.096000e+02	3.514348e-04	5.941839e-07	5.941839e-07
4.096000e+02	4.150000e+02	3.650017e-04	6.026581e-07	6.026581e-07
4.150000e+02	4.204000e+02	3.804052e-04	6.147395e-07	6.147395e-07
4.204000e+02	4.258000e+02	3.999098e-04	6.313153e-07	6.313153e-07
4.258000e+02	4.312000e+02	4.230669e-04	6.465045e-07	6.465045e-07
4.312000e+02	4.366000e+02	4.556852e-04	6.756037e-07	6.756037e-07
4.366000e+02	4.420000e+02	4.891944e-04	7.030818e-07	7.030818e-07
4.420000e+02	4.474000e+02	5.213748e-04	7.222137e-07	7.222137e-07
4.474000e+02	4.528000e+02	5.630748e-04	7.501255e-07	7.501255e-07
4.528000e+02	4.582000e+02	6.267833e-04	7.928796e-07	7.928796e-07
4.582000e+02	4.636000e+02	6.973837e-04	8.378818e-07	8.378818e-07
4.636000e+02	4.690000e+02	7.833728e-04	8.818401e-07	8.818401e-07
4.690000e+02	4.744000e+02	9.411876e-04	9.692565e-07	9.692565e-07
4.744000e+02	4.798000e+02	1.167658e-03	1.077022e-06	1.077022e-06
4.798000e+02	4.852000e+02	1.531584e-03	1.245192e-06	1.245192e-06
4.852000e+02	4.906000e+02	2.182704e-03	1.488954e-06	1.488954e-06
4.906000e+02	4.960000e+02	3.997880e-03	1.989354e-06	1.989354e-06
4.960000e+02	5.014000e+02	3.046926e-02	5.554166e-06	5.554166e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999964000006470e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.960963e-05	1.211207e-07	1.211207e-07
1.540000e+01	2.080000e+01	5.724443e-05	1.456078e-07	1.456078e-07
2.080000e+01	2.620000e+01	7.566739e-05	1.674066e-07	1.674066e-07
2.620000e+01	3.160000e+01	9.564109e-05	1.882090e-07	1.882090e-07
3.160000e+01	3.700000e+01	1.171996e-04	2.083441e-07	2.083441e-07
3.700000e+01	4.240000e+01	1.417441e-04	2.291239e-07	2.291239e-07
4.240000e+01	4.780000e+01	1.705507e-04	2.513303e-07	2.513303e-07
4.780000e+01	5.320000e+01	2.119893e-04	2.802044e-07	2.802044e-07
5.320000e+01	5.860000e+01	2.888930e-04	3.271045e-07	3.271045e-07
5.860000e+01	6.400000e+01	4.008119e-04	3.852905e-07	3.852905e-07
6.400000e+01	6.940000e+01	5.634302e-04	4.568127e-07	4.568127e-07
6.940000e+01	7.480000e+01	8.681794e-04	5.670519e-07	5.670519e-07
7.480000e+01	8.020000e+01	1.561217e-03	7.604133e-07	7.604133e-07
8.020000e+01	8.560000e+01	4.058313e-03	1.226001e-06	1.226001e-06
8.560000e+01	9.100000e+01	5.420106e-02	4.480454e-06	4.480454e-06
9.100000e+01	9.640000e+01	7.225737e-02	5.173199e-06	5.173199e-06
9.640000e+01	1.018000e+02	6.451033e-03	1.545727e-06	1.545727e-06
1.018000e+02	1.072000e+02	2.552135e-03	9.722323e-07	9.722323e-07
1.072000e+02	1.126000e+02	1.562171e-03	7.606462e-07	7.606462e-07
1.126000e+02	1.180000e+02	1.107687e-03	6.405111e-07	6.405111e-07
1.180000e+02	1.234000e+02	8.520961e-04	5.617750e-07	5.617750e-07
1.234000e+02	1.288000e+02	6.737672e-04	4.995432e-07	4.995432e-07
1.288000e+02	1.342000e+02	5.646087e-04	4.572902e-07	4.572902e-07
1.342000e+02	1.396000e+02	4.834285e-04	4.231404e-07	4.231404e-07
1.396000e+02	1.450000e+02	4.172544e-04	3.931143e-07	3.931143e-07
1.450000e+02	1.504000e+02	3.724719e-04	3.714199e-07	3.714199e-07
1.504000e+02	1.558000e+02	3.338956e-04	3.516607e-07	3.516607e-07
1.558000e+02	1.612000e+02	3.034537e-04	3.352469e-07	3.352469e-07
1.612000e+02	1.666000e+02	2.821022e-04	3.232380e-07	3.232380e-07
1.666000e+02	1.720000e+02	2.588841e-04	3.096497e-07	3.096497e-07
1.720000e+02	1.774000e+02	2.408433e-04	2.986657e-07	2.986657e-07
1.774000e+02	1.828000e+02	2.245811e-04	2.884072e-07	2.884072e-07
1.828000e+02	1.882000e+02	2.130989e-04	2.809368e-07	2.809368e-07
1.882000e+02	1.936000e+02	2.036367e-04	2.746288e-07	2.746288e-07
1.936000e+02	1.990000e+02	1.934978e-04	2.677052e-07	2.677052e-07
1.990000e+02	2.044000e+02	1.867789e-04	2.630158e-07	2.630158e-07
2.044000e+02	2.098000e+02	1.820692e-04	2.596787e-07	2.596787e-07
2.098000e+02	2.152000e+02	1.739448e-04	2.538188e-07	2.538188e-07
2.152000e+02	2.206000e+02	1.675581e-04	2.491161e-07	2.491161e-07
2.206000e+02	2.260000e+02	1.621503e-04	2.450631e-07	2.450631e-07
2.260000e+02	2.314000e+02	1.592318e-04	2.428471e-07	2.428471e-07
2.314000e+02	2.368000e+02	1.552926e-04	2.398244e-07	2.398244e-07
2.368000e+02	2.422000e+02	1.538374e-04	2.386981e-07	2.386981e-07
2.422000e+02	2.476000e+02	1.520655e-04	2.373206e-07	2.373206e-07
2.476000e+02	2.530000e+02	1.477837e-04	2.339544e-07	2.339544e-07
2.530000e+02	2.584000e+02	1.462770e-04	2.327588e-07	2.327588e-07
2.584000e+02	2.638000e+02	1.456407e-04	2.322526e-07	2.322526e-07
2.638000e+02	2.692000e+02	1.443985e-04	2.312594e-07	2.312594e-07
2.692000e+02	2.746000e+02	1.422422e-04	2.295262e-07	2.295262e-07
2.746000e+02	2.800000e+02	1.410226e-04	2.285407e-07	2.285407e-07
2.800000e+02	2.854000e+02	1.404444e-04	2.280717e-07	2.280717e-07
2.854000e+02	2.908000e+02	1.401785e-04	2.278557e-07	2.278557e-07
2.908000e+02	2.962000e+02	1.394696e-04	2.272782e-07	2.272782e-07
2.962000e+02	3.016000e+02	1.389355e-04	2.268426e-07	2.268426e-07
3.016000e+02	3.070000e+02	1.396796e-04	2.274499e-07	2.274499e-07
3.070000e+02	3.124000e+02	1.402270e-04	2.278945e-07	2.278945e-07
3.124000e+02	3.178000e+02	1.417226e-04	2.291072e-07	2.291072e-07
3.178000e+02	3.232000e+02	1.415292e-04	2.289514e-07	2.289514e-07
3.232000e+02	3.286000e+02	1.421404e-04	2.294440e-07	2.294440e-07
3.286000e+02	3.340000e+02	1.434744e-04	2.305188e-07	2.305188e-07
3.340000e+02	3.394000e+02	1.451344e-04	2.318479e-07	2.318479e-07
3.394000e+02	3.448000e+02	1.476541e-04	2.338518e-07	2.338518e-07
3.448000e+02	3.502000e+02	1.491329e-04	2.350206e-07	2.350206e-07
3.502000e+02	3.556000e+02	1.514659e-04	2.368511e-07	2.368511e-07
3.556000e+02	3.610000e+02	1.547540e-04	2.394082e-07	2.394082e-07
3.610000e+02	3.664000e+02	1.576426e-04	2.416322e-07	2.416322e-07
3.664000e+02	3.718000e+02	1.609059e-04	2.441204e-07	2.441204e-07
3.718000e+02	3.772000e+02	1.660459e-04	2.479899e-07	2.479899e-07
3.772000e+02	3.826000e+02	1.708137e-04	2.515245e-07	2.515245e-07
3.826000e+02	3.880000e+02	1.759318e-04	2.552644e-07	2.552644e-07
3.880000e+02	3.934000e+02	1.809822e-04	2.589023e-07	2.589023e-07
3.934000e+02	3.988000e+02	1.877059e-04	2.636677e-07	2.636677e-07
3.988000e+02	4.042000e+02	1.949541e-04	2.687102e-07	2.687102e-07
4.042000e+02	4.096000e+02	2.042904e-04	2.750697e-07	2.750697e-07
4.096000e+02	4.150000e+02	2.131304e-04	2.809575e-07	2.809575e-07
4.150000e+02	4.204000e+02	2.224748e-04	2.870506e-07	2.870506e-07
4.204000e+02	4.258000e+02	2.333174e-04	2.939623e-07	2.939623e-07
4.258000e+02	4.312000e+02	2.482059e-04	3.031969e-07	3.031969e-07
4.312000e+02	4.366000e+02	2.654844e-04	3.135722e-07	3.135722e-07
4.366000e+02	4.420000e+02	2.833267e-04	3.239383e-07	3.239383e-07
4.420000e+02	4.474000e+02	3.039881e-04	3.355420e-07	3.355420e-07
4.474000e+02	4.528000e+02	3.286656e-04	3.488957e-07	3.488957e-07
4.528000e+02	4.582000e+02	3.647811e-04	3.675651e-07	3.675651e-07
4.582000e+02	4.636000e+02	4.048456e-04	3.872251e-07	3.872251e-07
4.636000e+02	4.690000e+02	4.582330e-04	4.119668e-07	4.119668e-07
4.690000e+02	4.744000e+02	5.492309e-04	4.510198e-07	4.510198e-07
4.744000e+02	4.798000e+02	6.822302e-04	5.026720e-07	5.026720e-07
4.798000e+02	4.852000e+02	8.890069e-04	5.738138e-07	5.738138e-07
4.852000e+02	4.906000e+02	1.259345e-03	6.829531e-07	6.829531e-07
4.906000e+02	4.960000e+02	2.337057e-03	9.303649e-07	9.303649e-07
4.960000e+02	5.014000e+02	1.759824e-02	2.553014e-06	2.553014e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999919390108224e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.010787e-11	2.105283e-13	2.105283e-13
1.540000e+01	2.080000e+01	3.479917e-10	9.750143e-13	9.750143e-13
2.080000e+01	2.620000e+01	1.344949e-09	3.218167e-12	3.218167e-12
2.620000e+01	3.160000e+01	4.127674e-09	8.696733e-12	8.696733e-12
3.160000e+01	3.700000e+01	1.094043e-08	2.070294e-11	2.070294e-11
3.700000e+01	4.240000e+01	2.653589e-08	4.552611e-11	4.552611e-11
4.240000e+01	4.780000e+01	6.115046e-08	9.546382e-11	9.546382e-11
4.780000e+01	5.320000e+01	1.424778e-07	1.993438e-10	1.993438e-10
5.320000e+01	5.860000e+01	3.597174e-07	4.310825e-10	4.310825e-10
5.860000e+01	6.400000e+01	9.408998e-07	9.584027e-10	9.584027e-10
6.400000e+01	6.940000e+01	2.599194e-06	2.239624e-09	2.239624e-09
6.940000e+01	7.480000e+01	8.556861e-06	5.975559e-09	5.975559e-09
7.480000e+01	8.020000e+01	3.889348e-05	2.052045e-08	2.052045e-08
8.020000e+01	8.560000e+01	3.992333e-04	1.354233e-07	1.354233e-07
8.560000e+01	9.100000e+01	1.253603e-01	1.244460e-05	1.244460e-05
9.100000e+01	9.640000e+01	2.034572e-01	1.702455e-05	1.702455e-05
9.640000e+01	1.018000e+02	1.121432e-03	2.955925e-07	2.955925e-07
1.018000e+02	1.072000e+02	1.587383e-04	6.416652e-08	6.416652e-08
1.072000e+02	1.126000e+02	5.503337e-05	2.815281e-08	2.815281e-08
1.126000e+02	1.180000e+02	2.670950e-05	1.616563e-08	1.616563e-08
1.180000e+02	1.234000e+02	1.556541e-05	1.072257e-08	1.072257e-08
1.234000e+02	1.288000e+02	9.933363e-06	7.688194e-09	7.688194e-09
1.288000e+02	1.342000e+02	7.016544e-06	5.929614e-09	5.929614e-09
1.342000e+02	1.396000e+02	5.228937e-06	4.774243e-09	4.774243e-09
1.396000e+02	1.450000e+02	4.017000e-06	3.947054e-09	3.947054e-09
1.450000e+02	1.504000e+02	3.250091e-06	3.379420e-09	3.379420e-09
1.504000e+02	1.558000e+02	2.680619e-06	2.943594e-09	2.943594e-09
1.558000e+02	1.612000e+02	2.263772e-06	2.607569e-09	2.607569e-09
1.612000e+02	1.666000e+02	1.975444e-06	2.359777e-09	2.359777e-09
1.666000e+02	1.720000e+02	1.715226e-06	2.138730e-09	2.138730e-09
1.720000e+02	1.774000e+02	1.519276e-06	1.964129e-09	1.964129e-09
1.774000e+02	1.828000e+02	1.355644e-06	1.814610e-09	1.814610e-09
1.828000e+02	1.882000e+02	1.236229e-06	1.699048e-09	1.699048e-09
1.882000e+02	1.936000e+02	1.141554e-06	1.604921e-09	1.604921e-09
1.936000e+02	1.990000e+02	1.050829e-06	1.515608e-09	1.515608e-09
1.990000e+02	2.044000e+02	9.846257e-07	1.445430e-09	1.445430e-09
2.044000e+02	2.098000e+02	9.346337e-07	1.389627e-09	1.389627e-09
2.098000e+02	2.152000e+02	8.721648e-07	1.326787e-09	1.326787e-09
2.152000e+02	2.206000e+02	8.213650e-07	1.272877e-09	1.272877e-09
2.206000e+02	2.260000e+02	7.790931e-07	1.227481e-09	1.227481e-09
2.260000e+02	2.314000e+02	7.515359e-07	1.194754e-09	1.194754e-09
2.314000e+02	2.368000e+02	7.200156e-07	1.159094e-09	1.159094e-09
2.368000e+02	2.422000e+02	7.018683e-07	1.135206e-09	1.135206e-09
2.422000e+02	2.476000e+02	6.836998e-07	1.112154e-09	1.112154e-09
2.476000e+02	2.530000e+02	6.558015e-07	1.082220e-09	1.082220e-09
2.530000e+02	2.584000e+02	6.405346e-07	1.062451e-09	1.062451e-09
2.584000e+02	2.638000e+02	6.304676e-07	1.048042e-09	1.048042e-09
2.638000e+02	2.692000e+02	6.180089e-07	1.031850e-09	1.031850e-09
2.692000e+02	2.746000e+02	6.023261e-07	1.013068e-09	1.013068e-09
2.746000e+02	2.800000e+02	5.917131e-07	9.996397e-10	9.996397e-10
2.800000e+02	2.854000e+02	5.835635e-07	9.877766e-10	9.877766e-10
2.854000e+02	2.908000e+02	5.776356e-07	9.787716e-10	9.787716e-10
2.908000e+02	2.962000e+02	5.698937e-07	9.679950e-10	9.679950e-10
2.962000e+02	3.016000e+02	5.633307e-07	9.587892e-10	9.587892e-10
3.016000e+02	3.070000e+02	5.626874e-07	9.550973e-10	9.550973e-10
3.070000e+02	3.124000e+02	5.607581e-07	9.500040e-10	9.500040e-10
3.124000e+02	3.178000e+02	5.639620e-07	9.503523e-10	9.503523e-10
3.178000e+02	3.232000e+02	5.591426e-07	9.429076e-10	9.429076e-10
3.232000e+02	3.286000e+02	5.584441e-07	9.397388e-10	9.397388e-10
3.286000e+02	3.340000e+02	5.604717e-07	9.386538e-10	9.386538e-10
3.340000e+02	3.394000e+02	5.645174e-07	9.400539e-10	9.400539e-10
3.394000e+02	3.448000e+02	5.708543e-07	9.424414e-10	9.424414e-10
3.448000e+02	3.502000e+02	5.740259e-07	9.429967e-10	9.429967e-10
3.502000e+02	3.556000e+02	5.805174e-07	9.462523e-10	9.462523e-10
3.556000e+02	3.610000e+02	5.908183e-07	9.527651e-10	9.527651e-10
3.610000e+02	3.664000e+02	5.991791e-07	9.573306e-10	9.573306e-10
3.664000e+02	3.718000e+02	6.093059e-07	9.636974e-10	9.636974e-10
3.718000e+02	3.772000e+02	6.258520e-07	9.743481e-10	9.743481e-10
3.772000e+02	3.826000e+02	6.420650e-07	9.856037e-10	9.856037e-10
3.826000e+02	3.880000e+02	6.587144e-07	9.962791e-10	9.962791e-10
3.880000e+02	3.934000e+02	6.751911e-07	1.006857e-09	1.006857e-09
3.934000e+02	3.988000e+02	6.980931e-07	1.022274e-09	1.022274e-09
3.988000e+02	4.042000e+02	7.229706e-07	1.038687e-09	1.038687e-09
4.042000e+02	4.096000e+02	7.554324e-07	1.060379e-09	1.060379e-09
4.096000e+02	4.150000e+02	7.860648e-07	1.080141e-09	1.080141e-09
4.150000e+02	4.204000e+02	8.180557e-07	1.100276e-09	1.100276e-09
4.204000e+02	4.258000e+02	8.562354e-07	1.124518e-09	1.124518e-09
4.258000e+02	4.312000e+02	9.087122e-07	1.157181e-09	1.157181e-09
4.312000e+02	4.366000e+02	9.697580e-07	1.194003e-09	1.194003e-09
4.366000e+02	4.420000e+02	1.032474e-06	1.230512e-09	1.230512e-09
4.420000e+02	4.474000e+02	1.105553e-06	1.272003e-09	1.272003e-09
4.474000e+02	4.528000e+02	1.192988e-06	1.320196e-09	1.320196e-09
4.528000e+02	4.582000e+02	1.320734e-06	1.387129e-09	1.387129e-09
4.582000e+02	4.636000e+02	1.463640e-06	1.459316e-09	1.459316e-09
4.636000e+02	4.690000e+02	1.653124e-06	1.549205e-09	1.549205e-09
4.690000e+02	4.744000e+02	1.977339e-06	1.692570e-09	1.692570e-09
4.744000e+02	4.798000e+02	2.451550e-06	1.882918e-09	1.882918e-09
4.798000e+02	4.852000e+02	3.190383e-06	2.146599e-09	2.146599e-09
4.852000e+02	4.906000e+02	4.511183e-06	2.550180e-09	2.550180e-09
4.906000e+02	4.960000e+02	8.359080e-06	3.468833e-09	3.468833e-09
4.960000e+02	5.014000e+02	6.283689e-05	9.502521e-09	9.502521e-09
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=lilac!80!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/500-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999923569397406e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.334602e-07	1.216803e-09	1.216803e-09
1.540000e+01	2.080000e+01	1.012809e-06	3.010617e-09	3.010617e-09
2.080000e+01	2.620000e+01	2.387287e-06	6.085062e-09	6.085062e-09
2.620000e+01	3.160000e+01	4.846791e-06	1.087457e-08	1.087457e-08
3.160000e+01	3.700000e+01	9.016552e-06	1.809501e-08	1.809501e-08
3.700000e+01	4.240000e+01	1.584670e-05	2.863891e-08	2.863891e-08
4.240000e+01	4.780000e+01	2.699278e-05	4.402671e-08	4.402671e-08
4.780000e+01	5.320000e+01	4.556943e-05	6.621985e-08	6.621985e-08
5.320000e+01	5.860000e+01	7.723965e-05	9.662664e-08	9.662664e-08
5.860000e+01	6.400000e+01	1.333818e-04	1.402299e-07	1.402299e-07
6.400000e+01	6.940000e+01	2.418465e-04	2.121802e-07	2.121802e-07
6.940000e+01	7.480000e+01	4.781978e-04	3.351741e-07	3.351741e-07
7.480000e+01	8.020000e+01	1.107459e-03	5.714656e-07	5.714656e-07
8.020000e+01	8.560000e+01	3.704822e-03	1.157852e-06	1.157852e-06
8.560000e+01	9.100000e+01	4.849902e-02	4.108948e-06	4.108948e-06
9.100000e+01	9.640000e+01	6.460424e-02	4.739962e-06	4.739962e-06
9.640000e+01	1.018000e+02	5.857244e-03	1.446942e-06	1.446942e-06
1.018000e+02	1.072000e+02	2.189693e-03	8.791098e-07	8.791098e-07
1.072000e+02	1.126000e+02	1.213629e-03	6.365734e-07	6.365734e-07
1.126000e+02	1.180000e+02	8.046191e-04	5.088239e-07	5.088239e-07
1.180000e+02	1.234000e+02	5.869596e-04	4.287663e-07	4.287663e-07
1.234000e+02	1.288000e+02	4.582587e-04	3.787196e-07	3.787196e-07
1.288000e+02	1.342000e+02	3.741711e-04	3.407076e-07	3.407076e-07
1.342000e+02	1.396000e+02	3.157509e-04	3.127883e-07	3.127883e-07
1.396000e+02	1.450000e+02	2.724794e-04	2.918332e-07	2.918332e-07
1.450000e+02	1.504000e+02	2.405991e-04	2.740714e-07	2.740714e-07
1.504000e+02	1.558000e+02	2.153756e-04	2.609417e-07	2.609417e-07
1.558000e+02	1.612000e+02	1.954857e-04	2.485913e-07	2.485913e-07
1.612000e+02	1.666000e+02	1.792681e-04	2.372420e-07	2.372420e-07
1.666000e+02	1.720000e+02	1.660165e-04	2.301687e-07	2.301687e-07
1.720000e+02	1.774000e+02	1.547042e-04	2.230629e-07	2.230629e-07
1.774000e+02	1.828000e+02	1.456611e-04	2.177770e-07	2.177770e-07
1.828000e+02	1.882000e+02	1.374959e-04	2.114464e-07	2.114464e-07
1.882000e+02	1.936000e+02	1.304188e-04	2.053091e-07	2.053091e-07
1.936000e+02	1.990000e+02	1.247743e-04	2.019578e-07	2.019578e-07
1.990000e+02	2.044000e+02	1.195176e-04	1.972209e-07	1.972209e-07
2.044000e+02	2.098000e+02	1.147334e-04	1.921139e-07	1.921139e-07
2.098000e+02	2.152000e+02	1.107068e-04	1.898061e-07	1.898061e-07
2.152000e+02	2.206000e+02	1.069113e-04	1.872520e-07	1.872520e-07
2.206000e+02	2.260000e+02	1.036411e-04	1.847861e-07	1.847861e-07
2.260000e+02	2.314000e+02	1.010463e-04	1.818983e-07	1.818983e-07
2.314000e+02	2.368000e+02	9.878983e-05	1.795485e-07	1.795485e-07
2.368000e+02	2.422000e+02	9.661480e-05	1.768318e-07	1.768318e-07
2.422000e+02	2.476000e+02	9.491193e-05	1.750643e-07	1.750643e-07
2.476000e+02	2.530000e+02	9.292580e-05	1.737294e-07	1.737294e-07
2.530000e+02	2.584000e+02	9.195846e-05	1.728476e-07	1.728476e-07
2.584000e+02	2.638000e+02	9.044331e-05	1.705885e-07	1.705885e-07
2.638000e+02	2.692000e+02	8.924902e-05	1.693049e-07	1.693049e-07
2.692000e+02	2.746000e+02	8.888719e-05	1.697124e-07	1.697124e-07
2.746000e+02	2.800000e+02	8.826943e-05	1.690034e-07	1.690034e-07
2.800000e+02	2.854000e+02	8.745187e-05	1.678253e-07	1.678253e-07
2.854000e+02	2.908000e+02	8.738235e-05	1.680406e-07	1.680406e-07
2.908000e+02	2.962000e+02	8.718957e-05	1.682777e-07	1.682777e-07
2.962000e+02	3.016000e+02	8.697020e-05	1.681687e-07	1.681687e-07
3.016000e+02	3.070000e+02	8.738117e-05	1.684548e-07	1.684548e-07
3.070000e+02	3.124000e+02	8.759039e-05	1.684182e-07	1.684182e-07
3.124000e+02	3.178000e+02	8.822535e-05	1.688205e-07	1.688205e-07
3.178000e+02	3.232000e+02	8.842856e-05	1.692450e-07	1.692450e-07
3.232000e+02	3.286000e+02	8.936887e-05	1.706752e-07	1.706752e-07
3.286000e+02	3.340000e+02	9.047072e-05	1.718694e-07	1.718694e-07
3.340000e+02	3.394000e+02	9.133030e-05	1.726571e-07	1.726571e-07
3.394000e+02	3.448000e+02	9.313643e-05	1.745308e-07	1.745308e-07
3.448000e+02	3.502000e+02	9.407491e-05	1.755305e-07	1.755305e-07
3.502000e+02	3.556000e+02	9.599333e-05	1.776658e-07	1.776658e-07
3.556000e+02	3.610000e+02	9.825369e-05	1.798316e-07	1.798316e-07
3.610000e+02	3.664000e+02	1.001715e-04	1.815396e-07	1.815396e-07
3.664000e+02	3.718000e+02	1.024561e-04	1.838818e-07	1.838818e-07
3.718000e+02	3.772000e+02	1.055102e-04	1.864414e-07	1.864414e-07
3.772000e+02	3.826000e+02	1.085602e-04	1.890454e-07	1.890454e-07
3.826000e+02	3.880000e+02	1.123974e-04	1.926678e-07	1.926678e-07
3.880000e+02	3.934000e+02	1.161328e-04	1.963426e-07	1.963426e-07
3.934000e+02	3.988000e+02	1.206611e-04	2.001744e-07	2.001744e-07
3.988000e+02	4.042000e+02	1.255117e-04	2.044699e-07	2.044699e-07
4.042000e+02	4.096000e+02	1.315374e-04	2.091039e-07	2.091039e-07
4.096000e+02	4.150000e+02	1.377842e-04	2.145618e-07	2.145618e-07
4.150000e+02	4.204000e+02	1.451409e-04	2.215780e-07	2.215780e-07
4.204000e+02	4.258000e+02	1.542038e-04	2.295246e-07	2.295246e-07
4.258000e+02	4.312000e+02	1.629394e-04	2.351990e-07	2.351990e-07
4.312000e+02	4.366000e+02	1.750486e-04	2.442428e-07	2.442428e-07
4.366000e+02	4.420000e+02	1.879165e-04	2.539263e-07	2.539263e-07
4.420000e+02	4.474000e+02	2.036509e-04	2.659088e-07	2.659088e-07
4.474000e+02	4.528000e+02	2.237041e-04	2.807972e-07	2.807972e-07
4.528000e+02	4.582000e+02	2.467150e-04	2.938207e-07	2.938207e-07
4.582000e+02	4.636000e+02	2.767643e-04	3.135489e-07	3.135489e-07
4.636000e+02	4.690000e+02	3.170407e-04	3.376150e-07	3.376150e-07
4.690000e+02	4.744000e+02	3.700907e-04	3.605133e-07	3.605133e-07
4.744000e+02	4.798000e+02	4.486372e-04	3.928881e-07	3.928881e-07
4.798000e+02	4.852000e+02	5.715672e-04	4.386709e-07	4.386709e-07
4.852000e+02	4.906000e+02	8.000828e-04	5.183693e-07	5.183693e-07
4.906000e+02	4.960000e+02	1.398421e-03	6.705098e-07	6.705098e-07
4.960000e+02	5.014000e+02	1.266739e-02	2.398848e-06	2.398848e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyEps/91GeV/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.1
LegendYPos=0.5
XMax=1e1
LogX=1
DrawOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
LegendOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
RatioPlotYLabel=Ratio to $\epsilon=10^{-9}$
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	9.197365e+06	5.393090e+03	5.393090e+03
1.230269e-04	1.513561e-04	7.326504e+06	4.341560e+03	4.341560e+03
1.513561e-04	1.862087e-04	5.834271e+06	3.496641e+03	3.496641e+03
1.862087e-04	2.290868e-04	4.636808e+06	2.812672e+03	2.812672e+03
2.290868e-04	2.818383e-04	3.676273e+06	2.256244e+03	2.256244e+03
2.818383e-04	3.467369e-04	2.914172e+06	1.811640e+03	1.811640e+03
3.467369e-04	4.265795e-04	2.310272e+06	1.452516e+03	1.452516e+03
4.265795e-04	5.248075e-04	1.828786e+06	1.165385e+03	1.165385e+03
5.248075e-04	6.456542e-04	1.444284e+06	9.337902e+02	9.337902e+02
6.456542e-04	7.943282e-04	1.139691e+06	7.473267e+02	7.473267e+02
7.943282e-04	9.772372e-04	8.987589e+05	5.982673e+02	5.982673e+02
9.772372e-04	1.202264e-03	7.083334e+05	4.796716e+02	4.796716e+02
1.202264e-03	1.479108e-03	5.567540e+05	3.833259e+02	3.833259e+02
1.479108e-03	1.819701e-03	4.383014e+05	3.066440e+02	3.066440e+02
1.819701e-03	2.238721e-03	3.443430e+05	2.450603e+02	2.450603e+02
2.238721e-03	2.754229e-03	2.705849e+05	1.961624e+02	1.961624e+02
2.754229e-03	3.388442e-03	2.130325e+05	1.570278e+02	1.570278e+02
3.388442e-03	4.168694e-03	1.674583e+05	1.254501e+02	1.254501e+02
4.168694e-03	5.128614e-03	1.314229e+05	1.000335e+02	1.000335e+02
5.128614e-03	6.309573e-03	1.033773e+05	8.004674e+01	8.004674e+01
6.309573e-03	7.762471e-03	8.118781e+04	6.398350e+01	6.398350e+01
7.762471e-03	9.549926e-03	6.363825e+04	5.099941e+01	5.099941e+01
9.549926e-03	1.174898e-02	4.974762e+04	4.066746e+01	4.066746e+01
1.174898e-02	1.445440e-02	3.890594e+04	3.239475e+01	3.239475e+01
1.445440e-02	1.778279e-02	3.026634e+04	2.577072e+01	2.577072e+01
1.778279e-02	2.187762e-02	2.352585e+04	2.047955e+01	2.047955e+01
2.187762e-02	2.691535e-02	1.822788e+04	1.626652e+01	1.626652e+01
2.691535e-02	3.311311e-02	1.410545e+04	1.289043e+01	1.289043e+01
3.311311e-02	4.073803e-02	1.087107e+04	1.019391e+01	1.019391e+01
4.073803e-02	5.011872e-02	8.384099e+03	8.071627e+00	8.071627e+00
5.011872e-02	6.165950e-02	6.445061e+03	6.374903e+00	6.374903e+00
6.165950e-02	7.585776e-02	4.981415e+03	5.050500e+00	5.050500e+00
7.585776e-02	9.332543e-02	3.830126e+03	3.996386e+00	3.996386e+00
9.332543e-02	1.148154e-01	2.937234e+03	3.158736e+00	3.158736e+00
1.148154e-01	1.412538e-01	2.251809e+03	2.489529e+00	2.489529e+00
1.412538e-01	1.737801e-01	1.709144e+03	1.953196e+00	1.953196e+00
1.737801e-01	2.137962e-01	1.298547e+03	1.535884e+00	1.535884e+00
2.137962e-01	2.630268e-01	9.816185e+02	1.203682e+00	1.203682e+00
2.630268e-01	3.235937e-01	7.370871e+02	9.391196e-01	9.391196e-01
3.235937e-01	3.981072e-01	5.505847e+02	7.320829e-01	7.320829e-01
3.981072e-01	4.897788e-01	4.102466e+02	5.698763e-01	5.698763e-01
4.897788e-01	6.025596e-01	3.037144e+02	4.427421e-01	4.427421e-01
6.025596e-01	7.413102e-01	2.219462e+02	3.401182e-01	3.401182e-01
7.413102e-01	9.120108e-01	1.624063e+02	2.631261e-01	2.631261e-01
9.120108e-01	1.122018e+00	1.177243e+02	2.018543e-01	2.018543e-01
1.122018e+00	1.380384e+00	8.452513e+01	1.542530e-01	1.542530e-01
1.380384e+00	1.698244e+00	6.055100e+01	1.177676e-01	1.177676e-01
1.698244e+00	2.089296e+00	4.294593e+01	8.955713e-02	8.955713e-02
2.089296e+00	2.570396e+00	3.048898e+01	6.796650e-02	6.796650e-02
2.570396e+00	3.162278e+00	2.146277e+01	5.139506e-02	5.139506e-02
3.162278e+00	3.890451e+00	1.500248e+01	3.884572e-02	3.884572e-02
3.890451e+00	4.786301e+00	1.048857e+01	2.906450e-02	2.906450e-02
4.786301e+00	5.888437e+00	7.455571e+00	2.207126e-02	2.207126e-02
5.888437e+00	7.244360e+00	5.315595e+00	1.678701e-02	1.678701e-02
7.244360e+00	8.912509e+00	3.787479e+00	1.279428e-02	1.279428e-02
8.912509e+00	1.096478e+01	2.681796e+00	9.714290e-03	9.714290e-03
1.096478e+01	1.348963e+01	1.894922e+00	7.343095e-03	7.343095e-03
1.348963e+01	1.659587e+01	1.350195e+00	5.600538e-03	5.600538e-03
1.659587e+01	2.041738e+01	9.744010e-01	4.276322e-03	4.276322e-03
2.041738e+01	2.511886e+01	7.087634e-01	3.276160e-03	3.276160e-03
2.511886e+01	3.090295e+01	5.152223e-01	2.543399e-03	2.543399e-03
3.090295e+01	3.801894e+01	3.710296e-01	1.927157e-03	1.927157e-03
3.801894e+01	4.677351e+01	2.693589e-01	1.477541e-03	1.477541e-03
4.677351e+01	5.754399e+01	1.941132e-01	1.136455e-03	1.136455e-03
5.754399e+01	7.079458e+01	1.416756e-01	8.789337e-04	8.789337e-04
7.079458e+01	8.709636e+01	1.013251e-01	6.609576e-04	6.609576e-04
8.709636e+01	1.071519e+02	7.318207e-02	5.112444e-04	5.112444e-04
1.071519e+02	1.318257e+02	5.280087e-02	3.938910e-04	3.938910e-04
1.318257e+02	1.621810e+02	3.691194e-02	2.935466e-04	2.935466e-04
1.621810e+02	1.995262e+02	2.637425e-02	2.233345e-04	2.233345e-04
1.995262e+02	2.454709e+02	1.857019e-02	1.703561e-04	1.703561e-04
2.454709e+02	3.019952e+02	1.314522e-02	1.292699e-04	1.292699e-04
3.019952e+02	3.715352e+02	9.165587e-03	9.650385e-05	9.650385e-05
3.715352e+02	4.570882e+02	6.189253e-03	7.201279e-05	7.201279e-05
4.570882e+02	5.623413e+02	4.201713e-03	5.398920e-05	5.398920e-05
5.623413e+02	6.918310e+02	2.812652e-03	3.963224e-05	3.963224e-05
6.918310e+02	8.511380e+02	1.671780e-03	2.712673e-05	2.712673e-05
8.511380e+02	1.047129e+03	8.538938e-04	1.726128e-05	1.726128e-05
1.047129e+03	1.288250e+03	1.643659e-04	7.179348e-06	7.179348e-06
1.288250e+03	1.584893e+03	2.445116e-07	1.753314e-07	1.753314e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.396619e+02	1.954144e-01	1.954144e-01
1.230269e-04	1.513561e-04	3.501228e+02	1.572201e-01	1.572201e-01
1.513561e-04	1.862087e-04	2.786012e+02	1.264413e-01	1.264413e-01
1.862087e-04	2.290868e-04	2.211942e+02	1.015744e-01	1.015744e-01
2.290868e-04	2.818383e-04	1.755203e+02	8.157579e-02	8.157579e-02
2.818383e-04	3.467369e-04	1.391799e+02	6.549160e-02	6.549160e-02
3.467369e-04	4.265795e-04	1.103518e+02	5.257598e-02	5.257598e-02
4.265795e-04	5.248075e-04	8.740257e+01	4.218514e-02	4.218514e-02
5.248075e-04	6.456542e-04	6.903609e+01	3.380148e-02	3.380148e-02
6.456542e-04	7.943282e-04	5.454768e+01	2.708854e-02	2.708854e-02
7.943282e-04	9.772372e-04	4.303441e+01	2.169229e-02	2.169229e-02
9.772372e-04	1.202264e-03	3.387903e+01	1.735255e-02	1.735255e-02
1.202264e-03	1.479108e-03	2.663573e+01	1.387170e-02	1.387170e-02
1.479108e-03	1.819701e-03	2.097647e+01	1.109848e-02	1.109848e-02
1.819701e-03	2.238721e-03	1.648459e+01	8.870265e-03	8.870265e-03
2.238721e-03	2.754229e-03	1.294551e+01	7.086907e-03	7.086907e-03
2.754229e-03	3.388442e-03	1.017842e+01	5.665491e-03	5.665491e-03
3.388442e-03	4.168694e-03	8.005121e+00	4.529825e-03	4.529825e-03
4.168694e-03	5.128614e-03	6.288299e+00	3.619629e-03	3.619629e-03
5.128614e-03	6.309573e-03	4.941254e+00	2.892786e-03	2.892786e-03
6.309573e-03	7.762471e-03	3.879861e+00	2.311029e-03	2.311029e-03
7.762471e-03	9.549926e-03	3.044298e+00	1.845614e-03	1.845614e-03
9.549926e-03	1.174898e-02	2.378430e+00	1.470761e-03	1.470761e-03
1.174898e-02	1.445440e-02	1.862111e+00	1.173276e-03	1.173276e-03
1.445440e-02	1.778279e-02	1.448850e+00	9.330601e-04	9.330601e-04
1.778279e-02	2.187762e-02	1.126563e+00	7.417795e-04	7.417795e-04
2.187762e-02	2.691535e-02	8.725716e-01	5.885699e-04	5.885699e-04
2.691535e-02	3.311311e-02	6.757283e-01	4.669643e-04	4.669643e-04
3.311311e-02	4.073803e-02	5.213524e-01	3.697967e-04	3.697967e-04
4.073803e-02	5.011872e-02	4.023440e-01	2.928845e-04	2.928845e-04
5.011872e-02	6.165950e-02	3.095669e-01	2.316193e-04	2.316193e-04
6.165950e-02	7.585776e-02	2.392420e-01	1.835761e-04	1.835761e-04
7.585776e-02	9.332543e-02	1.838632e-01	1.450925e-04	1.450925e-04
9.332543e-02	1.148154e-01	1.408171e-01	1.144787e-04	1.144787e-04
1.148154e-01	1.412538e-01	1.080632e-01	9.041413e-05	9.041413e-05
1.412538e-01	1.737801e-01	8.215278e-02	7.107368e-05	7.107368e-05
1.737801e-01	2.137962e-01	6.233086e-02	5.581478e-05	5.581478e-05
2.137962e-01	2.630268e-01	4.708620e-02	4.373652e-05	4.373652e-05
2.630268e-01	3.235937e-01	3.541370e-02	3.419660e-05	3.419660e-05
3.235937e-01	3.981072e-01	2.643263e-02	2.663592e-05	2.663592e-05
3.981072e-01	4.897788e-01	1.966487e-02	2.071301e-05	2.071301e-05
4.897788e-01	6.025596e-01	1.453510e-02	1.605486e-05	1.605486e-05
6.025596e-01	7.413102e-01	1.066969e-02	1.240148e-05	1.240148e-05
7.413102e-01	9.120108e-01	7.780910e-03	9.548006e-06	9.548006e-06
9.120108e-01	1.122018e+00	5.643245e-03	7.330985e-06	7.330985e-06
1.122018e+00	1.380384e+00	4.049124e-03	5.598580e-06	5.598580e-06
1.380384e+00	1.698244e+00	2.899566e-03	4.271334e-06	4.271334e-06
1.698244e+00	2.089296e+00	2.052684e-03	3.240102e-06	3.240102e-06
2.089296e+00	2.570396e+00	1.459297e-03	2.463027e-06	2.463027e-06
2.570396e+00	3.162278e+00	1.029861e-03	1.865463e-06	1.865463e-06
3.162278e+00	3.890451e+00	7.173735e-04	1.403687e-06	1.403687e-06
3.890451e+00	4.786301e+00	5.028297e-04	1.059517e-06	1.059517e-06
4.786301e+00	5.888437e+00	3.576310e-04	8.055917e-07	8.055917e-07
5.888437e+00	7.244360e+00	2.552461e-04	6.135882e-07	6.135882e-07
7.244360e+00	8.912509e+00	1.819957e-04	4.671197e-07	4.671197e-07
8.912509e+00	1.096478e+01	1.288602e-04	3.543700e-07	3.543700e-07
1.096478e+01	1.348963e+01	9.102006e-05	2.685133e-07	2.685133e-07
1.348963e+01	1.659587e+01	6.483337e-05	2.043134e-07	2.043134e-07
1.659587e+01	2.041738e+01	4.697253e-05	1.567904e-07	1.567904e-07
2.041738e+01	2.511886e+01	3.420710e-05	1.206301e-07	1.206301e-07
2.511886e+01	3.090295e+01	2.465902e-05	9.233905e-08	9.233905e-08
3.090295e+01	3.801894e+01	1.789603e-05	7.092114e-08	7.092114e-08
3.801894e+01	4.677351e+01	1.299047e-05	5.447661e-08	5.447661e-08
4.677351e+01	5.754399e+01	9.319548e-06	4.160015e-08	4.160015e-08
5.754399e+01	7.079458e+01	6.796075e-06	3.202775e-08	3.202775e-08
7.079458e+01	8.709636e+01	4.910629e-06	2.454517e-08	2.454517e-08
8.709636e+01	1.071519e+02	3.515039e-06	1.872246e-08	1.872246e-08
1.071519e+02	1.318257e+02	2.517407e-06	1.428478e-08	1.428478e-08
1.318257e+02	1.621810e+02	1.779722e-06	1.082864e-08	1.082864e-08
1.621810e+02	1.995262e+02	1.277487e-06	8.271339e-09	8.271339e-09
1.995262e+02	2.454709e+02	8.986020e-07	6.254333e-09	6.254333e-09
2.454709e+02	3.019952e+02	6.327190e-07	4.731544e-09	4.731544e-09
3.019952e+02	3.715352e+02	4.464481e-07	3.583300e-09	3.583300e-09
3.715352e+02	4.570882e+02	2.991362e-07	2.644429e-09	2.644429e-09
4.570882e+02	5.623413e+02	2.018183e-07	1.958294e-09	1.958294e-09
5.623413e+02	6.918310e+02	1.364433e-07	1.451689e-09	1.451689e-09
6.918310e+02	8.511380e+02	8.160344e-08	1.012166e-09	1.012166e-09
8.511380e+02	1.047129e+03	4.210397e-08	6.554785e-10	6.554785e-10
1.047129e+03	1.288250e+03	7.763737e-09	2.537657e-10	2.537657e-10
1.288250e+03	1.584893e+03	1.348422e-11	9.534785e-12	9.534785e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.798150e+03	8.501222e-01	8.501222e-01
1.230269e-04	1.513561e-04	1.427501e+03	6.822945e-01	6.822945e-01
1.513561e-04	1.862087e-04	1.132727e+03	5.475761e-01	5.475761e-01
1.862087e-04	2.290868e-04	8.957650e+02	4.384787e-01	4.384787e-01
2.290868e-04	2.818383e-04	7.084832e+02	3.513064e-01	3.513064e-01
2.818383e-04	3.467369e-04	5.598481e+02	2.812720e-01	2.812720e-01
3.467369e-04	4.265795e-04	4.420902e+02	2.250927e-01	2.250927e-01
4.265795e-04	5.248075e-04	3.487068e+02	1.800173e-01	1.800173e-01
5.248075e-04	6.456542e-04	2.742703e+02	1.437825e-01	1.437825e-01
6.456542e-04	7.943282e-04	2.157311e+02	1.148293e-01	1.148293e-01
7.943282e-04	9.772372e-04	1.692676e+02	9.155335e-02	9.155335e-02
9.772372e-04	1.202264e-03	1.325945e+02	7.294954e-02	7.294954e-02
1.202264e-03	1.479108e-03	1.037009e+02	5.808407e-02	5.808407e-02
1.479108e-03	1.819701e-03	8.116814e+01	4.624282e-02	4.624282e-02
1.819701e-03	2.238721e-03	6.343661e+01	3.679975e-02	3.679975e-02
2.238721e-03	2.754229e-03	4.947541e+01	2.924376e-02	2.924376e-02
2.754229e-03	3.388442e-03	3.866053e+01	2.326274e-02	2.326274e-02
3.388442e-03	4.168694e-03	3.020565e+01	1.850490e-02	1.850490e-02
4.168694e-03	5.128614e-03	2.356411e+01	1.470498e-02	1.470498e-02
5.128614e-03	6.309573e-03	1.837300e+01	1.167754e-02	1.167754e-02
6.309573e-03	7.762471e-03	1.432169e+01	9.275690e-03	9.275690e-03
7.762471e-03	9.549926e-03	1.113015e+01	7.349137e-03	7.349137e-03
9.549926e-03	1.174898e-02	8.621057e+00	5.816443e-03	5.816443e-03
1.174898e-02	1.445440e-02	6.684282e+00	4.603093e-03	4.603093e-03
1.445440e-02	1.778279e-02	5.141549e+00	3.625998e-03	3.625998e-03
1.778279e-02	2.187762e-02	3.950823e+00	2.855202e-03	2.855202e-03
2.187762e-02	2.691535e-02	3.015987e+00	2.237903e-03	2.237903e-03
2.691535e-02	3.311311e-02	2.301488e+00	1.754136e-03	1.754136e-03
3.311311e-02	4.073803e-02	1.746995e+00	1.370148e-03	1.370148e-03
4.073803e-02	5.011872e-02	1.324280e+00	1.068898e-03	1.068898e-03
5.011872e-02	6.165950e-02	9.998770e-01	8.316551e-04	8.316551e-04
6.165950e-02	7.585776e-02	7.570266e-01	6.474502e-04	6.474502e-04
7.585776e-02	9.332543e-02	5.678647e-01	5.010984e-04	5.010984e-04
9.332543e-02	1.148154e-01	4.246190e-01	3.871057e-04	3.871057e-04
1.148154e-01	1.412538e-01	3.168182e-01	2.982086e-04	2.982086e-04
1.412538e-01	1.737801e-01	2.332359e-01	2.277743e-04	2.277743e-04
1.737801e-01	2.137962e-01	1.705613e-01	1.730677e-04	1.730677e-04
2.137962e-01	2.630268e-01	1.238931e-01	1.308875e-04	1.308875e-04
2.630268e-01	3.235937e-01	8.880851e-02	9.794852e-05	9.794852e-05
3.235937e-01	3.981072e-01	6.289561e-02	7.272205e-05	7.272205e-05
3.981072e-01	4.897788e-01	4.408640e-02	5.351269e-05	5.351269e-05
4.897788e-01	6.025596e-01	3.041765e-02	3.891576e-05	3.891576e-05
6.025596e-01	7.413102e-01	2.063657e-02	2.792804e-05	2.792804e-05
7.413102e-01	9.120108e-01	1.378361e-02	1.980271e-05	1.980271e-05
9.120108e-01	1.122018e+00	9.049009e-03	1.386097e-05	1.386097e-05
1.122018e+00	1.380384e+00	5.827570e-03	9.559632e-06	9.559632e-06
1.380384e+00	1.698244e+00	3.682410e-03	6.487169e-06	6.487169e-06
1.698244e+00	2.089296e+00	2.283872e-03	4.341960e-06	4.341960e-06
2.089296e+00	2.570396e+00	1.398497e-03	2.868503e-06	2.868503e-06
2.570396e+00	3.162278e+00	8.432777e-04	1.871489e-06	1.871489e-06
3.162278e+00	3.890451e+00	4.888061e-04	1.185367e-06	1.185367e-06
3.890451e+00	4.786301e+00	2.835045e-04	7.472129e-07	7.472129e-07
4.786301e+00	5.888437e+00	1.670675e-04	4.739998e-07	4.739998e-07
5.888437e+00	7.244360e+00	9.904390e-05	3.013032e-07	3.013032e-07
7.244360e+00	8.912509e+00	5.779650e-05	1.891955e-07	1.891955e-07
8.912509e+00	1.096478e+01	3.313493e-05	1.170821e-07	1.170821e-07
1.096478e+01	1.348963e+01	1.852451e-05	7.086880e-08	7.086880e-08
1.348963e+01	1.659587e+01	1.055148e-05	4.331662e-08	4.331662e-08
1.659587e+01	2.041738e+01	6.148067e-06	2.679943e-08	2.679943e-08
2.041738e+01	2.511886e+01	3.587264e-06	1.651713e-08	1.651713e-08
2.511886e+01	3.090295e+01	2.083213e-06	1.017302e-08	1.017302e-08
3.090295e+01	3.801894e+01	1.206244e-06	6.238445e-09	6.238445e-09
3.801894e+01	4.677351e+01	6.945680e-07	3.794071e-09	3.794071e-09
4.677351e+01	5.754399e+01	3.952046e-07	2.293774e-09	2.293774e-09
5.754399e+01	7.079458e+01	2.246153e-07	1.381169e-09	1.381169e-09
7.079458e+01	8.709636e+01	1.262841e-07	8.241024e-10	8.241024e-10
8.709636e+01	1.071519e+02	7.105987e-08	4.909992e-10	4.909992e-10
1.071519e+02	1.318257e+02	3.871950e-08	2.859062e-10	2.859062e-10
1.318257e+02	1.621810e+02	2.097250e-08	1.654912e-10	1.654912e-10
1.621810e+02	1.995262e+02	1.142680e-08	9.559236e-11	9.559236e-11
1.995262e+02	2.454709e+02	5.992389e-09	5.366645e-11	5.366645e-11
2.454709e+02	3.019952e+02	3.102076e-09	2.981326e-11	2.981326e-11
3.019952e+02	3.715352e+02	1.592496e-09	1.631601e-11	1.631601e-11
3.715352e+02	4.570882e+02	7.631169e-10	8.565384e-12	8.565384e-12
4.570882e+02	5.623413e+02	3.642183e-10	4.419335e-12	4.419335e-12
5.623413e+02	6.918310e+02	1.674742e-10	2.192187e-12	2.192187e-12
6.918310e+02	8.511380e+02	6.519695e-11	9.648900e-13	9.648900e-13
8.511380e+02	1.047129e+03	2.161609e-11	3.899316e-13	3.899316e-13
1.047129e+03	1.288250e+03	2.717729e-12	9.689908e-14	9.689908e-14
1.288250e+03	1.584893e+03	2.093866e-15	1.489640e-15	1.489640e-15
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.150526e+06	5.578549e+02	5.578549e+02
1.230269e-04	1.513561e-04	9.135613e+05	4.475798e+02	4.475798e+02
1.513561e-04	1.862087e-04	7.253602e+05	3.592448e+02	3.592448e+02
1.862087e-04	2.290868e-04	5.748424e+05	2.880946e+02	2.880946e+02
2.290868e-04	2.818383e-04	4.557395e+05	2.312076e+02	2.312076e+02
2.818383e-04	3.467369e-04	3.610754e+05	1.854593e+02	1.854593e+02
3.467369e-04	4.265795e-04	2.862756e+05	1.489037e+02	1.489037e+02
4.265795e-04	5.248075e-04	2.269508e+05	1.195839e+02	1.195839e+02
5.248075e-04	6.456542e-04	1.792289e+05	9.580105e+01	9.580105e+01
6.456542e-04	7.943282e-04	1.418767e+05	7.692009e+01	7.692009e+01
7.943282e-04	9.772372e-04	1.120789e+05	6.168678e+01	6.168678e+01
9.772372e-04	1.202264e-03	8.858696e+04	4.954860e+01	4.954860e+01
1.202264e-03	1.479108e-03	6.990626e+04	3.977961e+01	3.977961e+01
1.479108e-03	1.819701e-03	5.519629e+04	3.192197e+01	3.192197e+01
1.819701e-03	2.238721e-03	4.354453e+04	2.562635e+01	2.562635e+01
2.238721e-03	2.754229e-03	3.428197e+04	2.053135e+01	2.053135e+01
2.754229e-03	3.388442e-03	2.698537e+04	1.643595e+01	1.643595e+01
3.388442e-03	4.168694e-03	2.123573e+04	1.315027e+01	1.315027e+01
4.168694e-03	5.128614e-03	1.667350e+04	1.050356e+01	1.050356e+01
5.128614e-03	6.309573e-03	1.307690e+04	8.376673e+00	8.376673e+00
6.309573e-03	7.762471e-03	1.026185e+04	6.687627e+00	6.687627e+00
7.762471e-03	9.549926e-03	8.049903e+03	5.339541e+00	5.339541e+00
9.549926e-03	1.174898e-02	6.287103e+03	4.254125e+00	4.254125e+00
1.174898e-02	1.445440e-02	4.921380e+03	3.391794e+00	3.391794e+00
1.445440e-02	1.778279e-02	3.831255e+03	2.699426e+00	2.699426e+00
1.778279e-02	2.187762e-02	2.983040e+03	2.149191e+00	2.149191e+00
2.187762e-02	2.691535e-02	2.317786e+03	1.710573e+00	1.710573e+00
2.691535e-02	3.311311e-02	1.802584e+03	1.364090e+00	1.364090e+00
3.311311e-02	4.073803e-02	1.394562e+03	1.083724e+00	1.083724e+00
4.073803e-02	5.011872e-02	1.078671e+03	8.608499e-01	8.608499e-01
5.011872e-02	6.165950e-02	8.293304e+02	6.804947e-01	6.804947e-01
6.165950e-02	7.585776e-02	6.395758e+02	5.385481e-01	5.385481e-01
7.585776e-02	9.332543e-02	4.900340e+02	4.245215e-01	4.245215e-01
9.332543e-02	1.148154e-01	3.740767e+02	3.339744e-01	3.339744e-01
1.148154e-01	1.412538e-01	2.853717e+02	2.623252e-01	2.623252e-01
1.412538e-01	1.737801e-01	2.157255e+02	2.051482e-01	2.051482e-01
1.737801e-01	2.137962e-01	1.628814e+02	1.604361e-01	1.604361e-01
2.137962e-01	2.630268e-01	1.224936e+02	1.252233e-01	1.252233e-01
2.630268e-01	3.235937e-01	9.151127e+01	9.735035e-02	9.735035e-02
3.235937e-01	3.981072e-01	6.785894e+01	7.542588e-02	7.542588e-02
3.981072e-01	4.897788e-01	5.015356e+01	5.833945e-02	5.833945e-02
4.897788e-01	6.025596e-01	3.677072e+01	4.494230e-02	4.494230e-02
6.025596e-01	7.413102e-01	2.679935e+01	3.453401e-02	3.453401e-02
7.413102e-01	9.120108e-01	1.935550e+01	2.640387e-02	2.640387e-02
9.120108e-01	1.122018e+00	1.387260e+01	2.010284e-02	2.010284e-02
1.122018e+00	1.380384e+00	9.827973e+00	1.521456e-02	1.521456e-02
1.380384e+00	1.698244e+00	6.939492e+00	1.150313e-02	1.150313e-02
1.698244e+00	2.089296e+00	4.829675e+00	8.628002e-03	8.628002e-03
2.089296e+00	2.570396e+00	3.360094e+00	6.459642e-03	6.459642e-03
2.570396e+00	3.162278e+00	2.312843e+00	4.812402e-03	4.812402e-03
3.162278e+00	3.890451e+00	1.570966e+00	3.574045e-03	3.574045e-03
3.890451e+00	4.786301e+00	1.063882e+00	2.632753e-03	2.632753e-03
4.786301e+00	5.888437e+00	7.154009e-01	1.904481e-03	1.904481e-03
5.888437e+00	7.244360e+00	4.795955e-01	1.371038e-03	1.371038e-03
7.244360e+00	8.912509e+00	3.173510e-01	9.751971e-04	9.751971e-04
8.912509e+00	1.096478e+01	2.099667e-01	6.984044e-04	6.984044e-04
1.096478e+01	1.348963e+01	1.380229e-01	4.997939e-04	4.997939e-04
1.348963e+01	1.659587e+01	8.937477e-02	3.483805e-04	3.483805e-04
1.659587e+01	2.041738e+01	5.861657e-02	2.435493e-04	2.435493e-04
2.041738e+01	2.511886e+01	3.829088e-02	1.685102e-04	1.685102e-04
2.511886e+01	3.090295e+01	2.458169e-02	1.150170e-04	1.150170e-04
3.090295e+01	3.801894e+01	1.581086e-02	7.829570e-05	7.829570e-05
3.801894e+01	4.677351e+01	1.019471e-02	5.343244e-05	5.343244e-05
4.677351e+01	5.754399e+01	6.420251e-03	3.576823e-05	3.576823e-05
5.754399e+01	7.079458e+01	4.083739e-03	2.407206e-05	2.407206e-05
7.079458e+01	8.709636e+01	2.566441e-03	1.608681e-05	1.608681e-05
8.709636e+01	1.071519e+02	1.609240e-03	1.071041e-05	1.071041e-05
1.071519e+02	1.318257e+02	9.917398e-04	7.042176e-06	7.042176e-06
1.318257e+02	1.621810e+02	6.058685e-04	4.614527e-06	4.614527e-06
1.621810e+02	1.995262e+02	3.735152e-04	3.019311e-06	3.019311e-06
1.995262e+02	2.454709e+02	2.236989e-04	1.938163e-06	1.938163e-06
2.454709e+02	3.019952e+02	1.316405e-04	1.218113e-06	1.218113e-06
3.019952e+02	3.715352e+02	7.817335e-05	7.732570e-07	7.732570e-07
3.715352e+02	4.570882e+02	4.367333e-05	4.724821e-07	4.724821e-07
4.570882e+02	5.623413e+02	2.437912e-05	2.860337e-07	2.860337e-07
5.623413e+02	6.918310e+02	1.330566e-05	1.684430e-07	1.684430e-07
6.918310e+02	8.511380e+02	6.542606e-06	9.482124e-08	9.482124e-08
8.511380e+02	1.047129e+03	2.728504e-06	4.812032e-08	4.812032e-08
1.047129e+03	1.288250e+03	4.348895e-07	1.558558e-08	1.558558e-08
1.288250e+03	1.584893e+03	1.668058e-10	1.179516e-10	1.179516e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	7.389306e+06	3.979636e+03	3.979636e+03
1.230269e-04	1.513561e-04	5.875927e+06	3.198052e+03	3.198052e+03
1.513561e-04	1.862087e-04	4.678971e+06	2.575016e+03	2.575016e+03
1.862087e-04	2.290868e-04	3.717534e+06	2.068408e+03	2.068408e+03
2.290868e-04	2.818383e-04	2.954233e+06	1.662882e+03	1.662882e+03
2.818383e-04	3.467369e-04	2.341357e+06	1.334810e+03	1.334810e+03
3.467369e-04	4.265795e-04	1.853840e+06	1.070113e+03	1.070113e+03
4.265795e-04	5.248075e-04	1.467487e+06	8.586336e+02	8.586336e+02
5.248075e-04	6.456542e-04	1.161795e+06	6.892098e+02	6.892098e+02
6.456542e-04	7.943282e-04	9.155528e+05	5.515770e+02	5.515770e+02
7.943282e-04	9.772372e-04	7.231202e+05	4.419575e+02	4.419575e+02
9.772372e-04	1.202264e-03	5.698215e+05	3.536119e+02	3.536119e+02
1.202264e-03	1.479108e-03	4.487115e+05	2.831328e+02	2.831328e+02
1.479108e-03	1.819701e-03	3.532275e+05	2.265443e+02	2.265443e+02
1.819701e-03	2.238721e-03	2.775111e+05	1.810447e+02	1.810447e+02
2.238721e-03	2.754229e-03	2.183165e+05	1.448435e+02	1.448435e+02
2.754229e-03	3.388442e-03	1.717076e+05	1.158206e+02	1.158206e+02
3.388442e-03	4.168694e-03	1.348962e+05	9.255432e+01	9.255432e+01
4.168694e-03	5.128614e-03	1.061450e+05	7.401011e+01	7.401011e+01
5.128614e-03	6.309573e-03	8.344368e+04	5.921175e+01	5.921175e+01
6.309573e-03	7.762471e-03	6.538647e+04	4.724210e+01	4.724210e+01
7.762471e-03	9.549926e-03	5.115201e+04	3.759828e+01	3.759828e+01
9.549926e-03	1.174898e-02	3.995254e+04	2.997893e+01	2.997893e+01
1.174898e-02	1.445440e-02	3.122208e+04	2.387343e+01	2.387343e+01
1.445440e-02	1.778279e-02	2.434408e+04	1.901029e+01	1.901029e+01
1.778279e-02	2.187762e-02	1.892743e+04	1.509816e+01	1.509816e+01
2.187762e-02	2.691535e-02	1.467604e+04	1.198317e+01	1.198317e+01
2.691535e-02	3.311311e-02	1.133949e+04	9.487860e+00	9.487860e+00
3.311311e-02	4.073803e-02	8.737050e+03	7.496738e+00	7.496738e+00
4.073803e-02	5.011872e-02	6.738551e+03	5.936220e+00	5.936220e+00
5.011872e-02	6.165950e-02	5.201802e+03	4.704083e+00	4.704083e+00
6.165950e-02	7.585776e-02	3.993393e+03	3.708968e+00	3.708968e+00
7.585776e-02	9.332543e-02	3.072027e+03	2.935372e+00	2.935372e+00
9.332543e-02	1.148154e-01	2.355865e+03	2.316813e+00	2.316813e+00
1.148154e-01	1.412538e-01	1.800869e+03	1.825887e+00	1.825887e+00
1.412538e-01	1.737801e-01	1.369597e+03	1.434775e+00	1.434775e+00
1.737801e-01	2.137962e-01	1.036877e+03	1.124052e+00	1.124052e+00
2.137962e-01	2.630268e-01	7.825497e+02	8.797892e-01	8.797892e-01
2.630268e-01	3.235937e-01	5.877275e+02	6.885723e-01	6.885723e-01
3.235937e-01	3.981072e-01	4.386029e+02	5.365794e-01	5.365794e-01
3.981072e-01	4.897788e-01	3.264529e+02	4.172431e-01	4.172431e-01
4.897788e-01	6.025596e-01	2.411146e+02	3.232969e-01	3.232969e-01
6.025596e-01	7.413102e-01	1.765659e+02	2.494262e-01	2.494262e-01
7.413102e-01	9.120108e-01	1.286932e+02	1.916973e-01	1.916973e-01
9.120108e-01	1.122018e+00	9.279944e+01	1.466027e-01	1.466027e-01
1.122018e+00	1.380384e+00	6.701749e+01	1.125167e-01	1.125167e-01
1.380384e+00	1.698244e+00	4.782917e+01	8.574727e-02	8.574727e-02
1.698244e+00	2.089296e+00	3.400018e+01	6.525034e-02	6.525034e-02
2.089296e+00	2.570396e+00	2.392796e+01	4.928727e-02	4.928727e-02
2.570396e+00	3.162278e+00	1.685804e+01	3.712448e-02	3.712448e-02
3.162278e+00	3.890451e+00	1.176537e+01	2.798332e-02	2.798332e-02
3.890451e+00	4.786301e+00	8.312465e+00	2.124989e-02	2.124989e-02
4.786301e+00	5.888437e+00	5.850990e+00	1.608153e-02	1.608153e-02
5.888437e+00	7.244360e+00	4.135902e+00	1.216424e-02	1.216424e-02
7.244360e+00	8.912509e+00	2.970815e+00	9.302176e-03	9.302176e-03
8.912509e+00	1.096478e+01	2.103249e+00	7.048835e-03	7.048835e-03
1.096478e+01	1.348963e+01	1.483585e+00	5.340650e-03	5.340650e-03
1.348963e+01	1.659587e+01	1.066861e+00	4.091498e-03	4.091498e-03
1.659587e+01	2.041738e+01	7.692067e-01	3.133144e-03	3.133144e-03
2.041738e+01	2.511886e+01	5.472124e-01	2.376580e-03	2.376580e-03
2.511886e+01	3.090295e+01	4.011798e-01	1.828890e-03	1.828890e-03
3.090295e+01	3.801894e+01	2.883998e-01	1.397167e-03	1.397167e-03
3.801894e+01	4.677351e+01	2.092522e-01	1.080304e-03	1.080304e-03
4.677351e+01	5.754399e+01	1.524553e-01	8.282190e-04	8.282190e-04
5.754399e+01	7.079458e+01	1.089896e-01	6.309850e-04	6.309850e-04
7.079458e+01	8.709636e+01	7.904069e-02	4.882621e-04	4.882621e-04
8.709636e+01	1.071519e+02	5.599670e-02	3.697936e-04	3.697936e-04
1.071519e+02	1.318257e+02	4.061701e-02	2.829767e-04	2.829767e-04
1.318257e+02	1.621810e+02	2.857885e-02	2.128044e-04	2.128044e-04
1.621810e+02	1.995262e+02	2.042573e-02	1.628181e-04	1.628181e-04
1.995262e+02	2.454709e+02	1.473307e-02	1.258906e-04	1.258906e-04
2.454709e+02	3.019952e+02	1.024752e-02	9.386855e-05	9.386855e-05
3.019952e+02	3.715352e+02	7.104704e-03	7.014016e-05	7.014016e-05
3.715352e+02	4.570882e+02	4.776960e-03	5.220446e-05	5.220446e-05
4.570882e+02	5.623413e+02	3.264558e-03	3.878386e-05	3.878386e-05
5.623413e+02	6.918310e+02	2.122440e-03	2.824839e-05	2.824839e-05
6.918310e+02	8.511380e+02	1.302829e-03	2.009196e-05	2.009196e-05
8.511380e+02	1.047129e+03	6.479292e-04	1.250695e-05	1.250695e-05
1.047129e+03	1.288250e+03	1.241329e-04	4.987402e-06	4.987402e-06
1.288250e+03	1.584893e+03	2.905676e-07	1.692557e-07	1.692557e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.543291e+02	1.986472e-01	1.986472e-01
1.230269e-04	1.513561e-04	3.614394e+02	1.597407e-01	1.597407e-01
1.513561e-04	1.862087e-04	2.875295e+02	1.284513e-01	1.284513e-01
1.862087e-04	2.290868e-04	2.284995e+02	1.032381e-01	1.032381e-01
2.290868e-04	2.818383e-04	1.814975e+02	8.295318e-02	8.295318e-02
2.818383e-04	3.467369e-04	1.438201e+02	6.657437e-02	6.657437e-02
3.467369e-04	4.265795e-04	1.139968e+02	5.343723e-02	5.343723e-02
4.265795e-04	5.248075e-04	9.021574e+01	4.285865e-02	4.285865e-02
5.248075e-04	6.456542e-04	7.135478e+01	3.436443e-02	3.436443e-02
6.456542e-04	7.943282e-04	5.626249e+01	2.751104e-02	2.751104e-02
7.943282e-04	9.772372e-04	4.443405e+01	2.204223e-02	2.204223e-02
9.772372e-04	1.202264e-03	3.501927e+01	1.764215e-02	1.764215e-02
1.202264e-03	1.479108e-03	2.755600e+01	1.410930e-02	1.410930e-02
1.479108e-03	1.819701e-03	2.168572e+01	1.128455e-02	1.128455e-02
1.819701e-03	2.238721e-03	1.703811e+01	9.017961e-03	9.017961e-03
2.238721e-03	2.754229e-03	1.339463e+01	7.208795e-03	7.208795e-03
2.754229e-03	3.388442e-03	1.053167e+01	5.762965e-03	5.762965e-03
3.388442e-03	4.168694e-03	8.274616e+00	4.605443e-03	4.605443e-03
4.168694e-03	5.128614e-03	6.512084e+00	3.683473e-03	3.683473e-03
5.128614e-03	6.309573e-03	5.115856e+00	2.943450e-03	2.943450e-03
6.309573e-03	7.762471e-03	4.010236e+00	2.349538e-03	2.349538e-03
7.762471e-03	9.549926e-03	3.142863e+00	1.875254e-03	1.875254e-03
9.549926e-03	1.174898e-02	2.452348e+00	1.493441e-03	1.493441e-03
1.174898e-02	1.445440e-02	1.918689e+00	1.190968e-03	1.190968e-03
1.445440e-02	1.778279e-02	1.495165e+00	9.478562e-04	9.478562e-04
1.778279e-02	2.187762e-02	1.163361e+00	7.537967e-04	7.537967e-04
2.187762e-02	2.691535e-02	9.026292e-01	5.986214e-04	5.986214e-04
2.691535e-02	3.311311e-02	6.979625e-01	4.745846e-04	4.745846e-04
3.311311e-02	4.073803e-02	5.387278e-01	3.759084e-04	3.759084e-04
4.073803e-02	5.011872e-02	4.153415e-01	2.975776e-04	2.975776e-04
5.011872e-02	6.165950e-02	3.204674e-01	2.356619e-04	2.356619e-04
6.165950e-02	7.585776e-02	2.466329e-01	1.863901e-04	1.863901e-04
7.585776e-02	9.332543e-02	1.895693e-01	1.473267e-04	1.473267e-04
9.332543e-02	1.148154e-01	1.454405e-01	1.163429e-04	1.163429e-04
1.148154e-01	1.412538e-01	1.111654e-01	9.170270e-05	9.170270e-05
1.412538e-01	1.737801e-01	8.463262e-02	7.213841e-05	7.213841e-05
1.737801e-01	2.137962e-01	6.411684e-02	5.660877e-05	5.660877e-05
2.137962e-01	2.630268e-01	4.841131e-02	4.434768e-05	4.434768e-05
2.630268e-01	3.235937e-01	3.628219e-02	3.461339e-05	3.461339e-05
3.235937e-01	3.981072e-01	2.708666e-02	2.696344e-05	2.696344e-05
3.981072e-01	4.897788e-01	2.015272e-02	2.096836e-05	2.096836e-05
4.897788e-01	6.025596e-01	1.489264e-02	1.625112e-05	1.625112e-05
6.025596e-01	7.413102e-01	1.091553e-02	1.254353e-05	1.254353e-05
7.413102e-01	9.120108e-01	7.957793e-03	9.655923e-06	9.655923e-06
9.120108e-01	1.122018e+00	5.748927e-03	7.399311e-06	7.399311e-06
1.122018e+00	1.380384e+00	4.144795e-03	5.664334e-06	5.664334e-06
1.380384e+00	1.698244e+00	2.956270e-03	4.312897e-06	4.312897e-06
1.698244e+00	2.089296e+00	2.099107e-03	3.276537e-06	3.276537e-06
2.089296e+00	2.570396e+00	1.479426e-03	2.479956e-06	2.479956e-06
2.570396e+00	3.162278e+00	1.046256e-03	1.880253e-06	1.880253e-06
3.162278e+00	3.890451e+00	7.300490e-04	1.416034e-06	1.416034e-06
3.890451e+00	4.786301e+00	5.144701e-04	1.071710e-06	1.071710e-06
4.786301e+00	5.888437e+00	3.619590e-04	8.104516e-07	8.104516e-07
5.888437e+00	7.244360e+00	2.561768e-04	6.147059e-07	6.147059e-07
7.244360e+00	8.912509e+00	1.839680e-04	4.696439e-07	4.696439e-07
8.912509e+00	1.096478e+01	1.303444e-04	3.564050e-07	3.564050e-07
1.096478e+01	1.348963e+01	9.198566e-05	2.699338e-07	2.699338e-07
1.348963e+01	1.659587e+01	6.603096e-05	2.061918e-07	2.061918e-07
1.659587e+01	2.041738e+01	4.755345e-05	1.577570e-07	1.577570e-07
2.041738e+01	2.511886e+01	3.394335e-05	1.201642e-07	1.201642e-07
2.511886e+01	3.090295e+01	2.492873e-05	9.284265e-08	9.284265e-08
3.090295e+01	3.801894e+01	1.797923e-05	7.108580e-08	7.108580e-08
3.801894e+01	4.677351e+01	1.293519e-05	5.436056e-08	5.436056e-08
4.677351e+01	5.754399e+01	9.436534e-06	4.186043e-08	4.186043e-08
5.754399e+01	7.079458e+01	6.775095e-06	3.197828e-08	3.197828e-08
7.079458e+01	8.709636e+01	4.866094e-06	2.443362e-08	2.443362e-08
8.709636e+01	1.071519e+02	3.456501e-06	1.856591e-08	1.856591e-08
1.071519e+02	1.318257e+02	2.514003e-06	1.427512e-08	1.427512e-08
1.318257e+02	1.621810e+02	1.782753e-06	1.083785e-08	1.083785e-08
1.621810e+02	1.995262e+02	1.271167e-06	8.250855e-09	8.250855e-09
1.995262e+02	2.454709e+02	9.043481e-07	6.274297e-09	6.274297e-09
2.454709e+02	3.019952e+02	6.366112e-07	4.746074e-09	4.746074e-09
3.019952e+02	3.715352e+02	4.432557e-07	3.570465e-09	3.570465e-09
3.715352e+02	4.570882e+02	2.944841e-07	2.623785e-09	2.623785e-09
4.570882e+02	5.623413e+02	2.029774e-07	1.963909e-09	1.963909e-09
5.623413e+02	6.918310e+02	1.314236e-07	1.424735e-09	1.424735e-09
6.918310e+02	8.511380e+02	7.974540e-08	1.000577e-09	1.000577e-09
8.511380e+02	1.047129e+03	4.053247e-08	6.431296e-10	6.431296e-10
1.047129e+03	1.288250e+03	7.672496e-09	2.522701e-10	2.522701e-10
1.288250e+03	1.584893e+03	2.022633e-11	1.167768e-11	1.167768e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.861976e+03	8.655694e-01	8.655694e-01
1.230269e-04	1.513561e-04	1.476570e+03	6.942732e-01	6.942732e-01
1.513561e-04	1.862087e-04	1.171082e+03	5.570178e-01	5.570178e-01
1.862087e-04	2.290868e-04	9.273720e+02	4.464521e-01	4.464521e-01
2.290868e-04	2.818383e-04	7.342345e+02	3.578399e-01	3.578399e-01
2.818383e-04	3.467369e-04	5.797298e+02	2.863881e-01	2.863881e-01
3.467369e-04	4.265795e-04	4.576851e+02	2.291687e-01	2.291687e-01
4.265795e-04	5.248075e-04	3.607465e+02	1.832381e-01	1.832381e-01
5.248075e-04	6.456542e-04	2.841122e+02	1.464369e-01	1.464369e-01
6.456542e-04	7.943282e-04	2.229648e+02	1.167984e-01	1.167984e-01
7.943282e-04	9.772372e-04	1.752359e+02	9.322465e-02	9.322465e-02
9.772372e-04	1.202264e-03	1.374194e+02	7.433068e-02	7.433068e-02
1.202264e-03	1.479108e-03	1.075355e+02	5.918863e-02	5.918863e-02
1.479108e-03	1.819701e-03	8.413209e+01	4.711707e-02	4.711707e-02
1.819701e-03	2.238721e-03	6.569424e+01	3.747545e-02	3.747545e-02
2.238721e-03	2.754229e-03	5.129104e+01	2.978887e-02	2.978887e-02
2.754229e-03	3.388442e-03	4.008571e+01	2.370187e-02	2.370187e-02
3.388442e-03	4.168694e-03	3.129679e+01	1.884746e-02	1.884746e-02
4.168694e-03	5.128614e-03	2.445249e+01	1.498739e-02	1.498739e-02
5.128614e-03	6.309573e-03	1.906060e+01	1.190196e-02	1.190196e-02
6.309573e-03	7.762471e-03	1.482377e+01	9.440318e-03	9.440318e-03
7.762471e-03	9.549926e-03	1.151416e+01	7.480245e-03	7.480245e-03
9.549926e-03	1.174898e-02	8.901032e+00	5.912168e-03	5.912168e-03
1.174898e-02	1.445440e-02	6.899066e+00	4.678933e-03	4.678933e-03
1.445440e-02	1.778279e-02	5.315654e+00	3.689013e-03	3.689013e-03
1.778279e-02	2.187762e-02	4.087955e+00	2.905802e-03	2.905802e-03
2.187762e-02	2.691535e-02	3.127430e+00	2.280444e-03	2.280444e-03
2.691535e-02	3.311311e-02	2.382727e+00	1.785671e-03	1.785671e-03
3.311311e-02	4.073803e-02	1.808058e+00	1.394438e-03	1.394438e-03
4.073803e-02	5.011872e-02	1.369564e+00	1.087256e-03	1.087256e-03
5.011872e-02	6.165950e-02	1.036456e+00	8.469371e-04	8.469371e-04
6.165950e-02	7.585776e-02	7.821465e-01	6.584567e-04	6.584567e-04
7.585776e-02	9.332543e-02	5.870697e-01	5.099676e-04	5.099676e-04
9.332543e-02	1.148154e-01	4.394350e-01	3.940522e-04	3.940522e-04
1.148154e-01	1.412538e-01	3.262771e-01	3.027277e-04	3.027277e-04
1.412538e-01	1.737801e-01	2.405893e-01	2.314145e-04	2.314145e-04
1.737801e-01	2.137962e-01	1.757009e-01	1.756914e-04	1.756914e-04
2.137962e-01	2.630268e-01	1.273368e-01	1.326705e-04	1.326705e-04
2.630268e-01	3.235937e-01	9.101722e-02	9.916609e-05	9.916609e-05
3.235937e-01	3.981072e-01	6.437285e-02	7.351586e-05	7.351586e-05
3.981072e-01	4.897788e-01	4.513568e-02	5.411756e-05	5.411756e-05
4.897788e-01	6.025596e-01	3.110696e-02	3.931418e-05	3.931418e-05
6.025596e-01	7.413102e-01	2.110874e-02	2.825296e-05	2.825296e-05
7.413102e-01	9.120108e-01	1.409127e-02	2.002111e-05	2.002111e-05
9.120108e-01	1.122018e+00	9.219698e-03	1.399062e-05	1.399062e-05
1.122018e+00	1.380384e+00	5.950237e-03	9.651311e-06	9.651311e-06
1.380384e+00	1.698244e+00	3.755175e-03	6.548365e-06	6.548365e-06
1.698244e+00	2.089296e+00	2.329602e-03	4.383172e-06	4.383172e-06
2.089296e+00	2.570396e+00	1.416874e-03	2.886676e-06	2.886676e-06
2.570396e+00	3.162278e+00	8.539814e-04	1.882914e-06	1.882914e-06
3.162278e+00	3.890451e+00	4.986668e-04	1.198668e-06	1.198668e-06
3.890451e+00	4.786301e+00	2.902089e-04	7.565063e-07	7.565063e-07
4.786301e+00	5.888437e+00	1.686345e-04	4.762207e-07	4.762207e-07
5.888437e+00	7.244360e+00	9.810181e-05	2.992802e-07	2.992802e-07
7.244360e+00	8.912509e+00	5.759504e-05	1.881079e-07	1.881079e-07
8.912509e+00	1.096478e+01	3.312327e-05	1.166918e-07	1.166918e-07
1.096478e+01	1.348963e+01	1.865012e-05	7.104615e-08	7.104615e-08
1.348963e+01	1.659587e+01	1.068238e-05	4.348306e-08	4.348306e-08
1.659587e+01	2.041738e+01	6.188486e-06	2.683504e-08	2.683504e-08
2.041738e+01	2.511886e+01	3.539815e-06	1.642321e-08	1.642321e-08
2.511886e+01	3.090295e+01	2.073235e-06	1.009637e-08	1.009637e-08
3.090295e+01	3.801894e+01	1.192313e-06	6.164073e-09	6.164073e-09
3.801894e+01	4.677351e+01	6.852215e-07	3.770600e-09	3.770600e-09
4.677351e+01	5.754399e+01	3.931396e-07	2.282326e-09	2.282326e-09
5.754399e+01	7.079458e+01	2.190485e-07	1.355608e-09	1.355608e-09
7.079458e+01	8.709636e+01	1.246936e-07	8.186277e-10	8.186277e-10
8.709636e+01	1.071519e+02	6.803676e-08	4.787906e-10	4.787906e-10
1.071519e+02	1.318257e+02	3.822511e-08	2.826918e-10	2.826918e-10
1.318257e+02	1.621810e+02	2.071040e-08	1.638669e-10	1.638669e-10
1.621810e+02	1.995262e+02	1.122872e-08	9.455523e-11	9.455523e-11
1.995262e+02	2.454709e+02	5.989973e-09	5.377370e-11	5.377370e-11
2.454709e+02	3.019952e+02	3.063971e-09	2.953663e-11	2.953663e-11
3.019952e+02	3.715352e+02	1.559520e-09	1.608733e-11	1.608733e-11
3.715352e+02	4.570882e+02	7.401675e-10	8.367989e-12	8.367989e-12
4.570882e+02	5.623413e+02	3.601963e-10	4.375922e-12	4.375922e-12
5.623413e+02	6.918310e+02	1.585857e-10	2.118246e-12	2.118246e-12
6.918310e+02	8.511380e+02	6.289811e-11	9.476363e-13	9.476363e-13
8.511380e+02	1.047129e+03	2.096715e-11	3.850810e-13	3.850810e-13
1.047129e+03	1.288250e+03	2.724785e-12	9.734092e-14	9.734092e-14
1.288250e+03	1.584893e+03	2.061155e-15	1.254634e-15	1.254634e-15
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.151854e+06	5.489419e+02	5.489419e+02
1.230269e-04	1.513561e-04	9.140272e+05	4.403490e+02	4.403490e+02
1.513561e-04	1.862087e-04	7.254285e+05	3.533333e+02	3.533333e+02
1.862087e-04	2.290868e-04	5.754623e+05	2.834715e+02	2.834715e+02
2.290868e-04	2.818383e-04	4.567345e+05	2.276169e+02	2.276169e+02
2.818383e-04	3.467369e-04	3.616244e+05	1.825038e+02	1.825038e+02
3.467369e-04	4.265795e-04	2.866962e+05	1.465053e+02	1.465053e+02
4.265795e-04	5.248075e-04	2.271205e+05	1.176061e+02	1.176061e+02
5.248075e-04	6.456542e-04	1.797719e+05	9.434568e+01	9.434568e+01
6.456542e-04	7.943282e-04	1.419312e+05	7.561748e+01	7.561748e+01
7.943282e-04	9.772372e-04	1.123058e+05	6.069852e+01	6.069852e+01
9.772372e-04	1.202264e-03	8.873810e+04	4.871234e+01	4.871234e+01
1.202264e-03	1.479108e-03	7.005642e+04	3.910116e+01	3.910116e+01
1.479108e-03	1.819701e-03	5.526670e+04	3.135920e+01	3.135920e+01
1.819701e-03	2.238721e-03	4.352637e+04	2.512665e+01	2.512665e+01
2.238721e-03	2.754229e-03	3.429014e+04	2.013356e+01	2.013356e+01
2.754229e-03	3.388442e-03	2.700575e+04	1.612206e+01	1.612206e+01
3.388442e-03	4.168694e-03	2.122599e+04	1.288648e+01	1.288648e+01
4.168694e-03	5.128614e-03	1.670736e+04	1.030822e+01	1.030822e+01
5.128614e-03	6.309573e-03	1.311628e+04	8.230181e+00	8.230181e+00
6.309573e-03	7.762471e-03	1.027903e+04	6.566504e+00	6.566504e+00
7.762471e-03	9.549926e-03	8.060936e+03	5.242164e+00	5.242164e+00
9.549926e-03	1.174898e-02	6.291510e+03	4.174312e+00	4.174312e+00
1.174898e-02	1.445440e-02	4.920556e+03	3.326595e+00	3.326595e+00
1.445440e-02	1.778279e-02	3.837360e+03	2.648212e+00	2.648212e+00
1.778279e-02	2.187762e-02	2.989917e+03	2.108138e+00	2.108138e+00
2.187762e-02	2.691535e-02	2.324650e+03	1.677342e+00	1.677342e+00
2.691535e-02	3.311311e-02	1.805772e+03	1.336278e+00	1.336278e+00
3.311311e-02	4.073803e-02	1.398850e+03	1.062520e+00	1.062520e+00
4.073803e-02	5.011872e-02	1.079702e+03	8.425823e-01	8.425823e-01
5.011872e-02	6.165950e-02	8.326162e+02	6.670740e-01	6.670740e-01
6.165950e-02	7.585776e-02	6.400131e+02	5.271038e-01	5.271038e-01
7.585776e-02	9.332543e-02	4.903067e+02	4.153649e-01	4.153649e-01
9.332543e-02	1.148154e-01	3.750639e+02	3.270748e-01	3.270748e-01
1.148154e-01	1.412538e-01	2.856470e+02	2.569539e-01	2.569539e-01
1.412538e-01	1.737801e-01	2.166892e+02	2.014599e-01	2.014599e-01
1.737801e-01	2.137962e-01	1.633840e+02	1.574115e-01	1.574115e-01
2.137962e-01	2.630268e-01	1.227751e+02	1.227792e-01	1.227792e-01
2.630268e-01	3.235937e-01	9.156744e+01	9.545327e-02	9.545327e-02
3.235937e-01	3.981072e-01	6.806330e+01	7.412495e-02	7.412495e-02
3.981072e-01	4.897788e-01	5.034460e+01	5.737306e-02	5.737306e-02
4.897788e-01	6.025596e-01	3.689469e+01	4.418339e-02	4.418339e-02
6.025596e-01	7.413102e-01	2.684138e+01	3.391131e-02	3.391131e-02
7.413102e-01	9.120108e-01	1.939836e+01	2.594070e-02	2.594070e-02
9.120108e-01	1.122018e+00	1.385094e+01	1.970892e-02	1.970892e-02
1.122018e+00	1.380384e+00	9.882848e+00	1.499694e-02	1.499694e-02
1.380384e+00	1.698244e+00	6.942107e+00	1.129868e-02	1.129868e-02
1.698244e+00	2.089296e+00	4.850946e+00	8.501331e-03	8.501331e-03
2.089296e+00	2.570396e+00	3.350501e+00	6.345785e-03	6.345785e-03
2.570396e+00	3.162278e+00	2.308195e+00	4.724361e-03	4.724361e-03
3.162278e+00	3.890451e+00	1.577326e+00	3.527948e-03	3.527948e-03
3.890451e+00	4.786301e+00	1.071733e+00	2.604415e-03	2.604415e-03
4.786301e+00	5.888437e+00	7.162662e-01	1.887788e-03	1.887788e-03
5.888437e+00	7.244360e+00	4.795030e-01	1.366631e-03	1.366631e-03
7.244360e+00	8.912509e+00	3.198315e-01	9.749655e-04	9.749655e-04
8.912509e+00	1.096478e+01	2.103643e-01	6.930068e-04	6.930068e-04
1.096478e+01	1.348963e+01	1.378408e-01	4.940490e-04	4.940490e-04
1.348963e+01	1.659587e+01	9.048773e-02	3.482333e-04	3.482333e-04
1.659587e+01	2.041738e+01	5.917540e-02	2.439086e-04	2.439086e-04
2.041738e+01	2.511886e+01	3.802847e-02	1.681162e-04	1.681162e-04
2.511886e+01	3.090295e+01	2.491944e-02	1.159972e-04	1.159972e-04
3.090295e+01	3.801894e+01	1.593499e-02	7.885105e-05	7.885105e-05
3.801894e+01	4.677351e+01	1.011411e-02	5.323328e-05	5.323328e-05
4.677351e+01	5.754399e+01	6.503080e-03	3.613796e-05	3.613796e-05
5.754399e+01	7.079458e+01	4.045104e-03	2.394409e-05	2.394409e-05
7.079458e+01	8.709636e+01	2.558070e-03	1.607037e-05	1.607037e-05
8.709636e+01	1.071519e+02	1.573382e-03	1.063044e-05	1.063044e-05
1.071519e+02	1.318257e+02	9.949230e-04	7.067723e-06	7.067723e-06
1.318257e+02	1.621810e+02	6.089075e-04	4.637250e-06	4.637250e-06
1.621810e+02	1.995262e+02	3.721123e-04	3.015438e-06	3.015438e-06
1.995262e+02	2.454709e+02	2.263029e-04	1.955339e-06	1.955339e-06
2.454709e+02	3.019952e+02	1.326263e-04	1.229651e-06	1.229651e-06
3.019952e+02	3.715352e+02	7.773451e-05	7.719667e-07	7.719667e-07
3.715352e+02	4.570882e+02	4.319467e-05	4.703258e-07	4.703258e-07
4.570882e+02	5.623413e+02	2.459109e-05	2.876278e-07	2.876278e-07
5.623413e+02	6.918310e+02	1.308515e-05	1.687604e-07	1.687604e-07
6.918310e+02	8.511380e+02	6.388891e-06	9.339633e-08	9.339633e-08
8.511380e+02	1.047129e+03	2.691519e-06	4.811882e-08	4.811882e-08
1.047129e+03	1.288250e+03	4.423791e-07	1.572526e-08	1.572526e-08
1.288250e+03	1.584893e+03	1.700273e-10	1.008653e-10	1.008653e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	6.186625e+06	3.086637e+03	3.086637e+03
1.230269e-04	1.513561e-04	4.915218e+06	2.480791e+03	2.480791e+03
1.513561e-04	1.862087e-04	3.905554e+06	1.994687e+03	1.994687e+03
1.862087e-04	2.290868e-04	3.099249e+06	1.602139e+03	1.602139e+03
2.290868e-04	2.818383e-04	2.460116e+06	1.286716e+03	1.286716e+03
2.818383e-04	3.467369e-04	1.948816e+06	1.032794e+03	1.032794e+03
3.467369e-04	4.265795e-04	1.544320e+06	8.293210e+02	8.293210e+02
4.265795e-04	5.248075e-04	1.220036e+06	6.646477e+02	6.646477e+02
5.248075e-04	6.456542e-04	9.625087e+05	5.320838e+02	5.320838e+02
6.456542e-04	7.943282e-04	7.601316e+05	4.263636e+02	4.263636e+02
7.943282e-04	9.772372e-04	5.988169e+05	3.410070e+02	3.410070e+02
9.772372e-04	1.202264e-03	4.717216e+05	2.730263e+02	2.730263e+02
1.202264e-03	1.479108e-03	3.706578e+05	2.180209e+02	2.180209e+02
1.479108e-03	1.819701e-03	2.915477e+05	1.742647e+02	1.742647e+02
1.819701e-03	2.238721e-03	2.293979e+05	1.393715e+02	1.393715e+02
2.238721e-03	2.754229e-03	1.807372e+05	1.115636e+02	1.115636e+02
2.754229e-03	3.388442e-03	1.421329e+05	8.924141e+01	8.924141e+01
3.388442e-03	4.168694e-03	1.115757e+05	7.124112e+01	7.124112e+01
4.168694e-03	5.128614e-03	8.767341e+04	5.693177e+01	5.693177e+01
5.128614e-03	6.309573e-03	6.892148e+04	4.555343e+01	4.555343e+01
6.309573e-03	7.762471e-03	5.389460e+04	3.630396e+01	3.630396e+01
7.762471e-03	9.549926e-03	4.221769e+04	2.894536e+01	2.894536e+01
9.549926e-03	1.174898e-02	3.298742e+04	2.305309e+01	2.305309e+01
1.174898e-02	1.445440e-02	2.576756e+04	1.837632e+01	1.837632e+01
1.445440e-02	1.778279e-02	2.005807e+04	1.462091e+01	1.462091e+01
1.778279e-02	2.187762e-02	1.559988e+04	1.162235e+01	1.162235e+01
2.187762e-02	2.691535e-02	1.206551e+04	9.203571e+00	9.203571e+00
2.691535e-02	3.311311e-02	9.319951e+03	7.289524e+00	7.289524e+00
3.311311e-02	4.073803e-02	7.185014e+03	5.767303e+00	5.767303e+00
4.073803e-02	5.011872e-02	5.549437e+03	4.572053e+00	4.572053e+00
5.011872e-02	6.165950e-02	4.275941e+03	3.618126e+00	3.618126e+00
6.165950e-02	7.585776e-02	3.296431e+03	2.864525e+00	2.864525e+00
7.585776e-02	9.332543e-02	2.523842e+03	2.256797e+00	2.256797e+00
9.332543e-02	1.148154e-01	1.938237e+03	1.784127e+00	1.784127e+00
1.148154e-01	1.412538e-01	1.476206e+03	1.404793e+00	1.404793e+00
1.412538e-01	1.737801e-01	1.124348e+03	1.105102e+00	1.105102e+00
1.737801e-01	2.137962e-01	8.522222e+02	8.682342e-01	8.682342e-01
2.137962e-01	2.630268e-01	6.401045e+02	6.773625e-01	6.773625e-01
2.630268e-01	3.235937e-01	4.799661e+02	5.291503e-01	5.291503e-01
3.235937e-01	3.981072e-01	3.589805e+02	4.122446e-01	4.122446e-01
3.981072e-01	4.897788e-01	2.666409e+02	3.202269e-01	3.202269e-01
4.897788e-01	6.025596e-01	1.963121e+02	2.476730e-01	2.476730e-01
6.025596e-01	7.413102e-01	1.437564e+02	1.909598e-01	1.909598e-01
7.413102e-01	9.120108e-01	1.046370e+02	1.468860e-01	1.468860e-01
9.120108e-01	1.122018e+00	7.598335e+01	1.128390e-01	1.128390e-01
1.122018e+00	1.380384e+00	5.442299e+01	8.604422e-02	8.604422e-02
1.380384e+00	1.698244e+00	3.894960e+01	6.574615e-02	6.574615e-02
1.698244e+00	2.089296e+00	2.758114e+01	4.980918e-02	4.980918e-02
2.089296e+00	2.570396e+00	1.957671e+01	3.789343e-02	3.789343e-02
2.570396e+00	3.162278e+00	1.374569e+01	2.868780e-02	2.868780e-02
3.162278e+00	3.890451e+00	9.608548e+00	2.157312e-02	2.157312e-02
3.890451e+00	4.786301e+00	6.681441e+00	1.619472e-02	1.619472e-02
4.786301e+00	5.888437e+00	4.688918e+00	1.223050e-02	1.223050e-02
5.888437e+00	7.244360e+00	3.319124e+00	9.286067e-03	9.286067e-03
7.244360e+00	8.912509e+00	2.355990e+00	7.081259e-03	7.081259e-03
8.912509e+00	1.096478e+01	1.673867e+00	5.355919e-03	5.355919e-03
1.096478e+01	1.348963e+01	1.177159e+00	4.032471e-03	4.032471e-03
1.348963e+01	1.659587e+01	8.436048e-01	3.084064e-03	3.084064e-03
1.659587e+01	2.041738e+01	6.058275e-01	2.362247e-03	2.362247e-03
2.041738e+01	2.511886e+01	4.383960e-01	1.819101e-03	1.819101e-03
2.511886e+01	3.090295e+01	3.145164e-01	1.385585e-03	1.385585e-03
3.090295e+01	3.801894e+01	2.301712e-01	1.071114e-03	1.071114e-03
3.801894e+01	4.677351e+01	1.645102e-01	8.137668e-04	8.137668e-04
4.677351e+01	5.754399e+01	1.195214e-01	6.269575e-04	6.269575e-04
5.754399e+01	7.079458e+01	8.654837e-02	4.812177e-04	4.812177e-04
7.079458e+01	8.709636e+01	6.201065e-02	3.663790e-04	3.663790e-04
8.709636e+01	1.071519e+02	4.423566e-02	2.793550e-04	2.793550e-04
1.071519e+02	1.318257e+02	3.180470e-02	2.135198e-04	2.135198e-04
1.318257e+02	1.621810e+02	2.222268e-02	1.602353e-04	1.602353e-04
1.621810e+02	1.995262e+02	1.619949e-02	1.240349e-04	1.240349e-04
1.995262e+02	2.454709e+02	1.134244e-02	9.321586e-05	9.321586e-05
2.454709e+02	3.019952e+02	8.107764e-03	7.147824e-05	7.147824e-05
3.019952e+02	3.715352e+02	5.569317e-03	5.306170e-05	5.306170e-05
3.715352e+02	4.570882e+02	3.748820e-03	3.958617e-05	3.958617e-05
4.570882e+02	5.623413e+02	2.570107e-03	2.938763e-05	2.938763e-05
5.623413e+02	6.918310e+02	1.659513e-03	2.132204e-05	2.132204e-05
6.918310e+02	8.511380e+02	1.004576e-03	1.496867e-05	1.496867e-05
8.511380e+02	1.047129e+03	4.960558e-04	9.232296e-06	9.232296e-06
1.047129e+03	1.288250e+03	9.554535e-05	3.773010e-06	3.773010e-06
1.288250e+03	1.584893e+03	5.615346e-08	5.615346e-08	5.615346e-08
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.664427e+02	2.012780e-01	2.012780e-01
1.230269e-04	1.513561e-04	3.706631e+02	1.617661e-01	1.617661e-01
1.513561e-04	1.862087e-04	2.944380e+02	1.299853e-01	1.299853e-01
1.862087e-04	2.290868e-04	2.336277e+02	1.043901e-01	1.043901e-01
2.290868e-04	2.818383e-04	1.854844e+02	8.385931e-02	8.385931e-02
2.818383e-04	3.467369e-04	1.469022e+02	6.728394e-02	6.728394e-02
3.467369e-04	4.265795e-04	1.163466e+02	5.398517e-02	5.398517e-02
4.265795e-04	5.248075e-04	9.191451e+01	4.326029e-02	4.326029e-02
5.248075e-04	6.456542e-04	7.254475e+01	3.464979e-02	3.464979e-02
6.456542e-04	7.943282e-04	5.728336e+01	2.775950e-02	2.775950e-02
7.943282e-04	9.772372e-04	4.513607e+01	2.221567e-02	2.221567e-02
9.772372e-04	1.202264e-03	3.554437e+01	1.777392e-02	1.777392e-02
1.202264e-03	1.479108e-03	2.796240e+01	1.421296e-02	1.421296e-02
1.479108e-03	1.819701e-03	2.199824e+01	1.136557e-02	1.136557e-02
1.819701e-03	2.238721e-03	1.731075e+01	9.089826e-03	9.089826e-03
2.238721e-03	2.754229e-03	1.363049e+01	7.271985e-03	7.271985e-03
2.754229e-03	3.388442e-03	1.071210e+01	5.812123e-03	5.812123e-03
3.388442e-03	4.168694e-03	8.414243e+00	4.644138e-03	4.644138e-03
4.168694e-03	5.128614e-03	6.612993e+00	3.711902e-03	3.711902e-03
5.128614e-03	6.309573e-03	5.192204e+00	2.965333e-03	2.965333e-03
6.309573e-03	7.762471e-03	4.063302e+00	2.365032e-03	2.365032e-03
7.762471e-03	9.549926e-03	3.184364e+00	1.887595e-03	1.887595e-03
9.549926e-03	1.174898e-02	2.489994e+00	1.504860e-03	1.504860e-03
1.174898e-02	1.445440e-02	1.943953e+00	1.198783e-03	1.198783e-03
1.445440e-02	1.778279e-02	1.512192e+00	9.532381e-04	9.532381e-04
1.778279e-02	2.187762e-02	1.176532e+00	7.580520e-04	7.580520e-04
2.187762e-02	2.691535e-02	9.113446e-01	6.015045e-04	6.015045e-04
2.691535e-02	3.311311e-02	7.043170e-01	4.767401e-04	4.767401e-04
3.311311e-02	4.073803e-02	5.431055e-01	3.774326e-04	3.774326e-04
4.073803e-02	5.011872e-02	4.194274e-01	2.990377e-04	2.990377e-04
5.011872e-02	6.165950e-02	3.230610e-01	2.366136e-04	2.366136e-04
6.165950e-02	7.585776e-02	2.490543e-01	1.873029e-04	1.873029e-04
7.585776e-02	9.332543e-02	1.908795e-01	1.478350e-04	1.478350e-04
9.332543e-02	1.148154e-01	1.465377e-01	1.167809e-04	1.167809e-04
1.148154e-01	1.412538e-01	1.115564e-01	9.186387e-05	9.186387e-05
1.412538e-01	1.737801e-01	8.496269e-02	7.227894e-05	7.227894e-05
1.737801e-01	2.137962e-01	6.432246e-02	5.669946e-05	5.669946e-05
2.137962e-01	2.630268e-01	4.840323e-02	4.434397e-05	4.434397e-05
2.630268e-01	3.235937e-01	3.625221e-02	3.459908e-05	3.459908e-05
3.235937e-01	3.981072e-01	2.714072e-02	2.699033e-05	2.699033e-05
3.981072e-01	4.897788e-01	2.015911e-02	2.097168e-05	2.097168e-05
4.897788e-01	6.025596e-01	1.485356e-02	1.622978e-05	1.622978e-05
6.025596e-01	7.413102e-01	1.088209e-02	1.252431e-05	1.252431e-05
7.413102e-01	9.120108e-01	7.921378e-03	9.633805e-06	9.633805e-06
9.120108e-01	1.122018e+00	5.752298e-03	7.401480e-06	7.401480e-06
1.122018e+00	1.380384e+00	4.122330e-03	5.648963e-06	5.648963e-06
1.380384e+00	1.698244e+00	2.948065e-03	4.306908e-06	4.306908e-06
1.698244e+00	2.089296e+00	2.089686e-03	3.269176e-06	3.269176e-06
2.089296e+00	2.570396e+00	1.479455e-03	2.479980e-06	2.479980e-06
2.570396e+00	3.162278e+00	1.037619e-03	1.872477e-06	1.872477e-06
3.162278e+00	3.890451e+00	7.273684e-04	1.413432e-06	1.413432e-06
3.890451e+00	4.786301e+00	5.064866e-04	1.063362e-06	1.063362e-06
4.786301e+00	5.888437e+00	3.553736e-04	8.030451e-07	8.030451e-07
5.888437e+00	7.244360e+00	2.511603e-04	6.086575e-07	6.086575e-07
7.244360e+00	8.912509e+00	1.777959e-04	4.616984e-07	4.616984e-07
8.912509e+00	1.096478e+01	1.266499e-04	3.513178e-07	3.513178e-07
1.096478e+01	1.348963e+01	8.949363e-05	2.662522e-07	2.662522e-07
1.348963e+01	1.659587e+01	6.398025e-05	2.029647e-07	2.029647e-07
1.659587e+01	2.041738e+01	4.587768e-05	1.549524e-07	1.549524e-07
2.041738e+01	2.511886e+01	3.304023e-05	1.185548e-07	1.185548e-07
2.511886e+01	3.090295e+01	2.379009e-05	9.069754e-08	9.069754e-08
3.090295e+01	3.801894e+01	1.736259e-05	6.985614e-08	6.985614e-08
3.801894e+01	4.677351e+01	1.245886e-05	5.335029e-08	5.335029e-08
4.677351e+01	5.754399e+01	9.025967e-06	4.093967e-08	4.093967e-08
5.754399e+01	7.079458e+01	6.541596e-06	3.142239e-08	3.142239e-08
7.079458e+01	8.709636e+01	4.685501e-06	2.397593e-08	2.397593e-08
8.709636e+01	1.071519e+02	3.348003e-06	1.827219e-08	1.827219e-08
1.071519e+02	1.318257e+02	2.404494e-06	1.396075e-08	1.396075e-08
1.318257e+02	1.621810e+02	1.687218e-06	1.054346e-08	1.054346e-08
1.621810e+02	1.995262e+02	1.221790e-06	8.089020e-09	8.089020e-09
1.995262e+02	2.454709e+02	8.599468e-07	6.118333e-09	6.118333e-09
2.454709e+02	3.019952e+02	6.103570e-07	4.647178e-09	4.647178e-09
3.019952e+02	3.715352e+02	4.203911e-07	3.477158e-09	3.477158e-09
3.715352e+02	4.570882e+02	2.821643e-07	2.568316e-09	2.568316e-09
4.570882e+02	5.623413e+02	1.934955e-07	1.917489e-09	1.917489e-09
5.623413e+02	6.918310e+02	1.255081e-07	1.392301e-09	1.392301e-09
6.918310e+02	8.511380e+02	7.567778e-08	9.747242e-10	9.747242e-10
8.511380e+02	1.047129e+03	3.837931e-08	6.258144e-10	6.258144e-10
1.047129e+03	1.288250e+03	7.224588e-09	2.447958e-10	2.447958e-10
1.288250e+03	1.584893e+03	6.742111e-12	6.742111e-12	6.742111e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.917085e+03	8.788585e-01	8.788585e-01
1.230269e-04	1.513561e-04	1.518777e+03	7.046096e-01	7.046096e-01
1.513561e-04	1.862087e-04	1.202328e+03	5.646918e-01	5.646918e-01
1.862087e-04	2.290868e-04	9.511116e+02	4.524650e-01	4.524650e-01
2.290868e-04	2.818383e-04	7.525227e+02	3.624985e-01	3.624985e-01
2.818383e-04	3.467369e-04	5.938039e+02	2.900566e-01	2.900566e-01
3.467369e-04	4.265795e-04	4.684012e+02	2.319753e-01	2.319753e-01
4.265795e-04	5.248075e-04	3.684782e+02	1.852759e-01	1.852759e-01
5.248075e-04	6.456542e-04	2.894925e+02	1.478595e-01	1.478595e-01
6.456542e-04	7.943282e-04	2.276009e+02	1.180698e-01	1.180698e-01
7.943282e-04	9.772372e-04	1.784083e+02	9.410107e-02	9.410107e-02
9.772372e-04	1.202264e-03	1.397718e+02	7.497504e-02	7.497504e-02
1.202264e-03	1.479108e-03	1.093476e+02	5.969724e-02	5.969724e-02
1.479108e-03	1.819701e-03	8.553464e+01	4.752778e-02	4.752778e-02
1.819701e-03	2.238721e-03	6.691585e+01	3.783179e-02	3.783179e-02
2.238721e-03	2.754229e-03	5.235643e+01	3.011815e-02	3.011815e-02
2.754229e-03	3.388442e-03	4.089915e+01	2.395432e-02	2.395432e-02
3.388442e-03	4.168694e-03	3.190773e+01	1.903768e-02	1.903768e-02
4.168694e-03	5.128614e-03	2.490272e+01	1.513225e-02	1.513225e-02
5.128614e-03	6.309573e-03	1.940034e+01	1.201201e-02	1.201201e-02
6.309573e-03	7.762471e-03	1.505747e+01	9.516826e-03	9.516826e-03
7.762471e-03	9.549926e-03	1.169752e+01	7.542559e-03	7.542559e-03
9.549926e-03	1.174898e-02	9.064239e+00	5.968525e-03	5.968525e-03
1.174898e-02	1.445440e-02	7.007984e+00	4.717000e-03	4.717000e-03
1.445440e-02	1.778279e-02	5.388260e+00	3.715036e-03	3.715036e-03
1.778279e-02	2.187762e-02	4.141776e+00	2.924793e-03	2.924793e-03
2.187762e-02	2.691535e-02	3.163705e+00	2.294076e-03	2.294076e-03
2.691535e-02	3.311311e-02	2.408007e+00	1.794989e-03	1.794989e-03
3.311311e-02	4.073803e-02	1.826895e+00	1.401786e-03	1.401786e-03
4.073803e-02	5.011872e-02	1.385719e+00	1.093841e-03	1.093841e-03
5.011872e-02	6.165950e-02	1.047484e+00	8.518552e-04	8.518552e-04
6.165950e-02	7.585776e-02	7.907666e-01	6.620143e-04	6.620143e-04
7.585776e-02	9.332543e-02	5.918780e-01	5.119447e-04	5.119447e-04
9.332543e-02	1.148154e-01	4.435694e-01	3.959742e-04	3.959742e-04
1.148154e-01	1.412538e-01	3.275343e-01	3.031691e-04	3.031691e-04
1.412538e-01	1.737801e-01	2.415516e-01	2.318210e-04	2.318210e-04
1.737801e-01	2.137962e-01	1.762824e-01	1.759366e-04	1.759366e-04
2.137962e-01	2.630268e-01	1.273727e-01	1.326163e-04	1.326163e-04
2.630268e-01	3.235937e-01	9.097887e-02	9.912637e-05	9.912637e-05
3.235937e-01	3.981072e-01	6.456144e-02	7.361571e-05	7.361571e-05
3.981072e-01	4.897788e-01	4.513905e-02	5.409927e-05	5.409927e-05
4.897788e-01	6.025596e-01	3.105913e-02	3.929185e-05	3.929185e-05
6.025596e-01	7.413102e-01	2.103610e-02	2.818920e-05	2.818920e-05
7.413102e-01	9.120108e-01	1.402449e-02	1.997472e-05	1.997472e-05
9.120108e-01	1.122018e+00	9.235698e-03	1.399319e-05	1.399319e-05
1.122018e+00	1.380384e+00	5.927878e-03	9.632091e-06	9.632091e-06
1.380384e+00	1.698244e+00	3.753344e-03	6.546946e-06	6.546946e-06
1.698244e+00	2.089296e+00	2.325100e-03	4.378461e-06	4.378461e-06
2.089296e+00	2.570396e+00	1.420320e-03	2.891174e-06	2.891174e-06
2.570396e+00	3.162278e+00	8.462665e-04	1.872512e-06	1.872512e-06
3.162278e+00	3.890451e+00	4.991263e-04	1.200955e-06	1.200955e-06
3.890451e+00	4.786301e+00	2.872853e-04	7.547257e-07	7.547257e-07
4.786301e+00	5.888437e+00	1.653834e-04	4.722566e-07	4.722566e-07
5.888437e+00	7.244360e+00	9.528535e-05	2.940385e-07	2.940385e-07
7.244360e+00	8.912509e+00	5.490070e-05	1.829395e-07	1.829395e-07
8.912509e+00	1.096478e+01	3.178796e-05	1.140166e-07	1.140166e-07
1.096478e+01	1.348963e+01	1.797108e-05	6.957208e-08	6.957208e-08
1.348963e+01	1.659587e+01	1.029102e-05	4.268526e-08	4.268526e-08
1.659587e+01	2.041738e+01	5.896892e-06	2.611470e-08	2.611470e-08
2.041738e+01	2.511886e+01	3.376335e-06	1.595231e-08	1.595231e-08
2.511886e+01	3.090295e+01	1.942032e-06	9.753319e-09	9.753319e-09
3.090295e+01	3.801894e+01	1.127899e-06	5.984149e-09	5.984149e-09
3.801894e+01	4.677351e+01	6.363819e-07	3.603110e-09	3.603110e-09
4.677351e+01	5.754399e+01	3.688797e-07	2.203211e-09	2.203211e-09
5.754399e+01	7.079458e+01	2.102963e-07	1.331611e-09	1.331611e-09
7.079458e+01	8.709636e+01	1.173195e-07	7.905330e-10	7.905330e-10
8.709636e+01	1.071519e+02	6.560232e-08	4.698476e-10	4.698476e-10
1.071519e+02	1.318257e+02	3.592945e-08	2.736198e-10	2.736198e-10
1.318257e+02	1.621810e+02	1.907032e-08	1.564866e-10	1.564866e-10
1.621810e+02	1.995262e+02	1.053091e-08	9.125111e-11	9.125111e-11
1.995262e+02	2.454709e+02	5.512061e-09	5.114741e-11	5.114741e-11
2.454709e+02	3.019952e+02	2.871919e-09	2.841877e-11	2.841877e-11
3.019952e+02	3.715352e+02	1.450260e-09	1.548378e-11	1.548378e-11
3.715352e+02	4.570882e+02	6.999088e-10	8.142834e-12	8.142834e-12
4.570882e+02	5.623413e+02	3.388549e-10	4.229055e-12	4.229055e-12
5.623413e+02	6.918310e+02	1.509131e-10	2.066284e-12	2.066284e-12
6.918310e+02	8.511380e+02	5.984119e-11	9.313831e-13	9.313831e-13
8.511380e+02	1.047129e+03	1.972302e-11	3.726326e-13	3.726326e-13
1.047129e+03	1.288250e+03	2.495827e-12	9.221798e-14	9.221798e-14
1.288250e+03	1.584893e+03	1.847043e-15	1.847043e-15	1.847043e-15
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.152779e+06	5.491135e+02	5.491135e+02
1.230269e-04	1.513561e-04	9.143333e+05	4.404346e+02	4.404346e+02
1.513561e-04	1.862087e-04	7.255298e+05	3.535107e+02	3.535107e+02
1.862087e-04	2.290868e-04	5.754984e+05	2.837191e+02	2.837191e+02
2.290868e-04	2.818383e-04	4.568183e+05	2.277439e+02	2.277439e+02
2.818383e-04	3.467369e-04	3.619420e+05	1.827197e+02	1.827197e+02
3.467369e-04	4.265795e-04	2.869540e+05	1.466627e+02	1.466627e+02
4.265795e-04	5.248075e-04	2.269231e+05	1.175660e+02	1.175660e+02
5.248075e-04	6.456542e-04	1.794163e+05	9.425535e+01	9.425535e+01
6.456542e-04	7.943282e-04	1.420471e+05	7.564610e+01	7.564610e+01
7.943282e-04	9.772372e-04	1.122417e+05	6.067072e+01	6.067072e+01
9.772372e-04	1.202264e-03	8.869526e+04	4.869517e+01	4.869517e+01
1.202264e-03	1.479108e-03	7.000484e+04	3.906356e+01	3.906356e+01
1.479108e-03	1.819701e-03	5.524512e+04	3.133483e+01	3.133483e+01
1.819701e-03	2.238721e-03	4.358790e+04	2.512444e+01	2.512444e+01
2.238721e-03	2.754229e-03	3.439737e+04	2.014150e+01	2.014150e+01
2.754229e-03	3.388442e-03	2.705684e+04	1.611008e+01	1.611008e+01
3.388442e-03	4.168694e-03	2.127386e+04	1.287806e+01	1.287806e+01
4.168694e-03	5.128614e-03	1.672349e+04	1.028869e+01	1.028869e+01
5.128614e-03	6.309573e-03	1.313281e+04	8.213739e+00	8.213739e+00
6.309573e-03	7.762471e-03	1.028131e+04	6.548619e+00	6.548619e+00
7.762471e-03	9.549926e-03	8.069932e+03	5.230093e+00	5.230093e+00
9.549926e-03	1.174898e-02	6.314870e+03	4.169069e+00	4.169069e+00
1.174898e-02	1.445440e-02	4.935825e+03	3.321329e+00	3.321329e+00
1.445440e-02	1.778279e-02	3.846076e+03	2.642724e+00	2.642724e+00
1.778279e-02	2.187762e-02	2.996803e+03	2.102873e+00	2.102873e+00
2.187762e-02	2.691535e-02	2.328747e+03	1.672552e+00	1.672552e+00
2.691535e-02	3.311311e-02	1.806850e+03	1.330504e+00	1.330504e+00
3.311311e-02	4.073803e-02	1.399411e+03	1.057821e+00	1.057821e+00
4.073803e-02	5.011872e-02	1.083095e+03	8.399943e-01	8.399943e-01
5.011872e-02	6.165950e-02	8.336402e+02	6.640851e-01	6.640851e-01
6.165950e-02	7.585776e-02	6.418213e+02	5.249062e-01	5.249062e-01
7.585776e-02	9.332543e-02	4.903963e+02	4.129986e-01	4.129986e-01
9.332543e-02	1.148154e-01	3.757864e+02	3.256004e-01	3.256004e-01
1.148154e-01	1.412538e-01	2.855300e+02	2.556093e-01	2.556093e-01
1.412538e-01	1.737801e-01	2.169297e+02	2.007139e-01	2.007139e-01
1.737801e-01	2.137962e-01	1.635191e+02	1.568474e-01	1.568474e-01
2.137962e-01	2.630268e-01	1.227294e+02	1.223990e-01	1.223990e-01
2.630268e-01	3.235937e-01	9.159627e+01	9.523738e-02	9.523738e-02
3.235937e-01	3.981072e-01	6.823562e+01	7.399497e-02	7.399497e-02
3.981072e-01	4.897788e-01	5.037770e+01	5.723640e-02	5.723640e-02
4.897788e-01	6.025596e-01	3.687043e+01	4.408633e-02	4.408633e-02
6.025596e-01	7.413102e-01	2.687519e+01	3.391086e-02	3.391086e-02
7.413102e-01	9.120108e-01	1.940999e+01	2.595881e-02	2.595881e-02
9.120108e-01	1.122018e+00	1.395585e+01	1.981216e-02	1.981216e-02
1.122018e+00	1.380384e+00	9.874035e+00	1.499898e-02	1.499898e-02
1.380384e+00	1.698244e+00	6.962556e+00	1.132688e-02	1.132688e-02
1.698244e+00	2.089296e+00	4.853505e+00	8.511674e-03	8.511674e-03
2.089296e+00	2.570396e+00	3.372072e+00	6.383622e-03	6.383622e-03
2.570396e+00	3.162278e+00	2.314367e+00	4.759484e-03	4.759484e-03
3.162278e+00	3.890451e+00	1.579604e+00	3.533224e-03	3.533224e-03
3.890451e+00	4.786301e+00	1.067769e+00	2.615732e-03	2.615732e-03
4.786301e+00	5.888437e+00	7.174556e-01	1.917944e-03	1.917944e-03
5.888437e+00	7.244360e+00	4.813379e-01	1.397195e-03	1.397195e-03
7.244360e+00	8.912509e+00	3.185151e-01	1.000705e-03	1.000705e-03
8.912509e+00	1.096478e+01	2.094200e-01	7.090156e-04	7.090156e-04
1.096478e+01	1.348963e+01	1.374774e-01	5.046864e-04	5.046864e-04
1.348963e+01	1.659587e+01	9.065037e-02	3.588937e-04	3.588937e-04
1.659587e+01	2.041738e+01	5.919529e-02	2.520891e-04	2.520891e-04
2.041738e+01	2.511886e+01	3.831591e-02	1.751303e-04	1.751303e-04
2.511886e+01	3.090295e+01	2.471284e-02	1.202899e-04	1.202899e-04
3.090295e+01	3.801894e+01	1.593336e-02	8.206228e-05	8.206228e-05
3.801894e+01	4.677351e+01	1.001498e-02	5.498241e-05	5.498241e-05
4.677351e+01	5.754399e+01	6.473041e-03	3.754501e-05	3.754501e-05
5.754399e+01	7.079458e+01	4.108329e-03	2.531343e-05	2.531343e-05
7.079458e+01	8.709636e+01	2.554748e-03	1.673826e-05	1.673826e-05
8.709636e+01	1.071519e+02	1.600966e-03	1.117507e-05	1.117507e-05
1.071519e+02	1.318257e+02	9.937549e-04	7.380337e-06	7.380337e-06
1.318257e+02	1.621810e+02	5.966648e-04	4.770511e-06	4.770511e-06
1.621810e+02	1.995262e+02	3.683646e-04	3.116394e-06	3.116394e-06
1.995262e+02	2.454709e+02	2.228607e-04	2.018374e-06	2.018374e-06
2.454709e+02	3.019952e+02	1.329546e-04	1.283338e-06	1.283338e-06
3.019952e+02	3.715352e+02	7.652258e-05	7.976774e-07	7.976774e-07
3.715352e+02	4.570882e+02	4.312349e-05	4.899868e-07	4.899868e-07
4.570882e+02	5.623413e+02	2.474369e-05	3.019549e-07	3.019549e-07
5.623413e+02	6.918310e+02	1.337583e-05	1.790121e-07	1.790121e-07
6.918310e+02	8.511380e+02	6.491868e-06	9.882810e-08	9.882810e-08
8.511380e+02	1.047129e+03	2.723994e-06	5.043016e-08	5.043016e-08
1.047129e+03	1.288250e+03	4.399144e-07	1.634665e-08	1.634665e-08
1.288250e+03	1.584893e+03	5.194385e-10	5.194386e-10	5.194386e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.196748e+06	2.325263e+03	2.325263e+03
1.230269e-04	1.513561e-04	4.128803e+06	1.869096e+03	1.869096e+03
1.513561e-04	1.862087e-04	3.275919e+06	1.500913e+03	1.500913e+03
1.862087e-04	2.290868e-04	2.594261e+06	1.204157e+03	1.204157e+03
2.290868e-04	2.818383e-04	2.052325e+06	9.654088e+02	9.654088e+02
2.818383e-04	3.467369e-04	1.623271e+06	7.743059e+02	7.743059e+02
3.467369e-04	4.265795e-04	1.283102e+06	6.205674e+02	6.205674e+02
4.265795e-04	5.248075e-04	1.014855e+06	4.975663e+02	4.975663e+02
5.248075e-04	6.456542e-04	8.007495e+05	3.983518e+02	3.983518e+02
6.456542e-04	7.943282e-04	6.314472e+05	3.189186e+02	3.189186e+02
7.943282e-04	9.772372e-04	4.975980e+05	2.552905e+02	2.552905e+02
9.772372e-04	1.202264e-03	3.918350e+05	2.041809e+02	2.041809e+02
1.202264e-03	1.479108e-03	3.085861e+05	1.633528e+02	1.633528e+02
1.479108e-03	1.819701e-03	2.424842e+05	1.305520e+02	1.305520e+02
1.819701e-03	2.238721e-03	1.908964e+05	1.044430e+02	1.044430e+02
2.238721e-03	2.754229e-03	1.498630e+05	8.343616e+01	8.343616e+01
2.754229e-03	3.388442e-03	1.177491e+05	6.666803e+01	6.666803e+01
3.388442e-03	4.168694e-03	9.247424e+04	5.327404e+01	5.327404e+01
4.168694e-03	5.128614e-03	7.254972e+04	4.253830e+01	4.253830e+01
5.128614e-03	6.309573e-03	5.686503e+04	3.396026e+01	3.396026e+01
6.309573e-03	7.762471e-03	4.451604e+04	2.709126e+01	2.709126e+01
7.762471e-03	9.549926e-03	3.477118e+04	2.158691e+01	2.158691e+01
9.549926e-03	1.174898e-02	2.708798e+04	1.717768e+01	1.717768e+01
1.174898e-02	1.445440e-02	2.112473e+04	1.367833e+01	1.367833e+01
1.445440e-02	1.778279e-02	1.645354e+04	1.088674e+01	1.088674e+01
1.778279e-02	2.187762e-02	1.275947e+04	8.642954e+00	8.642954e+00
2.187762e-02	2.691535e-02	9.892503e+03	6.859717e+00	6.859717e+00
2.691535e-02	3.311311e-02	7.656081e+03	5.441784e+00	5.441784e+00
3.311311e-02	4.073803e-02	5.895978e+03	4.305527e+00	4.305527e+00
4.073803e-02	5.011872e-02	4.538884e+03	3.405001e+00	3.405001e+00
5.011872e-02	6.165950e-02	3.505672e+03	2.699260e+00	2.699260e+00
6.165950e-02	7.585776e-02	2.692532e+03	2.131909e+00	2.131909e+00
7.585776e-02	9.332543e-02	2.065033e+03	1.683312e+00	1.683312e+00
9.332543e-02	1.148154e-01	1.581381e+03	1.328276e+00	1.328276e+00
1.148154e-01	1.412538e-01	1.206067e+03	1.045832e+00	1.045832e+00
1.412538e-01	1.737801e-01	9.150961e+02	8.210324e-01	8.210324e-01
1.737801e-01	2.137962e-01	6.932272e+02	6.443320e-01	6.443320e-01
2.137962e-01	2.630268e-01	5.211497e+02	5.035829e-01	5.035829e-01
2.630268e-01	3.235937e-01	3.901378e+02	3.929395e-01	3.929395e-01
3.235937e-01	3.981072e-01	2.923250e+02	3.066511e-01	3.066511e-01
3.981072e-01	4.897788e-01	2.167974e+02	2.379553e-01	2.379553e-01
4.897788e-01	6.025596e-01	1.598705e+02	1.842033e-01	1.842033e-01
6.025596e-01	7.413102e-01	1.171681e+02	1.422071e-01	1.422071e-01
7.413102e-01	9.120108e-01	8.519835e+01	1.093125e-01	1.093125e-01
9.120108e-01	1.122018e+00	6.150956e+01	8.376759e-02	8.376759e-02
1.122018e+00	1.380384e+00	4.437457e+01	6.415098e-02	6.415098e-02
1.380384e+00	1.698244e+00	3.164019e+01	4.884522e-02	4.884522e-02
1.698244e+00	2.089296e+00	2.245413e+01	3.709553e-02	3.709553e-02
2.089296e+00	2.570396e+00	1.580221e+01	2.806269e-02	2.806269e-02
2.570396e+00	3.162278e+00	1.112622e+01	2.122355e-02	2.122355e-02
3.162278e+00	3.890451e+00	7.796940e+00	1.601304e-02	1.601304e-02
3.890451e+00	4.786301e+00	5.494379e+00	1.212729e-02	1.212729e-02
4.786301e+00	5.888437e+00	3.822412e+00	9.113207e-03	9.113207e-03
5.888437e+00	7.244360e+00	2.665153e+00	6.863503e-03	6.863503e-03
7.244360e+00	8.912509e+00	1.870908e+00	5.186665e-03	5.186665e-03
8.912509e+00	1.096478e+01	1.326166e+00	3.936867e-03	3.936867e-03
1.096478e+01	1.348963e+01	9.397671e-01	2.989587e-03	2.989587e-03
1.348963e+01	1.659587e+01	6.745854e-01	2.281204e-03	2.281204e-03
1.659587e+01	2.041738e+01	4.844158e-01	1.744746e-03	1.744746e-03
2.041738e+01	2.511886e+01	3.446123e-01	1.327238e-03	1.327238e-03
2.511886e+01	3.090295e+01	2.487480e-01	1.016008e-03	1.016008e-03
3.090295e+01	3.801894e+01	1.783610e-01	7.773728e-04	7.773728e-04
3.801894e+01	4.677351e+01	1.299090e-01	5.975968e-04	5.975968e-04
4.677351e+01	5.754399e+01	9.436497e-02	4.601231e-04	4.601231e-04
5.754399e+01	7.079458e+01	6.777347e-02	3.506455e-04	3.506455e-04
7.079458e+01	8.709636e+01	4.884952e-02	2.692660e-04	2.692660e-04
8.709636e+01	1.071519e+02	3.450521e-02	2.037856e-04	2.037856e-04
1.071519e+02	1.318257e+02	2.517361e-02	1.572687e-04	1.572687e-04
1.318257e+02	1.621810e+02	1.775807e-02	1.189393e-04	1.189393e-04
1.621810e+02	1.995262e+02	1.272940e-02	9.086212e-05	9.086212e-05
1.995262e+02	2.454709e+02	8.907654e-03	6.853100e-05	6.853100e-05
2.454709e+02	3.019952e+02	6.313276e-03	5.215976e-05	5.215976e-05
3.019952e+02	3.715352e+02	4.352604e-03	3.917519e-05	3.917519e-05
3.715352e+02	4.570882e+02	3.042327e-03	2.953492e-05	2.953492e-05
4.570882e+02	5.623413e+02	2.011184e-03	2.162954e-05	2.162954e-05
5.623413e+02	6.918310e+02	1.279805e-03	1.557836e-05	1.557836e-05
6.918310e+02	8.511380e+02	7.893683e-04	1.098237e-05	1.098237e-05
8.511380e+02	1.047129e+03	4.032996e-04	7.113472e-06	7.113472e-06
1.047129e+03	1.288250e+03	7.814616e-05	2.886611e-06	2.886611e-06
1.288250e+03	1.584893e+03	1.076050e-07	1.076050e-07	1.076050e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.768440e+02	2.035098e-01	2.035098e-01
1.230269e-04	1.513561e-04	3.787325e+02	1.635175e-01	1.635175e-01
1.513561e-04	1.862087e-04	3.005670e+02	1.313312e-01	1.313312e-01
1.862087e-04	2.290868e-04	2.380024e+02	1.053629e-01	1.053629e-01
2.290868e-04	2.818383e-04	1.883626e+02	8.450744e-02	8.450744e-02
2.818383e-04	3.467369e-04	1.489297e+02	6.774668e-02	6.774668e-02
3.467369e-04	4.265795e-04	1.177381e+02	5.430704e-02	5.430704e-02
4.265795e-04	5.248075e-04	9.313428e+01	4.354639e-02	4.354639e-02
5.248075e-04	6.456542e-04	7.351948e+01	3.488179e-02	3.488179e-02
6.456542e-04	7.943282e-04	5.797287e+01	2.792608e-02	2.792608e-02
7.943282e-04	9.772372e-04	4.567538e+01	2.234800e-02	2.234800e-02
9.772372e-04	1.202264e-03	3.598246e+01	1.788312e-02	1.788312e-02
1.202264e-03	1.479108e-03	2.834694e+01	1.431036e-02	1.431036e-02
1.479108e-03	1.819701e-03	2.227070e+01	1.143574e-02	1.143574e-02
1.819701e-03	2.238721e-03	1.753079e+01	9.147414e-03	9.147414e-03
2.238721e-03	2.754229e-03	1.375892e+01	7.306166e-03	7.306166e-03
2.754229e-03	3.388442e-03	1.081459e+01	5.839861e-03	5.839861e-03
3.388442e-03	4.168694e-03	8.488704e+00	4.664642e-03	4.664642e-03
4.168694e-03	5.128614e-03	6.661141e+00	3.725390e-03	3.725390e-03
5.128614e-03	6.309573e-03	5.219246e+00	2.973045e-03	2.973045e-03
6.309573e-03	7.762471e-03	4.085995e+00	2.371627e-03	2.371627e-03
7.762471e-03	9.549926e-03	3.191516e+00	1.889713e-03	1.889713e-03
9.549926e-03	1.174898e-02	2.486626e+00	1.503842e-03	1.503842e-03
1.174898e-02	1.445440e-02	1.939133e+00	1.197296e-03	1.197296e-03
1.445440e-02	1.778279e-02	1.509371e+00	9.523485e-04	9.523485e-04
1.778279e-02	2.187762e-02	1.170538e+00	7.561184e-04	7.561184e-04
2.187762e-02	2.691535e-02	9.079121e-01	6.003707e-04	6.003707e-04
2.691535e-02	3.311311e-02	7.023883e-01	4.760869e-04	4.760869e-04
3.311311e-02	4.073803e-02	5.409937e-01	3.766981e-04	3.766981e-04
4.073803e-02	5.011872e-02	4.166512e-01	2.980464e-04	2.980464e-04
5.011872e-02	6.165950e-02	3.215727e-01	2.360679e-04	2.360679e-04
6.165950e-02	7.585776e-02	2.470938e-01	1.865642e-04	1.865642e-04
7.585776e-02	9.332543e-02	1.895529e-01	1.473204e-04	1.473204e-04
9.332543e-02	1.148154e-01	1.450918e-01	1.162033e-04	1.162033e-04
1.148154e-01	1.412538e-01	1.106363e-01	9.148425e-05	9.148425e-05
1.412538e-01	1.737801e-01	8.397752e-02	7.185867e-05	7.185867e-05
1.737801e-01	2.137962e-01	6.361889e-02	5.638852e-05	5.638852e-05
2.137962e-01	2.630268e-01	4.783996e-02	4.408520e-05	4.408520e-05
2.630268e-01	3.235937e-01	3.579625e-02	3.438081e-05	3.438081e-05
3.235937e-01	3.981072e-01	2.681385e-02	2.682731e-05	2.682731e-05
3.981072e-01	4.897788e-01	1.990560e-02	2.083940e-05	2.083940e-05
4.897788e-01	6.025596e-01	1.468505e-02	1.613746e-05	1.613746e-05
6.025596e-01	7.413102e-01	1.075628e-02	1.245170e-05	1.245170e-05
7.413102e-01	9.120108e-01	7.824026e-03	9.574423e-06	9.574423e-06
9.120108e-01	1.122018e+00	5.646111e-03	7.332847e-06	7.332847e-06
1.122018e+00	1.380384e+00	4.073098e-03	5.615129e-06	5.615129e-06
1.380384e+00	1.698244e+00	2.903668e-03	4.274355e-06	4.274355e-06
1.698244e+00	2.089296e+00	2.060821e-03	3.246518e-06	3.246518e-06
2.089296e+00	2.570396e+00	1.450160e-03	2.455304e-06	2.455304e-06
2.570396e+00	3.162278e+00	1.021038e-03	1.857455e-06	1.857455e-06
3.162278e+00	3.890451e+00	7.158381e-04	1.402184e-06	1.402184e-06
3.890451e+00	4.786301e+00	5.038254e-04	1.060565e-06	1.060565e-06
4.786301e+00	5.888437e+00	3.508678e-04	7.979380e-07	7.979380e-07
5.888437e+00	7.244360e+00	2.445522e-04	6.005972e-07	6.005972e-07
7.244360e+00	8.912509e+00	1.715974e-04	4.535790e-07	4.535790e-07
8.912509e+00	1.096478e+01	1.215804e-04	3.442148e-07	3.442148e-07
1.096478e+01	1.348963e+01	8.612472e-05	2.611928e-07	2.611928e-07
1.348963e+01	1.659587e+01	6.186450e-05	1.995806e-07	1.995806e-07
1.659587e+01	2.041738e+01	4.437827e-05	1.523992e-07	1.523992e-07
2.041738e+01	2.511886e+01	3.155687e-05	1.158630e-07	1.158630e-07
2.511886e+01	3.090295e+01	2.279321e-05	8.877696e-08	8.877696e-08
3.090295e+01	3.801894e+01	1.631228e-05	6.771028e-08	6.771028e-08
3.801894e+01	4.677351e+01	1.189939e-05	5.213866e-08	5.213866e-08
4.677351e+01	5.754399e+01	8.606673e-06	3.997745e-08	3.997745e-08
5.754399e+01	7.079458e+01	6.209384e-06	3.061411e-08	3.061411e-08
7.079458e+01	8.709636e+01	4.461108e-06	2.339477e-08	2.339477e-08
8.709636e+01	1.071519e+02	3.149753e-06	1.772295e-08	1.772295e-08
1.071519e+02	1.318257e+02	2.288987e-06	1.362130e-08	1.362130e-08
1.318257e+02	1.621810e+02	1.619882e-06	1.033093e-08	1.033093e-08
1.621810e+02	1.995262e+02	1.162345e-06	7.889784e-09	7.889784e-09
1.995262e+02	2.454709e+02	8.121503e-07	5.945871e-09	5.945871e-09
2.454709e+02	3.019952e+02	5.721433e-07	4.499350e-09	4.499350e-09
3.019952e+02	3.715352e+02	3.930400e-07	3.362142e-09	3.362142e-09
3.715352e+02	4.570882e+02	2.747069e-07	2.534149e-09	2.534149e-09
4.570882e+02	5.623413e+02	1.820564e-07	1.859947e-09	1.859947e-09
5.623413e+02	6.918310e+02	1.157158e-07	1.336884e-09	1.336884e-09
6.918310e+02	8.511380e+02	7.187380e-08	9.499109e-10	9.499109e-10
8.511380e+02	1.047129e+03	3.645065e-08	6.098873e-10	6.098873e-10
1.047129e+03	1.288250e+03	6.859626e-09	2.385326e-10	2.385326e-10
1.288250e+03	1.584893e+03	6.742111e-12	6.742111e-12	6.742111e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.966643e+03	8.908931e-01	8.908931e-01
1.230269e-04	1.513561e-04	1.556800e+03	7.139573e-01	7.139573e-01
1.513561e-04	1.862087e-04	1.231361e+03	5.719289e-01	5.719289e-01
1.862087e-04	2.290868e-04	9.718747e+02	4.577003e-01	4.577003e-01
2.290868e-04	2.818383e-04	7.663092e+02	3.660181e-01	3.660181e-01
2.818383e-04	3.467369e-04	6.035890e+02	2.925585e-01	2.925585e-01
3.467369e-04	4.265795e-04	4.754225e+02	2.338550e-01	2.338550e-01
4.265795e-04	5.248075e-04	3.743250e+02	1.868248e-01	1.868248e-01
5.248075e-04	6.456542e-04	2.942666e+02	1.491759e-01	1.491759e-01
6.456542e-04	7.943282e-04	2.309941e+02	1.190169e-01	1.190169e-01
7.943282e-04	9.772372e-04	1.810831e+02	9.486341e-02	9.486341e-02
9.772372e-04	1.202264e-03	1.418961e+02	7.559375e-02	7.559375e-02
1.202264e-03	1.479108e-03	1.111833e+02	6.023279e-02	6.023279e-02
1.479108e-03	1.819701e-03	8.686048e+01	4.792428e-02	4.792428e-02
1.819701e-03	2.238721e-03	6.798189e+01	3.815814e-02	3.815814e-02
2.238721e-03	2.754229e-03	5.301016e+01	3.031919e-02	3.031919e-02
2.754229e-03	3.388442e-03	4.140016e+01	2.411238e-02	2.411238e-02
3.388442e-03	4.168694e-03	3.226683e+01	1.915004e-02	1.915004e-02
4.168694e-03	5.128614e-03	2.512366e+01	1.519991e-02	1.519991e-02
5.128614e-03	6.309573e-03	1.953372e+01	1.205584e-02	1.205584e-02
6.309573e-03	7.762471e-03	1.516795e+01	9.553962e-03	9.553962e-03
7.762471e-03	9.549926e-03	1.173658e+01	7.554347e-03	7.554347e-03
9.549926e-03	1.174898e-02	9.054753e+00	5.963364e-03	5.963364e-03
1.174898e-02	1.445440e-02	6.987906e+00	4.707612e-03	4.707612e-03
1.445440e-02	1.778279e-02	5.374800e+00	3.708198e-03	3.708198e-03
1.778279e-02	2.187762e-02	4.116823e+00	2.914229e-03	2.914229e-03
2.187762e-02	2.691535e-02	3.148857e+00	2.287333e-03	2.287333e-03
2.691535e-02	3.311311e-02	2.400017e+00	1.791468e-03	1.791468e-03
3.311311e-02	4.073803e-02	1.818701e+00	1.398001e-03	1.398001e-03
4.073803e-02	5.011872e-02	1.376112e+00	1.089623e-03	1.089623e-03
5.011872e-02	6.165950e-02	1.040532e+00	8.480473e-04	8.480473e-04
6.165950e-02	7.585776e-02	7.833742e-01	6.584353e-04	6.584353e-04
7.585776e-02	9.332543e-02	5.866776e-01	5.091829e-04	5.091829e-04
9.332543e-02	1.148154e-01	4.374982e-01	3.925600e-04	3.925600e-04
1.148154e-01	1.412538e-01	3.239557e-01	3.011275e-04	3.011275e-04
1.412538e-01	1.737801e-01	2.380134e-01	2.298606e-04	2.298606e-04
1.737801e-01	2.137962e-01	1.735332e-01	1.743041e-04	1.743041e-04
2.137962e-01	2.630268e-01	1.250819e-01	1.311225e-04	1.311225e-04
2.630268e-01	3.235937e-01	8.934905e-02	9.802200e-05	9.802200e-05
3.235937e-01	3.981072e-01	6.339377e-02	7.278648e-05	7.278648e-05
3.981072e-01	4.897788e-01	4.427192e-02	5.345305e-05	5.345305e-05
4.897788e-01	6.025596e-01	3.049521e-02	3.884190e-05	3.884190e-05
6.025596e-01	7.413102e-01	2.066892e-02	2.787544e-05	2.787544e-05
7.413102e-01	9.120108e-01	1.375612e-02	1.973129e-05	1.973129e-05
9.120108e-01	1.122018e+00	9.000106e-03	1.378552e-05	1.378552e-05
1.122018e+00	1.380384e+00	5.817666e-03	9.524231e-06	9.524231e-06
1.380384e+00	1.698244e+00	3.678060e-03	6.469693e-06	6.469693e-06
1.698244e+00	2.089296e+00	2.279701e-03	4.325577e-06	4.325577e-06
2.089296e+00	2.570396e+00	1.382254e-03	2.846044e-06	2.846044e-06
2.570396e+00	3.162278e+00	8.258568e-04	1.844218e-06	1.844218e-06
3.162278e+00	3.890451e+00	4.888650e-04	1.186195e-06	1.186195e-06
3.890451e+00	4.786301e+00	2.848995e-04	7.503000e-07	7.503000e-07
4.786301e+00	5.888437e+00	1.631801e-04	4.690434e-07	4.690434e-07
5.888437e+00	7.244360e+00	9.202270e-05	2.891332e-07	2.891332e-07
7.244360e+00	8.912509e+00	5.219912e-05	1.782543e-07	1.782543e-07
8.912509e+00	1.096478e+01	2.973384e-05	1.094301e-07	1.094301e-07
1.096478e+01	1.348963e+01	1.694445e-05	6.730705e-08	6.730705e-08
1.348963e+01	1.659587e+01	9.749672e-06	4.137224e-08	4.137224e-08
1.659587e+01	2.041738e+01	5.636850e-06	2.558612e-08	2.558612e-08
2.041738e+01	2.511886e+01	3.156976e-06	1.538003e-08	1.538003e-08
2.511886e+01	3.090295e+01	1.807228e-06	9.390718e-09	9.390718e-09
3.090295e+01	3.801894e+01	1.022587e-06	5.655569e-09	5.655569e-09
3.801894e+01	4.677351e+01	5.934124e-07	3.464412e-09	3.464412e-09
4.677351e+01	5.754399e+01	3.418625e-07	2.107946e-09	2.107946e-09
5.754399e+01	7.079458e+01	1.918563e-07	1.263807e-09	1.263807e-09
7.079458e+01	8.709636e+01	1.078991e-07	7.521522e-10	7.521522e-10
8.709636e+01	1.071519e+02	5.878999e-08	4.406337e-10	4.406337e-10
1.071519e+02	1.318257e+02	3.305796e-08	2.604535e-10	2.604535e-10
1.318257e+02	1.621810e+02	1.790634e-08	1.511203e-10	1.511203e-10
1.621810e+02	1.995262e+02	9.617498e-09	8.654411e-11	8.654411e-11
1.995262e+02	2.454709e+02	5.046095e-09	4.885309e-11	4.885309e-11
2.454709e+02	3.019952e+02	2.632533e-09	2.713064e-11	2.713064e-11
3.019952e+02	3.715352e+02	1.320828e-09	1.467936e-11	1.467936e-11
3.715352e+02	4.570882e+02	6.724740e-10	7.960489e-12	7.960489e-12
4.570882e+02	5.623413e+02	3.126306e-10	4.056173e-12	4.056173e-12
5.623413e+02	6.918310e+02	1.363832e-10	1.964478e-12	1.964478e-12
6.918310e+02	8.511380e+02	5.591772e-11	8.940664e-13	8.940664e-13
8.511380e+02	1.047129e+03	1.864245e-11	3.609544e-13	3.609544e-13
1.047129e+03	1.288250e+03	2.376496e-12	8.940740e-14	8.940740e-14
1.288250e+03	1.584893e+03	2.115431e-16	2.115431e-16	2.115431e-16
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.149437e+06	5.615985e+02	5.615985e+02
1.230269e-04	1.513561e-04	9.120805e+05	4.507050e+02	4.507050e+02
1.513561e-04	1.862087e-04	7.244208e+05	3.619676e+02	3.619676e+02
1.862087e-04	2.290868e-04	5.739035e+05	2.903023e+02	2.903023e+02
2.290868e-04	2.818383e-04	4.548462e+05	2.328534e+02	2.328534e+02
2.818383e-04	3.467369e-04	3.606979e+05	1.869431e+02	1.869431e+02
3.467369e-04	4.265795e-04	2.856898e+05	1.498898e+02	1.498898e+02
4.265795e-04	5.248075e-04	2.265338e+05	1.202877e+02	1.202877e+02
5.248075e-04	6.456542e-04	1.793786e+05	9.647850e+01	9.647850e+01
6.456542e-04	7.943282e-04	1.419954e+05	7.741411e+01	7.741411e+01
7.943282e-04	9.772372e-04	1.122431e+05	6.206114e+01	6.206114e+01
9.772372e-04	1.202264e-03	8.873103e+04	4.978324e+01	4.978324e+01
1.202264e-03	1.479108e-03	7.014922e+04	3.995116e+01	3.995116e+01
1.479108e-03	1.819701e-03	5.530146e+04	3.199507e+01	3.199507e+01
1.819701e-03	2.238721e-03	4.365691e+04	2.565187e+01	2.565187e+01
2.238721e-03	2.754229e-03	3.434344e+04	2.051942e+01	2.051942e+01
2.754229e-03	3.388442e-03	2.707136e+04	1.642467e+01	1.642467e+01
3.388442e-03	4.168694e-03	2.128435e+04	1.312137e+01	1.312137e+01
4.168694e-03	5.128614e-03	1.672683e+04	1.047671e+01	1.047671e+01
5.128614e-03	6.309573e-03	1.312522e+04	8.358275e+00	8.358275e+00
6.309573e-03	7.762471e-03	1.029899e+04	6.671659e+00	6.671659e+00
7.762471e-03	9.549926e-03	8.060326e+03	5.316346e+00	5.316346e+00
9.549926e-03	1.174898e-02	6.298499e+03	4.236568e+00	4.236568e+00
1.174898e-02	1.445440e-02	4.920970e+03	3.372497e+00	3.372497e+00
1.445440e-02	1.778279e-02	3.841993e+03	2.685469e+00	2.685469e+00
1.778279e-02	2.187762e-02	2.987709e+03	2.134010e+00	2.134010e+00
2.187762e-02	2.691535e-02	2.325680e+03	1.697886e+00	1.697886e+00
2.691535e-02	3.311311e-02	1.806496e+03	1.350627e+00	1.350627e+00
3.311311e-02	4.073803e-02	1.397306e+03	1.072440e+00	1.072440e+00
4.073803e-02	5.011872e-02	1.079308e+03	8.507061e-01	8.507061e-01
5.011872e-02	6.165950e-02	8.329940e+02	6.733549e-01	6.733549e-01
6.165950e-02	7.585776e-02	6.399857e+02	5.316616e-01	5.316616e-01
7.585776e-02	9.332543e-02	4.903921e+02	4.193327e-01	4.193327e-01
9.332543e-02	1.148154e-01	3.745417e+02	3.299332e-01	3.299332e-01
1.148154e-01	1.412538e-01	2.852555e+02	2.594407e-01	2.594407e-01
1.412538e-01	1.737801e-01	2.161446e+02	2.034954e-01	2.034954e-01
1.737801e-01	2.137962e-01	1.633362e+02	1.593763e-01	1.593763e-01
2.137962e-01	2.630268e-01	1.224657e+02	1.243531e-01	1.243531e-01
2.630268e-01	3.235937e-01	9.147853e+01	9.687918e-02	9.687918e-02
3.235937e-01	3.981072e-01	6.810947e+01	7.524216e-02	7.524216e-02
3.981072e-01	4.897788e-01	5.025848e+01	5.818624e-02	5.818624e-02
4.897788e-01	6.025596e-01	3.687405e+01	4.491164e-02	4.491164e-02
6.025596e-01	7.413102e-01	2.686643e+01	3.455323e-02	3.455323e-02
7.413102e-01	9.120108e-01	1.938349e+01	2.644408e-02	2.644408e-02
9.120108e-01	1.122018e+00	1.384475e+01	2.012846e-02	2.012846e-02
1.122018e+00	1.380384e+00	9.865149e+00	1.529710e-02	1.529710e-02
1.380384e+00	1.698244e+00	6.947927e+00	1.156312e-02	1.156312e-02
1.698244e+00	2.089296e+00	4.846220e+00	8.690599e-03	8.690599e-03
2.089296e+00	2.570396e+00	3.342852e+00	6.501907e-03	6.501907e-03
2.570396e+00	3.162278e+00	2.311375e+00	4.881726e-03	4.881726e-03
3.162278e+00	3.890451e+00	1.572339e+00	3.614215e-03	3.614215e-03
3.890451e+00	4.786301e+00	1.072743e+00	2.685068e-03	2.685068e-03
4.786301e+00	5.888437e+00	7.187503e-01	1.976111e-03	1.976111e-03
5.888437e+00	7.244360e+00	4.778885e-01	1.449854e-03	1.449854e-03
7.244360e+00	8.912509e+00	3.183035e-01	1.054720e-03	1.054720e-03
8.912509e+00	1.096478e+01	2.096763e-01	7.522679e-04	7.522679e-04
1.096478e+01	1.348963e+01	1.371824e-01	5.328988e-04	5.328988e-04
1.348963e+01	1.659587e+01	9.009375e-02	3.748655e-04	3.748655e-04
1.659587e+01	2.041738e+01	5.903596e-02	2.648287e-04	2.648287e-04
2.041738e+01	2.511886e+01	3.823711e-02	1.860848e-04	1.860848e-04
2.511886e+01	3.090295e+01	2.477595e-02	1.291665e-04	1.291665e-04
3.090295e+01	3.801894e+01	1.568125e-02	8.731109e-05	8.731109e-05
3.801894e+01	4.677351e+01	1.014712e-02	5.962784e-05	5.962784e-05
4.677351e+01	5.754399e+01	6.490799e-03	4.055351e-05	4.055351e-05
5.754399e+01	7.079458e+01	4.060754e-03	2.694395e-05	2.694395e-05
7.079458e+01	8.709636e+01	2.565367e-03	1.810752e-05	1.810752e-05
8.709636e+01	1.071519e+02	1.567755e-03	1.188368e-05	1.188368e-05
1.071519e+02	1.318257e+02	9.995149e-04	7.996702e-06	7.996702e-06
1.318257e+02	1.621810e+02	6.053780e-04	5.172599e-06	5.172599e-06
1.621810e+02	1.995262e+02	3.714177e-04	3.383242e-06	3.383242e-06
1.995262e+02	2.454709e+02	2.192309e-04	2.148144e-06	2.148144e-06
2.454709e+02	3.019952e+02	1.322888e-04	1.384688e-06	1.384688e-06
3.019952e+02	3.715352e+02	7.642663e-05	8.621029e-07	8.621029e-07
3.715352e+02	4.570882e+02	4.481189e-05	5.402160e-07	5.402160e-07
4.570882e+02	5.623413e+02	2.490059e-05	3.271357e-07	3.271357e-07
5.623413e+02	6.918310e+02	1.300541e-05	1.894072e-07	1.894072e-07
6.918310e+02	8.511380e+02	6.531414e-06	1.064758e-07	1.064758e-07
8.511380e+02	1.047129e+03	2.748606e-06	5.460924e-08	5.460924e-08
1.047129e+03	1.288250e+03	4.357045e-07	1.723876e-08	1.723876e-08
1.288250e+03	1.584893e+03	1.699031e-11	1.699032e-11	1.699032e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.747478e+06	2.026487e+03	2.026487e+03
1.230269e-04	1.513561e-04	3.764773e+06	1.626992e+03	1.626992e+03
1.513561e-04	1.862087e-04	2.983384e+06	1.305955e+03	1.305955e+03
1.862087e-04	2.290868e-04	2.362707e+06	1.047565e+03	1.047565e+03
2.290868e-04	2.818383e-04	1.867590e+06	8.397726e+02	8.397726e+02
2.818383e-04	3.467369e-04	1.475295e+06	6.729832e+02	6.729832e+02
3.467369e-04	4.265795e-04	1.164297e+06	5.390868e+02	5.390868e+02
4.265795e-04	5.248075e-04	9.174981e+05	4.314226e+02	4.314226e+02
5.248075e-04	6.456542e-04	7.225118e+05	3.451851e+02	3.451851e+02
6.456542e-04	7.943282e-04	5.687564e+05	2.761136e+02	2.761136e+02
7.943282e-04	9.772372e-04	4.485222e+05	2.210566e+02	2.210566e+02
9.772372e-04	1.202264e-03	3.525951e+05	1.767244e+02	1.767244e+02
1.202264e-03	1.479108e-03	2.772811e+05	1.413030e+02	1.413030e+02
1.479108e-03	1.819701e-03	2.179550e+05	1.129442e+02	1.129442e+02
1.819701e-03	2.238721e-03	1.708158e+05	9.013606e+01	9.013606e+01
2.238721e-03	2.754229e-03	1.341934e+05	7.203108e+01	7.203108e+01
2.754229e-03	3.388442e-03	1.051037e+05	5.747558e+01	5.747558e+01
3.388442e-03	4.168694e-03	8.226442e+04	4.584588e+01	4.584588e+01
4.168694e-03	5.128614e-03	6.429044e+04	3.653072e+01	3.653072e+01
5.128614e-03	6.309573e-03	5.026399e+04	2.912187e+01	2.912187e+01
6.309573e-03	7.762471e-03	3.921733e+04	2.319282e+01	2.319282e+01
7.762471e-03	9.549926e-03	3.059519e+04	1.846739e+01	1.846739e+01
9.549926e-03	1.174898e-02	2.382474e+04	1.469341e+01	1.469341e+01
1.174898e-02	1.445440e-02	1.854704e+04	1.168598e+01	1.168598e+01
1.445440e-02	1.778279e-02	1.438758e+04	9.279163e+00	9.279163e+00
1.778279e-02	2.187762e-02	1.118379e+04	7.375095e+00	7.375095e+00
2.187762e-02	2.691535e-02	8.667104e+03	5.853066e+00	5.853066e+00
2.691535e-02	3.311311e-02	6.704179e+03	4.640279e+00	4.640279e+00
3.311311e-02	4.073803e-02	5.166063e+03	3.671698e+00	3.671698e+00
4.073803e-02	5.011872e-02	3.980925e+03	2.906110e+00	2.906110e+00
5.011872e-02	6.165950e-02	3.069421e+03	2.300227e+00	2.300227e+00
6.165950e-02	7.585776e-02	2.361053e+03	1.819038e+00	1.819038e+00
7.585776e-02	9.332543e-02	1.808706e+03	1.435213e+00	1.435213e+00
9.332543e-02	1.148154e-01	1.382115e+03	1.131298e+00	1.131298e+00
1.148154e-01	1.412538e-01	1.055330e+03	8.911084e-01	8.911084e-01
1.412538e-01	1.737801e-01	8.016617e+02	7.001089e-01	7.001089e-01
1.737801e-01	2.137962e-01	6.062882e+02	5.488860e-01	5.488860e-01
2.137962e-01	2.630268e-01	4.562819e+02	4.293028e-01	4.293028e-01
2.630268e-01	3.235937e-01	3.421303e+02	3.351082e-01	3.351082e-01
3.235937e-01	3.981072e-01	2.559955e+02	2.613318e-01	2.613318e-01
3.981072e-01	4.897788e-01	1.896314e+02	2.027635e-01	2.027635e-01
4.897788e-01	6.025596e-01	1.394826e+02	1.568118e-01	1.568118e-01
6.025596e-01	7.413102e-01	1.023452e+02	1.210922e-01	1.210922e-01
7.413102e-01	9.120108e-01	7.449839e+01	9.312415e-02	9.312415e-02
9.120108e-01	1.122018e+00	5.365945e+01	7.124737e-02	7.124737e-02
1.122018e+00	1.380384e+00	3.869135e+01	5.453599e-02	5.453599e-02
1.380384e+00	1.698244e+00	2.755390e+01	4.150278e-02	4.150278e-02
1.698244e+00	2.089296e+00	1.958198e+01	3.153821e-02	3.153821e-02
2.089296e+00	2.570396e+00	1.381868e+01	2.387931e-02	2.387931e-02
2.570396e+00	3.162278e+00	9.672661e+00	1.800556e-02	1.800556e-02
3.162278e+00	3.890451e+00	6.744403e+00	1.355486e-02	1.355486e-02
3.890451e+00	4.786301e+00	4.708144e+00	1.022529e-02	1.022529e-02
4.786301e+00	5.888437e+00	3.298199e+00	7.709763e-03	7.709763e-03
5.888437e+00	7.244360e+00	2.317191e+00	5.827525e-03	5.827525e-03
7.244360e+00	8.912509e+00	1.589716e+00	4.347511e-03	4.347511e-03
8.912509e+00	1.096478e+01	1.101515e+00	3.264739e-03	3.264739e-03
1.096478e+01	1.348963e+01	7.849781e-01	2.485225e-03	2.485225e-03
1.348963e+01	1.659587e+01	5.654396e-01	1.900794e-03	1.900794e-03
1.659587e+01	2.041738e+01	4.041714e-01	1.450414e-03	1.450414e-03
2.041738e+01	2.511886e+01	2.872923e-01	1.101599e-03	1.101599e-03
2.511886e+01	3.090295e+01	2.039498e-01	8.366585e-04	8.366585e-04
3.090295e+01	3.801894e+01	1.480485e-01	6.427219e-04	6.427219e-04
3.801894e+01	4.677351e+01	1.066389e-01	4.924806e-04	4.924806e-04
4.677351e+01	5.754399e+01	7.695128e-02	3.769586e-04	3.769586e-04
5.754399e+01	7.079458e+01	5.568774e-02	2.891123e-04	2.891123e-04
7.079458e+01	8.709636e+01	3.983763e-02	2.203443e-04	2.203443e-04
8.709636e+01	1.071519e+02	2.847937e-02	1.680892e-04	1.680892e-04
1.071519e+02	1.318257e+02	2.072148e-02	1.293482e-04	1.293482e-04
1.318257e+02	1.621810e+02	1.463139e-02	9.793345e-05	9.793345e-05
1.621810e+02	1.995262e+02	1.036416e-02	7.436199e-05	7.436199e-05
1.995262e+02	2.454709e+02	7.263643e-03	5.611549e-05	5.611549e-05
2.454709e+02	3.019952e+02	5.128757e-03	4.252913e-05	4.252913e-05
3.019952e+02	3.715352e+02	3.600961e-03	3.214914e-05	3.214914e-05
3.715352e+02	4.570882e+02	2.483206e-03	2.405902e-05	2.405902e-05
4.570882e+02	5.623413e+02	1.638966e-03	1.761741e-05	1.761741e-05
5.623413e+02	6.918310e+02	1.023586e-03	1.256963e-05	1.256963e-05
6.918310e+02	8.511380e+02	6.406806e-04	8.957893e-06	8.957893e-06
8.511380e+02	1.047129e+03	3.197044e-04	5.714623e-06	5.714623e-06
1.047129e+03	1.288250e+03	5.765881e-05	2.173370e-06	2.173370e-06
1.288250e+03	1.584893e+03	6.344947e-08	6.344948e-08	6.344948e-08
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.990403e+02	2.081924e-01	2.081924e-01
1.230269e-04	1.513561e-04	3.957422e+02	1.671491e-01	1.671491e-01
1.513561e-04	1.862087e-04	3.135353e+02	1.341345e-01	1.341345e-01
1.862087e-04	2.290868e-04	2.484012e+02	1.076401e-01	1.076401e-01
2.290868e-04	2.818383e-04	1.962930e+02	8.626805e-02	8.626805e-02
2.818383e-04	3.467369e-04	1.550342e+02	6.912116e-02	6.912116e-02
3.467369e-04	4.265795e-04	1.223260e+02	5.535504e-02	5.535504e-02
4.265795e-04	5.248075e-04	9.640345e+01	4.430408e-02	4.430408e-02
5.248075e-04	6.456542e-04	7.590461e+01	3.544309e-02	3.544309e-02
6.456542e-04	7.943282e-04	5.975682e+01	2.835249e-02	2.835249e-02
7.943282e-04	9.772372e-04	4.712432e+01	2.269969e-02	2.269969e-02
9.772372e-04	1.202264e-03	3.704146e+01	1.814437e-02	1.814437e-02
1.202264e-03	1.479108e-03	2.912558e+01	1.450557e-02	1.450557e-02
1.479108e-03	1.819701e-03	2.289580e+01	1.159512e-02	1.159512e-02
1.819701e-03	2.238721e-03	1.794779e+01	9.255567e-03	9.255567e-03
2.238721e-03	2.754229e-03	1.409848e+01	7.395771e-03	7.395771e-03
2.754229e-03	3.388442e-03	1.104118e+01	5.900722e-03	5.900722e-03
3.388442e-03	4.168694e-03	8.641444e+00	4.706421e-03	4.706421e-03
4.168694e-03	5.128614e-03	6.755932e+00	3.751804e-03	3.751804e-03
5.128614e-03	6.309573e-03	5.282097e+00	2.990892e-03	2.990892e-03
6.309573e-03	7.762471e-03	4.120982e+00	2.381759e-03	2.381759e-03
7.762471e-03	9.549926e-03	3.215439e+00	1.896782e-03	1.896782e-03
9.549926e-03	1.174898e-02	2.503610e+00	1.508969e-03	1.508969e-03
1.174898e-02	1.445440e-02	1.949578e+00	1.200516e-03	1.200516e-03
1.445440e-02	1.778279e-02	1.512432e+00	9.533133e-04	9.533133e-04
1.778279e-02	2.187762e-02	1.175883e+00	7.578427e-04	7.578427e-04
2.187762e-02	2.691535e-02	9.114268e-01	6.015316e-04	6.015316e-04
2.691535e-02	3.311311e-02	7.051680e-01	4.770281e-04	4.770281e-04
3.311311e-02	4.073803e-02	5.435679e-01	3.775933e-04	3.775933e-04
4.073803e-02	5.011872e-02	4.188255e-01	2.988231e-04	2.988231e-04
5.011872e-02	6.165950e-02	3.230250e-01	2.366004e-04	2.366004e-04
6.165950e-02	7.585776e-02	2.484482e-01	1.870748e-04	1.870748e-04
7.585776e-02	9.332543e-02	1.903636e-01	1.476350e-04	1.476350e-04
9.332543e-02	1.148154e-01	1.454144e-01	1.163324e-04	1.163324e-04
1.148154e-01	1.412538e-01	1.110620e-01	9.166007e-05	9.166007e-05
1.412538e-01	1.737801e-01	8.440007e-02	7.203923e-05	7.203923e-05
1.737801e-01	2.137962e-01	6.383501e-02	5.648421e-05	5.648421e-05
2.137962e-01	2.630268e-01	4.803703e-02	4.417591e-05	4.417591e-05
2.630268e-01	3.235937e-01	3.603371e-02	3.449465e-05	3.449465e-05
3.235937e-01	3.981072e-01	2.696201e-02	2.690133e-05	2.690133e-05
3.981072e-01	4.897788e-01	1.997650e-02	2.087648e-05	2.087648e-05
4.897788e-01	6.025596e-01	1.468858e-02	1.613940e-05	1.613940e-05
6.025596e-01	7.413102e-01	1.078039e-02	1.246565e-05	1.246565e-05
7.413102e-01	9.120108e-01	7.850119e-03	9.590375e-06	9.590375e-06
9.120108e-01	1.122018e+00	5.655120e-03	7.338695e-06	7.338695e-06
1.122018e+00	1.380384e+00	4.078702e-03	5.618991e-06	5.618991e-06
1.380384e+00	1.698244e+00	2.902964e-03	4.273836e-06	4.273836e-06
1.698244e+00	2.089296e+00	2.063966e-03	3.248995e-06	3.248995e-06
2.089296e+00	2.570396e+00	1.457065e-03	2.461143e-06	2.461143e-06
2.570396e+00	3.162278e+00	1.020717e-03	1.857163e-06	1.857163e-06
3.162278e+00	3.890451e+00	7.116688e-04	1.398095e-06	1.398095e-06
3.890451e+00	4.786301e+00	4.955316e-04	1.051800e-06	1.051800e-06
4.786301e+00	5.888437e+00	3.475796e-04	7.941902e-07	7.941902e-07
5.888437e+00	7.244360e+00	2.441171e-04	6.000626e-07	6.000626e-07
7.244360e+00	8.912509e+00	1.677980e-04	4.485294e-07	4.485294e-07
8.912509e+00	1.096478e+01	1.161416e-04	3.364275e-07	3.364275e-07
1.096478e+01	1.348963e+01	8.272095e-05	2.559794e-07	2.559794e-07
1.348963e+01	1.659587e+01	5.963158e-05	1.959457e-07	1.959457e-07
1.659587e+01	2.041738e+01	4.256590e-05	1.492548e-07	1.492548e-07
2.041738e+01	2.511886e+01	3.029046e-05	1.135143e-07	1.135143e-07
2.511886e+01	3.090295e+01	2.151038e-05	8.624254e-08	8.624254e-08
3.090295e+01	3.801894e+01	1.561441e-05	6.624607e-08	6.624607e-08
3.801894e+01	4.677351e+01	1.121860e-05	5.062521e-08	5.062521e-08
4.677351e+01	5.754399e+01	8.105303e-06	3.879557e-08	3.879557e-08
5.754399e+01	7.079458e+01	5.865701e-06	2.975482e-08	2.975482e-08
7.079458e+01	8.709636e+01	4.199419e-06	2.269823e-08	2.269823e-08
8.709636e+01	1.071519e+02	2.998972e-06	1.729354e-08	1.729354e-08
1.071519e+02	1.318257e+02	2.179640e-06	1.329197e-08	1.329197e-08
1.318257e+02	1.621810e+02	1.541082e-06	1.007652e-08	1.007652e-08
1.621810e+02	1.995262e+02	1.089832e-06	7.639719e-09	7.639719e-09
1.995262e+02	2.454709e+02	7.642666e-07	5.767927e-09	5.767927e-09
2.454709e+02	3.019952e+02	5.392725e-07	4.368190e-09	4.368190e-09
3.019952e+02	3.715352e+02	3.783434e-07	3.298684e-09	3.298684e-09
3.715352e+02	4.570882e+02	2.610779e-07	2.470486e-09	2.470486e-09
4.570882e+02	5.623413e+02	1.725555e-07	1.810764e-09	1.810764e-09
5.623413e+02	6.918310e+02	1.074526e-07	1.288267e-09	1.288267e-09
6.918310e+02	8.511380e+02	6.749233e-08	9.205021e-10	9.205021e-10
8.511380e+02	1.047129e+03	3.354236e-08	5.850510e-10	5.850510e-10
1.047129e+03	1.288250e+03	6.121408e-09	2.253321e-10	2.253321e-10
1.288250e+03	1.584893e+03	6.742111e-12	6.742111e-12	6.742111e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.062573e+03	9.125355e-01	9.125355e-01
1.230269e-04	1.513561e-04	1.630540e+03	7.308999e-01	7.308999e-01
1.513561e-04	1.862087e-04	1.287874e+03	5.851518e-01	5.851518e-01
1.862087e-04	2.290868e-04	1.016664e+03	4.682569e-01	4.682569e-01
2.290868e-04	2.818383e-04	8.007097e+02	3.742753e-01	3.742753e-01
2.818383e-04	3.467369e-04	6.300372e+02	2.990282e-01	2.990282e-01
3.467369e-04	4.265795e-04	4.949807e+02	2.386719e-01	2.386719e-01
4.265795e-04	5.248075e-04	3.884311e+02	1.903834e-01	1.903834e-01
5.248075e-04	6.456542e-04	3.044164e+02	1.517548e-01	1.517548e-01
6.456542e-04	7.943282e-04	2.384432e+02	1.209056e-01	1.209056e-01
7.943282e-04	9.772372e-04	1.871805e+02	9.645237e-02	9.645237e-02
9.772372e-04	1.202264e-03	1.463333e+02	7.677151e-02	7.677151e-02
1.202264e-03	1.479108e-03	1.144530e+02	6.111484e-02	6.111484e-02
1.479108e-03	1.819701e-03	8.943363e+01	4.862470e-02	4.862470e-02
1.819701e-03	2.238721e-03	6.967479e+01	3.861985e-02	3.861985e-02
2.238721e-03	2.754229e-03	5.440075e+01	3.071430e-02	3.071430e-02
2.754229e-03	3.388442e-03	4.229721e+01	2.436462e-02	2.436462e-02
3.388442e-03	4.168694e-03	3.286614e+01	1.932357e-02	1.932357e-02
4.168694e-03	5.128614e-03	2.550397e+01	1.531193e-02	1.531193e-02
5.128614e-03	6.309573e-03	1.976518e+01	1.211883e-02	1.211883e-02
6.309573e-03	7.762471e-03	1.529000e+01	9.585535e-03	9.585535e-03
7.762471e-03	9.549926e-03	1.182094e+01	7.577658e-03	7.577658e-03
9.549926e-03	1.174898e-02	9.106984e+00	5.975612e-03	5.975612e-03
1.174898e-02	1.445440e-02	7.018415e+00	4.712652e-03	4.712652e-03
1.445440e-02	1.778279e-02	5.379319e+00	3.706057e-03	3.706057e-03
1.778279e-02	2.187762e-02	4.130745e+00	2.916094e-03	2.916094e-03
2.187762e-02	2.691535e-02	3.157067e+00	2.287783e-03	2.287783e-03
2.691535e-02	3.311311e-02	2.406010e+00	1.791296e-03	1.791296e-03
3.311311e-02	4.073803e-02	1.823560e+00	1.397689e-03	1.397689e-03
4.073803e-02	5.011872e-02	1.378987e+00	1.088730e-03	1.088730e-03
5.011872e-02	6.165950e-02	1.044059e+00	8.486225e-04	8.486225e-04
6.165950e-02	7.585776e-02	7.860160e-01	6.587566e-04	6.587566e-04
7.585776e-02	9.332543e-02	5.882439e-01	5.093308e-04	5.093308e-04
9.332543e-02	1.148154e-01	4.374537e-01	3.920069e-04	3.920069e-04
1.148154e-01	1.412538e-01	3.244558e-01	3.009283e-04	3.009283e-04
1.412538e-01	1.737801e-01	2.385755e-01	2.296580e-04	2.296580e-04
1.737801e-01	2.137962e-01	1.737056e-01	1.740333e-04	1.740333e-04
2.137962e-01	2.630268e-01	1.252727e-01	1.309965e-04	1.309965e-04
2.630268e-01	3.235937e-01	8.965856e-02	9.799885e-05	9.799885e-05
3.235937e-01	3.981072e-01	6.350927e-02	7.268459e-05	7.268459e-05
3.981072e-01	4.897788e-01	4.436313e-02	5.341281e-05	5.341281e-05
4.897788e-01	6.025596e-01	3.041929e-02	3.870401e-05	3.870401e-05
6.025596e-01	7.413102e-01	2.064044e-02	2.779198e-05	2.779198e-05
7.413102e-01	9.120108e-01	1.377700e-02	1.971081e-05	1.971081e-05
9.120108e-01	1.122018e+00	9.006796e-03	1.377172e-05	1.377172e-05
1.122018e+00	1.380384e+00	5.814240e-03	9.500334e-06	9.500334e-06
1.380384e+00	1.698244e+00	3.664101e-03	6.443178e-06	6.443178e-06
1.698244e+00	2.089296e+00	2.276488e-03	4.312039e-06	4.312039e-06
2.089296e+00	2.570396e+00	1.387043e-03	2.842035e-06	2.842035e-06
2.570396e+00	3.162278e+00	8.282129e-04	1.844921e-06	1.844921e-06
3.162278e+00	3.890451e+00	4.864553e-04	1.180241e-06	1.180241e-06
3.890451e+00	4.786301e+00	2.821694e-04	7.467694e-07	7.467694e-07
4.786301e+00	5.888437e+00	1.628085e-04	4.689359e-07	4.689359e-07
5.888437e+00	7.244360e+00	9.339446e-05	2.924684e-07	2.924684e-07
7.244360e+00	8.912509e+00	5.130060e-05	1.772733e-07	1.772733e-07
8.912509e+00	1.096478e+01	2.792931e-05	1.057467e-07	1.057467e-07
1.096478e+01	1.348963e+01	1.606164e-05	6.526556e-08	6.526556e-08
1.348963e+01	1.659587e+01	9.322950e-06	4.037495e-08	4.037495e-08
1.659587e+01	2.041738e+01	5.398897e-06	2.505703e-08	2.505703e-08
2.041738e+01	2.511886e+01	3.015097e-06	1.505872e-08	1.505872e-08
2.511886e+01	3.090295e+01	1.684611e-06	9.032291e-09	9.032291e-09
3.090295e+01	3.801894e+01	9.583535e-07	5.457966e-09	5.457966e-09
3.801894e+01	4.677351e+01	5.440534e-07	3.296250e-09	3.296250e-09
4.677351e+01	5.754399e+01	3.109861e-07	2.002530e-09	2.002530e-09
5.754399e+01	7.079458e+01	1.762307e-07	1.202477e-09	1.202477e-09
7.079458e+01	8.709636e+01	9.835809e-08	7.144818e-10	7.144818e-10
8.709636e+01	1.071519e+02	5.486185e-08	4.243682e-10	4.243682e-10
1.071519e+02	1.318257e+02	3.049171e-08	2.494293e-10	2.494293e-10
1.318257e+02	1.621810e+02	1.664622e-08	1.459024e-10	1.459024e-10
1.621810e+02	1.995262e+02	8.857548e-09	8.315006e-11	8.315006e-11
1.995262e+02	2.454709e+02	4.622237e-09	4.658905e-11	4.658905e-11
2.454709e+02	3.019952e+02	2.454122e-09	2.615085e-11	2.615085e-11
3.019952e+02	3.715352e+02	1.238576e-09	1.419112e-11	1.419112e-11
3.715352e+02	4.570882e+02	6.296671e-10	7.682992e-12	7.682992e-12
4.570882e+02	5.623413e+02	2.905514e-10	3.885145e-12	3.885145e-12
5.623413e+02	6.918310e+02	1.261826e-10	1.878488e-12	1.878488e-12
6.918310e+02	8.511380e+02	5.302004e-11	8.736612e-13	8.736612e-13
8.511380e+02	1.047129e+03	1.697552e-11	3.428728e-13	3.428728e-13
1.047129e+03	1.288250e+03	2.077558e-12	8.300313e-14	8.300313e-14
1.288250e+03	1.584893e+03	5.517366e-16	5.517366e-16	5.517366e-16
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.142823e+06	5.922939e+02	5.922939e+02
1.230269e-04	1.513561e-04	9.073970e+05	4.757491e+02	4.757491e+02
1.513561e-04	1.862087e-04	7.205015e+05	3.820736e+02	3.820736e+02
1.862087e-04	2.290868e-04	5.727926e+05	3.070211e+02	3.070211e+02
2.290868e-04	2.818383e-04	4.539499e+05	2.462791e+02	2.462791e+02
2.818383e-04	3.467369e-04	3.599831e+05	1.975449e+02	1.975449e+02
3.467369e-04	4.265795e-04	2.854391e+05	1.584707e+02	1.584707e+02
4.265795e-04	5.248075e-04	2.259900e+05	1.269733e+02	1.269733e+02
5.248075e-04	6.456542e-04	1.788391e+05	1.017409e+02	1.017409e+02
6.456542e-04	7.943282e-04	1.414462e+05	8.152292e+01	8.152292e+01
7.943282e-04	9.772372e-04	1.119765e+05	6.533855e+01	6.533855e+01
9.772372e-04	1.202264e-03	8.839356e+04	5.231209e+01	5.231209e+01
1.202264e-03	1.479108e-03	6.974708e+04	4.187612e+01	4.187612e+01
1.479108e-03	1.819701e-03	5.508396e+04	3.355111e+01	3.355111e+01
1.819701e-03	2.238721e-03	4.332347e+04	2.680712e+01	2.680712e+01
2.238721e-03	2.754229e-03	3.421796e+04	2.147750e+01	2.147750e+01
2.754229e-03	3.388442e-03	2.693404e+04	1.717166e+01	1.717166e+01
3.388442e-03	4.168694e-03	2.117561e+04	1.371248e+01	1.371248e+01
4.168694e-03	5.128614e-03	1.662285e+04	1.093785e+01	1.093785e+01
5.128614e-03	6.309573e-03	1.305022e+04	8.725864e+00	8.725864e+00
6.309573e-03	7.762471e-03	1.023116e+04	6.956845e+00	6.956845e+00
7.762471e-03	9.549926e-03	8.016465e+03	5.543960e+00	5.543960e+00
9.549926e-03	1.174898e-02	6.267245e+03	4.412059e+00	4.412059e+00
1.174898e-02	1.445440e-02	4.899140e+03	3.511710e+00	3.511710e+00
1.445440e-02	1.778279e-02	3.816719e+03	2.791683e+00	2.791683e+00
1.778279e-02	2.187762e-02	2.976268e+03	2.220098e+00	2.220098e+00
2.187762e-02	2.691535e-02	2.316543e+03	1.765156e+00	1.765156e+00
2.691535e-02	3.311311e-02	1.797591e+03	1.401869e+00	1.401869e+00
3.311311e-02	4.073803e-02	1.391373e+03	1.112941e+00	1.112941e+00
4.073803e-02	5.011872e-02	1.075508e+03	8.829974e-01	8.829974e-01
5.011872e-02	6.165950e-02	8.294628e+02	6.985475e-01	6.985475e-01
6.165950e-02	7.585776e-02	6.377615e+02	5.518088e-01	5.518088e-01
7.585776e-02	9.332543e-02	4.887316e+02	4.352426e-01	4.352426e-01
9.332543e-02	1.148154e-01	3.727795e+02	3.424717e-01	3.424717e-01
1.148154e-01	1.412538e-01	2.844572e+02	2.696589e-01	2.696589e-01
1.412538e-01	1.737801e-01	2.159892e+02	2.118842e-01	2.118842e-01
1.737801e-01	2.137962e-01	1.630063e+02	1.659641e-01	1.659641e-01
2.137962e-01	2.630268e-01	1.223054e+02	1.295505e-01	1.295505e-01
2.630268e-01	3.235937e-01	9.131098e+01	1.008510e-01	1.008510e-01
3.235937e-01	3.981072e-01	6.814646e+01	7.857724e-02	7.857724e-02
3.981072e-01	4.897788e-01	5.025381e+01	6.082713e-02	6.082713e-02
4.897788e-01	6.025596e-01	3.673887e+01	4.688105e-02	4.688105e-02
6.025596e-01	7.413102e-01	2.677379e+01	3.608763e-02	3.608763e-02
7.413102e-01	9.120108e-01	1.935025e+01	2.766235e-02	2.766235e-02
9.120108e-01	1.122018e+00	1.381678e+01	2.107254e-02	2.107254e-02
1.122018e+00	1.380384e+00	9.854869e+00	1.603884e-02	1.603884e-02
1.380384e+00	1.698244e+00	6.933446e+00	1.213124e-02	1.213124e-02
1.698244e+00	2.089296e+00	4.844985e+00	9.140796e-03	9.140796e-03
2.089296e+00	2.570396e+00	3.369335e+00	6.878795e-03	6.878795e-03
2.570396e+00	3.162278e+00	2.307605e+00	5.133521e-03	5.133521e-03
3.162278e+00	3.890451e+00	1.573384e+00	3.831601e-03	3.831601e-03
3.890451e+00	4.786301e+00	1.065091e+00	2.839947e-03	2.839947e-03
4.786301e+00	5.888437e+00	7.174700e-01	2.092932e-03	2.092932e-03
5.888437e+00	7.244360e+00	4.815182e-01	1.537072e-03	1.537072e-03
7.244360e+00	8.912509e+00	3.186399e-01	1.138587e-03	1.138587e-03
8.912509e+00	1.096478e+01	2.105266e-01	8.322024e-04	8.322024e-04
1.096478e+01	1.348963e+01	1.380815e-01	5.874931e-04	5.874931e-04
1.348963e+01	1.659587e+01	9.005602e-02	4.095304e-04	4.095304e-04
1.659587e+01	2.041738e+01	5.882306e-02	2.870068e-04	2.870068e-04
2.041738e+01	2.511886e+01	3.812808e-02	2.023731e-04	2.023731e-04
2.511886e+01	3.090295e+01	2.468134e-02	1.426275e-04	1.426275e-04
3.090295e+01	3.801894e+01	1.593295e-02	9.837019e-05	9.837019e-05
3.801894e+01	4.677351e+01	1.012517e-02	6.670896e-05	6.670896e-05
4.677351e+01	5.754399e+01	6.382557e-03	4.468789e-05	4.468789e-05
5.754399e+01	7.079458e+01	4.078221e-03	3.024560e-05	3.024560e-05
7.079458e+01	8.709636e+01	2.548269e-03	2.021462e-05	2.021462e-05
8.709636e+01	1.071519e+02	1.574786e-03	1.335590e-05	1.335590e-05
1.071519e+02	1.318257e+02	9.939442e-04	8.906415e-06	8.906415e-06
1.318257e+02	1.621810e+02	6.074593e-04	5.825091e-06	5.825091e-06
1.621810e+02	1.995262e+02	3.680489e-04	3.775472e-06	3.775472e-06
1.995262e+02	2.454709e+02	2.158210e-04	2.388375e-06	2.388375e-06
2.454709e+02	3.019952e+02	1.335311e-04	1.562657e-06	1.562657e-06
3.019952e+02	3.715352e+02	7.671542e-05	9.711539e-07	9.711539e-07
3.715352e+02	4.570882e+02	4.527916e-05	6.056700e-07	6.056700e-07
4.570882e+02	5.623413e+02	2.485570e-05	3.663137e-07	3.663137e-07
5.623413e+02	6.918310e+02	1.317275e-05	2.160537e-07	2.160537e-07
6.918310e+02	8.511380e+02	6.615510e-06	1.208369e-07	1.208369e-07
8.511380e+02	1.047129e+03	2.730425e-06	6.101071e-08	6.101071e-08
1.047129e+03	1.288250e+03	4.100980e-07	1.888920e-08	1.888920e-08
1.288250e+03	1.584893e+03	4.259093e-11	4.259093e-11	4.259093e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyEps/91GeV/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$k_\mathrm{T}^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_\mathrm{T}^{\gamma_2}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.5
XMax=5
LogX=1
DrawOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
LegendOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
RatioPlotYLabel=Ratio to $\epsilon=10^{-9}$
RatioPlotYMin=0.9001
RatioPlotYMax=1.1
RatioPlotYMajorTickMarks=5
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	9.095588e+05	5.126398e+02	5.126398e+02
1.258925e-03	1.584893e-03	7.079403e+05	4.038355e+02	4.038355e+02
1.584893e-03	1.995262e-03	5.447117e+05	3.157160e+02	3.157160e+02
1.995262e-03	2.511886e-03	4.173412e+05	2.467410e+02	2.467410e+02
2.511886e-03	3.162278e-03	3.188560e+05	1.924088e+02	1.924088e+02
3.162278e-03	3.981072e-03	2.451183e+05	1.505610e+02	1.505610e+02
3.981072e-03	5.011872e-03	1.934240e+05	1.189901e+02	1.189901e+02
5.011872e-03	6.309573e-03	1.374889e+05	8.948446e+01	8.948446e+01
6.309573e-03	7.943282e-03	9.355344e+04	6.590187e+01	6.590187e+01
7.943282e-03	1.000000e-02	6.343320e+04	4.831415e+01	4.831415e+01
1.000000e-02	1.258925e-02	4.285500e+04	3.536375e+01	3.536375e+01
1.258925e-02	1.584893e-02	2.891384e+04	2.587321e+01	2.587321e+01
1.584893e-02	1.995262e-02	1.945242e+04	1.891876e+01	1.891876e+01
1.995262e-02	2.511886e-02	1.305596e+04	1.382452e+01	1.382452e+01
2.511886e-02	3.162278e-02	8.691105e+03	1.003478e+01	1.003478e+01
3.162278e-02	3.981072e-02	5.756866e+03	7.279831e+00	7.279831e+00
3.981072e-02	5.011872e-02	3.788724e+03	5.270810e+00	5.270810e+00
5.011872e-02	6.309573e-02	2.472620e+03	3.800536e+00	3.800536e+00
6.309573e-02	7.943282e-02	1.595836e+03	2.724620e+00	2.724620e+00
7.943282e-02	1.000000e-01	1.022211e+03	1.942892e+00	1.942892e+00
1.000000e-01	1.258925e-01	6.453575e+02	1.374346e+00	1.374346e+00
1.258925e-01	1.584893e-01	4.050029e+02	9.700149e-01	9.700149e-01
1.584893e-01	1.995262e-01	2.489004e+02	6.760405e-01	6.760405e-01
1.995262e-01	2.511886e-01	1.508445e+02	4.676302e-01	4.676302e-01
2.511886e-01	3.162278e-01	8.997174e+01	3.218596e-01	3.218596e-01
3.162278e-01	3.981072e-01	5.316056e+01	2.204825e-01	2.204825e-01
3.981072e-01	5.011872e-01	3.118416e+01	1.509431e-01	1.509431e-01
5.011872e-01	6.309573e-01	1.840691e+01	1.040923e-01	1.040923e-01
6.309573e-01	7.943282e-01	1.051007e+01	7.018272e-02	7.018272e-02
7.943282e-01	1.000000e+00	6.088623e+00	4.793261e-02	4.793261e-02
1.000000e+00	1.258925e+00	3.471265e+00	3.183721e-02	3.183721e-02
1.258925e+00	1.584893e+00	2.046908e+00	2.204154e-02	2.204154e-02
1.584893e+00	1.995262e+00	1.203902e+00	1.496266e-02	1.496266e-02
1.995262e+00	2.511886e+00	6.889169e-01	1.025146e-02	1.025146e-02
2.511886e+00	3.162278e+00	3.884722e-01	6.843280e-03	6.843280e-03
3.162278e+00	3.981072e+00	2.125645e-01	4.563278e-03	4.563278e-03
3.981072e+00	5.011872e+00	1.150530e-01	2.888010e-03	2.888010e-03
5.011872e+00	6.309573e+00	6.035472e-02	1.892427e-03	1.892427e-03
6.309573e+00	7.943282e+00	3.239691e-02	1.248041e-03	1.248041e-03
7.943282e+00	1.000000e+01	1.571453e-02	7.986403e-04	7.986403e-04
1.000000e+01	1.258925e+01	6.214525e-03	4.322971e-04	4.322971e-04
1.258925e+01	1.584893e+01	2.374565e-03	2.454679e-04	2.454679e-04
1.584893e+01	1.995262e+01	7.443710e-04	1.354375e-04	1.354375e-04
1.995262e+01	2.511886e+01	2.656683e-05	1.517718e-05	1.517718e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	4.294811e+01	1.821377e-02	1.821377e-02
1.258925e-03	1.584893e-03	3.333070e+01	1.430045e-02	1.430045e-02
1.584893e-03	1.995262e-03	2.561521e+01	1.117318e-02	1.117318e-02
1.995262e-03	2.511886e-03	1.959125e+01	8.708809e-03	8.708809e-03
2.511886e-03	3.162278e-03	1.497098e+01	6.785041e-03	6.785041e-03
3.162278e-03	3.981072e-03	1.150650e+01	5.301506e-03	5.301506e-03
3.981072e-03	5.011872e-03	9.087303e+00	4.198994e-03	4.198994e-03
5.011872e-03	6.309573e-03	6.455546e+00	3.154236e-03	3.154236e-03
6.309573e-03	7.943282e-03	4.388176e+00	2.317766e-03	2.317766e-03
7.943282e-03	1.000000e-02	2.981305e+00	1.702672e-03	1.702672e-03
1.000000e-02	1.258925e-02	2.014989e+00	1.247568e-03	1.247568e-03
1.258925e-02	1.584893e-02	1.359883e+00	9.134364e-04	9.134364e-04
1.584893e-02	1.995262e-02	9.142772e-01	6.675237e-04	6.675237e-04
1.995262e-02	2.511886e-02	6.131504e-01	4.872044e-04	4.872044e-04
2.511886e-02	3.162278e-02	4.089518e-01	3.546202e-04	3.546202e-04
3.162278e-02	3.981072e-02	2.710792e-01	2.573213e-04	2.573213e-04
3.981072e-02	5.011872e-02	1.781735e-01	1.859299e-04	1.859299e-04
5.011872e-02	6.309573e-02	1.160515e-01	1.337375e-04	1.337375e-04
6.309573e-02	7.943282e-02	7.482348e-02	9.570764e-05	9.570764e-05
7.943282e-02	1.000000e-01	4.788892e-02	6.824096e-05	6.824096e-05
1.000000e-01	1.258925e-01	3.021485e-02	4.831013e-05	4.831013e-05
1.258925e-01	1.584893e-01	1.895744e-02	3.410495e-05	3.410495e-05
1.584893e-01	1.995262e-01	1.166565e-02	2.384417e-05	2.384417e-05
1.995262e-01	2.511886e-01	7.086159e-03	1.656278e-05	1.656278e-05
2.511886e-01	3.162278e-01	4.219363e-03	1.139071e-05	1.139071e-05
3.162278e-01	3.981072e-01	2.493545e-03	7.804342e-06	7.804342e-06
3.981072e-01	5.011872e-01	1.455666e-03	5.314453e-06	5.314453e-06
5.011872e-01	6.309573e-01	8.504116e-04	3.620281e-06	3.620281e-06
6.309573e-01	7.943282e-01	4.866717e-04	2.440876e-06	2.440876e-06
7.943282e-01	1.000000e+00	2.808358e-04	1.652547e-06	1.652547e-06
1.000000e+00	1.258925e+00	1.611200e-04	1.115585e-06	1.115585e-06
1.258925e+00	1.584893e+00	9.423011e-05	7.603654e-07	7.603654e-07
1.584893e+00	1.995262e+00	5.542329e-05	5.197253e-07	5.197253e-07
1.995262e+00	2.511886e+00	3.160906e-05	3.498110e-07	3.498110e-07
2.511886e+00	3.162278e+00	1.774930e-05	2.336243e-07	2.336243e-07
3.162278e+00	3.981072e+00	9.675205e-06	1.537297e-07	1.537297e-07
3.981072e+00	5.011872e+00	5.351184e-06	1.018950e-07	1.018950e-07
5.011872e+00	6.309573e+00	2.791090e-06	6.558652e-08	6.558652e-08
6.309573e+00	7.943282e+00	1.466601e-06	4.237246e-08	4.237246e-08
7.943282e+00	1.000000e+01	7.020894e-07	2.612906e-08	2.612906e-08
1.000000e+01	1.258925e+01	2.881143e-07	1.491799e-08	1.491799e-08
1.258925e+01	1.584893e+01	1.079861e-07	8.139756e-09	8.139756e-09
1.584893e+01	1.995262e+01	2.826724e-08	3.711671e-09	3.711671e-09
1.995262e+01	2.511886e+01	1.548515e-09	7.742575e-10	7.742575e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.607062e+02	7.420214e-02	7.420214e-02
1.258925e-03	1.584893e-03	1.241121e+02	5.806609e-02	5.806609e-02
1.584893e-03	1.995262e-03	9.490902e+01	4.520862e-02	4.520862e-02
1.995262e-03	2.511886e-03	7.219758e+01	3.510487e-02	3.510487e-02
2.511886e-03	3.162278e-03	5.487732e+01	2.724753e-02	2.724753e-02
3.162278e-03	3.981072e-03	4.191544e+01	2.119196e-02	2.119196e-02
3.981072e-03	5.011872e-03	3.295703e+01	1.673336e-02	1.673336e-02
5.011872e-03	6.309573e-03	2.308765e+01	1.243982e-02	1.243982e-02
6.309573e-03	7.943282e-03	1.539202e+01	9.007596e-03	9.007596e-03
7.943282e-03	1.000000e-02	1.023890e+01	6.514939e-03	6.514939e-03
1.000000e-02	1.258925e-02	6.759938e+00	4.691226e-03	4.691226e-03
1.258925e-02	1.584893e-02	4.447105e+00	3.369113e-03	3.369113e-03
1.584893e-02	1.995262e-02	2.905765e+00	2.410403e-03	2.410403e-03
1.995262e-02	2.511886e-02	1.887521e+00	1.717056e-03	1.717056e-03
2.511886e-02	3.162278e-02	1.216991e+00	1.218443e-03	1.218443e-03
3.162278e-02	3.981072e-02	7.748616e-01	8.574820e-04	8.574820e-04
3.981072e-02	5.011872e-02	4.861785e-01	5.979647e-04	5.979647e-04
5.011872e-02	6.309573e-02	3.004588e-01	4.131387e-04	4.131387e-04
6.309573e-02	7.943282e-02	1.816381e-01	2.814080e-04	2.814080e-04
7.943282e-02	1.000000e-01	1.079457e-01	1.894247e-04	1.894247e-04
1.000000e-01	1.258925e-01	6.249223e-02	1.253337e-04	1.253337e-04
1.258925e-01	1.584893e-01	3.526797e-02	8.143658e-05	8.143658e-05
1.584893e-01	1.995262e-01	1.924737e-02	5.169633e-05	5.169633e-05
1.995262e-01	2.511886e-01	1.002736e-02	3.172248e-05	3.172248e-05
2.511886e-01	3.162278e-01	4.927707e-03	1.863892e-05	1.863892e-05
3.162278e-01	3.981072e-01	2.306402e-03	1.052153e-05	1.052153e-05
3.981072e-01	5.011872e-01	1.013416e-03	5.628786e-06	5.628786e-06
5.011872e-01	6.309573e-01	4.214859e-04	2.858576e-06	2.858576e-06
6.309573e-01	7.943282e-01	1.646022e-04	1.362005e-06	1.362005e-06
7.943282e-01	1.000000e+00	6.252495e-05	6.245996e-07	6.245996e-07
1.000000e+00	1.258925e+00	2.275390e-05	2.763582e-07	2.763582e-07
1.258925e+00	1.584893e+00	8.404773e-06	1.195925e-07	1.195925e-07
1.584893e+00	1.995262e+00	3.228126e-06	5.359322e-08	5.359322e-08
1.995262e+00	2.511886e+00	1.132426e-06	2.221549e-08	2.221549e-08
2.511886e+00	3.162278e+00	3.972793e-07	9.118278e-09	9.118278e-09
3.162278e+00	3.981072e+00	1.341060e-07	3.725944e-09	3.725944e-09
3.981072e+00	5.011872e+00	4.460293e-08	1.459807e-09	1.459807e-09
5.011872e+00	6.309573e+00	1.373126e-08	5.264874e-10	5.264874e-10
6.309573e+00	7.943282e+00	3.955425e-09	1.896353e-10	1.896353e-10
7.943282e+00	1.000000e+01	1.241892e-09	7.391380e-11	7.391380e-11
1.000000e+01	1.258925e+01	2.424633e-10	1.916427e-11	1.916427e-11
1.258925e+01	1.584893e+01	4.960680e-11	5.242285e-12	5.242285e-12
1.584893e+01	1.995262e+01	6.468785e-12	1.133174e-12	1.133174e-12
1.995262e+01	2.511886e+01	1.571266e-13	9.705764e-14	9.705764e-14
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	8.175553e+04	3.870114e+01	3.870114e+01
1.258925e-03	1.584893e-03	6.339401e+04	3.036794e+01	3.036794e+01
1.584893e-03	1.995262e-03	4.867103e+04	2.370143e+01	2.370143e+01
1.995262e-03	2.511886e-03	3.722752e+04	1.847074e+01	1.847074e+01
2.511886e-03	3.162278e-03	2.848136e+04	1.440375e+01	1.440375e+01
3.162278e-03	3.981072e-03	2.192014e+04	1.126696e+01	1.126696e+01
3.981072e-03	5.011872e-03	1.737746e+04	8.954187e+00	8.954187e+00
5.011872e-03	6.309573e-03	1.242641e+04	6.766856e+00	6.766856e+00
6.309573e-03	7.943282e-03	8.507078e+03	5.004437e+00	5.004437e+00
7.943282e-03	1.000000e-02	5.813072e+03	3.695978e+00	3.695978e+00
1.000000e-02	1.258925e-02	3.947139e+03	2.720322e+00	2.720322e+00
1.258925e-02	1.584893e-02	2.673462e+03	1.998723e+00	1.998723e+00
1.584893e-02	1.995262e-02	1.798288e+03	1.462019e+00	1.462019e+00
1.995262e-02	2.511886e-02	1.204092e+03	1.066363e+00	1.066363e+00
2.511886e-02	3.162278e-02	8.016744e+02	7.759209e-01	7.759209e-01
3.162278e-02	3.981072e-02	5.287384e+02	5.608058e-01	5.608058e-01
3.981072e-02	5.011872e-02	3.458125e+02	4.041035e-01	4.041035e-01
5.011872e-02	6.309573e-02	2.233101e+02	2.888210e-01	2.888210e-01
6.309573e-02	7.943282e-02	1.423392e+02	2.051237e-01	2.051237e-01
7.943282e-02	1.000000e-01	8.963932e+01	1.445503e-01	1.445503e-01
1.000000e-01	1.258925e-01	5.544196e+01	1.009065e-01	1.009065e-01
1.258925e-01	1.584893e-01	3.376012e+01	6.966957e-02	6.966957e-02
1.584893e-01	1.995262e-01	2.013847e+01	4.763007e-02	4.763007e-02
1.995262e-01	2.511886e-01	1.174699e+01	3.217487e-02	3.217487e-02
2.511886e-01	3.162278e-01	6.627883e+00	2.129635e-02	2.129635e-02
3.162278e-01	3.981072e-01	3.662576e+00	1.391590e-02	1.391590e-02
3.981072e-01	5.011872e-01	1.963520e+00	8.916064e-03	8.916064e-03
5.011872e-01	6.309573e-01	1.032598e+00	5.621489e-03	5.621489e-03
6.309573e-01	7.943282e-01	5.170937e-01	3.420066e-03	3.420066e-03
7.943282e-01	1.000000e+00	2.566507e-01	2.060999e-03	2.060999e-03
1.000000e+00	1.258925e+00	1.196360e-01	1.162683e-03	1.162683e-03
1.258925e+00	1.584893e+00	5.797281e-02	6.727190e-04	6.727190e-04
1.584893e+00	1.995262e+00	2.784738e-02	3.837935e-04	3.837935e-04
1.995262e+00	2.511886e+00	1.227750e-02	2.036349e-04	2.036349e-04
2.511886e+00	3.162278e+00	5.337397e-03	1.031058e-04	1.031058e-04
3.162278e+00	3.981072e+00	2.197884e-03	5.119595e-05	5.119595e-05
3.981072e+00	5.011872e+00	9.318813e-04	2.650692e-05	2.650692e-05
5.011872e+00	6.309573e+00	3.505440e-04	1.182877e-05	1.182877e-05
6.309573e+00	7.943282e+00	1.335016e-04	5.728936e-06	5.728936e-06
7.943282e+00	1.000000e+01	4.807217e-05	2.553036e-06	2.553036e-06
1.000000e+01	1.258925e+01	1.295281e-05	9.574379e-07	9.574379e-07
1.258925e+01	1.584893e+01	3.456738e-06	3.563357e-07	3.563357e-07
1.584893e+01	1.995262e+01	6.368546e-07	1.047873e-07	1.047873e-07
1.995262e+01	2.511886e+01	3.824828e-08	2.095717e-08	2.095717e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	7.721993e+05	3.856840e+02	3.856840e+02
1.258925e-03	1.584893e-03	6.031632e+05	3.047612e+02	3.047612e+02
1.584893e-03	1.995262e-03	4.650000e+05	2.387272e+02	2.387272e+02
1.995262e-03	2.511886e-03	3.573229e+05	1.867185e+02	1.867185e+02
2.511886e-03	3.162278e-03	2.739880e+05	1.457490e+02	1.457490e+02
3.162278e-03	3.981072e-03	2.111505e+05	1.140107e+02	1.140107e+02
3.981072e-03	5.011872e-03	1.652722e+05	8.976446e+01	8.976446e+01
5.011872e-03	6.309573e-03	1.166067e+05	6.717730e+01	6.717730e+01
6.309573e-03	7.943282e-03	7.892226e+04	4.925205e+01	4.925205e+01
7.943282e-03	1.000000e-02	5.337300e+04	3.609780e+01	3.609780e+01
1.000000e-02	1.258925e-02	3.605026e+04	2.641973e+01	2.641973e+01
1.258925e-02	1.584893e-02	2.434272e+04	1.937065e+01	1.937065e+01
1.584893e-02	1.995262e-02	1.635360e+04	1.415551e+01	1.415551e+01
1.995262e-02	2.511886e-02	1.096417e+04	1.033613e+01	1.033613e+01
2.511886e-02	3.162278e-02	7.307252e+03	7.516072e+00	7.516072e+00
3.162278e-02	3.981072e-02	4.826318e+03	5.441996e+00	5.441996e+00
3.981072e-02	5.011872e-02	3.158269e+03	3.919113e+00	3.919113e+00
5.011872e-02	6.309573e-02	2.056458e+03	2.816680e+00	2.816680e+00
6.309573e-02	7.943282e-02	1.325636e+03	2.015896e+00	2.015896e+00
7.943282e-02	1.000000e-01	8.483341e+02	1.439024e+00	1.439024e+00
1.000000e-01	1.258925e-01	5.335719e+02	1.014054e+00	1.014054e+00
1.258925e-01	1.584893e-01	3.334109e+02	7.144938e-01	7.144938e-01
1.584893e-01	1.995262e-01	2.056498e+02	4.999103e-01	4.999103e-01
1.995262e-01	2.511886e-01	1.246885e+02	3.472044e-01	3.472044e-01
2.511886e-01	3.162278e-01	7.414711e+01	2.379759e-01	2.379759e-01
3.162278e-01	3.981072e-01	4.373664e+01	1.625133e-01	1.625133e-01
3.981072e-01	5.011872e-01	2.553305e+01	1.112495e-01	1.112495e-01
5.011872e-01	6.309573e-01	1.482453e+01	7.526602e-02	7.526602e-02
6.309573e-01	7.943282e-01	8.537916e+00	5.063287e-02	5.063287e-02
7.943282e-01	1.000000e+00	4.989512e+00	3.468506e-02	3.468506e-02
1.000000e+00	1.258925e+00	2.926519e+00	2.381891e-02	2.381891e-02
1.258925e+00	1.584893e+00	1.717583e+00	1.631955e-02	1.631955e-02
1.584893e+00	1.995262e+00	9.551989e-01	1.071354e-02	1.071354e-02
1.995262e+00	2.511886e+00	5.587822e-01	7.353768e-03	7.353768e-03
2.511886e+00	3.162278e+00	3.125443e-01	4.872536e-03	4.872536e-03
3.162278e+00	3.981072e+00	1.797760e-01	3.328626e-03	3.328626e-03
3.981072e+00	5.011872e+00	9.822963e-02	2.185426e-03	2.185426e-03
5.011872e+00	6.309573e+00	4.793895e-02	1.354628e-03	1.354628e-03
6.309573e+00	7.943282e+00	2.806596e-02	9.239705e-04	9.239705e-04
7.943282e+00	1.000000e+01	1.186678e-02	5.315791e-04	5.315791e-04
1.000000e+01	1.258925e+01	5.462551e-03	3.322277e-04	3.322277e-04
1.258925e+01	1.584893e+01	1.769695e-03	1.626990e-04	1.626990e-04
1.584893e+01	1.995262e+01	5.097078e-04	8.009057e-05	8.009057e-05
1.995262e+01	2.511886e+01	3.059459e-05	1.438022e-05	1.438022e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	4.715385e+01	1.908476e-02	1.908476e-02
1.258925e-03	1.584893e-03	3.675744e+01	1.501759e-02	1.501759e-02
1.584893e-03	1.995262e-03	2.831978e+01	1.174824e-02	1.174824e-02
1.995262e-03	2.511886e-03	2.172839e+01	9.171524e-03	9.171524e-03
2.511886e-03	3.162278e-03	1.665019e+01	7.155452e-03	7.155452e-03
3.162278e-03	3.981072e-03	1.282992e+01	5.598087e-03	5.598087e-03
3.981072e-03	5.011872e-03	1.005956e+01	4.417913e-03	4.417913e-03
5.011872e-03	6.309573e-03	7.105819e+00	3.309290e-03	3.309290e-03
6.309573e-03	7.943282e-03	4.809258e+00	2.426424e-03	2.426424e-03
7.943282e-03	1.000000e-02	3.252451e+00	1.778415e-03	1.778415e-03
1.000000e-02	1.258925e-02	2.197262e+00	1.302773e-03	1.302773e-03
1.258925e-02	1.584893e-02	1.482280e+00	9.536579e-04	9.536579e-04
1.584893e-02	1.995262e-02	9.956040e-01	6.965800e-04	6.965800e-04
1.995262e-02	2.511886e-02	6.670894e-01	5.081825e-04	5.081825e-04
2.511886e-02	3.162278e-02	4.449184e-01	3.698858e-04	3.698858e-04
3.162278e-02	3.981072e-02	2.940342e-01	2.679949e-04	2.679949e-04
3.981072e-02	5.011872e-02	1.926690e-01	1.933453e-04	1.933453e-04
5.011872e-02	6.309573e-02	1.254344e-01	1.390388e-04	1.390388e-04
6.309573e-02	7.943282e-02	8.092469e-02	9.953325e-05	9.953325e-05
7.943282e-02	1.000000e-01	5.167388e-02	7.088644e-05	7.088644e-05
1.000000e-01	1.258925e-01	3.258975e-02	5.017282e-05	5.017282e-05
1.258925e-01	1.584893e-01	2.033390e-02	3.532139e-05	3.532139e-05
1.584893e-01	1.995262e-01	1.256503e-02	2.474626e-05	2.474626e-05
1.995262e-01	2.511886e-01	7.611300e-03	1.716553e-05	1.716553e-05
2.511886e-01	3.162278e-01	4.536495e-03	1.181103e-05	1.181103e-05
3.162278e-01	3.981072e-01	2.677035e-03	8.086390e-06	8.086390e-06
3.981072e-01	5.011872e-01	1.559546e-03	5.500813e-06	5.500813e-06
5.011872e-01	6.309573e-01	9.088534e-04	3.742610e-06	3.742610e-06
6.309573e-01	7.943282e-01	5.261892e-04	2.538041e-06	2.538041e-06
7.943282e-01	1.000000e+00	3.057784e-04	1.724372e-06	1.724372e-06
1.000000e+00	1.258925e+00	1.783219e-04	1.173628e-06	1.173628e-06
1.258925e+00	1.584893e+00	1.041452e-04	7.993687e-07	7.993687e-07
1.584893e+00	1.995262e+00	5.881536e-05	5.353935e-07	5.353935e-07
1.995262e+00	2.511886e+00	3.407507e-05	3.632002e-07	3.632002e-07
2.511886e+00	3.162278e+00	1.921303e-05	2.430666e-07	2.430666e-07
3.162278e+00	3.981072e+00	1.087453e-05	1.629795e-07	1.629795e-07
3.981072e+00	5.011872e+00	5.987582e-06	1.077838e-07	1.077838e-07
5.011872e+00	6.309573e+00	2.937503e-06	6.728478e-08	6.728478e-08
6.309573e+00	7.943282e+00	1.713892e-06	4.580568e-08	4.580568e-08
7.943282e+00	1.000000e+01	7.448761e-07	2.691347e-08	2.691347e-08
1.000000e+01	1.258925e+01	3.305977e-07	1.598004e-08	1.598004e-08
1.258925e+01	1.584893e+01	1.067589e-07	8.093375e-09	8.093375e-09
1.584893e+01	1.995262e+01	3.070407e-08	3.868350e-09	3.868350e-09
1.995262e+01	2.511886e+01	1.935644e-09	8.656462e-10	8.656462e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.783607e+02	7.838046e-02	7.838046e-02
1.258925e-03	1.584893e-03	1.384611e+02	6.151173e-02	6.151173e-02
1.584893e-03	1.995262e-03	1.061302e+02	4.794769e-02	4.794769e-02
1.995262e-03	2.511886e-03	8.102485e+01	3.730149e-02	3.730149e-02
2.511886e-03	3.162278e-03	6.177754e+01	2.900079e-02	2.900079e-02
3.162278e-03	3.981072e-03	4.731273e+01	2.258812e-02	2.258812e-02
3.981072e-03	5.011872e-03	3.692059e+01	1.776455e-02	1.776455e-02
5.011872e-03	6.309573e-03	2.569949e+01	1.316139e-02	1.316139e-02
6.309573e-03	7.943282e-03	1.707247e+01	9.517136e-03	9.517136e-03
7.943282e-03	1.000000e-02	1.130164e+01	6.864909e-03	6.864909e-03
1.000000e-02	1.258925e-02	7.462057e+00	4.944726e-03	4.944726e-03
1.258925e-02	1.584893e-02	4.904862e+00	3.548946e-03	3.548946e-03
1.584893e-02	1.995262e-02	3.202596e+00	2.537747e-03	2.537747e-03
1.995262e-02	2.511886e-02	2.080974e+00	1.809133e-03	1.809133e-03
2.511886e-02	3.162278e-02	1.339461e+00	1.281885e-03	1.281885e-03
3.162278e-02	3.981072e-02	8.499303e-01	9.005191e-04	9.005191e-04
3.981072e-02	5.011872e-02	5.312906e-01	6.268753e-04	6.268753e-04
5.011872e-02	6.309573e-02	3.283250e-01	4.331643e-04	4.331643e-04
6.309573e-02	7.943282e-02	1.983225e-01	2.948068e-04	2.948068e-04
7.943282e-02	1.000000e-01	1.175822e-01	1.981856e-04	1.981856e-04
1.000000e-01	1.258925e-01	6.800985e-02	1.310602e-04	1.310602e-04
1.258925e-01	1.584893e-01	3.826596e-02	8.504536e-05	8.504536e-05
1.584893e-01	1.995262e-01	2.089241e-02	5.396775e-05	5.396775e-05
1.995262e-01	2.511886e-01	1.079570e-02	3.296748e-05	3.296748e-05
2.511886e-01	3.162278e-01	5.312232e-03	1.939766e-05	1.939766e-05
3.162278e-01	3.981072e-01	2.498702e-03	1.098202e-05	1.098202e-05
3.981072e-01	5.011872e-01	1.091757e-03	5.859376e-06	5.859376e-06
5.011872e-01	6.309573e-01	4.529264e-04	2.967508e-06	2.967508e-06
6.309573e-01	7.943282e-01	1.794729e-04	1.432096e-06	1.432096e-06
7.943282e-01	1.000000e+00	6.776476e-05	6.551206e-07	6.551206e-07
1.000000e+00	1.258925e+00	2.522185e-05	2.923597e-07	2.923597e-07
1.258925e+00	1.584893e+00	9.617969e-06	1.304294e-07	1.304294e-07
1.584893e+00	1.995262e+00	3.313252e-06	5.377349e-08	5.377349e-08
1.995262e+00	2.511886e+00	1.182619e-06	2.249889e-08	2.249889e-08
2.511886e+00	3.162278e+00	4.313838e-07	9.654612e-09	9.654612e-09
3.162278e+00	3.981072e+00	1.452901e-07	3.785131e-09	3.785131e-09
3.981072e+00	5.011872e+00	4.859626e-08	1.481543e-09	1.481543e-09
5.011872e+00	6.309573e+00	1.515052e-08	5.968735e-10	5.968735e-10
6.309573e+00	7.943282e+00	5.186641e-09	2.292994e-10	2.292994e-10
7.943282e+00	1.000000e+01	1.271215e-09	7.481554e-11	7.481554e-11
1.000000e+01	1.258925e+01	2.833579e-10	2.230609e-11	2.230609e-11
1.258925e+01	1.584893e+01	4.505872e-11	4.756766e-12	4.756766e-12
1.584893e+01	1.995262e+01	7.769542e-12	1.295342e-12	1.295342e-12
1.995262e+01	2.511886e+01	4.562846e-13	2.246938e-13	2.246938e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	8.106208e+04	3.681525e+01	3.681525e+01
1.258925e-03	1.584893e-03	6.309865e+04	2.892769e+01	2.892769e+01
1.584893e-03	1.995262e-03	4.861961e+04	2.262690e+01	2.262690e+01
1.995262e-03	2.511886e-03	3.735270e+04	1.767854e+01	1.767854e+01
2.511886e-03	3.162278e-03	2.869203e+04	1.381635e+01	1.381635e+01
3.162278e-03	3.981072e-03	2.218106e+04	1.084102e+01	1.084102e+01
3.981072e-03	5.011872e-03	1.745913e+04	8.580175e+00	8.580175e+00
5.011872e-03	6.309573e-03	1.245134e+04	6.481469e+00	6.481469e+00
6.309573e-03	7.943282e-03	8.512177e+03	4.792180e+00	4.792180e+00
7.943282e-03	1.000000e-02	5.809002e+03	3.538773e+00	3.538773e+00
1.000000e-02	1.258925e-02	3.956833e+03	2.610334e+00	2.610334e+00
1.258925e-02	1.584893e-02	2.686562e+03	1.921379e+00	1.921379e+00
1.584893e-02	1.995262e-02	1.809687e+03	1.407152e+00	1.407152e+00
1.995262e-02	2.511886e-02	1.212461e+03	1.026867e+00	1.026867e+00
2.511886e-02	3.162278e-02	8.088397e+02	7.478381e-01	7.478381e-01
3.162278e-02	3.981072e-02	5.326135e+02	5.408043e-01	5.408043e-01
3.981072e-02	5.011872e-02	3.474617e+02	3.887922e-01	3.887922e-01
5.011872e-02	6.309573e-02	2.248251e+02	2.784530e-01	2.784530e-01
6.309573e-02	7.943282e-02	1.436302e+02	1.980372e-01	1.980372e-01
7.943282e-02	1.000000e-01	9.015738e+01	1.392904e-01	1.392904e-01
1.000000e-01	1.258925e-01	5.569682e+01	9.712921e-02	9.712921e-02
1.258925e-01	1.584893e-01	3.380636e+01	6.703601e-02	6.703601e-02
1.584893e-01	1.995262e-01	2.022158e+01	4.591788e-02	4.591788e-02
1.995262e-01	2.511886e-01	1.172498e+01	3.086081e-02	3.086081e-02
2.511886e-01	3.162278e-01	6.634205e+00	2.049206e-02	2.049206e-02
3.162278e-01	3.981072e-01	3.669806e+00	1.340841e-02	1.340841e-02
3.981072e-01	5.011872e-01	1.958741e+00	8.576948e-03	8.576948e-03
5.011872e-01	6.309573e-01	1.023052e+00	5.381768e-03	5.381768e-03
6.309573e-01	7.943282e-01	5.241749e-01	3.337552e-03	3.337552e-03
7.943282e-01	1.000000e+00	2.560571e-01	1.975150e-03	1.975150e-03
1.000000e+00	1.258925e+00	1.225977e-01	1.139114e-03	1.139114e-03
1.258925e+00	1.584893e+00	5.984719e-02	6.646181e-04	6.646181e-04
1.584893e+00	1.995262e+00	2.650232e-02	3.573352e-04	3.573352e-04
1.995262e+00	2.511886e+00	1.165360e-02	1.844466e-04	1.844466e-04
2.511886e+00	3.162278e+00	5.181484e-03	9.836875e-05	9.836875e-05
3.162278e+00	3.981072e+00	2.211525e-03	4.916887e-05	4.916887e-05
3.981072e+00	5.011872e+00	9.280766e-04	2.474844e-05	2.474844e-05
5.011872e+00	6.309573e+00	3.428935e-04	1.160724e-05	1.160724e-05
6.309573e+00	7.943282e+00	1.550056e-04	6.361287e-06	6.361287e-06
7.943282e+00	1.000000e+01	4.725253e-05	2.498062e-06	2.498062e-06
1.000000e+01	1.258925e+01	1.414462e-05	1.021538e-06	1.021538e-06
1.258925e+01	1.584893e+01	3.395588e-06	3.653547e-07	3.653547e-07
1.584893e+01	1.995262e+01	6.153701e-07	1.069339e-07	1.069339e-07
1.995262e+01	2.511886e+01	4.161444e-08	2.496886e-08	2.496886e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.840058e+05	3.076499e+02	3.076499e+02
1.258925e-03	1.584893e-03	5.355204e+05	2.426982e+02	2.426982e+02
1.584893e-03	1.995262e-03	4.135171e+05	1.901528e+02	1.901528e+02
1.995262e-03	2.511886e-03	3.181925e+05	1.486748e+02	1.486748e+02
2.511886e-03	3.162278e-03	2.450364e+05	1.162067e+02	1.162067e+02
3.162278e-03	3.981072e-03	1.883507e+05	9.063785e+01	9.063785e+01
3.981072e-03	5.011872e-03	1.467652e+05	7.137001e+01	7.137001e+01
5.011872e-03	6.309573e-03	1.024557e+05	5.313836e+01	5.313836e+01
6.309573e-03	7.943282e-03	6.908850e+04	3.892677e+01	3.892677e+01
7.943282e-03	1.000000e-02	4.647336e+04	2.846199e+01	2.846199e+01
1.000000e-02	1.258925e-02	3.123101e+04	2.080541e+01	2.080541e+01
1.258925e-02	1.584893e-02	2.093474e+04	1.520435e+01	1.520435e+01
1.584893e-02	1.995262e-02	1.401928e+04	1.109038e+01	1.109038e+01
1.995262e-02	2.511886e-02	9.344132e+03	8.075720e+00	8.075720e+00
2.511886e-02	3.162278e-02	6.199397e+03	5.861413e+00	5.861413e+00
3.162278e-02	3.981072e-02	4.096703e+03	4.252506e+00	4.252506e+00
3.981072e-02	5.011872e-02	2.688751e+03	3.068345e+00	3.068345e+00
5.011872e-02	6.309573e-02	1.746160e+03	2.203218e+00	2.203218e+00
6.309573e-02	7.943282e-02	1.120607e+03	1.572169e+00	1.572169e+00
7.943282e-02	1.000000e-01	7.136632e+02	1.117765e+00	1.117765e+00
1.000000e-01	1.258925e-01	4.497515e+02	7.902766e-01	7.902766e-01
1.258925e-01	1.584893e-01	2.810441e+02	5.572176e-01	5.572176e-01
1.584893e-01	1.995262e-01	1.729715e+02	3.893395e-01	3.893395e-01
1.995262e-01	2.511886e-01	1.053695e+02	2.713353e-01	2.713353e-01
2.511886e-01	3.162278e-01	6.273803e+01	1.864014e-01	1.864014e-01
3.162278e-01	3.981072e-01	3.705842e+01	1.270053e-01	1.270053e-01
3.981072e-01	5.011872e-01	2.176148e+01	8.704950e-02	8.704950e-02
5.011872e-01	6.309573e-01	1.260242e+01	5.886221e-02	5.886221e-02
6.309573e-01	7.943282e-01	7.382894e+00	4.019021e-02	4.019021e-02
7.943282e-01	1.000000e+00	4.289282e+00	2.731878e-02	2.731878e-02
1.000000e+00	1.258925e+00	2.492972e+00	1.837367e-02	1.837367e-02
1.258925e+00	1.584893e+00	1.466584e+00	1.271944e-02	1.271944e-02
1.584893e+00	1.995262e+00	8.480048e-01	8.535145e-03	8.535145e-03
1.995262e+00	2.511886e+00	4.933480e-01	5.856600e-03	5.856600e-03
2.511886e+00	3.162278e+00	2.856454e-01	3.979402e-03	3.979402e-03
3.162278e+00	3.981072e+00	1.518338e-01	2.551402e-03	2.551402e-03
3.981072e+00	5.011872e+00	8.674801e-02	1.721843e-03	1.721843e-03
5.011872e+00	6.309573e+00	4.420797e-02	1.114804e-03	1.114804e-03
6.309573e+00	7.943282e+00	2.320702e-02	7.105986e-04	7.105986e-04
7.943282e+00	1.000000e+01	1.092208e-02	4.401849e-04	4.401849e-04
1.000000e+01	1.258925e+01	4.763538e-03	2.604450e-04	2.604450e-04
1.258925e+01	1.584893e+01	1.625867e-03	1.323824e-04	1.323824e-04
1.584893e+01	1.995262e+01	4.052943e-04	6.437789e-05	6.437789e-05
1.995262e+01	2.511886e+01	4.680795e-05	1.647178e-05	1.647178e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	5.148715e+01	1.994240e-02	1.994240e-02
1.258925e-03	1.584893e-03	4.033463e+01	1.573137e-02	1.573137e-02
1.584893e-03	1.995262e-03	3.113286e+01	1.231792e-02	1.231792e-02
1.995262e-03	2.511886e-03	2.394970e+01	9.628926e-03	9.628926e-03
2.511886e-03	3.162278e-03	1.845233e+01	7.532741e-03	7.532741e-03
3.162278e-03	3.981072e-03	1.420068e+01	5.889551e-03	5.889551e-03
3.981072e-03	5.011872e-03	1.105536e+01	4.631421e-03	4.631421e-03
5.011872e-03	6.309573e-03	7.721016e+00	3.449570e-03	3.449570e-03
6.309573e-03	7.943282e-03	5.200636e+00	2.523224e-03	2.523224e-03
7.943282e-03	1.000000e-02	3.498429e+00	1.844438e-03	1.844438e-03
1.000000e-02	1.258925e-02	2.348912e+00	1.346981e-03	1.346981e-03
1.258925e-02	1.584893e-02	1.572678e+00	9.823077e-04	9.823077e-04
1.584893e-02	1.995262e-02	1.052893e+00	7.163410e-04	7.163410e-04
1.995262e-02	2.511886e-02	7.013941e-01	5.210852e-04	5.210852e-04
2.511886e-02	3.162278e-02	4.655617e-01	3.783694e-04	3.783694e-04
3.162278e-02	3.981072e-02	3.072411e-01	2.739475e-04	2.739475e-04
3.981072e-02	5.011872e-02	2.017206e-01	1.978349e-04	1.978349e-04
5.011872e-02	6.309573e-02	1.309954e-01	1.420874e-04	1.420874e-04
6.309573e-02	7.943282e-02	8.410825e-02	1.014722e-04	1.014722e-04
7.943282e-02	1.000000e-01	5.358673e-02	7.218655e-05	7.218655e-05
1.000000e-01	1.258925e-01	3.378986e-02	5.108827e-05	5.108827e-05
1.258925e-01	1.584893e-01	2.108587e-02	3.596858e-05	3.596858e-05
1.584893e-01	1.995262e-01	1.298436e-02	2.515579e-05	2.515579e-05
1.995262e-01	2.511886e-01	7.887051e-03	1.747371e-05	1.747371e-05
2.511886e-01	3.162278e-01	4.704886e-03	1.202824e-05	1.202824e-05
3.162278e-01	3.981072e-01	2.794818e-03	8.262366e-06	8.262366e-06
3.981072e-01	5.011872e-01	1.634342e-03	5.631179e-06	5.631179e-06
5.011872e-01	6.309573e-01	9.510665e-04	3.828539e-06	3.828539e-06
6.309573e-01	7.943282e-01	5.554110e-04	2.607564e-06	2.607564e-06
7.943282e-01	1.000000e+00	3.230195e-04	1.772319e-06	1.772319e-06
1.000000e+00	1.258925e+00	1.897538e-04	1.210663e-06	1.210663e-06
1.258925e+00	1.584893e+00	1.101581e-04	8.221208e-07	8.221208e-07
1.584893e+00	1.995262e+00	6.417151e-05	5.592408e-07	5.592408e-07
1.995262e+00	2.511886e+00	3.697854e-05	3.783577e-07	3.783577e-07
2.511886e+00	3.162278e+00	2.136250e-05	2.563029e-07	2.563029e-07
3.162278e+00	3.981072e+00	1.155602e-05	1.680087e-07	1.680087e-07
3.981072e+00	5.011872e+00	6.515328e-06	1.124336e-07	1.124336e-07
5.011872e+00	6.309573e+00	3.278105e-06	7.107864e-08	7.107864e-08
6.309573e+00	7.943282e+00	1.756739e-06	4.637471e-08	4.637471e-08
7.943282e+00	1.000000e+01	8.187802e-07	2.821703e-08	2.821703e-08
1.000000e+01	1.258925e+01	3.491359e-07	1.642197e-08	1.642197e-08
1.258925e+01	1.584893e+01	1.220979e-07	8.655289e-09	8.655289e-09
1.584893e+01	1.995262e+01	2.875461e-08	3.743531e-09	3.743531e-09
1.995262e+01	2.511886e+01	3.484159e-09	1.161386e-09	1.161386e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.973318e+02	8.270907e-02	8.270907e-02
1.258925e-03	1.584893e-03	1.538784e+02	6.505292e-02	6.505292e-02
1.584893e-03	1.995262e-03	1.182210e+02	5.077506e-02	5.077506e-02
1.995262e-03	2.511886e-03	9.053213e+01	3.956609e-02	3.956609e-02
2.511886e-03	3.162278e-03	6.943034e+01	3.085430e-02	3.085430e-02
3.162278e-03	3.981072e-03	5.314848e+01	2.403122e-02	2.403122e-02
3.981072e-03	5.011872e-03	4.114035e+01	1.881943e-02	1.881943e-02
5.011872e-03	6.309573e-03	2.832461e+01	1.386781e-02	1.386781e-02
6.309573e-03	7.943282e-03	1.873116e+01	1.000668e-02	1.000668e-02
7.943282e-03	1.000000e-02	1.233639e+01	7.199484e-03	7.199484e-03
1.000000e-02	1.258925e-02	8.092397e+00	5.167319e-03	5.167319e-03
1.258925e-02	1.584893e-02	5.283896e+00	3.698822e-03	3.698822e-03
1.584893e-02	1.995262e-02	3.436502e+00	2.638783e-03	2.638783e-03
1.995262e-02	2.511886e-02	2.217688e+00	1.874440e-03	1.874440e-03
2.511886e-02	3.162278e-02	1.420447e+00	1.324955e-03	1.324955e-03
3.162278e-02	3.981072e-02	8.999220e-01	9.304035e-04	9.304035e-04
3.981072e-02	5.011872e-02	5.637656e-01	6.481919e-04	6.481919e-04
5.011872e-02	6.309573e-02	3.463324e-01	4.464330e-04	4.464330e-04
6.309573e-02	7.943282e-02	2.082127e-01	3.029463e-04	3.029463e-04
7.943282e-02	1.000000e-01	1.230870e-01	2.032638e-04	2.032638e-04
1.000000e-01	1.258925e-01	7.096704e-02	1.342115e-04	1.342115e-04
1.258925e-01	1.584893e-01	3.982713e-02	8.690764e-05	8.690764e-05
1.584893e-01	1.995262e-01	2.155033e-02	5.487054e-05	5.487054e-05
1.995262e-01	2.511886e-01	1.116034e-02	3.354416e-05	3.354416e-05
2.511886e-01	3.162278e-01	5.500292e-03	1.972766e-05	1.972766e-05
3.162278e-01	3.981072e-01	2.576565e-03	1.112093e-05	1.112093e-05
3.981072e-01	5.011872e-01	1.133179e-03	5.945563e-06	5.945563e-06
5.011872e-01	6.309573e-01	4.726470e-04	3.029771e-06	3.029771e-06
6.309573e-01	7.943282e-01	1.869550e-04	1.462221e-06	1.462221e-06
7.943282e-01	1.000000e+00	7.180464e-05	6.738116e-07	6.738116e-07
1.000000e+00	1.258925e+00	2.716960e-05	3.022837e-07	3.022837e-07
1.258925e+00	1.584893e+00	9.981259e-06	1.316750e-07	1.316750e-07
1.584893e+00	1.995262e+00	3.663191e-06	5.655583e-08	5.655583e-08
1.995262e+00	2.511886e+00	1.358724e-06	2.427135e-08	2.427135e-08
2.511886e+00	3.162278e+00	4.857973e-07	1.014331e-08	1.014331e-08
3.162278e+00	3.981072e+00	1.618490e-07	4.004966e-09	4.004966e-09
3.981072e+00	5.011872e+00	5.322760e-08	1.587064e-09	1.587064e-09
5.011872e+00	6.309573e+00	1.574933e-08	5.852237e-10	5.852237e-10
6.309573e+00	7.943282e+00	4.966500e-09	2.275799e-10	2.275799e-10
7.943282e+00	1.000000e+01	1.248069e-09	7.004275e-11	7.004275e-11
1.000000e+01	1.258925e+01	3.147429e-10	2.329668e-11	2.329668e-11
1.258925e+01	1.584893e+01	5.826029e-11	5.843381e-12	5.843381e-12
1.584893e+01	1.995262e+01	6.590571e-12	1.176899e-12	1.176899e-12
1.995262e+01	2.511886e+01	4.008672e-13	1.466342e-13	1.466342e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	8.054819e+04	3.591177e+01	3.591177e+01
1.258925e-03	1.584893e-03	6.290657e+04	2.822808e+01	2.822808e+01
1.584893e-03	1.995262e-03	4.856476e+04	2.208796e+01	2.208796e+01
1.995262e-03	2.511886e-03	3.744317e+04	1.728922e+01	1.728922e+01
2.511886e-03	3.162278e-03	2.893661e+04	1.355153e+01	1.355153e+01
3.162278e-03	3.981072e-03	2.238465e+04	1.063595e+01	1.063595e+01
3.981072e-03	5.011872e-03	1.753499e+04	8.401595e+00	8.401595e+00
5.011872e-03	6.309573e-03	1.245649e+04	6.344972e+00	6.344972e+00
6.309573e-03	7.943282e-03	8.533845e+03	4.704787e+00	4.704787e+00
7.943282e-03	1.000000e-02	5.834339e+03	3.484013e+00	3.484013e+00
1.000000e-02	1.258925e-02	3.967072e+03	2.568838e+00	2.568838e+00
1.258925e-02	1.584893e-02	2.687512e+03	1.890252e+00	1.890252e+00
1.584893e-02	1.995262e-02	1.813212e+03	1.386982e+00	1.386982e+00
1.995262e-02	2.511886e-02	1.213375e+03	1.012524e+00	1.012524e+00
2.511886e-02	3.162278e-02	8.071852e+02	7.365500e-01	7.365500e-01
3.162278e-02	3.981072e-02	5.327330e+02	5.332977e-01	5.332977e-01
3.981072e-02	5.011872e-02	3.496922e+02	3.853312e-01	3.853312e-01
5.011872e-02	6.309573e-02	2.262674e+02	2.759530e-01	2.759530e-01
6.309573e-02	7.943282e-02	1.442614e+02	1.961380e-01	1.961380e-01
7.943282e-02	1.000000e-01	9.062963e+01	1.381663e-01	1.381663e-01
1.000000e-01	1.258925e-01	5.586815e+01	9.614740e-02	9.614740e-02
1.258925e-01	1.584893e-01	3.399177e+01	6.650039e-02	6.650039e-02
1.584893e-01	1.995262e-01	2.022044e+01	4.537356e-02	4.537356e-02
1.995262e-01	2.511886e-01	1.174962e+01	3.059586e-02	3.059586e-02
2.511886e-01	3.162278e-01	6.644179e+00	2.029156e-02	2.029156e-02
3.162278e-01	3.981072e-01	3.672772e+00	1.324695e-02	1.324695e-02
3.981072e-01	5.011872e-01	1.964332e+00	8.473242e-03	8.473242e-03
5.011872e-01	6.309573e-01	1.019660e+00	5.314705e-03	5.314705e-03
6.309573e-01	7.943282e-01	5.169648e-01	3.256815e-03	3.256815e-03
7.943282e-01	1.000000e+00	2.577179e-01	1.968246e-03	1.968246e-03
1.000000e+00	1.258925e+00	1.240852e-01	1.142958e-03	1.142958e-03
1.258925e+00	1.584893e+00	5.816418e-02	6.433830e-04	6.433830e-04
1.584893e+00	1.995262e+00	2.697302e-02	3.596800e-04	3.596800e-04
1.995262e+00	2.511886e+00	1.220844e-02	1.897111e-04	1.897111e-04
2.511886e+00	3.162278e+00	5.535053e-03	1.030322e-04	1.030322e-04
3.162278e+00	3.981072e+00	2.250880e-03	4.983075e-05	4.983075e-05
3.981072e+00	5.011872e+00	9.471825e-04	2.615521e-05	2.615521e-05
5.011872e+00	6.309573e+00	3.385687e-04	1.147358e-05	1.147358e-05
6.309573e+00	7.943282e+00	1.364873e-04	5.663404e-06	5.663404e-06
7.943282e+00	1.000000e+01	4.445240e-05	2.335541e-06	2.335541e-06
1.000000e+01	1.258925e+01	1.331810e-05	9.067271e-07	9.067271e-07
1.258925e+01	1.584893e+01	3.717491e-06	3.687565e-07	3.687565e-07
1.584893e+01	1.995262e+01	5.419630e-07	1.031139e-07	1.031139e-07
1.995262e+01	2.511886e+01	4.339934e-08	2.066736e-08	2.066736e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.406230e+05	2.436611e+02	2.436611e+02
1.258925e-03	1.584893e-03	5.085002e+05	1.933791e+02	1.933791e+02
1.584893e-03	1.995262e-03	3.958559e+05	1.520609e+02	1.520609e+02
1.995262e-03	2.511886e-03	3.054020e+05	1.190228e+02	1.190228e+02
2.511886e-03	3.162278e-03	2.343291e+05	9.288695e+01	9.288695e+01
3.162278e-03	3.981072e-03	1.801159e+05	7.257051e+01	7.257051e+01
3.981072e-03	5.011872e-03	1.382186e+05	5.664762e+01	5.664762e+01
5.011872e-03	6.309573e-03	9.466171e+04	4.179298e+01	4.179298e+01
6.309573e-03	7.943282e-03	6.314148e+04	3.042710e+01	3.042710e+01
7.943282e-03	1.000000e-02	4.204649e+04	2.212949e+01	2.212949e+01
1.000000e-02	1.258925e-02	2.798601e+04	1.609458e+01	1.609458e+01
1.258925e-02	1.584893e-02	1.864021e+04	1.170543e+01	1.170543e+01
1.584893e-02	1.995262e-02	1.237897e+04	8.502498e+00	8.502498e+00
1.995262e-02	2.511886e-02	8.228141e+03	6.179113e+00	6.179113e+00
2.511886e-02	3.162278e-02	5.433638e+03	4.476501e+00	4.476501e+00
3.162278e-02	3.981072e-02	3.566173e+03	3.233693e+00	3.233693e+00
3.981072e-02	5.011872e-02	2.324864e+03	2.327279e+00	2.327279e+00
5.011872e-02	6.309573e-02	1.500760e+03	1.666641e+00	1.666641e+00
6.309573e-02	7.943282e-02	9.661574e+02	1.192572e+00	1.192572e+00
7.943282e-02	1.000000e-01	6.137142e+02	8.467609e-01	8.467609e-01
1.000000e-01	1.258925e-01	3.878737e+02	5.999748e-01	5.999748e-01
1.258925e-01	1.584893e-01	2.416471e+02	4.220798e-01	4.220798e-01
1.584893e-01	1.995262e-01	1.494450e+02	2.959014e-01	2.959014e-01
1.995262e-01	2.511886e-01	9.138637e+01	2.062770e-01	2.062770e-01
2.511886e-01	3.162278e-01	5.454423e+01	1.420026e-01	1.420026e-01
3.162278e-01	3.981072e-01	3.238711e+01	9.745559e-02	9.745559e-02
3.981072e-01	5.011872e-01	1.923612e+01	6.707492e-02	6.707492e-02
5.011872e-01	6.309573e-01	1.122772e+01	4.565525e-02	4.565525e-02
6.309573e-01	7.943282e-01	6.542744e+00	3.105607e-02	3.105607e-02
7.943282e-01	1.000000e+00	3.779737e+00	2.104088e-02	2.104088e-02
1.000000e+00	1.258925e+00	2.236174e+00	1.446273e-02	1.446273e-02
1.258925e+00	1.584893e+00	1.315910e+00	9.894491e-03	9.894491e-03
1.584893e+00	1.995262e+00	7.684652e-01	6.716502e-03	6.716502e-03
1.995262e+00	2.511886e+00	4.351250e-01	4.509022e-03	4.509022e-03
2.511886e+00	3.162278e+00	2.496181e-01	3.057654e-03	3.057654e-03
3.162278e+00	3.981072e+00	1.418467e-01	2.046358e-03	2.046358e-03
3.981072e+00	5.011872e+00	7.626848e-02	1.340751e-03	1.340751e-03
5.011872e+00	6.309573e+00	4.112602e-02	8.718764e-04	8.718764e-04
6.309573e+00	7.943282e+00	2.067050e-02	5.531338e-04	5.531338e-04
7.943282e+00	1.000000e+01	1.057260e-02	3.570363e-04	3.570363e-04
1.000000e+01	1.258925e+01	4.321858e-03	2.002102e-04	2.002102e-04
1.258925e+01	1.584893e+01	1.482931e-03	1.069253e-04	1.069253e-04
1.584893e+01	1.995262e+01	3.578474e-04	4.563308e-05	4.563308e-05
1.995262e+01	2.511886e+01	3.315456e-05	1.238401e-05	1.238401e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	5.872531e+01	2.129809e-02	2.129809e-02
1.258925e-03	1.584893e-03	4.667504e+01	1.692271e-02	1.692271e-02
1.584893e-03	1.995262e-03	3.633851e+01	1.330795e-02	1.330795e-02
1.995262e-03	2.511886e-03	2.803964e+01	1.041871e-02	1.041871e-02
2.511886e-03	3.162278e-03	2.152079e+01	8.134980e-03	8.134980e-03
3.162278e-03	3.981072e-03	1.654191e+01	6.356537e-03	6.356537e-03
3.981072e-03	5.011872e-03	1.269517e+01	4.963031e-03	4.963031e-03
5.011872e-03	6.309573e-03	8.689059e+00	3.659434e-03	3.659434e-03
6.309573e-03	7.943282e-03	5.792950e+00	2.663039e-03	2.663039e-03
7.943282e-03	1.000000e-02	3.857556e+00	1.936795e-03	1.936795e-03
1.000000e-02	1.258925e-02	2.567442e+00	1.408245e-03	1.408245e-03
1.258925e-02	1.584893e-02	1.710191e+00	1.024353e-03	1.024353e-03
1.584893e-02	1.995262e-02	1.135787e+00	7.440056e-04	7.440056e-04
1.995262e-02	2.511886e-02	7.547907e-01	5.405564e-04	5.405564e-04
2.511886e-02	3.162278e-02	4.982122e-01	3.914124e-04	3.914124e-04
3.162278e-02	3.981072e-02	3.268107e-01	2.825373e-04	2.825373e-04
3.981072e-02	5.011872e-02	2.130219e-01	2.033012e-04	2.033012e-04
5.011872e-02	6.309573e-02	1.375194e-01	1.455826e-04	1.455826e-04
6.309573e-02	7.943282e-02	8.843950e-02	1.040521e-04	1.040521e-04
7.943282e-02	1.000000e-01	5.620207e-02	7.392712e-05	7.392712e-05
1.000000e-01	1.258925e-01	3.552998e-02	5.238724e-05	5.238724e-05
1.258925e-01	1.584893e-01	2.214892e-02	3.686412e-05	3.686412e-05
1.584893e-01	1.995262e-01	1.369528e-02	2.583528e-05	2.583528e-05
1.995262e-01	2.511886e-01	8.372627e-03	1.800357e-05	1.800357e-05
2.511886e-01	3.162278e-01	4.999077e-03	1.239859e-05	1.239859e-05
3.162278e-01	3.981072e-01	2.972372e-03	8.520777e-06	8.520777e-06
3.981072e-01	5.011872e-01	1.758343e-03	5.840898e-06	5.840898e-06
5.011872e-01	6.309573e-01	1.027340e-03	3.979099e-06	3.979099e-06
6.309573e-01	7.943282e-01	5.987235e-04	2.707328e-06	2.707328e-06
7.943282e-01	1.000000e+00	3.459395e-04	1.834120e-06	1.834120e-06
1.000000e+00	1.258925e+00	2.037269e-04	1.254447e-06	1.254447e-06
1.258925e+00	1.584893e+00	1.199075e-04	8.577301e-07	8.577301e-07
1.584893e+00	1.995262e+00	7.023922e-05	5.850831e-07	5.850831e-07
1.995262e+00	2.511886e+00	3.970392e-05	3.920527e-07	3.920527e-07
2.511886e+00	3.162278e+00	2.265096e-05	2.639190e-07	2.639190e-07
3.162278e+00	3.981072e+00	1.298739e-05	1.781102e-07	1.781102e-07
3.981072e+00	5.011872e+00	6.951882e-06	1.161392e-07	1.161392e-07
5.011872e+00	6.309573e+00	3.780532e-06	7.633156e-08	7.633156e-08
6.309573e+00	7.943282e+00	1.892626e-06	4.813490e-08	4.813490e-08
7.943282e+00	1.000000e+01	9.481125e-07	3.036390e-08	3.036390e-08
1.000000e+01	1.258925e+01	3.962537e-07	1.749503e-08	1.749503e-08
1.258925e+01	1.584893e+01	1.319148e-07	8.996514e-09	8.996514e-09
1.584893e+01	1.995262e+01	3.216617e-08	3.959382e-09	3.959382e-09
1.995262e+01	2.511886e+01	3.097030e-09	1.094965e-09	1.094965e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.287893e+02	8.941047e-02	8.941047e-02
1.258925e-03	1.584893e-03	1.811293e+02	7.088206e-02	7.088206e-02
1.584893e-03	1.995262e-03	1.404335e+02	5.558596e-02	5.558596e-02
1.995262e-03	2.511886e-03	1.079194e+02	4.339448e-02	4.339448e-02
2.511886e-03	3.162278e-03	8.239191e+01	3.375683e-02	3.375683e-02
3.162278e-03	3.981072e-03	6.299599e+01	2.627981e-02	2.627981e-02
3.981072e-03	5.011872e-03	4.799742e+01	2.041044e-02	2.041044e-02
5.011872e-03	6.309573e-03	3.239850e+01	1.489457e-02	1.489457e-02
6.309573e-03	7.943282e-03	2.121613e+01	1.069633e-02	1.069633e-02
7.943282e-03	1.000000e-02	1.384619e+01	7.662447e-03	7.662447e-03
1.000000e-02	1.258925e-02	9.010034e+00	5.478748e-03	5.478748e-03
1.258925e-02	1.584893e-02	5.854983e+00	3.912508e-03	3.912508e-03
1.584893e-02	1.995262e-02	3.779450e+00	2.781531e-03	2.781531e-03
1.995262e-02	2.511886e-02	2.434297e+00	1.974361e-03	1.974361e-03
2.511886e-02	3.162278e-02	1.548937e+00	1.390557e-03	1.390557e-03
3.162278e-02	3.981072e-02	9.754969e-01	9.732941e-04	9.732941e-04
3.981072e-02	5.011872e-02	6.054686e-01	6.748608e-04	6.748608e-04
5.011872e-02	6.309573e-02	3.692749e-01	4.625681e-04	4.625681e-04
6.309573e-02	7.943282e-02	2.222702e-01	3.140880e-04	3.140880e-04
7.943282e-02	1.000000e-01	1.306994e-01	2.102331e-04	2.102331e-04
1.000000e-01	1.258925e-01	7.568605e-02	1.389487e-04	1.389487e-04
1.258925e-01	1.584893e-01	4.235115e-02	8.985122e-05	8.985122e-05
1.584893e-01	1.995262e-01	2.301737e-02	5.679336e-05	5.679336e-05
1.995262e-01	2.511886e-01	1.205586e-02	3.487297e-05	3.487297e-05
2.511886e-01	3.162278e-01	5.873336e-03	2.035251e-05	2.035251e-05
3.162278e-01	3.981072e-01	2.766969e-03	1.152515e-05	1.152515e-05
3.981072e-01	5.011872e-01	1.235654e-03	6.212102e-06	6.212102e-06
5.011872e-01	6.309573e-01	5.153810e-04	3.158744e-06	3.158744e-06
6.309573e-01	7.943282e-01	2.037585e-04	1.521257e-06	1.521257e-06
7.943282e-01	1.000000e+00	7.815019e-05	7.019394e-07	7.019394e-07
1.000000e+00	1.258925e+00	2.970498e-05	3.168756e-07	3.168756e-07
1.258925e+00	1.584893e+00	1.113737e-05	1.391284e-07	1.391284e-07
1.584893e+00	1.995262e+00	4.068641e-06	5.956098e-08	5.956098e-08
1.995262e+00	2.511886e+00	1.442702e-06	2.538546e-08	2.538546e-08
2.511886e+00	3.162278e+00	4.972226e-07	1.001167e-08	1.001167e-08
3.162278e+00	3.981072e+00	1.795475e-07	4.227534e-09	4.227534e-09
3.981072e+00	5.011872e+00	6.121421e-08	1.756116e-09	1.756116e-09
5.011872e+00	6.309573e+00	1.878440e-08	6.454382e-10	6.454382e-10
6.309573e+00	7.943282e+00	5.499820e-09	2.348013e-10	2.348013e-10
7.943282e+00	1.000000e+01	1.645374e-09	8.432356e-11	8.432356e-11
1.000000e+01	1.258925e+01	3.947622e-10	2.730503e-11	2.730503e-11
1.258925e+01	1.584893e+01	6.476547e-11	6.097959e-12	6.097959e-12
1.584893e+01	1.995262e+01	7.666349e-12	1.155288e-12	1.155288e-12
1.995262e+01	2.511886e+01	3.714667e-13	1.442710e-13	1.442710e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	7.989738e+04	3.525197e+01	3.525197e+01
1.258925e-03	1.584893e-03	6.326762e+04	2.789338e+01	2.789338e+01
1.584893e-03	1.995262e-03	4.925014e+04	2.190411e+01	2.190411e+01
1.995262e-03	2.511886e-03	3.806943e+04	1.714898e+01	1.714898e+01
2.511886e-03	3.162278e-03	2.933253e+04	1.340907e+01	1.340907e+01
3.162278e-03	3.981072e-03	2.269873e+04	1.052110e+01	1.052110e+01
3.981072e-03	5.011872e-03	1.761227e+04	8.274032e+00	8.274032e+00
5.011872e-03	6.309573e-03	1.238778e+04	6.231296e+00	6.231296e+00
6.309573e-03	7.943282e-03	8.498821e+03	4.635296e+00	4.635296e+00
7.943282e-03	1.000000e-02	5.807782e+03	3.438393e+00	3.438393e+00
1.000000e-02	1.258925e-02	3.958084e+03	2.544306e+00	2.544306e+00
1.258925e-02	1.584893e-02	2.686005e+03	1.876515e+00	1.876515e+00
1.584893e-02	1.995262e-02	1.809075e+03	1.377245e+00	1.377245e+00
1.995262e-02	2.511886e-02	1.213725e+03	1.007497e+00	1.007497e+00
2.511886e-02	3.162278e-02	8.077193e+02	7.337334e-01	7.337334e-01
3.162278e-02	3.981072e-02	5.322860e+02	5.310733e-01	5.310733e-01
3.981072e-02	5.011872e-02	3.480348e+02	3.827879e-01	3.827879e-01
5.011872e-02	6.309573e-02	2.239218e+02	2.729521e-01	2.729521e-01
6.309573e-02	7.943282e-02	1.427961e+02	1.936271e-01	1.936271e-01
7.943282e-02	1.000000e-01	8.947026e+01	1.361784e-01	1.361784e-01
1.000000e-01	1.258925e-01	5.548051e+01	9.516410e-02	9.516410e-02
1.258925e-01	1.584893e-01	3.357412e+01	6.553246e-02	6.553246e-02
1.584893e-01	1.995262e-01	2.005710e+01	4.486887e-02	4.486887e-02
1.995262e-01	2.511886e-01	1.174395e+01	3.035282e-02	3.035282e-02
2.511886e-01	3.162278e-01	6.577373e+00	1.997951e-02	1.997951e-02
3.162278e-01	3.981072e-01	3.626590e+00	1.302344e-02	1.302344e-02
3.981072e-01	5.011872e-01	1.961807e+00	8.410409e-03	8.410409e-03
5.011872e-01	6.309573e-01	1.023124e+00	5.297635e-03	5.297635e-03
6.309573e-01	7.943282e-01	5.142782e-01	3.246976e-03	3.246976e-03
7.943282e-01	1.000000e+00	2.549132e-01	1.967362e-03	1.967362e-03
1.000000e+00	1.258925e+00	1.231962e-01	1.155291e-03	1.155291e-03
1.258925e+00	1.584893e+00	5.760154e-02	6.459526e-04	6.459526e-04
1.584893e+00	1.995262e+00	2.714272e-02	3.618947e-04	3.618947e-04
1.995262e+00	2.511886e+00	1.157427e-02	1.861864e-04	1.861864e-04
2.511886e+00	3.162278e+00	5.148231e-03	1.000538e-04	1.000538e-04
3.162278e+00	3.981072e+00	2.283180e-03	5.316855e-05	5.316855e-05
3.981072e+00	5.011872e+00	9.403180e-04	2.614706e-05	2.614706e-05
5.011872e+00	6.309573e+00	3.650169e-04	1.222422e-05	1.222422e-05
6.309573e+00	7.943282e+00	1.334705e-04	5.987985e-06	5.987985e-06
7.943282e+00	1.000000e+01	4.901951e-05	2.546816e-06	2.546816e-06
1.000000e+01	1.258925e+01	1.519538e-05	1.079523e-06	1.079523e-06
1.258925e+01	1.584893e+01	3.515551e-06	3.985551e-07	3.985551e-07
1.584893e+01	1.995262e+01	5.614203e-07	1.220417e-07	1.220417e-07
1.995262e+01	2.511886e+01	2.679883e-08	1.007628e-08	1.007628e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.822709e+05	2.295258e+02	2.295258e+02
1.258925e-03	1.584893e-03	5.663863e+05	1.863719e+02	1.863719e+02
1.584893e-03	1.995262e-03	4.544252e+05	1.487177e+02	1.487177e+02
1.995262e-03	2.511886e-03	3.583744e+05	1.176990e+02	1.176990e+02
2.511886e-03	3.162278e-03	2.787591e+05	9.246967e+01	9.246967e+01
3.162278e-03	3.981072e-03	2.141931e+05	7.222789e+01	7.222789e+01
3.981072e-03	5.011872e-03	1.523295e+05	5.429405e+01	5.429405e+01
5.011872e-03	6.309573e-03	1.004816e+05	3.930798e+01	3.930798e+01
6.309573e-03	7.943282e-03	6.616956e+04	2.842999e+01	2.842999e+01
7.943282e-03	1.000000e-02	4.346465e+04	2.053639e+01	2.053639e+01
1.000000e-02	1.258925e-02	2.859145e+04	1.484918e+01	1.484918e+01
1.258925e-02	1.584893e-02	1.879536e+04	1.073007e+01	1.073007e+01
1.584893e-02	1.995262e-02	1.236844e+04	7.759270e+00	7.759270e+00
1.995262e-02	2.511886e-02	8.103578e+03	5.598701e+00	5.598701e+00
2.511886e-02	3.162278e-02	5.286028e+03	4.030712e+00	4.030712e+00
3.162278e-02	3.981072e-02	3.421000e+03	2.890372e+00	2.890372e+00
3.981072e-02	5.011872e-02	2.203024e+03	2.066753e+00	2.066753e+00
5.011872e-02	6.309573e-02	1.411141e+03	1.474311e+00	1.474311e+00
6.309573e-02	7.943282e-02	8.983277e+02	1.048061e+00	1.048061e+00
7.943282e-02	1.000000e-01	5.695516e+02	7.435576e-01	7.435576e-01
1.000000e-01	1.258925e-01	3.578501e+02	5.251315e-01	5.251315e-01
1.258925e-01	1.584893e-01	2.221735e+02	3.687415e-01	3.687415e-01
1.584893e-01	1.995262e-01	1.370577e+02	2.580072e-01	2.580072e-01
1.995262e-01	2.511886e-01	8.293434e+01	1.788191e-01	1.788191e-01
2.511886e-01	3.162278e-01	4.982383e+01	1.235545e-01	1.235545e-01
3.162278e-01	3.981072e-01	2.955715e+01	8.470598e-02	8.470598e-02
3.981072e-01	5.011872e-01	1.736966e+01	5.787795e-02	5.787795e-02
5.011872e-01	6.309573e-01	1.013044e+01	3.940581e-02	3.940581e-02
6.309573e-01	7.943282e-01	5.892832e+00	2.678984e-02	2.678984e-02
7.943282e-01	1.000000e+00	3.457959e+00	1.828896e-02	1.828896e-02
1.000000e+00	1.258925e+00	2.021151e+00	1.245941e-02	1.245941e-02
1.258925e+00	1.584893e+00	1.194507e+00	8.539478e-03	8.539478e-03
1.584893e+00	1.995262e+00	6.928418e-01	5.802324e-03	5.802324e-03
1.995262e+00	2.511886e+00	3.934430e-01	3.892454e-03	3.892454e-03
2.511886e+00	3.162278e+00	2.276856e-01	2.635688e-03	2.635688e-03
3.162278e+00	3.981072e+00	1.238355e-01	1.731663e-03	1.731663e-03
3.981072e+00	5.011872e+00	6.936776e-02	1.153619e-03	1.153619e-03
5.011872e+00	6.309573e+00	3.704399e-02	7.538412e-04	7.538412e-04
6.309573e+00	7.943282e+00	1.956585e-02	4.899285e-04	4.899285e-04
7.943282e+00	1.000000e+01	9.202686e-03	2.974639e-04	2.974639e-04
1.000000e+01	1.258925e+01	3.806080e-03	1.699866e-04	1.699866e-04
1.258925e+01	1.584893e+01	1.374401e-03	9.150295e-05	9.150295e-05
1.584893e+01	1.995262e+01	3.144726e-04	3.939350e-05	3.939350e-05
1.995262e+01	2.511886e+01	2.787896e-05	9.926748e-06	9.926748e-06
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	7.147877e+01	2.349722e-02	2.349722e-02
1.258925e-03	1.584893e-03	5.934524e+01	1.908185e-02	1.908185e-02
1.584893e-03	1.995262e-03	4.763776e+01	1.523714e-02	1.523714e-02
1.995262e-03	2.511886e-03	3.757245e+01	1.206042e-02	1.206042e-02
2.511886e-03	3.162278e-03	2.925250e+01	9.484380e-03	9.484380e-03
3.162278e-03	3.981072e-03	2.248611e+01	7.411137e-03	7.411137e-03
3.981072e-03	5.011872e-03	1.598773e+01	5.569564e-03	5.569564e-03
5.011872e-03	6.309573e-03	1.054171e+01	4.030726e-03	4.030726e-03
6.309573e-03	7.943282e-03	6.940740e+00	2.914946e-03	2.914946e-03
7.943282e-03	1.000000e-02	4.558577e+00	2.105437e-03	2.105437e-03
1.000000e-02	1.258925e-02	2.996750e+00	1.521435e-03	1.521435e-03
1.258925e-02	1.584893e-02	1.969807e+00	1.099358e-03	1.099358e-03
1.584893e-02	1.995262e-02	1.295677e+00	7.946503e-04	7.946503e-04
1.995262e-02	2.511886e-02	8.485328e-01	5.731417e-04	5.731417e-04
2.511886e-02	3.162278e-02	5.533254e-01	4.124941e-04	4.124941e-04
3.162278e-02	3.981072e-02	3.579992e-01	2.957118e-04	2.957118e-04
3.981072e-02	5.011872e-02	2.306333e-01	2.115382e-04	2.115382e-04
5.011872e-02	6.309573e-02	1.477135e-01	1.508821e-04	1.508821e-04
6.309573e-02	7.943282e-02	9.408297e-02	1.073206e-04	1.073206e-04
7.943282e-02	1.000000e-01	5.968499e-02	7.618337e-05	7.618337e-05
1.000000e-01	1.258925e-01	3.752083e-02	5.383494e-05	5.383494e-05
1.258925e-01	1.584893e-01	2.329812e-02	3.780837e-05	3.780837e-05
1.584893e-01	1.995262e-01	1.438603e-02	2.647879e-05	2.647879e-05
1.995262e-01	2.511886e-01	8.709235e-03	1.836190e-05	1.836190e-05
2.511886e-01	3.162278e-01	5.230999e-03	1.268293e-05	1.268293e-05
3.162278e-01	3.981072e-01	3.109818e-03	8.715557e-06	8.715557e-06
3.981072e-01	5.011872e-01	1.827784e-03	5.955116e-06	5.955116e-06
5.011872e-01	6.309573e-01	1.065500e-03	4.052326e-06	4.052326e-06
6.309573e-01	7.943282e-01	6.195718e-04	2.754060e-06	2.754060e-06
7.943282e-01	1.000000e+00	3.636473e-04	1.880476e-06	1.880476e-06
1.000000e+00	1.258925e+00	2.127411e-04	1.281899e-06	1.281899e-06
1.258925e+00	1.584893e+00	1.255767e-04	8.777728e-07	8.777728e-07
1.584893e+00	1.995262e+00	7.272967e-05	5.953653e-07	5.953653e-07
1.995262e+00	2.511886e+00	4.137632e-05	4.002245e-07	4.002245e-07
2.511886e+00	3.162278e+00	2.403166e-05	2.718437e-07	2.718437e-07
3.162278e+00	3.981072e+00	1.306311e-05	1.786286e-07	1.786286e-07
3.981072e+00	5.011872e+00	7.336050e-06	1.193051e-07	1.193051e-07
5.011872e+00	6.309573e+00	3.897662e-06	7.750501e-08	7.750501e-08
6.309573e+00	7.943282e+00	2.048100e-06	5.007296e-08	5.007296e-08
7.943282e+00	1.000000e+01	9.714506e-07	3.073534e-08	3.073534e-08
1.000000e+01	1.258925e+01	4.055228e-07	1.769847e-08	1.769847e-08
1.258925e+01	1.584893e+01	1.447995e-07	9.425644e-09	9.425644e-09
1.584893e+01	1.995262e+01	3.265354e-08	3.989265e-09	3.989265e-09
1.995262e+01	2.511886e+01	3.097030e-09	1.094965e-09	1.094965e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.836370e+02	9.992834e-02	9.992834e-02
1.258925e-03	1.584893e-03	2.346606e+02	8.100248e-02	8.100248e-02
1.584893e-03	1.995262e-03	1.877568e+02	6.455167e-02	6.455167e-02
1.995262e-03	2.511886e-03	1.475726e+02	5.097438e-02	5.097438e-02
2.511886e-03	3.162278e-03	1.143579e+02	3.995502e-02	3.995502e-02
3.162278e-03	3.981072e-03	8.735848e+01	3.108135e-02	3.108135e-02
3.981072e-03	5.011872e-03	6.149322e+01	2.318479e-02	2.318479e-02
5.011872e-03	6.309573e-03	4.000869e+01	1.661304e-02	1.661304e-02
6.309573e-03	7.943282e-03	2.591914e+01	1.187143e-02	1.187143e-02
7.943282e-03	1.000000e-02	1.669485e+01	8.450467e-03	8.450467e-03
1.000000e-02	1.258925e-02	1.074078e+01	6.008662e-03	6.008662e-03
1.258925e-02	1.584893e-02	6.888919e+00	4.262547e-03	4.262547e-03
1.584893e-02	1.995262e-02	4.407594e+00	3.017424e-03	3.017424e-03
1.995262e-02	2.511886e-02	2.798087e+00	2.126074e-03	2.126074e-03
2.511886e-02	3.162278e-02	1.756658e+00	1.487118e-03	1.487118e-03
3.162278e-02	3.981072e-02	1.089451e+00	1.032310e-03	1.032310e-03
3.981072e-02	5.011872e-02	6.675918e-01	7.109301e-04	7.109301e-04
5.011872e-02	6.309573e-02	4.031291e-01	4.847634e-04	4.847634e-04
6.309573e-02	7.943282e-02	2.401047e-01	3.272009e-04	3.272009e-04
7.943282e-02	1.000000e-01	1.410366e-01	2.188213e-04	2.188213e-04
1.000000e-01	1.258925e-01	8.103196e-02	1.440978e-04	1.440978e-04
1.258925e-01	1.584893e-01	4.530356e-02	9.311852e-05	9.311852e-05
1.584893e-01	1.995262e-01	2.451235e-02	5.866916e-05	5.866916e-05
1.995262e-01	2.511886e-01	1.266906e-02	3.578413e-05	3.578413e-05
2.511886e-01	3.162278e-01	6.288025e-03	2.110747e-05	2.110747e-05
3.162278e-01	3.981072e-01	2.994405e-03	1.204773e-05	1.204773e-05
3.981072e-01	5.011872e-01	1.313685e-03	6.433179e-06	6.433179e-06
5.011872e-01	6.309573e-01	5.444921e-04	3.240531e-06	3.240531e-06
6.309573e-01	7.943282e-01	2.182969e-04	1.571404e-06	1.571404e-06
7.943282e-01	1.000000e+00	8.417333e-05	7.281176e-07	7.281176e-07
1.000000e+00	1.258925e+00	3.186229e-05	3.278974e-07	3.278974e-07
1.258925e+00	1.584893e+00	1.222189e-05	1.468974e-07	1.468974e-07
1.584893e+00	1.995262e+00	4.332182e-06	6.170394e-08	6.170394e-08
1.995262e+00	2.511886e+00	1.571683e-06	2.633622e-08	2.633622e-08
2.511886e+00	3.162278e+00	5.598301e-07	1.094269e-08	1.094269e-08
3.162278e+00	3.981072e+00	1.872660e-07	4.399040e-09	4.399040e-09
3.981072e+00	5.011872e+00	6.486233e-08	1.804525e-09	1.804525e-09
5.011872e+00	6.309573e+00	1.914604e-08	6.447213e-10	6.447213e-10
6.309573e+00	7.943282e+00	5.777053e-09	2.326444e-10	2.326444e-10
7.943282e+00	1.000000e+01	1.643837e-09	8.599714e-11	8.599714e-11
1.000000e+01	1.258925e+01	3.505857e-10	2.340714e-11	2.340714e-11
1.258925e+01	1.584893e+01	7.088300e-11	6.652070e-12	6.652070e-12
1.584893e+01	1.995262e+01	9.268495e-12	1.509740e-12	1.509740e-12
1.995262e+01	2.511886e+01	3.895980e-13	1.522402e-13	1.522402e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	7.624930e+04	3.418197e+01	3.418197e+01
1.258925e-03	1.584893e-03	6.243190e+04	2.739737e+01	2.739737e+01
1.584893e-03	1.995262e-03	4.976204e+04	2.169317e+01	2.169317e+01
1.995262e-03	2.511886e-03	3.923349e+04	1.712528e+01	1.712528e+01
2.511886e-03	3.162278e-03	3.073151e+04	1.350377e+01	1.350377e+01
3.162278e-03	3.981072e-03	2.388705e+04	1.061191e+01	1.061191e+01
3.981072e-03	5.011872e-03	1.755237e+04	8.162796e+00	8.162796e+00
5.011872e-03	6.309573e-03	1.216219e+04	6.133815e+00	6.133815e+00
6.309573e-03	7.943282e-03	8.393765e+03	4.595415e+00	4.595415e+00
7.943282e-03	1.000000e-02	5.756307e+03	3.422833e+00	3.422833e+00
1.000000e-02	1.258925e-02	3.929427e+03	2.540074e+00	2.540074e+00
1.258925e-02	1.584893e-02	2.667805e+03	1.877192e+00	1.877192e+00
1.584893e-02	1.995262e-02	1.800537e+03	1.381142e+00	1.381142e+00
1.995262e-02	2.511886e-02	1.205796e+03	1.011314e+00	1.011314e+00
2.511886e-02	3.162278e-02	8.017780e+02	7.369168e-01	7.369168e-01
3.162278e-02	3.981072e-02	5.280425e+02	5.343286e-01	5.343286e-01
3.981072e-02	5.011872e-02	3.452451e+02	3.861876e-01	3.861876e-01
5.011872e-02	6.309573e-02	2.223535e+02	2.757589e-01	2.757589e-01
6.309573e-02	7.943282e-02	1.419203e+02	1.962240e-01	1.962240e-01
7.943282e-02	1.000000e-01	8.945495e+01	1.386485e-01	1.386485e-01
1.000000e-01	1.258925e-01	5.534363e+01	9.682689e-02	9.682689e-02
1.258925e-01	1.584893e-01	3.347758e+01	6.674318e-02	6.674318e-02
1.584893e-01	1.995262e-01	2.002494e+01	4.575169e-02	4.575169e-02
1.995262e-01	2.511886e-01	1.158163e+01	3.075448e-02	3.075448e-02
2.511886e-01	3.162278e-01	6.569457e+00	2.041340e-02	2.041340e-02
3.162278e-01	3.981072e-01	3.652353e+00	1.343776e-02	1.343776e-02
3.981072e-01	5.011872e-01	1.948848e+00	8.586094e-03	8.586094e-03
5.011872e-01	6.309573e-01	1.017080e+00	5.464470e-03	5.464470e-03
6.309573e-01	7.943282e-01	5.177675e-01	3.394950e-03	3.394950e-03
7.943282e-01	1.000000e+00	2.517664e-01	2.004453e-03	2.004453e-03
1.000000e+00	1.258925e+00	1.219032e-01	1.202980e-03	1.202980e-03
1.258925e+00	1.584893e+00	5.890692e-02	6.922164e-04	6.922164e-04
1.584893e+00	1.995262e+00	2.607334e-02	3.692769e-04	3.692769e-04
1.995262e+00	2.511886e+00	1.196325e-02	2.121487e-04	2.121487e-04
2.511886e+00	3.162278e+00	5.332632e-03	1.083026e-04	1.083026e-04
3.162278e+00	3.981072e+00	2.147196e-03	5.448354e-05	5.448354e-05
3.981072e+00	5.011872e+00	9.042571e-04	2.758905e-05	2.758905e-05
5.011872e+00	6.309573e+00	3.610512e-04	1.379887e-05	1.379887e-05
6.309573e+00	7.943282e+00	1.312473e-04	5.765248e-06	5.765248e-06
7.943282e+00	1.000000e+01	4.361952e-05	2.551574e-06	2.551574e-06
1.000000e+01	1.258925e+01	1.201414e-05	9.252602e-07	9.252602e-07
1.258925e+01	1.584893e+01	3.001377e-06	3.332086e-07	3.332086e-07
1.584893e+01	1.995262e+01	6.640121e-07	1.582760e-07	1.582760e-07
1.995262e+01	2.511886e+01	3.496684e-08	2.103511e-08	2.103511e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyEps/91GeV/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9
RatioPlotYMax=1.1
XLabel=$m_{\nu \bar{\nu}}$ [GeV$^2$]$$
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV$^2$]
LegendXPos=0.1
LegendYPos=0.8
DrawOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
LegendOnly=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
RatioPlotYLabel=Ratio to $\epsilon=10^{-9}$
RatioPlotYMin=0.9501
RatioPlotYMax=1.05
RatioPlotYMajorTickMarks=20
XMin=30
XMax=100
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.757030e-02	1.299764e-03	1.299764e-03
1.300000e+01	1.600000e+01	8.663077e-02	1.451811e-03	1.451811e-03
1.600000e+01	1.900000e+01	1.060830e-01	1.592689e-03	1.592689e-03
1.900000e+01	2.200000e+01	1.275698e-01	1.731684e-03	1.731684e-03
2.200000e+01	2.500000e+01	1.527524e-01	1.939125e-03	1.939125e-03
2.500000e+01	2.800000e+01	1.767837e-01	2.063406e-03	2.063406e-03
2.800000e+01	3.100000e+01	2.099674e-01	2.263803e-03	2.263803e-03
3.100000e+01	3.400000e+01	2.432087e-01	2.437775e-03	2.437775e-03
3.400000e+01	3.700000e+01	2.779761e-01	2.578872e-03	2.578872e-03
3.700000e+01	4.000000e+01	3.215253e-01	2.758287e-03	2.758287e-03
4.000000e+01	4.300000e+01	3.754040e-01	3.019570e-03	3.019570e-03
4.300000e+01	4.600000e+01	4.317813e-01	3.221387e-03	3.221387e-03
4.600000e+01	4.900000e+01	5.026530e-01	3.481564e-03	3.481564e-03
4.900000e+01	5.200000e+01	5.875513e-01	3.754557e-03	3.754557e-03
5.200000e+01	5.500000e+01	6.935110e-01	4.082612e-03	4.082612e-03
5.500000e+01	5.800000e+01	8.401123e-01	4.505334e-03	4.505334e-03
5.800000e+01	6.100000e+01	1.009066e+00	4.910817e-03	4.910817e-03
6.100000e+01	6.400000e+01	1.245842e+00	5.452745e-03	5.452745e-03
6.400000e+01	6.700000e+01	1.561168e+00	6.126835e-03	6.126835e-03
6.700000e+01	7.000000e+01	2.009487e+00	6.936880e-03	6.936880e-03
7.000000e+01	7.300000e+01	2.689850e+00	8.028725e-03	8.028725e-03
7.300000e+01	7.600000e+01	3.762117e+00	9.509012e-03	9.509012e-03
7.600000e+01	7.900000e+01	5.611647e+00	1.158674e-02	1.158674e-02
7.900000e+01	8.200000e+01	9.273620e+00	1.492810e-02	1.492810e-02
8.200000e+01	8.500000e+01	1.802682e+01	2.079533e-02	2.079533e-02
8.500000e+01	8.800000e+01	5.248100e+01	3.557676e-02	3.557676e-02
8.800000e+01	9.100000e+01	1.237842e+03	1.730398e-01	1.730398e-01
9.100000e+01	9.400000e+01	5.620577e+03	3.691456e-01	3.691456e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.176000e-06	4.601449e-08	4.601449e-08
1.300000e+01	1.600000e+01	4.144000e-06	5.256108e-08	5.256108e-08
1.600000e+01	1.900000e+01	5.058000e-06	5.806892e-08	5.806892e-08
1.900000e+01	2.200000e+01	6.169333e-06	6.413181e-08	6.413181e-08
2.200000e+01	2.500000e+01	7.242667e-06	6.948701e-08	6.948701e-08
2.500000e+01	2.800000e+01	8.508000e-06	7.531268e-08	7.531268e-08
2.800000e+01	3.100000e+01	9.967333e-06	8.151619e-08	8.151619e-08
3.100000e+01	3.400000e+01	1.161600e-05	8.800000e-08	8.800000e-08
3.400000e+01	3.700000e+01	1.330733e-05	9.418894e-08	9.418894e-08
3.700000e+01	4.000000e+01	1.553267e-05	1.017601e-07	1.017601e-07
4.000000e+01	4.300000e+01	1.801333e-05	1.095851e-07	1.095851e-07
4.300000e+01	4.600000e+01	2.073533e-05	1.175736e-07	1.175736e-07
4.600000e+01	4.900000e+01	2.411600e-05	1.267964e-07	1.267964e-07
4.900000e+01	5.200000e+01	2.820467e-05	1.371244e-07	1.371244e-07
5.200000e+01	5.500000e+01	3.337133e-05	1.491561e-07	1.491561e-07
5.500000e+01	5.800000e+01	4.015400e-05	1.636134e-07	1.636134e-07
5.800000e+01	6.100000e+01	4.855200e-05	1.799111e-07	1.799111e-07
6.100000e+01	6.400000e+01	5.988067e-05	1.998010e-07	1.998010e-07
6.400000e+01	6.700000e+01	7.478400e-05	2.232846e-07	2.232846e-07
6.700000e+01	7.000000e+01	9.648867e-05	2.536253e-07	2.536253e-07
7.000000e+01	7.300000e+01	1.291660e-04	2.934462e-07	2.934462e-07
7.300000e+01	7.600000e+01	1.805273e-04	3.469172e-07	3.469172e-07
7.600000e+01	7.900000e+01	2.697720e-04	4.240849e-07	4.240849e-07
7.900000e+01	8.200000e+01	4.447240e-04	5.445022e-07	5.445022e-07
8.200000e+01	8.500000e+01	8.659453e-04	7.598006e-07	7.598006e-07
8.500000e+01	8.800000e+01	2.518449e-03	1.295749e-06	1.295749e-06
8.800000e+01	9.100000e+01	5.950093e-02	6.298197e-06	6.298197e-06
9.100000e+01	9.400000e+01	2.688902e-01	1.338881e-05	1.338881e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.911955e-12	4.588840e-14	4.588840e-14
1.300000e+01	1.600000e+01	9.723963e-12	1.321487e-13	1.321487e-13
1.600000e+01	1.900000e+01	2.546226e-11	3.105904e-13	3.105904e-13
1.900000e+01	2.200000e+01	5.971277e-11	6.572974e-13	6.572974e-13
2.200000e+01	2.500000e+01	1.239490e-10	1.254177e-12	1.254177e-12
2.500000e+01	2.800000e+01	2.443963e-10	2.277836e-12	2.277836e-12
2.800000e+01	3.100000e+01	4.606313e-10	3.960699e-12	3.960699e-12
3.100000e+01	3.400000e+01	8.304390e-10	6.607631e-12	6.607631e-12
3.400000e+01	3.700000e+01	1.430283e-09	1.062140e-11	1.062140e-11
3.700000e+01	4.000000e+01	2.457555e-09	1.687862e-11	1.687862e-11
4.000000e+01	4.300000e+01	4.125230e-09	2.629657e-11	2.629657e-11
4.300000e+01	4.600000e+01	6.789500e-09	4.034767e-11	4.034767e-11
4.600000e+01	4.900000e+01	1.123962e-08	6.188032e-11	6.188032e-11
4.900000e+01	5.200000e+01	1.850615e-08	9.426744e-11	9.426744e-11
5.200000e+01	5.500000e+01	3.087596e-08	1.445986e-10	1.445986e-10
5.500000e+01	5.800000e+01	5.241973e-08	2.236953e-10	2.236953e-10
5.800000e+01	6.100000e+01	8.974967e-08	3.483874e-10	3.483874e-10
6.100000e+01	6.400000e+01	1.582684e-07	5.535078e-10	5.535078e-10
6.400000e+01	6.700000e+01	2.862575e-07	8.960213e-10	8.960213e-10
6.700000e+01	7.000000e+01	5.470753e-07	1.508981e-09	1.508981e-09
7.000000e+01	7.300000e+01	1.113400e-06	2.656745e-09	2.656745e-09
7.300000e+01	7.600000e+01	2.472403e-06	4.998679e-09	4.998679e-09
7.600000e+01	7.900000e+01	6.250727e-06	1.036957e-08	1.036957e-08
7.900000e+01	8.200000e+01	1.923872e-05	2.499326e-08	2.499326e-08
8.200000e+01	8.500000e+01	8.348400e-05	7.862982e-08	7.862982e-08
8.500000e+01	8.800000e+01	8.147220e-04	4.636032e-07	4.636032e-07
8.800000e+01	9.100000e+01	1.936621e-01	2.242995e-05	2.242995e-05
9.100000e+01	9.400000e+01	1.194209e+00	6.197932e-05	6.197932e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-9.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-9}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.864067e-06	1.152420e-07	1.152420e-07
1.300000e+01	1.600000e+01	1.447300e-05	2.117074e-07	2.117074e-07
1.600000e+01	1.900000e+01	2.648148e-05	3.481006e-07	3.481006e-07
1.900000e+01	2.200000e+01	4.519510e-05	5.338378e-07	5.338378e-07
2.200000e+01	2.500000e+01	7.220713e-05	7.852454e-07	7.852454e-07
2.500000e+01	2.800000e+01	1.109002e-04	1.109338e-06	1.109338e-06
2.800000e+01	3.100000e+01	1.667428e-04	1.537225e-06	1.537225e-06
3.100000e+01	3.400000e+01	2.439232e-04	2.084395e-06	2.084395e-06
3.400000e+01	3.700000e+01	3.451817e-04	2.748748e-06	2.748748e-06
3.700000e+01	4.000000e+01	4.965667e-04	3.652710e-06	3.652710e-06
4.000000e+01	4.300000e+01	6.984513e-04	4.747041e-06	4.747041e-06
4.300000e+01	4.600000e+01	9.794983e-04	6.197499e-06	6.197499e-06
4.600000e+01	4.900000e+01	1.379136e-03	8.075927e-06	8.075927e-06
4.900000e+01	5.200000e+01	1.952947e-03	1.055816e-05	1.055816e-05
5.200000e+01	5.500000e+01	2.792794e-03	1.386639e-05	1.386639e-05
5.500000e+01	5.800000e+01	4.058460e-03	1.833978e-05	1.833978e-05
5.800000e+01	6.100000e+01	6.004760e-03	2.464797e-05	2.464797e-05
6.100000e+01	6.400000e+01	9.089863e-03	3.350894e-05	3.350894e-05
6.400000e+01	6.700000e+01	1.403879e-02	4.625926e-05	4.625926e-05
6.700000e+01	7.000000e+01	2.275752e-02	6.599529e-05	6.599529e-05
7.000000e+01	7.300000e+01	3.875370e-02	9.705255e-05	9.705255e-05
7.300000e+01	7.600000e+01	7.084180e-02	1.500489e-04	1.500489e-04
7.600000e+01	7.900000e+01	1.423972e-01	2.466031e-04	2.466031e-04
7.900000e+01	8.200000e+01	3.321529e-01	4.486994e-04	4.486994e-04
8.200000e+01	8.500000e+01	9.936183e-01	9.644213e-04	9.644213e-04
8.500000e+01	8.800000e+01	5.035130e+00	2.860452e-03	2.860452e-03
8.800000e+01	9.100000e+01	1.637075e+02	1.881589e-02	1.881589e-02
9.100000e+01	9.400000e+01	7.866223e+02	4.437970e-02	4.437970e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	5.221827e-02	9.355560e-04	9.355560e-04
1.300000e+01	1.600000e+01	6.814880e-02	1.069949e-03	1.069949e-03
1.600000e+01	1.900000e+01	8.330197e-02	1.166480e-03	1.166480e-03
1.900000e+01	2.200000e+01	1.010918e-01	1.286918e-03	1.286918e-03
2.200000e+01	2.500000e+01	1.199332e-01	1.400411e-03	1.400411e-03
2.500000e+01	2.800000e+01	1.397208e-01	1.524764e-03	1.524764e-03
2.800000e+01	3.100000e+01	1.624175e-01	1.635643e-03	1.635643e-03
3.100000e+01	3.400000e+01	1.891745e-01	1.774931e-03	1.774931e-03
3.400000e+01	3.700000e+01	2.193995e-01	1.903922e-03	1.903922e-03
3.700000e+01	4.000000e+01	2.512508e-01	2.017448e-03	2.017448e-03
4.000000e+01	4.300000e+01	2.908054e-01	2.164812e-03	2.164812e-03
4.300000e+01	4.600000e+01	3.387440e-01	2.365782e-03	2.365782e-03
4.600000e+01	4.900000e+01	3.959810e-01	2.555381e-03	2.555381e-03
4.900000e+01	5.200000e+01	4.589423e-01	2.738331e-03	2.738331e-03
5.200000e+01	5.500000e+01	5.432107e-01	2.969472e-03	2.969472e-03
5.500000e+01	5.800000e+01	6.541160e-01	3.272882e-03	3.272882e-03
5.800000e+01	6.100000e+01	7.862417e-01	3.575537e-03	3.575537e-03
6.100000e+01	6.400000e+01	9.723573e-01	3.972380e-03	3.972380e-03
6.400000e+01	6.700000e+01	1.210859e+00	4.421872e-03	4.421872e-03
6.700000e+01	7.000000e+01	1.566035e+00	5.044179e-03	5.044179e-03
7.000000e+01	7.300000e+01	2.088624e+00	5.829943e-03	5.829943e-03
7.300000e+01	7.600000e+01	2.936481e+00	6.906942e-03	6.906942e-03
7.600000e+01	7.900000e+01	4.374933e+00	8.428283e-03	8.428283e-03
7.900000e+01	8.200000e+01	7.197433e+00	1.080513e-02	1.080513e-02
8.200000e+01	8.500000e+01	1.401614e+01	1.506914e-02	1.506914e-02
8.500000e+01	8.800000e+01	4.113090e+01	2.577299e-02	2.577299e-02
8.800000e+01	9.100000e+01	9.930290e+02	1.274564e-01	1.274564e-01
9.100000e+01	9.400000e+01	4.338687e+03	2.667228e-01	2.667228e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.179333e-06	4.603863e-08	4.603863e-08
1.300000e+01	1.600000e+01	4.151333e-06	5.260756e-08	5.260756e-08
1.600000e+01	1.900000e+01	5.138667e-06	5.853014e-08	5.853014e-08
1.900000e+01	2.200000e+01	6.250667e-06	6.455316e-08	6.455316e-08
2.200000e+01	2.500000e+01	7.366667e-06	7.007932e-08	7.007932e-08
2.500000e+01	2.800000e+01	8.539333e-06	7.545124e-08	7.545124e-08
2.800000e+01	3.100000e+01	1.000467e-05	8.166871e-08	8.166871e-08
3.100000e+01	3.400000e+01	1.156800e-05	8.781799e-08	8.781799e-08
3.400000e+01	3.700000e+01	1.345333e-05	9.470422e-08	9.470422e-08
3.700000e+01	4.000000e+01	1.558733e-05	1.019390e-07	1.019390e-07
4.000000e+01	4.300000e+01	1.809000e-05	1.098180e-07	1.098180e-07
4.300000e+01	4.600000e+01	2.080533e-05	1.177719e-07	1.177719e-07
4.600000e+01	4.900000e+01	2.432267e-05	1.273386e-07	1.273386e-07
4.900000e+01	5.200000e+01	2.833467e-05	1.374401e-07	1.374401e-07
5.200000e+01	5.500000e+01	3.370267e-05	1.498948e-07	1.498948e-07
5.500000e+01	5.800000e+01	4.029733e-05	1.639051e-07	1.639051e-07
5.800000e+01	6.100000e+01	4.866400e-05	1.801185e-07	1.801185e-07
6.100000e+01	6.400000e+01	6.018400e-05	2.003064e-07	2.003064e-07
6.400000e+01	6.700000e+01	7.508933e-05	2.237399e-07	2.237399e-07
6.700000e+01	7.000000e+01	9.686067e-05	2.541137e-07	2.541137e-07
7.000000e+01	7.300000e+01	1.292293e-04	2.935181e-07	2.935181e-07
7.300000e+01	7.600000e+01	1.817687e-04	3.481079e-07	3.481079e-07
7.600000e+01	7.900000e+01	2.706127e-04	4.247452e-07	4.247452e-07
7.900000e+01	8.200000e+01	4.455013e-04	5.449779e-07	5.449779e-07
8.200000e+01	8.500000e+01	8.683780e-04	7.608670e-07	7.608670e-07
8.500000e+01	8.800000e+01	2.551705e-03	1.304276e-06	1.304276e-06
8.800000e+01	9.100000e+01	6.125207e-02	6.390204e-06	6.390204e-06
9.100000e+01	9.400000e+01	2.670979e-01	1.334411e-05	1.334411e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.928599e-12	4.613838e-14	4.613838e-14
1.300000e+01	1.600000e+01	9.688163e-12	1.317718e-13	1.317718e-13
1.600000e+01	1.900000e+01	2.575927e-11	3.124512e-13	3.124512e-13
1.900000e+01	2.200000e+01	6.064183e-11	6.636461e-13	6.636461e-13
2.200000e+01	2.500000e+01	1.263834e-10	1.267629e-12	1.267629e-12
2.500000e+01	2.800000e+01	2.453681e-10	2.282716e-12	2.282716e-12
2.800000e+01	3.100000e+01	4.635360e-10	3.982830e-12	3.982830e-12
3.100000e+01	3.400000e+01	8.253037e-10	6.575674e-12	6.575674e-12
3.400000e+01	3.700000e+01	1.452530e-09	1.072982e-11	1.072982e-11
3.700000e+01	4.000000e+01	2.466630e-09	1.691744e-11	1.691744e-11
4.000000e+01	4.300000e+01	4.151730e-09	2.641858e-11	2.641858e-11
4.300000e+01	4.600000e+01	6.829097e-09	4.052182e-11	4.052182e-11
4.600000e+01	4.900000e+01	1.130704e-08	6.200220e-11	6.200220e-11
4.900000e+01	5.200000e+01	1.864143e-08	9.472882e-11	9.472882e-11
5.200000e+01	5.500000e+01	3.121143e-08	1.453982e-10	1.453982e-10
5.500000e+01	5.800000e+01	5.254247e-08	2.238101e-10	2.238101e-10
5.800000e+01	6.100000e+01	9.025363e-08	3.500494e-10	3.500494e-10
6.100000e+01	6.400000e+01	1.589934e-07	5.546841e-10	5.546841e-10
6.400000e+01	6.700000e+01	2.882263e-07	9.005789e-10	9.005789e-10
6.700000e+01	7.000000e+01	5.496660e-07	1.512824e-09	1.512824e-09
7.000000e+01	7.300000e+01	1.114673e-06	2.658965e-09	2.658965e-09
7.300000e+01	7.600000e+01	2.492469e-06	5.023585e-09	5.023585e-09
7.600000e+01	7.900000e+01	6.273730e-06	1.039202e-08	1.039202e-08
7.900000e+01	8.200000e+01	1.928987e-05	2.503754e-08	2.503754e-08
8.200000e+01	8.500000e+01	8.381313e-05	7.881957e-08	7.881957e-08
8.500000e+01	8.800000e+01	8.264380e-04	4.669267e-07	4.669267e-07
8.800000e+01	9.100000e+01	1.999423e-01	2.281522e-05	2.281522e-05
9.100000e+01	9.400000e+01	1.187451e+00	6.183540e-05	6.183540e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-8.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-8}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.739053e-06	1.136573e-07	1.136573e-07
1.300000e+01	1.600000e+01	1.442213e-05	2.118933e-07	2.118933e-07
1.600000e+01	1.900000e+01	2.686905e-05	3.517175e-07	3.517175e-07
1.900000e+01	2.200000e+01	4.575787e-05	5.438771e-07	5.438771e-07
2.200000e+01	2.500000e+01	7.220260e-05	7.863273e-07	7.863273e-07
2.500000e+01	2.800000e+01	1.095506e-04	1.104788e-06	1.104788e-06
2.800000e+01	3.100000e+01	1.667996e-04	1.546324e-06	1.546324e-06
3.100000e+01	3.400000e+01	2.393532e-04	2.058209e-06	2.058209e-06
3.400000e+01	3.700000e+01	3.467220e-04	2.760540e-06	2.760540e-06
3.700000e+01	4.000000e+01	4.948170e-04	3.643849e-06	3.643849e-06
4.000000e+01	4.300000e+01	6.973663e-04	4.752482e-06	4.752482e-06
4.300000e+01	4.600000e+01	9.764343e-04	6.194011e-06	6.194011e-06
4.600000e+01	4.900000e+01	1.380299e-03	8.078326e-06	8.078326e-06
4.900000e+01	5.200000e+01	1.949739e-03	1.055599e-05	1.055599e-05
5.200000e+01	5.500000e+01	2.804680e-03	1.386764e-05	1.386764e-05
5.500000e+01	5.800000e+01	4.055067e-03	1.831270e-05	1.831270e-05
5.800000e+01	6.100000e+01	5.997290e-03	2.461452e-05	2.461452e-05
6.100000e+01	6.400000e+01	9.075363e-03	3.341113e-05	3.341113e-05
6.400000e+01	6.700000e+01	1.410660e-02	4.642630e-05	4.642630e-05
6.700000e+01	7.000000e+01	2.274381e-02	6.585500e-05	6.585500e-05
7.000000e+01	7.300000e+01	3.865390e-02	9.679720e-05	9.679720e-05
7.300000e+01	7.600000e+01	7.103423e-02	1.498643e-04	1.498643e-04
7.600000e+01	7.900000e+01	1.425193e-01	2.462984e-04	2.462984e-04
7.900000e+01	8.200000e+01	3.315850e-01	4.470160e-04	4.470160e-04
8.200000e+01	8.500000e+01	9.944553e-01	9.629500e-04	9.629500e-04
8.500000e+01	8.800000e+01	5.032050e+00	2.828019e-03	2.828019e-03
8.800000e+01	9.100000e+01	1.637214e+02	1.841653e-02	1.841653e-02
9.100000e+01	9.400000e+01	7.865763e+02	4.228767e-02	4.228767e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	4.121030e-02	7.001322e-04	7.001322e-04
1.300000e+01	1.600000e+01	5.537693e-02	8.129177e-04	8.129177e-04
1.600000e+01	1.900000e+01	6.753270e-02	9.025710e-04	9.025710e-04
1.900000e+01	2.200000e+01	8.034640e-02	9.747467e-04	9.747467e-04
2.200000e+01	2.500000e+01	9.494033e-02	1.054283e-03	1.054283e-03
2.500000e+01	2.800000e+01	1.125198e-01	1.162398e-03	1.162398e-03
2.800000e+01	3.100000e+01	1.297406e-01	1.237127e-03	1.237127e-03
3.100000e+01	3.400000e+01	1.503697e-01	1.336895e-03	1.336895e-03
3.400000e+01	3.700000e+01	1.743591e-01	1.431769e-03	1.431769e-03
3.700000e+01	4.000000e+01	2.014761e-01	1.546025e-03	1.546025e-03
4.000000e+01	4.300000e+01	2.327294e-01	1.654388e-03	1.654388e-03
4.300000e+01	4.600000e+01	2.699589e-01	1.785043e-03	1.785043e-03
4.600000e+01	4.900000e+01	3.138279e-01	1.936139e-03	1.936139e-03
4.900000e+01	5.200000e+01	3.709547e-01	2.099856e-03	2.099856e-03
5.200000e+01	5.500000e+01	4.327227e-01	2.252343e-03	2.252343e-03
5.500000e+01	5.800000e+01	5.191763e-01	2.479218e-03	2.479218e-03
5.800000e+01	6.100000e+01	6.278193e-01	2.729390e-03	2.729390e-03
6.100000e+01	6.400000e+01	7.702913e-01	3.014156e-03	3.014156e-03
6.400000e+01	6.700000e+01	9.616233e-01	3.378320e-03	3.378320e-03
6.700000e+01	7.000000e+01	1.237079e+00	3.816262e-03	3.816262e-03
7.000000e+01	7.300000e+01	1.661037e+00	4.433264e-03	4.433264e-03
7.300000e+01	7.600000e+01	2.321719e+00	5.224735e-03	5.224735e-03
7.600000e+01	7.900000e+01	3.465610e+00	6.396072e-03	6.396072e-03
7.900000e+01	8.200000e+01	5.693217e+00	8.186566e-03	8.186566e-03
8.200000e+01	8.500000e+01	1.108024e+01	1.143051e-02	1.143051e-02
8.500000e+01	8.800000e+01	3.306758e+01	1.973044e-02	1.973044e-02
8.800000e+01	9.100000e+01	8.160100e+02	9.803494e-02	9.803494e-02
9.100000e+01	9.400000e+01	3.539920e+03	2.044163e-01	2.044163e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.105333e-06	4.549969e-08	4.549969e-08
1.300000e+01	1.600000e+01	4.152667e-06	5.261601e-08	5.261601e-08
1.600000e+01	1.900000e+01	5.047333e-06	5.800766e-08	5.800766e-08
1.900000e+01	2.200000e+01	6.058667e-06	6.355400e-08	6.355400e-08
2.200000e+01	2.500000e+01	7.196000e-06	6.926278e-08	6.926278e-08
2.500000e+01	2.800000e+01	8.408000e-06	7.486877e-08	7.486877e-08
2.800000e+01	3.100000e+01	9.794667e-06	8.080704e-08	8.080704e-08
3.100000e+01	3.400000e+01	1.129733e-05	8.678454e-08	8.678454e-08
3.400000e+01	3.700000e+01	1.321867e-05	9.387462e-08	9.387462e-08
3.700000e+01	4.000000e+01	1.518467e-05	1.006137e-07	1.006137e-07
4.000000e+01	4.300000e+01	1.761000e-05	1.083513e-07	1.083513e-07
4.300000e+01	4.600000e+01	2.037400e-05	1.165447e-07	1.165447e-07
4.600000e+01	4.900000e+01	2.357467e-05	1.253652e-07	1.253652e-07
4.900000e+01	5.200000e+01	2.790200e-05	1.363867e-07	1.363867e-07
5.200000e+01	5.500000e+01	3.277267e-05	1.478122e-07	1.478122e-07
5.500000e+01	5.800000e+01	3.907333e-05	1.613967e-07	1.613967e-07
5.800000e+01	6.100000e+01	4.735267e-05	1.776751e-07	1.776751e-07
6.100000e+01	6.400000e+01	5.812267e-05	1.968462e-07	1.968462e-07
6.400000e+01	6.700000e+01	7.247000e-05	2.198029e-07	2.198029e-07
6.700000e+01	7.000000e+01	9.350467e-05	2.496727e-07	2.496727e-07
7.000000e+01	7.300000e+01	1.252873e-04	2.890067e-07	2.890067e-07
7.300000e+01	7.600000e+01	1.755427e-04	3.420942e-07	3.420942e-07
7.600000e+01	7.900000e+01	2.615533e-04	4.175750e-07	4.175750e-07
7.900000e+01	8.200000e+01	4.306053e-04	5.357893e-07	5.357893e-07
8.200000e+01	8.500000e+01	8.372193e-04	7.470918e-07	7.470918e-07
8.500000e+01	8.800000e+01	2.498829e-03	1.290692e-06	1.290692e-06
8.800000e+01	9.100000e+01	6.166883e-02	6.411907e-06	6.411907e-06
9.100000e+01	9.400000e+01	2.668147e-01	1.333703e-05	1.333703e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.860126e-12	4.561196e-14	4.561196e-14
1.300000e+01	1.600000e+01	9.602517e-12	1.302062e-13	1.302062e-13
1.600000e+01	1.900000e+01	2.530789e-11	3.094710e-13	3.094710e-13
1.900000e+01	2.200000e+01	5.830793e-11	6.473151e-13	6.473151e-13
2.200000e+01	2.500000e+01	1.235724e-10	1.255652e-12	1.255652e-12
2.500000e+01	2.800000e+01	2.423775e-10	2.271955e-12	2.271955e-12
2.800000e+01	3.100000e+01	4.520510e-10	3.919751e-12	3.919751e-12
3.100000e+01	3.400000e+01	8.089157e-10	6.526867e-12	6.526867e-12
3.400000e+01	3.700000e+01	1.421009e-09	1.058651e-11	1.058651e-11
3.700000e+01	4.000000e+01	2.404050e-09	1.670177e-11	1.670177e-11
4.000000e+01	4.300000e+01	4.035603e-09	2.601748e-11	2.601748e-11
4.300000e+01	4.600000e+01	6.698653e-09	4.015393e-11	4.015393e-11
4.600000e+01	4.900000e+01	1.095458e-08	6.103804e-11	6.103804e-11
4.900000e+01	5.200000e+01	1.834205e-08	9.389414e-11	9.389414e-11
5.200000e+01	5.500000e+01	3.038972e-08	1.435800e-10	1.435800e-10
5.500000e+01	5.800000e+01	5.114100e-08	2.213333e-10	2.213333e-10
5.800000e+01	6.100000e+01	8.770377e-08	3.447455e-10	3.447455e-10
6.100000e+01	6.400000e+01	1.539995e-07	5.467803e-10	5.467803e-10
6.400000e+01	6.700000e+01	2.778009e-07	8.835453e-10	8.835453e-10
6.700000e+01	7.000000e+01	5.303490e-07	1.485373e-09	1.485373e-09
7.000000e+01	7.300000e+01	1.079564e-06	2.615618e-09	2.615618e-09
7.300000e+01	7.600000e+01	2.404075e-06	4.930135e-09	4.930135e-09
7.600000e+01	7.900000e+01	6.062893e-06	1.021541e-08	1.021541e-08
7.900000e+01	8.200000e+01	1.866105e-05	2.463597e-08	2.463597e-08
8.200000e+01	8.500000e+01	8.080307e-05	7.739110e-08	7.739110e-08
8.500000e+01	8.800000e+01	8.103730e-04	4.623458e-07	4.623458e-07
8.800000e+01	9.100000e+01	2.017637e-01	2.293448e-05	2.293448e-05
9.100000e+01	9.400000e+01	1.186194e+00	6.180577e-05	6.180577e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=green
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-7.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-7}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.829893e-06	1.200167e-07	1.200167e-07
1.300000e+01	1.600000e+01	1.462793e-05	2.213714e-07	2.213714e-07
1.600000e+01	1.900000e+01	2.702341e-05	3.680877e-07	3.680877e-07
1.900000e+01	2.200000e+01	4.543237e-05	5.623876e-07	5.623876e-07
2.200000e+01	2.500000e+01	7.248643e-05	8.169944e-07	8.169944e-07
2.500000e+01	2.800000e+01	1.107997e-04	1.157798e-06	1.157798e-06
2.800000e+01	3.100000e+01	1.653200e-04	1.587830e-06	1.587830e-06
3.100000e+01	3.400000e+01	2.406959e-04	2.152190e-06	2.152190e-06
3.400000e+01	3.700000e+01	3.480243e-04	2.865961e-06	2.865961e-06
3.700000e+01	4.000000e+01	4.897380e-04	3.754463e-06	3.754463e-06
4.000000e+01	4.300000e+01	6.948720e-04	4.921717e-06	4.921717e-06
4.300000e+01	4.600000e+01	9.791687e-04	6.435973e-06	6.435973e-06
4.600000e+01	4.900000e+01	1.368036e-03	8.330062e-06	8.330062e-06
4.900000e+01	5.200000e+01	1.965156e-03	1.097692e-05	1.097692e-05
5.200000e+01	5.500000e+01	2.804425e-03	1.438798e-05	1.438798e-05
5.500000e+01	5.800000e+01	4.041647e-03	1.898141e-05	1.898141e-05
5.800000e+01	6.100000e+01	6.002457e-03	2.554326e-05	2.554326e-05
6.100000e+01	6.400000e+01	9.053320e-03	3.466542e-05	3.466542e-05
6.400000e+01	6.700000e+01	1.403420e-02	4.804558e-05	4.804558e-05
6.700000e+01	7.000000e+01	2.269810e-02	6.830760e-05	6.830760e-05
7.000000e+01	7.300000e+01	3.879257e-02	1.007125e-04	1.007125e-04
7.300000e+01	7.600000e+01	7.093880e-02	1.553939e-04	1.553939e-04
7.600000e+01	7.900000e+01	1.425280e-01	2.557036e-04	2.557036e-04
7.900000e+01	8.200000e+01	3.322755e-01	4.645472e-04	4.645472e-04
8.200000e+01	8.500000e+01	9.931620e-01	9.980478e-04	9.980478e-04
8.500000e+01	8.800000e+01	5.033753e+00	2.890614e-03	2.890614e-03
8.800000e+01	9.100000e+01	1.637484e+02	1.832850e-02	1.832850e-02
9.100000e+01	9.400000e+01	7.865463e+02	4.185057e-02	4.185057e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.533923e-02	5.433711e-04	5.433711e-04
1.300000e+01	1.600000e+01	4.663407e-02	6.247765e-04	6.247765e-04
1.600000e+01	1.900000e+01	5.623363e-02	6.824273e-04	6.824273e-04
1.900000e+01	2.200000e+01	6.771890e-02	7.496006e-04	7.496006e-04
2.200000e+01	2.500000e+01	7.910010e-02	8.110062e-04	8.110062e-04
2.500000e+01	2.800000e+01	9.340630e-02	8.783228e-04	8.783228e-04
2.800000e+01	3.100000e+01	1.092751e-01	9.518129e-04	9.518129e-04
3.100000e+01	3.400000e+01	1.246127e-01	1.014809e-03	1.014809e-03
3.400000e+01	3.700000e+01	1.432714e-01	1.085285e-03	1.085285e-03
3.700000e+01	4.000000e+01	1.658431e-01	1.170115e-03	1.170115e-03
4.000000e+01	4.300000e+01	1.911920e-01	1.253908e-03	1.253908e-03
4.300000e+01	4.600000e+01	2.213362e-01	1.348540e-03	1.348540e-03
4.600000e+01	4.900000e+01	2.556869e-01	1.446706e-03	1.446706e-03
4.900000e+01	5.200000e+01	3.024950e-01	1.570505e-03	1.570505e-03
5.200000e+01	5.500000e+01	3.513763e-01	1.689344e-03	1.689344e-03
5.500000e+01	5.800000e+01	4.159267e-01	1.839271e-03	1.839271e-03
5.800000e+01	6.100000e+01	5.056530e-01	2.027218e-03	2.027218e-03
6.100000e+01	6.400000e+01	6.186713e-01	2.241072e-03	2.241072e-03
6.400000e+01	6.700000e+01	7.669630e-01	2.489437e-03	2.489437e-03
6.700000e+01	7.000000e+01	9.879113e-01	2.821476e-03	2.821476e-03
7.000000e+01	7.300000e+01	1.316749e+00	3.256160e-03	3.256160e-03
7.300000e+01	7.600000e+01	1.835214e+00	3.841118e-03	3.841118e-03
7.600000e+01	7.900000e+01	2.723596e+00	4.672605e-03	4.672605e-03
7.900000e+01	8.200000e+01	4.490603e+00	5.995430e-03	5.995430e-03
8.200000e+01	8.500000e+01	8.688357e+00	8.337264e-03	8.337264e-03
8.500000e+01	8.800000e+01	2.642198e+01	1.452671e-02	1.452671e-02
8.800000e+01	9.100000e+01	6.696627e+02	7.316497e-02	7.316497e-02
9.100000e+01	9.400000e+01	2.912007e+03	1.525313e-01	1.525313e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.144000e-06	4.578209e-08	4.578209e-08
1.300000e+01	1.600000e+01	4.160000e-06	5.266245e-08	5.266245e-08
1.600000e+01	1.900000e+01	5.045333e-06	5.799617e-08	5.799617e-08
1.900000e+01	2.200000e+01	6.068667e-06	6.360643e-08	6.360643e-08
2.200000e+01	2.500000e+01	7.071333e-06	6.866019e-08	6.866019e-08
2.500000e+01	2.800000e+01	8.397333e-06	7.482127e-08	7.482127e-08
2.800000e+01	3.100000e+01	9.789333e-06	8.078504e-08	8.078504e-08
3.100000e+01	3.400000e+01	1.120667e-05	8.643559e-08	8.643559e-08
3.400000e+01	3.700000e+01	1.291667e-05	9.279607e-08	9.279607e-08
3.700000e+01	4.000000e+01	1.492200e-05	9.973966e-08	9.973966e-08
4.000000e+01	4.300000e+01	1.723533e-05	1.071925e-07	1.071925e-07
4.300000e+01	4.600000e+01	1.993933e-05	1.152948e-07	1.152948e-07
4.600000e+01	4.900000e+01	2.310133e-05	1.241003e-07	1.241003e-07
4.900000e+01	5.200000e+01	2.741933e-05	1.352019e-07	1.352019e-07
5.200000e+01	5.500000e+01	3.192733e-05	1.458934e-07	1.458934e-07
5.500000e+01	5.800000e+01	3.776067e-05	1.586625e-07	1.586625e-07
5.800000e+01	6.100000e+01	4.591267e-05	1.749527e-07	1.749527e-07
6.100000e+01	6.400000e+01	5.623467e-05	1.936228e-07	1.936228e-07
6.400000e+01	6.700000e+01	6.987800e-05	2.158364e-07	2.158364e-07
6.700000e+01	7.000000e+01	9.013333e-05	2.451304e-07	2.451304e-07
7.000000e+01	7.300000e+01	1.201280e-04	2.829935e-07	2.829935e-07
7.300000e+01	7.600000e+01	1.676187e-04	3.342840e-07	3.342840e-07
7.600000e+01	7.900000e+01	2.492747e-04	4.076556e-07	4.076556e-07
7.900000e+01	8.200000e+01	4.113520e-04	5.236742e-07	5.236742e-07
8.200000e+01	8.500000e+01	7.960547e-04	7.284937e-07	7.284937e-07
8.500000e+01	8.800000e+01	2.423869e-03	1.271186e-06	1.271186e-06
8.800000e+01	9.100000e+01	6.143880e-02	6.399938e-06	6.399938e-06
9.100000e+01	9.400000e+01	2.672194e-01	1.334714e-05	1.334714e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.908125e-12	4.603394e-14	4.603394e-14
1.300000e+01	1.600000e+01	9.674303e-12	1.312542e-13	1.312542e-13
1.600000e+01	1.900000e+01	2.533539e-11	3.102939e-13	3.102939e-13
1.900000e+01	2.200000e+01	5.842277e-11	6.487677e-13	6.487677e-13
2.200000e+01	2.500000e+01	1.212923e-10	1.242689e-12	1.242689e-12
2.500000e+01	2.800000e+01	2.420250e-10	2.271257e-12	2.271257e-12
2.800000e+01	3.100000e+01	4.498747e-10	3.900081e-12	3.900081e-12
3.100000e+01	3.400000e+01	8.038393e-10	6.509053e-12	6.509053e-12
3.400000e+01	3.700000e+01	1.390580e-09	1.048299e-11	1.048299e-11
3.700000e+01	4.000000e+01	2.366289e-09	1.658638e-11	1.658638e-11
4.000000e+01	4.300000e+01	3.946300e-09	2.572798e-11	2.572798e-11
4.300000e+01	4.600000e+01	6.533870e-09	3.957743e-11	3.957743e-11
4.600000e+01	4.900000e+01	1.076623e-08	6.059969e-11	6.059969e-11
4.900000e+01	5.200000e+01	1.806069e-08	9.326776e-11	9.326776e-11
5.200000e+01	5.500000e+01	2.955642e-08	1.414943e-10	1.414943e-10
5.500000e+01	5.800000e+01	4.928867e-08	2.169513e-10	2.169513e-10
5.800000e+01	6.100000e+01	8.504810e-08	3.394910e-10	3.394910e-10
6.100000e+01	6.400000e+01	1.488788e-07	5.372288e-10	5.372288e-10
6.400000e+01	6.700000e+01	2.682616e-07	8.688501e-10	8.688501e-10
6.700000e+01	7.000000e+01	5.110543e-07	1.457984e-09	1.457984e-09
7.000000e+01	7.300000e+01	1.037244e-06	2.566756e-09	2.566756e-09
7.300000e+01	7.600000e+01	2.295253e-06	4.817507e-09	4.817507e-09
7.600000e+01	7.900000e+01	5.780217e-06	9.975294e-09	9.975294e-09
7.900000e+01	8.200000e+01	1.783721e-05	2.409243e-08	2.409243e-08
8.200000e+01	8.500000e+01	7.677753e-05	7.541388e-08	7.541388e-08
8.500000e+01	8.800000e+01	7.842350e-04	4.540881e-07	4.540881e-07
8.800000e+01	9.100000e+01	2.012150e-01	2.291604e-05	2.291604e-05
9.100000e+01	9.400000e+01	1.188243e+00	6.186614e-05	6.186614e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.880827e-06	1.304390e-07	1.304390e-07
1.300000e+01	1.600000e+01	1.491751e-05	2.415982e-07	2.415982e-07
1.600000e+01	1.900000e+01	2.682522e-05	3.922097e-07	3.922097e-07
1.900000e+01	2.200000e+01	4.531487e-05	5.974513e-07	5.974513e-07
2.200000e+01	2.500000e+01	7.065580e-05	8.633270e-07	8.633270e-07
2.500000e+01	2.800000e+01	1.115713e-04	1.241885e-06	1.241885e-06
2.800000e+01	3.100000e+01	1.666973e-04	1.707380e-06	1.707380e-06
3.100000e+01	3.400000e+01	2.435673e-04	2.322022e-06	2.322022e-06
3.400000e+01	3.700000e+01	3.443923e-04	3.046409e-06	3.046409e-06
3.700000e+01	4.000000e+01	4.857400e-04	3.993346e-06	3.993346e-06
4.000000e+01	4.300000e+01	6.907563e-04	5.246157e-06	5.246157e-06
4.300000e+01	4.600000e+01	9.767273e-04	6.872602e-06	6.872602e-06
4.600000e+01	4.900000e+01	1.364538e-03	8.881471e-06	8.881471e-06
4.900000e+01	5.200000e+01	1.981084e-03	1.178681e-05	1.178681e-05
5.200000e+01	5.500000e+01	2.799695e-03	1.538007e-05	1.538007e-05
5.500000e+01	5.800000e+01	4.050150e-03	2.038705e-05	2.038705e-05
5.800000e+01	6.100000e+01	6.030413e-03	2.744621e-05	2.744621e-05
6.100000e+01	6.400000e+01	9.052070e-03	3.715082e-05	3.715082e-05
6.400000e+01	6.700000e+01	1.404527e-02	5.154631e-05	5.154631e-05
6.700000e+01	7.000000e+01	2.277288e-02	7.333974e-05	7.333974e-05
7.000000e+01	7.300000e+01	3.892163e-02	1.083051e-04	1.083051e-04
7.300000e+01	7.600000e+01	7.079680e-02	1.665895e-04	1.665895e-04
7.600000e+01	7.900000e+01	1.421888e-01	2.737748e-04	2.737748e-04
7.900000e+01	8.200000e+01	3.333680e-01	4.993052e-04	4.993052e-04
8.200000e+01	8.500000e+01	9.925123e-01	1.069492e-03	1.069492e-03
8.500000e+01	8.800000e+01	5.032563e+00	3.042421e-03	3.042421e-03
8.800000e+01	9.100000e+01	1.638023e+02	1.859825e-02	1.859825e-02
9.100000e+01	9.400000e+01	7.864840e+02	4.199929e-02	4.199929e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.961509e-02	4.454067e-04	4.454067e-04
1.300000e+01	1.600000e+01	3.913247e-02	5.127608e-04	5.127608e-04
1.600000e+01	1.900000e+01	4.811433e-02	5.678817e-04	5.678817e-04
1.900000e+01	2.200000e+01	5.579453e-02	6.123235e-04	6.123235e-04
2.200000e+01	2.500000e+01	6.681727e-02	6.691693e-04	6.691693e-04
2.500000e+01	2.800000e+01	7.908397e-02	7.279650e-04	7.279650e-04
2.800000e+01	3.100000e+01	9.099667e-02	7.825717e-04	7.825717e-04
3.100000e+01	3.400000e+01	1.054951e-01	8.407561e-04	8.407561e-04
3.400000e+01	3.700000e+01	1.195725e-01	8.932635e-04	8.932635e-04
3.700000e+01	4.000000e+01	1.400682e-01	9.679883e-04	9.679883e-04
4.000000e+01	4.300000e+01	1.585428e-01	1.028465e-03	1.028465e-03
4.300000e+01	4.600000e+01	1.843412e-01	1.109388e-03	1.109388e-03
4.600000e+01	4.900000e+01	2.134440e-01	1.192395e-03	1.192395e-03
4.900000e+01	5.200000e+01	2.481709e-01	1.285271e-03	1.285271e-03
5.200000e+01	5.500000e+01	2.930999e-01	1.398380e-03	1.398380e-03
5.500000e+01	5.800000e+01	3.489420e-01	1.522903e-03	1.522903e-03
5.800000e+01	6.100000e+01	4.163820e-01	1.662145e-03	1.662145e-03
6.100000e+01	6.400000e+01	5.087650e-01	1.836452e-03	1.836452e-03
6.400000e+01	6.700000e+01	6.367057e-01	2.056944e-03	2.056944e-03
6.700000e+01	7.000000e+01	8.180107e-01	2.328410e-03	2.328410e-03
7.000000e+01	7.300000e+01	1.087012e+00	2.683728e-03	2.683728e-03
7.300000e+01	7.600000e+01	1.516616e+00	3.170485e-03	3.170485e-03
7.600000e+01	7.900000e+01	2.250281e+00	3.861197e-03	3.861197e-03
7.900000e+01	8.200000e+01	3.692607e+00	4.942079e-03	4.942079e-03
8.200000e+01	8.500000e+01	7.149427e+00	6.877331e-03	6.877331e-03
8.500000e+01	8.800000e+01	2.221927e+01	1.212320e-02	1.212320e-02
8.800000e+01	9.100000e+01	5.912940e+02	6.262473e-02	6.262473e-02
9.100000e+01	9.400000e+01	2.537077e+03	1.298430e-01	1.298430e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.100000e-06	4.546061e-08	4.546061e-08
1.300000e+01	1.600000e+01	4.080000e-06	5.215362e-08	5.215362e-08
1.600000e+01	1.900000e+01	5.028667e-06	5.790030e-08	5.790030e-08
1.900000e+01	2.200000e+01	5.820000e-06	6.228965e-08	6.228965e-08
2.200000e+01	2.500000e+01	6.978000e-06	6.820557e-08	6.820557e-08
2.500000e+01	2.800000e+01	8.270667e-06	7.425482e-08	7.425482e-08
2.800000e+01	3.100000e+01	9.479333e-06	7.949563e-08	7.949563e-08
3.100000e+01	3.400000e+01	1.103067e-05	8.575417e-08	8.575417e-08
3.400000e+01	3.700000e+01	1.254533e-05	9.145248e-08	9.145248e-08
3.700000e+01	4.000000e+01	1.465733e-05	9.885118e-08	9.885118e-08
4.000000e+01	4.300000e+01	1.663267e-05	1.053017e-07	1.053017e-07
4.300000e+01	4.600000e+01	1.933067e-05	1.135214e-07	1.135214e-07
4.600000e+01	4.900000e+01	2.241533e-05	1.222438e-07	1.222438e-07
4.900000e+01	5.200000e+01	2.607733e-05	1.318518e-07	1.318518e-07
5.200000e+01	5.500000e+01	3.072933e-05	1.431301e-07	1.431301e-07
5.500000e+01	5.800000e+01	3.669600e-05	1.564097e-07	1.564097e-07
5.800000e+01	6.100000e+01	4.384333e-05	1.709646e-07	1.709646e-07
6.100000e+01	6.400000e+01	5.362400e-05	1.890749e-07	1.890749e-07
6.400000e+01	6.700000e+01	6.693133e-05	2.112366e-07	2.112366e-07
6.700000e+01	7.000000e+01	8.617600e-05	2.396887e-07	2.396887e-07
7.000000e+01	7.300000e+01	1.145353e-04	2.763275e-07	2.763275e-07
7.300000e+01	7.600000e+01	1.597560e-04	3.263495e-07	3.263495e-07
7.600000e+01	7.900000e+01	2.370640e-04	3.975458e-07	3.975458e-07
7.900000e+01	8.200000e+01	3.895133e-04	5.095837e-07	5.095837e-07
8.200000e+01	8.500000e+01	7.539427e-04	7.089629e-07	7.089629e-07
8.500000e+01	8.800000e+01	2.343624e-03	1.249966e-06	1.249966e-06
8.800000e+01	9.100000e+01	6.222077e-02	6.440536e-06	6.440536e-06
9.100000e+01	9.400000e+01	2.666262e-01	1.333232e-05	1.333232e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	2.872268e-12	4.578238e-14	4.578238e-14
1.300000e+01	1.600000e+01	9.494943e-12	1.298148e-13	1.298148e-13
1.600000e+01	1.900000e+01	2.521274e-11	3.087902e-13	3.087902e-13
1.900000e+01	2.200000e+01	5.635413e-11	6.386287e-13	6.386287e-13
2.200000e+01	2.500000e+01	1.192120e-10	1.229364e-12	1.229364e-12
2.500000e+01	2.800000e+01	2.381678e-10	2.252382e-12	2.252382e-12
2.800000e+01	3.100000e+01	4.381517e-10	3.859371e-12	3.859371e-12
3.100000e+01	3.400000e+01	7.875610e-10	6.426282e-12	6.426282e-12
3.400000e+01	3.700000e+01	1.350775e-09	1.033254e-11	1.033254e-11
3.700000e+01	4.000000e+01	2.317803e-09	1.639155e-11	1.639155e-11
4.000000e+01	4.300000e+01	3.805660e-09	2.524203e-11	2.524203e-11
4.300000e+01	4.600000e+01	6.338300e-09	3.898912e-11	3.898912e-11
4.600000e+01	4.900000e+01	1.046895e-08	5.978397e-11	5.978397e-11
4.900000e+01	5.200000e+01	1.716795e-08	9.092482e-11	9.092482e-11
5.200000e+01	5.500000e+01	2.839013e-08	1.384956e-10	1.384956e-10
5.500000e+01	5.800000e+01	4.802423e-08	2.144887e-10	2.144887e-10
5.800000e+01	6.100000e+01	8.116273e-08	3.315578e-10	3.315578e-10
6.100000e+01	6.400000e+01	1.420962e-07	5.249580e-10	5.249580e-10
6.400000e+01	6.700000e+01	2.562806e-07	8.479171e-10	8.479171e-10
6.700000e+01	7.000000e+01	4.880230e-07	1.423920e-09	1.423920e-09
7.000000e+01	7.300000e+01	9.871460e-07	2.501539e-09	2.501539e-09
7.300000e+01	7.600000e+01	2.189882e-06	4.707533e-09	4.707533e-09
7.600000e+01	7.900000e+01	5.498317e-06	9.728976e-09	9.728976e-09
7.900000e+01	8.200000e+01	1.687763e-05	2.342636e-08	2.342636e-08
8.200000e+01	8.500000e+01	7.272520e-05	7.340560e-08	7.340560e-08
8.500000e+01	8.800000e+01	7.536220e-04	4.438056e-07	4.438056e-07
8.800000e+01	9.100000e+01	2.037071e-01	2.305778e-05	2.305778e-05
9.100000e+01	9.400000e+01	1.185455e+00	6.178866e-05	6.178866e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyEpsilon-linear/91-css-linear-varyEps-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=1.99999999999999971e-09
Title=$\epsilon=10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.851237e-06	1.466668e-07	1.466668e-07
1.300000e+01	1.600000e+01	1.455345e-05	2.654066e-07	2.654066e-07
1.600000e+01	1.900000e+01	2.756739e-05	4.487610e-07	4.487610e-07
1.900000e+01	2.200000e+01	4.464290e-05	6.655682e-07	6.655682e-07
2.200000e+01	2.500000e+01	7.183457e-05	9.797364e-07	9.797364e-07
2.500000e+01	2.800000e+01	1.119539e-04	1.394488e-06	1.394488e-06
2.800000e+01	3.100000e+01	1.638804e-04	1.898110e-06	1.898110e-06
3.100000e+01	3.400000e+01	2.441416e-04	2.597798e-06	2.597798e-06
3.400000e+01	3.700000e+01	3.438930e-04	3.427458e-06	3.427458e-06
3.700000e+01	4.000000e+01	4.946560e-04	4.523137e-06	4.523137e-06
4.000000e+01	4.300000e+01	6.896637e-04	5.895661e-06	5.895661e-06
4.300000e+01	4.600000e+01	9.685383e-04	7.655045e-06	7.655045e-06
4.600000e+01	4.900000e+01	1.373502e-03	1.002043e-05	1.002043e-05
4.900000e+01	5.200000e+01	1.937213e-03	1.300559e-05	1.300559e-05
5.200000e+01	5.500000e+01	2.801976e-03	1.728463e-05	1.728463e-05
5.500000e+01	5.800000e+01	4.073263e-03	2.286477e-05	2.286477e-05
5.800000e+01	6.100000e+01	6.000040e-03	3.067313e-05	3.067313e-05
6.100000e+01	6.400000e+01	9.008607e-03	4.145269e-05	4.145269e-05
6.400000e+01	6.700000e+01	1.398422e-02	5.742493e-05	5.742493e-05
6.700000e+01	7.000000e+01	2.282107e-02	8.220359e-05	8.220359e-05
7.000000e+01	7.300000e+01	3.896860e-02	1.212520e-04	1.212520e-04
7.300000e+01	7.600000e+01	7.097907e-02	1.866461e-04	1.866461e-04
7.600000e+01	7.900000e+01	1.425353e-01	3.065531e-04	3.065531e-04
7.900000e+01	8.200000e+01	3.328439e-01	5.567702e-04	5.567702e-04
8.200000e+01	8.500000e+01	9.939080e-01	1.193224e-03	1.193224e-03
8.500000e+01	8.800000e+01	5.030940e+00	3.329700e-03	3.329700e-03
8.800000e+01	9.100000e+01	1.639563e+02	1.934636e-02	1.934636e-02
9.100000e+01	9.400000e+01	7.862507e+02	4.326021e-02	4.326021e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyt0/500GeV/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.65
LegendYPos=0.925
LogX=1
XMax=1e4
DrawOnly=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
LegendOnly=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
RatioPlotYLabel=Ratio to $t_0=10^{-6}$
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999926292416425e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.297810e+02	2.204958e-01	2.204958e-01
1.230269e-04	1.513561e-04	3.548681e+02	1.806387e-01	1.806387e-01
1.513561e-04	1.862087e-04	2.937480e+02	1.481713e-01	1.481713e-01
1.862087e-04	2.290868e-04	2.431129e+02	1.215292e-01	1.215292e-01
2.290868e-04	2.818383e-04	2.012462e+02	9.968752e-02	9.968752e-02
2.818383e-04	3.467369e-04	1.663433e+02	8.171079e-02	8.171079e-02
3.467369e-04	4.265795e-04	1.377124e+02	6.702914e-02	6.702914e-02
4.265795e-04	5.248075e-04	1.141110e+02	5.500987e-02	5.500987e-02
5.248075e-04	6.456542e-04	9.493921e+01	4.523763e-02	4.523763e-02
6.456542e-04	7.943282e-04	7.819296e+01	3.701355e-02	3.701355e-02
7.943282e-04	9.772372e-04	6.387296e+01	3.016029e-02	3.016029e-02
9.772372e-04	1.202264e-03	5.198501e+01	2.453106e-02	2.453106e-02
1.202264e-03	1.479108e-03	4.247699e+01	1.999188e-02	1.999188e-02
1.479108e-03	1.819701e-03	3.455089e+01	1.625572e-02	1.625572e-02
1.819701e-03	2.238721e-03	2.814364e+01	1.322718e-02	1.322718e-02
2.238721e-03	2.754229e-03	2.288665e+01	1.075395e-02	1.075395e-02
2.754229e-03	3.388442e-03	1.864296e+01	8.750532e-03	8.750532e-03
3.388442e-03	4.168694e-03	1.523888e+01	7.132695e-03	7.132695e-03
4.168694e-03	5.128614e-03	1.244627e+01	5.811610e-03	5.811610e-03
5.128614e-03	6.309573e-03	1.012945e+01	4.726828e-03	4.726828e-03
6.309573e-03	7.762471e-03	8.275550e+00	3.851903e-03	3.851903e-03
7.762471e-03	9.549926e-03	6.758923e+00	3.138453e-03	3.138453e-03
9.549926e-03	1.174898e-02	5.520378e+00	2.557178e-03	2.557178e-03
1.174898e-02	1.445440e-02	4.502406e+00	2.082089e-03	2.082089e-03
1.445440e-02	1.778279e-02	3.681029e+00	1.697313e-03	1.697313e-03
1.778279e-02	2.187762e-02	3.002081e+00	1.381935e-03	1.381935e-03
2.187762e-02	2.691535e-02	2.444361e+00	1.124242e-03	1.124242e-03
2.691535e-02	3.311311e-02	1.990335e+00	9.146191e-04	9.146191e-04
3.311311e-02	4.073803e-02	1.618959e+00	7.436947e-04	7.436947e-04
4.073803e-02	5.011872e-02	1.317727e+00	6.049086e-04	6.049086e-04
5.011872e-02	6.165950e-02	1.073051e+00	4.921381e-04	4.921381e-04
6.165950e-02	7.585776e-02	8.731802e-01	4.002477e-04	4.002477e-04
7.585776e-02	9.332543e-02	7.096396e-01	3.253088e-04	3.253088e-04
9.332543e-02	1.148154e-01	5.799036e-01	2.651273e-04	2.651273e-04
1.148154e-01	1.412538e-01	4.708469e-01	2.153857e-04	2.153857e-04
1.412538e-01	1.737801e-01	3.826024e-01	1.750455e-04	1.750455e-04
1.737801e-01	2.137962e-01	3.114954e-01	1.423977e-04	1.423977e-04
2.137962e-01	2.630268e-01	2.535527e-01	1.158273e-04	1.158273e-04
2.630268e-01	3.235937e-01	2.065779e-01	9.425810e-05	9.425810e-05
3.235937e-01	3.981072e-01	1.680818e-01	7.665444e-05	7.665444e-05
3.981072e-01	4.897788e-01	1.368091e-01	6.234974e-05	6.234974e-05
4.897788e-01	6.025596e-01	1.111152e-01	5.065981e-05	5.065981e-05
6.025596e-01	7.413102e-01	9.025071e-02	4.116256e-05	4.116256e-05
7.413102e-01	9.120108e-01	7.328978e-02	3.344249e-05	3.344249e-05
9.120108e-01	1.122018e+00	5.954824e-02	2.717765e-05	2.717765e-05
1.122018e+00	1.380384e+00	4.816326e-02	2.203610e-05	2.203610e-05
1.380384e+00	1.698244e+00	3.922554e-02	1.792920e-05	1.792920e-05
1.698244e+00	2.089296e+00	3.188747e-02	1.457429e-05	1.457429e-05
2.089296e+00	2.570396e+00	2.592823e-02	1.184850e-05	1.184850e-05
2.570396e+00	3.162278e+00	2.096589e-02	9.605800e-06	9.605800e-06
3.162278e+00	3.890451e+00	1.706023e-02	7.812134e-06	7.812134e-06
3.890451e+00	4.786301e+00	1.382679e-02	6.340704e-06	6.340704e-06
4.786301e+00	5.888437e+00	1.122136e-02	5.149910e-06	5.149910e-06
5.888437e+00	7.244360e+00	9.098939e-03	4.180925e-06	4.180925e-06
7.244360e+00	8.912509e+00	7.378088e-03	3.394290e-06	3.394290e-06
8.912509e+00	1.096478e+01	5.996406e-03	2.758815e-06	2.758815e-06
1.096478e+01	1.348963e+01	4.849706e-03	2.236837e-06	2.236837e-06
1.348963e+01	1.659587e+01	3.917080e-03	1.812417e-06	1.812417e-06
1.659587e+01	2.041738e+01	3.175114e-03	1.471149e-06	1.471149e-06
2.041738e+01	2.511886e+01	2.575425e-03	1.194543e-06	1.194543e-06
2.511886e+01	3.090295e+01	2.083161e-03	9.685862e-07	9.685862e-07
3.090295e+01	3.801894e+01	1.681912e-03	7.846547e-07	7.846547e-07
3.801894e+01	4.677351e+01	1.361158e-03	6.364015e-07	6.364015e-07
4.677351e+01	5.754399e+01	1.103744e-03	5.166674e-07	5.166674e-07
5.754399e+01	7.079458e+01	8.919135e-04	4.187339e-07	4.187339e-07
7.079458e+01	8.709636e+01	7.174376e-04	3.385860e-07	3.385860e-07
8.709636e+01	1.071519e+02	5.831950e-04	2.752226e-07	2.752226e-07
1.071519e+02	1.318257e+02	4.716177e-04	2.231369e-07	2.231369e-07
1.318257e+02	1.621810e+02	3.810860e-04	1.808376e-07	1.808376e-07
1.621810e+02	1.995262e+02	3.079635e-04	1.465638e-07	1.465638e-07
1.995262e+02	2.454709e+02	2.485634e-04	1.187122e-07	1.187122e-07
2.454709e+02	3.019952e+02	2.004303e-04	9.610776e-08	9.610776e-08
3.019952e+02	3.715352e+02	1.621910e-04	7.794538e-08	7.794538e-08
3.715352e+02	4.570882e+02	1.313228e-04	6.323345e-08	6.323345e-08
4.570882e+02	5.623413e+02	1.061399e-04	5.125266e-08	5.125266e-08
5.623413e+02	6.918310e+02	8.585471e-05	4.155841e-08	4.155841e-08
6.918310e+02	8.511380e+02	6.940536e-05	3.368787e-08	3.368787e-08
8.511380e+02	1.047129e+03	5.612273e-05	2.731152e-08	2.731152e-08
1.047129e+03	1.288250e+03	4.534412e-05	2.213285e-08	2.213285e-08
1.288250e+03	1.584893e+03	3.674528e-05	1.796297e-08	1.796297e-08
1.584893e+03	1.949845e+03	2.954783e-05	1.452244e-08	1.452244e-08
1.949845e+03	2.398833e+03	2.373239e-05	1.173405e-08	1.173405e-08
2.398833e+03	2.951209e+03	1.918460e-05	9.511596e-09	9.511596e-09
2.951209e+03	3.630781e+03	1.536638e-05	7.674719e-09	7.674719e-09
3.630781e+03	4.466836e+03	1.223417e-05	6.173968e-09	6.173968e-09
4.466836e+03	5.495409e+03	9.723452e-06	4.962347e-09	4.962347e-09
5.495409e+03	6.760830e+03	7.564727e-06	3.946150e-09	3.946150e-09
6.760830e+03	8.317638e+03	4.814713e-06	2.838325e-09	2.838325e-09
8.317638e+03	1.023293e+04	1.074617e-06	1.208937e-09	1.208937e-09
1.023293e+04	1.258925e+04	5.852295e-07	8.043415e-10	8.043415e-10
1.258925e+04	1.548817e+04	3.767613e-07	5.818478e-10	5.818478e-10
1.548817e+04	1.905461e+04	2.504378e-07	4.276879e-10	4.276879e-10
1.905461e+04	2.344229e+04	1.656581e-07	3.136052e-10	3.136052e-10
2.344229e+04	2.884032e+04	1.010843e-07	2.208608e-10	2.208608e-10
2.884032e+04	3.548134e+04	4.141135e-08	1.274491e-10	1.274491e-10
3.548134e+04	4.365158e+04	8.831487e-11	5.306327e-12	5.306327e-12
4.365158e+04	5.370318e+04	1.295758e-12	5.794804e-13	5.794804e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.299805e+02	1.692940e-01	1.692940e-01
1.230269e-04	1.513561e-04	2.724635e+02	1.386923e-01	1.386923e-01
1.513561e-04	1.862087e-04	2.255359e+02	1.137641e-01	1.137641e-01
1.862087e-04	2.290868e-04	1.866590e+02	9.330862e-02	9.330862e-02
2.290868e-04	2.818383e-04	1.545143e+02	7.653887e-02	7.653887e-02
2.818383e-04	3.467369e-04	1.277163e+02	6.273653e-02	6.273653e-02
3.467369e-04	4.265795e-04	1.057339e+02	5.146415e-02	5.146415e-02
4.265795e-04	5.248075e-04	8.761307e+01	4.223592e-02	4.223592e-02
5.248075e-04	6.456542e-04	7.289312e+01	3.473288e-02	3.473288e-02
6.456542e-04	7.943282e-04	6.003557e+01	2.841855e-02	2.841855e-02
7.943282e-04	9.772372e-04	4.904085e+01	2.315668e-02	2.315668e-02
9.772372e-04	1.202264e-03	3.991343e+01	1.883464e-02	1.883464e-02
1.202264e-03	1.479108e-03	3.261331e+01	1.534953e-02	1.534953e-02
1.479108e-03	1.819701e-03	2.652774e+01	1.248094e-02	1.248094e-02
1.819701e-03	2.238721e-03	2.160834e+01	1.015567e-02	1.015567e-02
2.238721e-03	2.754229e-03	1.757210e+01	8.256758e-03	8.256758e-03
2.754229e-03	3.388442e-03	1.431384e+01	6.718552e-03	6.718552e-03
3.388442e-03	4.168694e-03	1.170023e+01	5.476395e-03	5.476395e-03
4.168694e-03	5.128614e-03	9.556087e+00	4.462082e-03	4.462082e-03
5.128614e-03	6.309573e-03	7.777262e+00	3.629201e-03	3.629201e-03
6.309573e-03	7.762471e-03	6.353867e+00	2.957446e-03	2.957446e-03
7.762471e-03	9.549926e-03	5.189419e+00	2.409667e-03	2.409667e-03
9.549926e-03	1.174898e-02	4.238478e+00	1.963369e-03	1.963369e-03
1.174898e-02	1.445440e-02	3.456891e+00	1.598602e-03	1.598602e-03
1.445440e-02	1.778279e-02	2.826248e+00	1.303176e-03	1.303176e-03
1.778279e-02	2.187762e-02	2.304960e+00	1.061033e-03	1.061033e-03
2.187762e-02	2.691535e-02	1.876749e+00	8.631788e-04	8.631788e-04
2.691535e-02	3.311311e-02	1.528155e+00	7.022334e-04	7.022334e-04
3.311311e-02	4.073803e-02	1.243017e+00	5.709999e-04	5.709999e-04
4.073803e-02	5.011872e-02	1.011735e+00	4.644418e-04	4.644418e-04
5.011872e-02	6.165950e-02	8.238747e-01	3.778575e-04	3.778575e-04
6.165950e-02	7.585776e-02	6.704170e-01	3.073052e-04	3.073052e-04
7.585776e-02	9.332543e-02	5.448525e-01	2.497682e-04	2.497682e-04
9.332543e-02	1.148154e-01	4.452426e-01	2.035614e-04	2.035614e-04
1.148154e-01	1.412538e-01	3.615104e-01	1.653704e-04	1.653704e-04
1.412538e-01	1.737801e-01	2.937573e-01	1.343978e-04	1.343978e-04
1.737801e-01	2.137962e-01	2.391622e-01	1.093312e-04	1.093312e-04
2.137962e-01	2.630268e-01	1.946747e-01	8.893083e-05	8.893083e-05
2.630268e-01	3.235937e-01	1.586079e-01	7.237022e-05	7.237022e-05
3.235937e-01	3.981072e-01	1.290511e-01	5.885436e-05	5.885436e-05
3.981072e-01	4.897788e-01	1.050404e-01	4.787138e-05	4.787138e-05
4.897788e-01	6.025596e-01	8.531285e-02	3.889597e-05	3.889597e-05
6.025596e-01	7.413102e-01	6.929339e-02	3.160411e-05	3.160411e-05
7.413102e-01	9.120108e-01	5.627102e-02	2.567676e-05	2.567676e-05
9.120108e-01	1.122018e+00	4.572040e-02	2.086666e-05	2.086666e-05
1.122018e+00	1.380384e+00	3.697915e-02	1.691905e-05	1.691905e-05
1.380384e+00	1.698244e+00	3.011689e-02	1.376582e-05	1.376582e-05
1.698244e+00	2.089296e+00	2.448281e-02	1.118996e-05	1.118996e-05
2.089296e+00	2.570396e+00	1.990737e-02	9.097129e-06	9.097129e-06
2.570396e+00	3.162278e+00	1.609735e-02	7.375215e-06	7.375215e-06
3.162278e+00	3.890451e+00	1.309863e-02	5.998058e-06	5.998058e-06
3.890451e+00	4.786301e+00	1.061604e-02	4.868315e-06	4.868315e-06
4.786301e+00	5.888437e+00	8.615625e-03	3.954039e-06	3.954039e-06
5.888437e+00	7.244360e+00	6.986054e-03	3.210063e-06	3.210063e-06
7.244360e+00	8.912509e+00	5.664806e-03	2.606096e-06	2.606096e-06
8.912509e+00	1.096478e+01	4.603965e-03	2.118185e-06	2.118185e-06
1.096478e+01	1.348963e+01	3.723541e-03	1.717415e-06	1.717415e-06
1.348963e+01	1.659587e+01	3.007485e-03	1.391551e-06	1.391551e-06
1.659587e+01	2.041738e+01	2.437813e-03	1.129530e-06	1.129530e-06
2.041738e+01	2.511886e+01	1.977379e-03	9.171549e-07	9.171549e-07
2.511886e+01	3.090295e+01	1.599425e-03	7.436692e-07	7.436692e-07
3.090295e+01	3.801894e+01	1.291351e-03	6.024479e-07	6.024479e-07
3.801894e+01	4.677351e+01	1.045079e-03	4.886211e-07	4.886211e-07
4.677351e+01	5.754399e+01	8.474409e-04	3.966909e-07	3.966909e-07
5.754399e+01	7.079458e+01	6.847996e-04	3.214986e-07	3.214986e-07
7.079458e+01	8.709636e+01	5.508395e-04	2.599621e-07	2.599621e-07
8.709636e+01	1.071519e+02	4.477696e-04	2.113125e-07	2.113125e-07
1.071519e+02	1.318257e+02	3.621022e-04	1.713218e-07	1.713218e-07
1.318257e+02	1.621810e+02	2.925931e-04	1.388448e-07	1.388448e-07
1.621810e+02	1.995262e+02	2.364505e-04	1.125298e-07	1.125298e-07
1.995262e+02	2.454709e+02	1.908438e-04	9.114570e-08	9.114570e-08
2.454709e+02	3.019952e+02	1.538879e-04	7.379040e-08	7.379040e-08
3.019952e+02	3.715352e+02	1.245282e-04	5.984552e-08	5.984552e-08
3.715352e+02	4.570882e+02	1.008280e-04	4.854988e-08	4.854988e-08
4.570882e+02	5.623413e+02	8.149291e-05	3.935116e-08	3.935116e-08
5.623413e+02	6.918310e+02	6.591818e-05	3.190803e-08	3.190803e-08
6.918310e+02	8.511380e+02	5.328855e-05	2.586512e-08	2.586512e-08
8.511380e+02	1.047129e+03	4.309034e-05	2.096945e-08	2.096945e-08
1.047129e+03	1.288250e+03	3.481464e-05	1.699333e-08	1.699333e-08
1.288250e+03	1.584893e+03	2.821256e-05	1.379175e-08	1.379175e-08
1.584893e+03	1.949845e+03	2.268647e-05	1.115015e-08	1.115015e-08
1.949845e+03	2.398833e+03	1.822144e-05	9.009261e-09	9.009261e-09
2.398833e+03	2.951209e+03	1.472969e-05	7.302883e-09	7.302883e-09
2.951209e+03	3.630781e+03	1.179811e-05	5.892553e-09	5.892553e-09
3.630781e+03	4.466836e+03	9.393247e-06	4.740297e-09	4.740297e-09
4.466836e+03	5.495409e+03	7.465549e-06	3.810030e-09	3.810030e-09
5.495409e+03	6.760830e+03	5.808103e-06	3.029805e-09	3.029805e-09
6.760830e+03	8.317638e+03	3.696676e-06	2.179230e-09	2.179230e-09
8.317638e+03	1.023293e+04	8.250768e-07	9.282067e-10	9.282067e-10
1.023293e+04	1.258925e+04	4.493320e-07	6.175632e-10	6.175632e-10
1.258925e+04	1.548817e+04	2.892731e-07	4.467370e-10	4.467370e-10
1.548817e+04	1.905461e+04	1.922830e-07	3.283733e-10	3.283733e-10
1.905461e+04	2.344229e+04	1.271902e-07	2.407821e-10	2.407821e-10
2.344229e+04	2.884032e+04	7.761126e-08	1.695741e-10	1.695741e-10
2.884032e+04	3.548134e+04	3.179510e-08	9.785379e-11	9.785379e-11
3.548134e+04	4.365158e+04	6.780704e-11	4.074130e-12	4.074130e-12
4.365158e+04	5.370318e+04	9.948662e-13	4.449177e-13	4.449177e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.784248e+02	3.880713e-01	3.880713e-01
1.230269e-04	1.513561e-04	3.940235e+02	3.174032e-01	3.174032e-01
1.513561e-04	1.862087e-04	3.260351e+02	2.603728e-01	2.603728e-01
1.862087e-04	2.290868e-04	2.695206e+02	2.132987e-01	2.132987e-01
2.290868e-04	2.818383e-04	2.233165e+02	1.751214e-01	1.751214e-01
2.818383e-04	3.467369e-04	1.837280e+02	1.431611e-01	1.431611e-01
3.467369e-04	4.265795e-04	1.519115e+02	1.174446e-01	1.174446e-01
4.265795e-04	5.248075e-04	1.251857e+02	9.608951e-02	9.608951e-02
5.248075e-04	6.456542e-04	1.029284e+02	7.855386e-02	7.855386e-02
6.456542e-04	7.943282e-04	8.463275e+01	6.422142e-02	6.422142e-02
7.943282e-04	9.772372e-04	7.003696e+01	5.269626e-02	5.269626e-02
9.772372e-04	1.202264e-03	5.720825e+01	4.290618e-02	4.290618e-02
1.202264e-03	1.479108e-03	4.733413e+01	3.519630e-02	3.519630e-02
1.479108e-03	1.819701e-03	3.881877e+01	2.873180e-02	2.873180e-02
1.819701e-03	2.238721e-03	3.186585e+01	2.347026e-02	2.347026e-02
2.238721e-03	2.754229e-03	2.611956e+01	1.915869e-02	1.915869e-02
2.754229e-03	3.388442e-03	2.142501e+01	1.564278e-02	1.564278e-02
3.388442e-03	4.168694e-03	1.764985e+01	1.280300e-02	1.280300e-02
4.168694e-03	5.128614e-03	1.457582e+01	1.049003e-02	1.049003e-02
5.128614e-03	6.309573e-03	1.189948e+01	8.544701e-03	8.544701e-03
6.309573e-03	7.762471e-03	9.748929e+00	6.970495e-03	6.970495e-03
7.762471e-03	9.549926e-03	8.002288e+00	5.694592e-03	5.694592e-03
9.549926e-03	1.174898e-02	6.568320e+00	4.652249e-03	4.652249e-03
1.174898e-02	1.445440e-02	5.375849e+00	3.794193e-03	3.794193e-03
1.445440e-02	1.778279e-02	4.423757e+00	3.102371e-03	3.102371e-03
1.778279e-02	2.187762e-02	3.624119e+00	2.532756e-03	2.532756e-03
2.187762e-02	2.691535e-02	2.961040e+00	2.063439e-03	2.063439e-03
2.691535e-02	3.311311e-02	2.421326e+00	1.682325e-03	1.682325e-03
3.311311e-02	4.073803e-02	1.973890e+00	1.369384e-03	1.369384e-03
4.073803e-02	5.011872e-02	1.617387e+00	1.117934e-03	1.117934e-03
5.011872e-02	6.165950e-02	1.323508e+00	9.112557e-04	9.112557e-04
6.165950e-02	7.585776e-02	1.085351e+00	7.441962e-04	7.441962e-04
7.585776e-02	9.332543e-02	8.839387e-01	6.054715e-04	6.054715e-04
9.332543e-02	1.148154e-01	7.280541e-01	4.954701e-04	4.954701e-04
1.148154e-01	1.412538e-01	5.912918e-01	4.025739e-04	4.025739e-04
1.412538e-01	1.737801e-01	4.807156e-01	3.271481e-04	3.271481e-04
1.737801e-01	2.137962e-01	3.937810e-01	2.670005e-04	2.670005e-04
2.137962e-01	2.630268e-01	3.213759e-01	2.174327e-04	2.174327e-04
2.630268e-01	3.235937e-01	2.627324e-01	1.772819e-04	1.772819e-04
3.235937e-01	3.981072e-01	2.147185e-01	1.444435e-04	1.444435e-04
3.981072e-01	4.897788e-01	1.754897e-01	1.177857e-04	1.177857e-04
4.897788e-01	6.025596e-01	1.426545e-01	9.569947e-05	9.569947e-05
6.025596e-01	7.413102e-01	1.163643e-01	7.796576e-05	7.796576e-05
7.413102e-01	9.120108e-01	9.469996e-02	6.338126e-05	6.338126e-05
9.120108e-01	1.122018e+00	7.719083e-02	5.160471e-05	5.160471e-05
1.122018e+00	1.380384e+00	6.240852e-02	4.183031e-05	4.183031e-05
1.380384e+00	1.698244e+00	5.103955e-02	3.410742e-05	3.410742e-05
1.698244e+00	2.089296e+00	4.164750e-02	2.777609e-05	2.777609e-05
2.089296e+00	2.570396e+00	3.396890e-02	2.261588e-05	2.261588e-05
2.570396e+00	3.162278e+00	2.748153e-02	1.834085e-05	1.834085e-05
3.162278e+00	3.890451e+00	2.245355e-02	1.494923e-05	1.494923e-05
3.890451e+00	4.786301e+00	1.822879e-02	1.214290e-05	1.214290e-05
4.786301e+00	5.888437e+00	1.483135e-02	9.871744e-06	9.871744e-06
5.888437e+00	7.244360e+00	1.204529e-02	8.021570e-06	8.021570e-06
7.244360e+00	8.912509e+00	9.791775e-03	6.519733e-06	6.519733e-06
8.912509e+00	1.096478e+01	8.004917e-03	5.316542e-06	5.316542e-06
1.096478e+01	1.348963e+01	6.475787e-03	4.310397e-06	4.310397e-06
1.348963e+01	1.659587e+01	5.236495e-03	3.493168e-06	3.493168e-06
1.659587e+01	2.041738e+01	4.256485e-03	2.839716e-06	2.839716e-06
2.041738e+01	2.511886e+01	3.469325e-03	2.312030e-06	2.312030e-06
2.511886e+01	3.090295e+01	2.816995e-03	1.878502e-06	1.878502e-06
3.090295e+01	3.801894e+01	2.275442e-03	1.521978e-06	1.521978e-06
3.801894e+01	4.677351e+01	1.850364e-03	1.237179e-06	1.237179e-06
4.677351e+01	5.754399e+01	1.506371e-03	1.006299e-06	1.006299e-06
5.754399e+01	7.079458e+01	1.221275e-03	8.171259e-07	8.171259e-07
7.079458e+01	8.709636e+01	9.832374e-04	6.609098e-07	6.609098e-07
8.709636e+01	1.071519e+02	8.029602e-04	5.383423e-07	5.383423e-07
1.071519e+02	1.318257e+02	6.521890e-04	4.376981e-07	4.376981e-07
1.318257e+02	1.621810e+02	5.271567e-04	3.546490e-07	3.546490e-07
1.621810e+02	1.995262e+02	4.273802e-04	2.879478e-07	2.879478e-07
1.995262e+02	2.454709e+02	3.459187e-04	2.335214e-07	2.335214e-07
2.454709e+02	3.019952e+02	2.789915e-04	1.890332e-07	1.890332e-07
3.019952e+02	3.715352e+02	2.266517e-04	1.536888e-07	1.536888e-07
3.715352e+02	4.570882e+02	1.842627e-04	1.249053e-07	1.249053e-07
4.570882e+02	5.623413e+02	1.492378e-04	1.013547e-07	1.013547e-07
5.623413e+02	6.918310e+02	1.211996e-04	8.234470e-08	8.234470e-08
6.918310e+02	8.511380e+02	9.825764e-05	6.683835e-08	6.683835e-08
8.511380e+02	1.047129e+03	7.960167e-05	5.421762e-08	5.421762e-08
1.047129e+03	1.288250e+03	6.457484e-05	4.403951e-08	4.403951e-08
1.288250e+03	1.584893e+03	5.267591e-05	3.587551e-08	3.587551e-08
1.584893e+03	1.949845e+03	4.241136e-05	2.901002e-08	2.901002e-08
1.949845e+03	2.398833e+03	3.411880e-05	2.345408e-08	2.345408e-08
2.398833e+03	2.951209e+03	2.776882e-05	1.908553e-08	1.908553e-08
2.951209e+03	3.630781e+03	2.231552e-05	1.542167e-08	1.542167e-08
3.630781e+03	4.466836e+03	1.787191e-05	1.244356e-08	1.244356e-08
4.466836e+03	5.495409e+03	1.434850e-05	1.005689e-08	1.005689e-08
5.495409e+03	6.760830e+03	1.132186e-05	8.053172e-09	8.053172e-09
6.760830e+03	8.317638e+03	7.061051e-06	5.740097e-09	5.740097e-09
8.317638e+03	1.023293e+04	1.918987e-07	7.505693e-10	7.505693e-10
1.023293e+04	1.258925e+04	3.779004e-08	3.205177e-10	3.205177e-10
1.258925e+04	1.548817e+04	8.235433e-09	1.256013e-10	1.256013e-10
1.548817e+04	1.905461e+04	1.422789e-09	2.749813e-11	2.749813e-11
1.905461e+04	2.344229e+04	6.202996e-10	2.738532e-12	2.738532e-12
2.344229e+04	2.884032e+04	3.587374e-10	8.248923e-13	8.248923e-13
2.884032e+04	3.548134e+04	1.447527e-10	4.656286e-13	4.656286e-13
3.548134e+04	4.365158e+04	3.544602e-13	2.228491e-14	2.228491e-14
4.365158e+04	5.370318e+04	6.383760e-15	3.000082e-15	3.000082e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999911148531910e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.640722e+02	1.494542e-01	1.494542e-01
1.230269e-04	1.513561e-04	2.179459e+02	1.224215e-01	1.224215e-01
1.513561e-04	1.862087e-04	1.802452e+02	1.003626e-01	1.003626e-01
1.862087e-04	2.290868e-04	1.490912e+02	8.230229e-02	8.230229e-02
2.290868e-04	2.818383e-04	1.232952e+02	6.747827e-02	6.747827e-02
2.818383e-04	3.467369e-04	1.017010e+02	5.523184e-02	5.523184e-02
3.467369e-04	4.265795e-04	8.398150e+01	4.523559e-02	4.523559e-02
4.265795e-04	5.248075e-04	6.934375e+01	3.704088e-02	3.704088e-02
5.248075e-04	6.456542e-04	5.725461e+01	3.031149e-02	3.031149e-02
6.456542e-04	7.943282e-04	4.710017e+01	2.478151e-02	2.478151e-02
7.943282e-04	9.772372e-04	3.874672e+01	2.028543e-02	2.028543e-02
9.772372e-04	1.202264e-03	3.169235e+01	1.655065e-02	1.655065e-02
1.202264e-03	1.479108e-03	2.608554e+01	1.355352e-02	1.355352e-02
1.479108e-03	1.819701e-03	2.136134e+01	1.106641e-02	1.106641e-02
1.819701e-03	2.238721e-03	1.750358e+01	9.038559e-03	9.038559e-03
2.238721e-03	2.754229e-03	1.433177e+01	7.380632e-03	7.380632e-03
2.754229e-03	3.388442e-03	1.172414e+01	6.022396e-03	6.022396e-03
3.388442e-03	4.168694e-03	9.626881e+00	4.923539e-03	4.923539e-03
4.168694e-03	5.128614e-03	7.917314e+00	4.029905e-03	4.029905e-03
5.128614e-03	6.309573e-03	6.461661e+00	3.283550e-03	3.283550e-03
6.309573e-03	7.762471e-03	5.286075e+00	2.678479e-03	2.678479e-03
7.762471e-03	9.549926e-03	4.328463e+00	2.186261e-03	2.186261e-03
9.549926e-03	1.174898e-02	3.543139e+00	1.784083e-03	1.784083e-03
1.174898e-02	1.445440e-02	2.895815e+00	1.454674e-03	1.454674e-03
1.445440e-02	1.778279e-02	2.376164e+00	1.188777e-03	1.188777e-03
1.778279e-02	2.187762e-02	1.942887e+00	9.697889e-04	9.697889e-04
2.187762e-02	2.691535e-02	1.585278e+00	7.900414e-04	7.900414e-04
2.691535e-02	3.311311e-02	1.294609e+00	6.440694e-04	6.440694e-04
3.311311e-02	4.073803e-02	1.055527e+00	5.246230e-04	5.246230e-04
4.073803e-02	5.011872e-02	8.620365e-01	4.277407e-04	4.277407e-04
5.011872e-02	6.165950e-02	7.046896e-01	3.488691e-04	3.488691e-04
6.165950e-02	7.585776e-02	5.760190e-01	2.846280e-04	2.846280e-04
7.585776e-02	9.332543e-02	4.691950e-01	2.317321e-04	2.317321e-04
9.332543e-02	1.148154e-01	3.844613e-01	1.892252e-04	1.892252e-04
1.148154e-01	1.412538e-01	3.123670e-01	1.538012e-04	1.538012e-04
1.412538e-01	1.737801e-01	2.540546e-01	1.250787e-04	1.250787e-04
1.737801e-01	2.137962e-01	2.074461e-01	1.019665e-04	1.019665e-04
2.137962e-01	2.630268e-01	1.691457e-01	8.304143e-05	8.304143e-05
2.630268e-01	3.235937e-01	1.380537e-01	6.766810e-05	6.766810e-05
3.235937e-01	3.981072e-01	1.125716e-01	5.511387e-05	5.511387e-05
3.981072e-01	4.897788e-01	9.182097e-02	4.490120e-05	4.490120e-05
4.897788e-01	6.025596e-01	7.464345e-02	3.651126e-05	3.651126e-05
6.025596e-01	7.413102e-01	6.074967e-02	2.970981e-05	2.970981e-05
7.413102e-01	9.120108e-01	4.940675e-02	2.416308e-05	2.416308e-05
9.120108e-01	1.122018e+00	4.019961e-02	1.965924e-05	1.965924e-05
1.122018e+00	1.380384e+00	3.253413e-02	1.595022e-05	1.595022e-05
1.380384e+00	1.698244e+00	2.653715e-02	1.299268e-05	1.299268e-05
1.698244e+00	2.089296e+00	2.160622e-02	1.057383e-05	1.057383e-05
2.089296e+00	2.570396e+00	1.758478e-02	8.602462e-06	8.602462e-06
2.570396e+00	3.162278e+00	1.423390e-02	6.979843e-06	6.979843e-06
3.162278e+00	3.890451e+00	1.159189e-02	5.679911e-06	5.679911e-06
3.890451e+00	4.786301e+00	9.400554e-03	4.612092e-06	4.612092e-06
4.786301e+00	5.888437e+00	7.641258e-03	3.750284e-06	3.750284e-06
5.888437e+00	7.244360e+00	6.200912e-03	3.046380e-06	3.046380e-06
7.244360e+00	8.912509e+00	5.035761e-03	2.476112e-06	2.476112e-06
8.912509e+00	1.096478e+01	4.101420e-03	2.015972e-06	2.015972e-06
1.096478e+01	1.348963e+01	3.318899e-03	1.635168e-06	1.635168e-06
1.348963e+01	1.659587e+01	2.686201e-03	1.327284e-06	1.327284e-06
1.659587e+01	2.041738e+01	2.181120e-03	1.078843e-06	1.078843e-06
2.041738e+01	2.511886e+01	1.770981e-03	8.764858e-07	8.764858e-07
2.511886e+01	3.090295e+01	1.434850e-03	7.114588e-07	7.114588e-07
3.090295e+01	3.801894e+01	1.159637e-03	5.766912e-07	5.766912e-07
3.801894e+01	4.677351e+01	9.410066e-04	4.685967e-07	4.685967e-07
4.677351e+01	5.754399e+01	7.642775e-04	3.808127e-07	3.808127e-07
5.754399e+01	7.079458e+01	6.186263e-04	3.090087e-07	3.090087e-07
7.079458e+01	8.709636e+01	4.983340e-04	2.500952e-07	2.500952e-07
8.709636e+01	1.071519e+02	4.055082e-04	2.034099e-07	2.034099e-07
1.071519e+02	1.318257e+02	3.283317e-04	1.650408e-07	1.650408e-07
1.318257e+02	1.621810e+02	2.654706e-04	1.338078e-07	1.338078e-07
1.621810e+02	1.995262e+02	2.147451e-04	1.085160e-07	1.085160e-07
1.995262e+02	2.454709e+02	1.734657e-04	8.795114e-08	8.795114e-08
2.454709e+02	3.019952e+02	1.401064e-04	7.130904e-08	7.130904e-08
3.019952e+02	3.715352e+02	1.135745e-04	5.791442e-08	5.791442e-08
3.715352e+02	4.570882e+02	9.201359e-05	4.698052e-08	4.698052e-08
4.570882e+02	5.623413e+02	7.441750e-05	3.808568e-08	3.808568e-08
5.623413e+02	6.918310e+02	6.024779e-05	3.089110e-08	3.089110e-08
6.918310e+02	8.511380e+02	4.874148e-05	2.504504e-08	2.504504e-08
8.511380e+02	1.047129e+03	3.942853e-05	2.030363e-08	2.030363e-08
1.047129e+03	1.288250e+03	3.191250e-05	1.647076e-08	1.647076e-08
1.288250e+03	1.584893e+03	2.592177e-05	1.338852e-08	1.338852e-08
1.584893e+03	1.949845e+03	2.088249e-05	1.083739e-08	1.083739e-08
1.949845e+03	2.398833e+03	1.680047e-05	8.765921e-09	8.765921e-09
2.398833e+03	2.951209e+03	1.362257e-05	7.121230e-09	7.121230e-09
2.951209e+03	3.630781e+03	1.095301e-05	5.761640e-09	5.761640e-09
3.630781e+03	4.466836e+03	8.760924e-06	4.650367e-09	4.650367e-09
4.466836e+03	5.495409e+03	7.008339e-06	3.755884e-09	3.755884e-09
5.495409e+03	6.760830e+03	5.492976e-06	3.005517e-09	3.005517e-09
6.760830e+03	8.317638e+03	3.436655e-06	2.135642e-09	2.135642e-09
8.317638e+03	1.023293e+04	5.270591e-07	6.574401e-10	6.574401e-10
1.023293e+04	1.258925e+04	2.346419e-07	3.537791e-10	3.537791e-10
1.258925e+04	1.548817e+04	1.426855e-07	2.399097e-10	2.399097e-10
1.548817e+04	1.905461e+04	9.354348e-08	1.734380e-10	1.734380e-10
1.905461e+04	2.344229e+04	6.232077e-08	1.279095e-10	1.279095e-10
2.344229e+04	2.884032e+04	3.854510e-08	9.130648e-11	9.130648e-11
2.884032e+04	3.548134e+04	1.597943e-08	5.331478e-11	5.331478e-11
3.548134e+04	4.365158e+04	2.788459e-11	1.836828e-12	1.836828e-12
4.365158e+04	5.370318e+04	2.690239e-13	1.223851e-13	1.223851e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.280167e+02	2.200428e-01	2.200428e-01
1.230269e-04	1.513561e-04	3.545328e+02	1.805534e-01	1.805534e-01
1.513561e-04	1.862087e-04	2.930852e+02	1.480041e-01	1.480041e-01
1.862087e-04	2.290868e-04	2.426327e+02	1.214091e-01	1.214091e-01
2.290868e-04	2.818383e-04	2.007772e+02	9.957132e-02	9.957132e-02
2.818383e-04	3.467369e-04	1.661281e+02	8.165791e-02	8.165791e-02
3.467369e-04	4.265795e-04	1.373444e+02	6.693951e-02	6.693951e-02
4.265795e-04	5.248075e-04	1.139101e+02	5.496141e-02	5.496141e-02
5.248075e-04	6.456542e-04	9.492241e+01	4.523362e-02	4.523362e-02
6.456542e-04	7.943282e-04	7.829264e+01	3.703714e-02	3.703714e-02
7.943282e-04	9.772372e-04	6.387373e+01	3.016046e-02	3.016046e-02
9.772372e-04	1.202264e-03	5.206078e+01	2.454893e-02	2.454893e-02
1.202264e-03	1.479108e-03	4.236335e+01	1.996513e-02	1.996513e-02
1.479108e-03	1.819701e-03	3.454895e+01	1.625526e-02	1.625526e-02
1.819701e-03	2.238721e-03	2.818221e+01	1.323624e-02	1.323624e-02
2.238721e-03	2.754229e-03	2.291171e+01	1.075983e-02	1.075983e-02
2.754229e-03	3.388442e-03	1.869913e+01	8.763702e-03	8.763702e-03
3.388442e-03	4.168694e-03	1.525178e+01	7.135710e-03	7.135710e-03
4.168694e-03	5.128614e-03	1.242855e+01	5.807472e-03	5.807472e-03
5.128614e-03	6.309573e-03	1.014016e+01	4.729328e-03	4.729328e-03
6.309573e-03	7.762471e-03	8.295737e+00	3.856598e-03	3.856598e-03
7.762471e-03	9.549926e-03	6.770246e+00	3.141081e-03	3.141081e-03
9.549926e-03	1.174898e-02	5.523330e+00	2.557862e-03	2.557862e-03
1.174898e-02	1.445440e-02	4.506923e+00	2.083134e-03	2.083134e-03
1.445440e-02	1.778279e-02	3.678604e+00	1.696754e-03	1.696754e-03
1.778279e-02	2.187762e-02	2.995423e+00	1.380402e-03	1.380402e-03
2.187762e-02	2.691535e-02	2.443684e+00	1.124086e-03	1.124086e-03
2.691535e-02	3.311311e-02	1.990332e+00	9.146181e-04	9.146181e-04
3.311311e-02	4.073803e-02	1.621003e+00	7.441641e-04	7.441641e-04
4.073803e-02	5.011872e-02	1.316561e+00	6.046410e-04	6.046410e-04
5.011872e-02	6.165950e-02	1.075282e+00	4.926495e-04	4.926495e-04
6.165950e-02	7.585776e-02	8.735148e-01	4.003244e-04	4.003244e-04
7.585776e-02	9.332543e-02	7.087110e-01	3.250959e-04	3.250959e-04
9.332543e-02	1.148154e-01	5.772107e-01	2.645110e-04	2.645110e-04
1.148154e-01	1.412538e-01	4.707925e-01	2.153733e-04	2.153733e-04
1.412538e-01	1.737801e-01	3.832099e-01	1.751844e-04	1.751844e-04
1.737801e-01	2.137962e-01	3.116181e-01	1.424257e-04	1.424257e-04
2.137962e-01	2.630268e-01	2.543124e-01	1.160007e-04	1.160007e-04
2.630268e-01	3.235937e-01	2.066673e-01	9.427850e-05	9.427850e-05
3.235937e-01	3.981072e-01	1.679501e-01	7.662440e-05	7.662440e-05
3.981072e-01	4.897788e-01	1.363805e-01	6.225197e-05	6.225197e-05
4.897788e-01	6.025596e-01	1.108972e-01	5.061010e-05	5.061010e-05
6.025596e-01	7.413102e-01	8.982066e-02	4.106437e-05	4.106437e-05
7.413102e-01	9.120108e-01	7.308709e-02	3.339621e-05	3.339621e-05
9.120108e-01	1.122018e+00	5.953158e-02	2.717384e-05	2.717384e-05
1.122018e+00	1.380384e+00	4.831727e-02	2.207130e-05	2.207130e-05
1.380384e+00	1.698244e+00	3.923875e-02	1.793222e-05	1.793222e-05
1.698244e+00	2.089296e+00	3.185096e-02	1.456594e-05	1.456594e-05
2.089296e+00	2.570396e+00	2.590686e-02	1.184361e-05	1.184361e-05
2.570396e+00	3.162278e+00	2.097286e-02	9.607398e-06	9.607398e-06
3.162278e+00	3.890451e+00	1.706029e-02	7.812144e-06	7.812144e-06
3.890451e+00	4.786301e+00	1.382546e-02	6.340400e-06	6.340400e-06
4.786301e+00	5.888437e+00	1.121891e-02	5.149349e-06	5.149349e-06
5.888437e+00	7.244360e+00	9.126388e-03	4.187226e-06	4.187226e-06
7.244360e+00	8.912509e+00	7.398308e-03	3.398938e-06	3.398938e-06
8.912509e+00	1.096478e+01	5.978075e-03	2.754595e-06	2.754595e-06
1.096478e+01	1.348963e+01	4.840604e-03	2.234737e-06	2.234737e-06
1.348963e+01	1.659587e+01	3.918075e-03	1.812648e-06	1.812648e-06
1.659587e+01	2.041738e+01	3.179000e-03	1.472049e-06	1.472049e-06
2.041738e+01	2.511886e+01	2.571807e-03	1.193703e-06	1.193703e-06
2.511886e+01	3.090295e+01	2.080146e-03	9.678853e-07	9.678853e-07
3.090295e+01	3.801894e+01	1.684779e-03	7.853230e-07	7.853230e-07
3.801894e+01	4.677351e+01	1.361736e-03	6.365366e-07	6.365366e-07
4.677351e+01	5.754399e+01	1.101112e-03	5.160510e-07	5.160510e-07
5.754399e+01	7.079458e+01	8.885702e-04	4.179485e-07	4.179485e-07
7.079458e+01	8.709636e+01	7.203643e-04	3.392760e-07	3.392760e-07
8.709636e+01	1.071519e+02	5.840167e-04	2.754164e-07	2.754164e-07
1.071519e+02	1.318257e+02	4.706065e-04	2.228975e-07	2.228975e-07
1.318257e+02	1.621810e+02	3.806568e-04	1.807357e-07	1.807357e-07
1.621810e+02	1.995262e+02	3.077493e-04	1.465128e-07	1.465128e-07
1.995262e+02	2.454709e+02	2.485769e-04	1.187154e-07	1.187154e-07
2.454709e+02	3.019952e+02	2.007020e-04	9.617289e-08	9.617289e-08
3.019952e+02	3.715352e+02	1.623670e-04	7.798769e-08	7.798769e-08
3.715352e+02	4.570882e+02	1.312845e-04	6.322422e-08	6.322422e-08
4.570882e+02	5.623413e+02	1.064334e-04	5.132348e-08	5.132348e-08
5.623413e+02	6.918310e+02	8.594228e-05	4.157960e-08	4.157960e-08
6.918310e+02	8.511380e+02	6.943669e-05	3.369547e-08	3.369547e-08
8.511380e+02	1.047129e+03	5.603747e-05	2.729077e-08	2.729077e-08
1.047129e+03	1.288250e+03	4.541060e-05	2.214908e-08	2.214908e-08
1.288250e+03	1.584893e+03	3.669862e-05	1.795156e-08	1.795156e-08
1.584893e+03	1.949845e+03	2.946914e-05	1.450308e-08	1.450308e-08
1.949845e+03	2.398833e+03	2.378665e-05	1.174745e-08	1.174745e-08
2.398833e+03	2.951209e+03	1.916584e-05	9.506944e-09	9.506944e-09
2.951209e+03	3.630781e+03	1.537117e-05	7.675918e-09	7.675918e-09
3.630781e+03	4.466836e+03	1.223598e-05	6.174424e-09	6.174424e-09
4.466836e+03	5.495409e+03	9.728906e-06	4.963738e-09	4.963738e-09
5.495409e+03	6.760830e+03	7.567452e-06	3.946860e-09	3.946860e-09
6.760830e+03	8.317638e+03	4.824515e-06	2.841213e-09	2.841213e-09
8.317638e+03	1.023293e+04	1.072741e-06	1.207882e-09	1.207882e-09
1.023293e+04	1.258925e+04	5.865099e-07	8.052207e-10	8.052207e-10
1.258925e+04	1.548817e+04	3.757189e-07	5.810424e-10	5.810424e-10
1.548817e+04	1.905461e+04	2.508987e-07	4.280813e-10	4.280813e-10
1.905461e+04	2.344229e+04	1.655459e-07	3.134990e-10	3.134990e-10
2.344229e+04	2.884032e+04	1.011152e-07	2.208946e-10	2.208946e-10
2.884032e+04	3.548134e+04	4.143958e-08	1.274925e-10	1.274925e-10
3.548134e+04	4.365158e+04	7.301121e-11	4.824717e-12	4.824717e-12
4.365158e+04	5.370318e+04	7.774544e-13	4.488635e-13	4.488635e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.286259e+02	1.689461e-01	1.689461e-01
1.230269e-04	1.513561e-04	2.722061e+02	1.386267e-01	1.386267e-01
1.513561e-04	1.862087e-04	2.250272e+02	1.136358e-01	1.136358e-01
1.862087e-04	2.290868e-04	1.862904e+02	9.321647e-02	9.321647e-02
2.290868e-04	2.818383e-04	1.541543e+02	7.644966e-02	7.644966e-02
2.818383e-04	3.467369e-04	1.275511e+02	6.269595e-02	6.269595e-02
3.467369e-04	4.265795e-04	1.054513e+02	5.139535e-02	5.139535e-02
4.265795e-04	5.248075e-04	8.745874e+01	4.219870e-02	4.219870e-02
5.248075e-04	6.456542e-04	7.288023e+01	3.472982e-02	3.472982e-02
6.456542e-04	7.943282e-04	6.011214e+01	2.843667e-02	2.843667e-02
7.943282e-04	9.772372e-04	4.904143e+01	2.315682e-02	2.315682e-02
9.772372e-04	1.202264e-03	3.997163e+01	1.884838e-02	1.884838e-02
1.202264e-03	1.479108e-03	3.252605e+01	1.532897e-02	1.532897e-02
1.479108e-03	1.819701e-03	2.652624e+01	1.248059e-02	1.248059e-02
1.819701e-03	2.238721e-03	2.163796e+01	1.016263e-02	1.016263e-02
2.238721e-03	2.754229e-03	1.759133e+01	8.261270e-03	8.261270e-03
2.754229e-03	3.388442e-03	1.435696e+01	6.728665e-03	6.728665e-03
3.388442e-03	4.168694e-03	1.171012e+01	5.478709e-03	5.478709e-03
4.168694e-03	5.128614e-03	9.542484e+00	4.458904e-03	4.458904e-03
5.128614e-03	6.309573e-03	7.785494e+00	3.631123e-03	3.631123e-03
6.309573e-03	7.762471e-03	6.369363e+00	2.961049e-03	2.961049e-03
7.762471e-03	9.549926e-03	5.198110e+00	2.411683e-03	2.411683e-03
9.549926e-03	1.174898e-02	4.240746e+00	1.963895e-03	1.963895e-03
1.174898e-02	1.445440e-02	3.460361e+00	1.599405e-03	1.599405e-03
1.445440e-02	1.778279e-02	2.824387e+00	1.302747e-03	1.302747e-03
1.778279e-02	2.187762e-02	2.299849e+00	1.059856e-03	1.059856e-03
2.187762e-02	2.691535e-02	1.876231e+00	8.630597e-04	8.630597e-04
2.691535e-02	3.311311e-02	1.528152e+00	7.022327e-04	7.022327e-04
3.311311e-02	4.073803e-02	1.244586e+00	5.713600e-04	5.713600e-04
4.073803e-02	5.011872e-02	1.010839e+00	4.642360e-04	4.642360e-04
5.011872e-02	6.165950e-02	8.255883e-01	3.782504e-04	3.782504e-04
6.165950e-02	7.585776e-02	6.706738e-01	3.073641e-04	3.073641e-04
7.585776e-02	9.332543e-02	5.441391e-01	2.496045e-04	2.496045e-04
9.332543e-02	1.148154e-01	4.431753e-01	2.030883e-04	2.030883e-04
1.148154e-01	1.412538e-01	3.614687e-01	1.653609e-04	1.653609e-04
1.412538e-01	1.737801e-01	2.942237e-01	1.345044e-04	1.345044e-04
1.737801e-01	2.137962e-01	2.392566e-01	1.093527e-04	1.093527e-04
2.137962e-01	2.630268e-01	1.952579e-01	8.906394e-05	8.906394e-05
2.630268e-01	3.235937e-01	1.586766e-01	7.238590e-05	7.238590e-05
3.235937e-01	3.981072e-01	1.289500e-01	5.883126e-05	5.883126e-05
3.981072e-01	4.897788e-01	1.047112e-01	4.779629e-05	4.779629e-05
4.897788e-01	6.025596e-01	8.514548e-02	3.885779e-05	3.885779e-05
6.025596e-01	7.413102e-01	6.896318e-02	3.152872e-05	3.152872e-05
7.413102e-01	9.120108e-01	5.611533e-02	2.564119e-05	2.564119e-05
9.120108e-01	1.122018e+00	4.570761e-02	2.086374e-05	2.086374e-05
1.122018e+00	1.380384e+00	3.709739e-02	1.694608e-05	1.694608e-05
1.380384e+00	1.698244e+00	3.012701e-02	1.376813e-05	1.376813e-05
1.698244e+00	2.089296e+00	2.445476e-02	1.118354e-05	1.118354e-05
2.089296e+00	2.570396e+00	1.989097e-02	9.093379e-06	9.093379e-06
2.570396e+00	3.162278e+00	1.610270e-02	7.376438e-06	7.376438e-06
3.162278e+00	3.890451e+00	1.309867e-02	5.998068e-06	5.998068e-06
3.890451e+00	4.786301e+00	1.061502e-02	4.868084e-06	4.868084e-06
4.786301e+00	5.888437e+00	8.613747e-03	3.953609e-06	3.953609e-06
5.888437e+00	7.244360e+00	7.007129e-03	3.214901e-06	3.214901e-06
7.244360e+00	8.912509e+00	5.680330e-03	2.609663e-06	2.609663e-06
8.912509e+00	1.096478e+01	4.589891e-03	2.114944e-06	2.114944e-06
1.096478e+01	1.348963e+01	3.716555e-03	1.715803e-06	1.715803e-06
1.348963e+01	1.659587e+01	3.008250e-03	1.391728e-06	1.391728e-06
1.659587e+01	2.041738e+01	2.440797e-03	1.130221e-06	1.130221e-06
2.041738e+01	2.511886e+01	1.974601e-03	9.165110e-07	9.165110e-07
2.511886e+01	3.090295e+01	1.597110e-03	7.431300e-07	7.431300e-07
3.090295e+01	3.801894e+01	1.293553e-03	6.029613e-07	6.029613e-07
3.801894e+01	4.677351e+01	1.045524e-03	4.887252e-07	4.887252e-07
4.677351e+01	5.754399e+01	8.454194e-04	3.962174e-07	3.962174e-07
5.754399e+01	7.079458e+01	6.822332e-04	3.208957e-07	3.208957e-07
7.079458e+01	8.709636e+01	5.530867e-04	2.604918e-07	2.604918e-07
8.709636e+01	1.071519e+02	4.484004e-04	2.114612e-07	2.114612e-07
1.071519e+02	1.318257e+02	3.613256e-04	1.711380e-07	1.711380e-07
1.318257e+02	1.621810e+02	2.922634e-04	1.387666e-07	1.387666e-07
1.621810e+02	1.995262e+02	2.362861e-04	1.124907e-07	1.124907e-07
1.995262e+02	2.454709e+02	1.908543e-04	9.114829e-08	9.114829e-08
2.454709e+02	3.019952e+02	1.540965e-04	7.384037e-08	7.384037e-08
3.019952e+02	3.715352e+02	1.246634e-04	5.987797e-08	5.987797e-08
3.715352e+02	4.570882e+02	1.007986e-04	4.854277e-08	4.854277e-08
4.570882e+02	5.623413e+02	8.171831e-05	3.940556e-08	3.940556e-08
5.623413e+02	6.918310e+02	6.598541e-05	3.192430e-08	3.192430e-08
6.918310e+02	8.511380e+02	5.331260e-05	2.587096e-08	2.587096e-08
8.511380e+02	1.047129e+03	4.302489e-05	2.095352e-08	2.095352e-08
1.047129e+03	1.288250e+03	3.486569e-05	1.700578e-08	1.700578e-08
1.288250e+03	1.584893e+03	2.817675e-05	1.378300e-08	1.378300e-08
1.584893e+03	1.949845e+03	2.262602e-05	1.113528e-08	1.113528e-08
1.949845e+03	2.398833e+03	1.826309e-05	9.019551e-09	9.019551e-09
2.398833e+03	2.951209e+03	1.471528e-05	7.299310e-09	7.299310e-09
2.951209e+03	3.630781e+03	1.180180e-05	5.893475e-09	5.893475e-09
3.630781e+03	4.466836e+03	9.394634e-06	4.740647e-09	4.740647e-09
4.466836e+03	5.495409e+03	7.469729e-06	3.811097e-09	3.811097e-09
5.495409e+03	6.760830e+03	5.810194e-06	3.030350e-09	3.030350e-09
6.760830e+03	8.317638e+03	3.704202e-06	2.181448e-09	2.181448e-09
8.317638e+03	1.023293e+04	8.236368e-07	9.273963e-10	9.273963e-10
1.023293e+04	1.258925e+04	4.503157e-07	6.182401e-10	6.182401e-10
1.258925e+04	1.548817e+04	2.884722e-07	4.461170e-10	4.461170e-10
1.548817e+04	1.905461e+04	1.926369e-07	3.286754e-10	3.286754e-10
1.905461e+04	2.344229e+04	1.271040e-07	2.407005e-10	2.407005e-10
2.344229e+04	2.884032e+04	7.763497e-08	1.696000e-10	1.696000e-10
2.884032e+04	3.548134e+04	3.181678e-08	9.788715e-11	9.788715e-11
3.548134e+04	4.365158e+04	5.605709e-11	3.704357e-12	3.704357e-12
4.365158e+04	5.370318e+04	5.969197e-13	3.446317e-13	3.446317e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.769522e+02	3.874075e-01	3.874075e-01
1.230269e-04	1.513561e-04	3.944573e+02	3.176270e-01	3.176270e-01
1.513561e-04	1.862087e-04	3.257585e+02	2.602438e-01	2.602438e-01
1.862087e-04	2.290868e-04	2.691572e+02	2.132309e-01	2.132309e-01
2.290868e-04	2.818383e-04	2.226122e+02	1.748882e-01	1.748882e-01
2.818383e-04	3.467369e-04	1.836616e+02	1.431774e-01	1.431774e-01
3.467369e-04	4.265795e-04	1.513703e+02	1.172090e-01	1.172090e-01
4.265795e-04	5.248075e-04	1.247847e+02	9.591676e-02	9.591676e-02
5.248075e-04	6.456542e-04	1.029392e+02	7.854937e-02	7.854937e-02
6.456542e-04	7.943282e-04	8.481860e+01	6.431359e-02	6.431359e-02
7.943282e-04	9.772372e-04	6.985129e+01	5.258886e-02	5.258886e-02
9.772372e-04	1.202264e-03	5.740570e+01	4.298277e-02	4.298277e-02
1.202264e-03	1.479108e-03	4.707536e+01	3.510433e-02	3.510433e-02
1.479108e-03	1.819701e-03	3.877346e+01	2.871767e-02	2.871767e-02
1.819701e-03	2.238721e-03	3.198902e+01	2.351927e-02	2.351927e-02
2.238721e-03	2.754229e-03	2.618543e+01	1.918666e-02	1.918666e-02
2.754229e-03	3.388442e-03	2.151902e+01	1.568194e-02	1.568194e-02
3.388442e-03	4.168694e-03	1.765057e+01	1.279975e-02	1.279975e-02
4.168694e-03	5.128614e-03	1.452060e+01	1.046968e-02	1.046968e-02
5.128614e-03	6.309573e-03	1.192092e+01	8.553369e-03	8.553369e-03
6.309573e-03	7.762471e-03	9.780205e+00	6.981272e-03	6.981272e-03
7.762471e-03	9.549926e-03	8.028963e+00	5.705176e-03	5.705176e-03
9.549926e-03	1.174898e-02	6.564514e+00	4.650800e-03	4.650800e-03
1.174898e-02	1.445440e-02	5.386284e+00	3.797829e-03	3.797829e-03
1.445440e-02	1.778279e-02	4.415895e+00	3.099850e-03	3.099850e-03
1.778279e-02	2.187762e-02	3.608824e+00	2.526632e-03	2.526632e-03
2.187762e-02	2.691535e-02	2.962235e+00	2.064365e-03	2.064365e-03
2.691535e-02	3.311311e-02	2.425029e+00	1.683600e-03	1.683600e-03
3.311311e-02	4.073803e-02	1.982880e+00	1.372855e-03	1.372855e-03
4.073803e-02	5.011872e-02	1.613645e+00	1.116138e-03	1.116138e-03
5.011872e-02	6.165950e-02	1.330199e+00	9.136543e-04	9.136543e-04
6.165950e-02	7.585776e-02	1.085786e+00	7.442218e-04	7.442218e-04
7.585776e-02	9.332543e-02	8.811152e-01	6.044459e-04	6.044459e-04
9.332543e-02	1.148154e-01	7.217395e-01	4.931983e-04	4.931983e-04
1.148154e-01	1.412538e-01	5.901288e-01	4.020220e-04	4.020220e-04
1.412538e-01	1.737801e-01	4.815891e-01	3.274654e-04	3.274654e-04
1.737801e-01	2.137962e-01	3.935189e-01	2.669090e-04	2.669090e-04
2.137962e-01	2.630268e-01	3.233865e-01	2.181946e-04	2.181946e-04
2.630268e-01	3.235937e-01	2.629489e-01	1.773168e-04	1.773168e-04
3.235937e-01	3.981072e-01	2.146051e-01	1.445021e-04	1.445021e-04
3.981072e-01	4.897788e-01	1.745390e-01	1.174405e-04	1.174405e-04
4.897788e-01	6.025596e-01	1.422377e-01	9.556386e-05	9.556386e-05
6.025596e-01	7.413102e-01	1.155334e-01	7.765815e-05	7.765815e-05
7.413102e-01	9.120108e-01	9.437694e-02	6.329093e-05	6.329093e-05
9.120108e-01	1.122018e+00	7.715255e-02	5.159254e-05	5.159254e-05
1.122018e+00	1.380384e+00	6.278144e-02	4.194938e-05	4.194938e-05
1.380384e+00	1.698244e+00	5.113883e-02	3.414176e-05	3.414176e-05
1.698244e+00	2.089296e+00	4.157148e-02	2.775613e-05	2.775613e-05
2.089296e+00	2.570396e+00	3.393286e-02	2.260452e-05	2.260452e-05
2.570396e+00	3.162278e+00	2.750052e-02	1.834719e-05	1.834719e-05
3.162278e+00	3.890451e+00	2.245836e-02	1.495038e-05	1.495038e-05
3.890451e+00	4.786301e+00	1.819447e-02	1.212747e-05	1.212747e-05
4.786301e+00	5.888437e+00	1.482632e-02	9.872136e-06	9.872136e-06
5.888437e+00	7.244360e+00	1.212206e-02	8.050326e-06	8.050326e-06
7.244360e+00	8.912509e+00	9.836364e-03	6.535079e-06	6.535079e-06
8.912509e+00	1.096478e+01	7.959154e-03	5.299240e-06	5.299240e-06
1.096478e+01	1.348963e+01	6.455290e-03	4.302604e-06	4.302604e-06
1.348963e+01	1.659587e+01	5.242303e-03	3.495807e-06	3.495807e-06
1.659587e+01	2.041738e+01	4.273468e-03	2.846026e-06	2.846026e-06
2.041738e+01	2.511886e+01	3.459574e-03	2.308277e-06	2.308277e-06
2.511886e+01	3.090295e+01	2.808566e-03	1.875971e-06	1.875971e-06
3.090295e+01	3.801894e+01	2.283817e-03	1.524679e-06	1.524679e-06
3.801894e+01	4.677351e+01	1.852442e-03	1.237803e-06	1.237803e-06
4.677351e+01	5.754399e+01	1.503464e-03	1.005820e-06	1.005820e-06
5.754399e+01	7.079458e+01	1.214914e-03	8.147673e-07	8.147673e-07
7.079458e+01	8.709636e+01	9.889325e-04	6.626832e-07	6.626832e-07
8.709636e+01	1.071519e+02	8.053989e-04	5.394781e-07	5.394781e-07
1.071519e+02	1.318257e+02	6.495558e-04	4.366387e-07	4.366387e-07
1.318257e+02	1.621810e+02	5.266639e-04	3.545509e-07	3.545509e-07
1.621810e+02	1.995262e+02	4.270709e-04	2.878193e-07	2.878193e-07
1.995262e+02	2.454709e+02	3.453656e-04	2.332799e-07	2.332799e-07
2.454709e+02	3.019952e+02	2.797951e-04	1.893861e-07	1.893861e-07
3.019952e+02	3.715352e+02	2.271222e-04	1.537927e-07	1.537927e-07
3.715352e+02	4.570882e+02	1.836540e-04	1.246737e-07	1.246737e-07
4.570882e+02	5.623413e+02	1.498660e-04	1.015584e-07	1.015584e-07
5.623413e+02	6.918310e+02	1.213036e-04	8.237406e-08	8.237406e-08
6.918310e+02	8.511380e+02	9.829304e-05	6.683953e-08	6.683953e-08
8.511380e+02	1.047129e+03	7.941456e-05	5.416805e-08	5.416805e-08
1.047129e+03	1.288250e+03	6.479382e-05	4.413081e-08	4.413081e-08
1.288250e+03	1.584893e+03	5.252158e-05	3.581341e-08	3.581341e-08
1.584893e+03	1.949845e+03	4.227882e-05	2.896686e-08	2.896686e-08
1.949845e+03	2.398833e+03	3.423929e-05	2.349939e-08	2.349939e-08
2.398833e+03	2.951209e+03	2.770224e-05	1.905877e-08	1.905877e-08
2.951209e+03	3.630781e+03	2.236094e-05	1.544407e-08	1.544407e-08
3.630781e+03	4.466836e+03	1.785733e-05	1.243467e-08	1.243467e-08
4.466836e+03	5.495409e+03	1.434909e-05	1.005580e-08	1.005580e-08
5.495409e+03	6.760830e+03	1.132223e-05	8.053831e-09	8.053831e-09
6.760830e+03	8.317638e+03	7.081034e-06	5.748397e-09	5.748397e-09
8.317638e+03	1.023293e+04	1.906270e-07	7.482358e-10	7.482358e-10
1.023293e+04	1.258925e+04	3.744664e-08	3.180604e-10	3.180604e-10
1.258925e+04	1.548817e+04	8.201392e-09	1.248713e-10	1.248713e-10
1.548817e+04	1.905461e+04	1.507516e-09	3.186472e-11	3.186472e-11
1.905461e+04	2.344229e+04	6.238969e-10	3.424443e-12	3.424443e-12
2.344229e+04	2.884032e+04	3.594465e-10	1.201829e-12	1.201829e-12
2.884032e+04	3.548134e+04	1.449411e-10	4.661034e-13	4.661034e-13
3.548134e+04	4.365158e+04	2.950077e-13	2.047609e-14	2.047609e-14
4.365158e+04	5.370318e+04	3.178950e-15	1.863997e-15	1.863997e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999910193139998e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.632055e+02	1.492203e-01	1.492203e-01
1.230269e-04	1.513561e-04	2.178883e+02	1.224209e-01	1.224209e-01
1.513561e-04	1.862087e-04	1.799632e+02	1.003053e-01	1.003053e-01
1.862087e-04	2.290868e-04	1.488677e+02	8.225159e-02	8.225159e-02
2.290868e-04	2.818383e-04	1.230300e+02	6.740570e-02	6.740570e-02
2.818383e-04	3.467369e-04	1.016489e+02	5.523378e-02	5.523378e-02
3.467369e-04	4.265795e-04	8.376019e+01	4.517908e-02	4.517908e-02
4.265795e-04	5.248075e-04	6.921221e+01	3.700771e-02	3.700771e-02
5.248075e-04	6.456542e-04	5.724575e+01	3.030875e-02	3.030875e-02
6.456542e-04	7.943282e-04	4.717546e+01	2.480435e-02	2.480435e-02
7.943282e-04	9.772372e-04	3.871799e+01	2.027352e-02	2.027352e-02
9.772372e-04	1.202264e-03	3.175050e+01	1.656584e-02	1.656584e-02
1.202264e-03	1.479108e-03	2.599792e+01	1.352845e-02	1.352845e-02
1.479108e-03	1.819701e-03	2.134354e+01	1.105974e-02	1.105974e-02
1.819701e-03	2.238721e-03	1.753729e+01	9.048588e-03	9.048588e-03
2.238721e-03	2.754229e-03	1.434428e+01	7.382946e-03	7.382946e-03
2.754229e-03	3.388442e-03	1.176099e+01	6.032332e-03	6.032332e-03
3.388442e-03	4.168694e-03	9.633712e+00	4.925155e-03	4.925155e-03
4.168694e-03	5.128614e-03	7.899074e+00	4.023853e-03	4.023853e-03
5.128614e-03	6.309573e-03	6.468772e+00	3.285493e-03	3.285493e-03
6.309573e-03	7.762471e-03	5.303766e+00	2.683694e-03	2.683694e-03
7.762471e-03	9.549926e-03	4.338596e+00	2.189139e-03	2.189139e-03
9.549926e-03	1.174898e-02	3.545311e+00	1.784771e-03	1.784771e-03
1.174898e-02	1.445440e-02	2.899169e+00	1.455448e-03	1.455448e-03
1.445440e-02	1.778279e-02	2.373357e+00	1.187933e-03	1.187933e-03
1.778279e-02	2.187762e-02	1.937833e+00	9.684197e-04	9.684197e-04
2.187762e-02	2.691535e-02	1.585122e+00	7.900740e-04	7.900740e-04
2.691535e-02	3.311311e-02	1.295232e+00	6.442855e-04	6.442855e-04
3.311311e-02	4.073803e-02	1.057433e+00	5.251339e-04	5.251339e-04
4.073803e-02	5.011872e-02	8.611357e-01	4.274646e-04	4.274646e-04
5.011872e-02	6.165950e-02	7.068380e-01	3.494912e-04	3.494912e-04
6.165950e-02	7.585776e-02	5.761298e-01	2.846401e-04	2.846401e-04
7.585776e-02	9.332543e-02	4.682488e-01	2.314594e-04	2.314594e-04
9.332543e-02	1.148154e-01	3.824145e-01	1.887031e-04	1.887031e-04
1.148154e-01	1.412538e-01	3.122981e-01	1.537778e-04	1.537778e-04
1.412538e-01	1.737801e-01	2.544515e-01	1.251632e-04	1.251632e-04
1.737801e-01	2.137962e-01	2.074991e-01	1.019712e-04	1.019712e-04
2.137962e-01	2.630268e-01	1.697750e-01	8.321257e-05	8.321257e-05
2.630268e-01	3.235937e-01	1.381085e-01	6.768321e-05	6.768321e-05
3.235937e-01	3.981072e-01	1.125191e-01	5.510876e-05	5.510876e-05
3.981072e-01	4.897788e-01	9.147835e-02	4.481424e-05	4.481424e-05
4.897788e-01	6.025596e-01	7.446557e-02	3.645991e-05	3.645991e-05
6.025596e-01	7.413102e-01	6.042705e-02	2.962659e-05	2.962659e-05
7.413102e-01	9.120108e-01	4.925454e-02	2.412687e-05	2.412687e-05
9.120108e-01	1.122018e+00	4.018003e-02	1.965352e-05	1.965352e-05
1.122018e+00	1.380384e+00	3.265308e-02	1.598015e-05	1.598015e-05
1.380384e+00	1.698244e+00	2.656692e-02	1.300229e-05	1.300229e-05
1.698244e+00	2.089296e+00	2.158662e-02	1.057034e-05	1.057034e-05
2.089296e+00	2.570396e+00	1.757443e-02	8.600981e-06	8.600981e-06
2.570396e+00	3.162278e+00	1.423560e-02	6.979562e-06	6.979562e-06
3.162278e+00	3.890451e+00	1.159270e-02	5.680326e-06	5.680326e-06
3.890451e+00	4.786301e+00	9.398076e-03	4.611333e-06	4.611333e-06
4.786301e+00	5.888437e+00	7.637016e-03	3.748730e-06	3.748730e-06
5.888437e+00	7.244360e+00	6.224689e-03	3.053092e-06	3.053092e-06
7.244360e+00	8.912509e+00	5.051873e-03	2.480251e-06	2.480251e-06
8.912509e+00	1.096478e+01	4.085005e-03	2.011298e-06	2.011298e-06
1.096478e+01	1.348963e+01	3.312118e-03	1.633562e-06	1.633562e-06
1.348963e+01	1.659587e+01	2.686910e-03	1.327490e-06	1.327490e-06
1.659587e+01	2.041738e+01	2.184614e-03	1.079820e-06	1.079820e-06
2.041738e+01	2.511886e+01	1.768416e-03	8.758907e-07	8.758907e-07
2.511886e+01	3.090295e+01	1.432157e-03	7.106981e-07	7.106981e-07
3.090295e+01	3.801894e+01	1.162329e-03	5.774790e-07	5.774790e-07
3.801894e+01	4.677351e+01	9.414081e-04	4.686596e-07	4.686596e-07
4.677351e+01	5.754399e+01	7.625378e-04	3.804149e-07	3.804149e-07
5.754399e+01	7.079458e+01	6.162704e-04	3.084278e-07	3.084278e-07
7.079458e+01	8.709636e+01	5.005241e-04	2.506544e-07	2.506544e-07
8.709636e+01	1.071519e+02	4.062098e-04	2.035992e-07	2.035992e-07
1.071519e+02	1.318257e+02	3.276488e-04	1.648806e-07	1.648806e-07
1.318257e+02	1.621810e+02	2.650614e-04	1.336936e-07	1.336936e-07
1.621810e+02	1.995262e+02	2.145437e-04	1.084619e-07	1.084619e-07
1.995262e+02	2.454709e+02	1.734841e-04	8.795596e-08	8.795596e-08
2.454709e+02	3.019952e+02	1.403732e-04	7.139346e-08	7.139346e-08
3.019952e+02	3.715352e+02	1.137352e-04	5.795797e-08	5.795797e-08
3.715352e+02	4.570882e+02	9.193156e-05	4.695024e-08	4.695024e-08
4.570882e+02	5.623413e+02	7.465200e-05	3.814814e-08	3.814814e-08
5.623413e+02	6.918310e+02	6.029178e-05	3.089989e-08	3.089989e-08
6.918310e+02	8.511380e+02	4.875700e-05	2.504750e-08	2.504750e-08
8.511380e+02	1.047129e+03	3.936617e-05	2.028840e-08	2.028840e-08
1.047129e+03	1.288250e+03	3.197336e-05	1.648962e-08	1.648962e-08
1.288250e+03	1.584893e+03	2.587364e-05	1.337367e-08	1.337367e-08
1.584893e+03	1.949845e+03	2.081828e-05	1.081948e-08	1.081948e-08
1.949845e+03	2.398833e+03	1.683817e-05	8.775446e-09	8.775446e-09
2.398833e+03	2.951209e+03	1.361215e-05	7.119326e-09	7.119326e-09
2.951209e+03	3.630781e+03	1.095807e-05	5.763163e-09	5.763163e-09
3.630781e+03	4.466836e+03	8.760609e-06	4.650060e-09	4.650060e-09
4.466836e+03	5.495409e+03	7.011210e-06	3.756446e-09	3.756446e-09
5.495409e+03	6.760830e+03	5.494312e-06	3.005761e-09	3.005761e-09
6.760830e+03	8.317638e+03	3.443808e-06	2.137800e-09	2.137800e-09
8.317638e+03	1.023293e+04	5.262628e-07	6.570038e-10	6.570038e-10
1.023293e+04	1.258925e+04	2.350549e-07	3.538263e-10	3.538263e-10
1.258925e+04	1.548817e+04	1.423589e-07	2.397547e-10	2.397547e-10
1.548817e+04	1.905461e+04	9.371180e-08	1.735907e-10	1.735907e-10
1.905461e+04	2.344229e+04	6.228729e-08	1.279066e-10	1.279066e-10
2.344229e+04	2.884032e+04	3.854849e-08	9.128130e-11	9.128130e-11
2.884032e+04	3.548134e+04	1.599747e-08	5.335258e-11	5.335258e-11
3.548134e+04	4.365158e+04	2.331955e-11	1.703901e-12	1.703901e-12
4.365158e+04	5.370318e+04	1.518705e-13	8.877797e-14	8.877797e-14
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.318860e+02	2.210351e-01	2.210351e-01
1.230269e-04	1.513561e-04	3.552451e+02	1.807346e-01	1.807346e-01
1.513561e-04	1.862087e-04	2.928011e+02	1.479324e-01	1.479324e-01
1.862087e-04	2.290868e-04	2.417502e+02	1.211881e-01	1.211881e-01
2.290868e-04	2.818383e-04	1.999864e+02	9.937505e-02	9.937505e-02
2.818383e-04	3.467369e-04	1.655623e+02	8.151874e-02	8.151874e-02
3.467369e-04	4.265795e-04	1.370880e+02	6.687699e-02	6.687699e-02
4.265795e-04	5.248075e-04	1.136128e+02	5.488965e-02	5.488965e-02
5.248075e-04	6.456542e-04	9.460002e+01	4.515674e-02	4.515674e-02
6.456542e-04	7.943282e-04	7.802400e+01	3.697353e-02	3.697353e-02
7.943282e-04	9.772372e-04	6.368292e+01	3.011538e-02	3.011538e-02
9.772372e-04	1.202264e-03	5.193261e+01	2.451870e-02	2.451870e-02
1.202264e-03	1.479108e-03	4.233966e+01	1.995954e-02	1.995954e-02
1.479108e-03	1.819701e-03	3.453195e+01	1.625127e-02	1.625127e-02
1.819701e-03	2.238721e-03	2.813582e+01	1.322534e-02	1.322534e-02
2.238721e-03	2.754229e-03	2.292364e+01	1.076263e-02	1.076263e-02
2.754229e-03	3.388442e-03	1.870488e+01	8.765051e-03	8.765051e-03
3.388442e-03	4.168694e-03	1.525253e+01	7.135889e-03	7.135889e-03
4.168694e-03	5.128614e-03	1.240445e+01	5.801839e-03	5.801839e-03
5.128614e-03	6.309573e-03	1.012870e+01	4.726655e-03	4.726655e-03
6.309573e-03	7.762471e-03	8.288579e+00	3.854935e-03	3.854935e-03
7.762471e-03	9.549926e-03	6.760562e+00	3.138833e-03	3.138833e-03
9.549926e-03	1.174898e-02	5.518255e+00	2.556686e-03	2.556686e-03
1.174898e-02	1.445440e-02	4.508224e+00	2.083435e-03	2.083435e-03
1.445440e-02	1.778279e-02	3.673953e+00	1.695681e-03	1.695681e-03
1.778279e-02	2.187762e-02	2.997680e+00	1.380922e-03	1.380922e-03
2.187762e-02	2.691535e-02	2.439859e+00	1.123206e-03	1.123206e-03
2.691535e-02	3.311311e-02	1.991024e+00	9.147772e-04	9.147772e-04
3.311311e-02	4.073803e-02	1.619534e+00	7.438268e-04	7.438268e-04
4.073803e-02	5.011872e-02	1.319570e+00	6.053315e-04	6.053315e-04
5.011872e-02	6.165950e-02	1.072525e+00	4.920175e-04	4.920175e-04
6.165950e-02	7.585776e-02	8.726802e-01	4.001330e-04	4.001330e-04
7.585776e-02	9.332543e-02	7.102624e-01	3.254516e-04	3.254516e-04
9.332543e-02	1.148154e-01	5.776481e-01	2.646112e-04	2.646112e-04
1.148154e-01	1.412538e-01	4.710762e-01	2.154381e-04	2.154381e-04
1.412538e-01	1.737801e-01	3.837996e-01	1.753192e-04	1.753192e-04
1.737801e-01	2.137962e-01	3.122998e-01	1.425814e-04	1.425814e-04
2.137962e-01	2.630268e-01	2.535632e-01	1.158297e-04	1.158297e-04
2.630268e-01	3.235937e-01	2.063923e-01	9.421575e-05	9.421575e-05
3.235937e-01	3.981072e-01	1.678782e-01	7.660801e-05	7.660801e-05
3.981072e-01	4.897788e-01	1.364264e-01	6.226246e-05	6.226246e-05
4.897788e-01	6.025596e-01	1.109590e-01	5.062421e-05	5.062421e-05
6.025596e-01	7.413102e-01	9.026520e-02	4.116587e-05	4.116587e-05
7.413102e-01	9.120108e-01	7.330660e-02	3.344633e-05	3.344633e-05
9.120108e-01	1.122018e+00	5.943715e-02	2.715228e-05	2.715228e-05
1.122018e+00	1.380384e+00	4.834181e-02	2.207690e-05	2.207690e-05
1.380384e+00	1.698244e+00	3.924841e-02	1.793443e-05	1.793443e-05
1.698244e+00	2.089296e+00	3.183096e-02	1.456136e-05	1.456136e-05
2.089296e+00	2.570396e+00	2.590143e-02	1.184237e-05	1.184237e-05
2.570396e+00	3.162278e+00	2.097584e-02	9.608077e-06	9.608077e-06
3.162278e+00	3.890451e+00	1.702323e-02	7.803658e-06	7.803658e-06
3.890451e+00	4.786301e+00	1.384289e-02	6.344394e-06	6.344394e-06
4.786301e+00	5.888437e+00	1.122422e-02	5.150566e-06	5.150566e-06
5.888437e+00	7.244360e+00	9.097788e-03	4.180660e-06	4.180660e-06
7.244360e+00	8.912509e+00	7.367705e-03	3.391900e-06	3.391900e-06
8.912509e+00	1.096478e+01	5.973383e-03	2.753514e-06	2.753514e-06
1.096478e+01	1.348963e+01	4.844026e-03	2.235527e-06	2.235527e-06
1.348963e+01	1.659587e+01	3.916774e-03	1.812347e-06	1.812347e-06
1.659587e+01	2.041738e+01	3.174143e-03	1.470924e-06	1.470924e-06
2.041738e+01	2.511886e+01	2.572486e-03	1.193861e-06	1.193861e-06
2.511886e+01	3.090295e+01	2.081631e-03	9.682308e-07	9.682308e-07
3.090295e+01	3.801894e+01	1.681690e-03	7.846026e-07	7.846026e-07
3.801894e+01	4.677351e+01	1.360383e-03	6.362206e-07	6.362206e-07
4.677351e+01	5.754399e+01	1.100570e-03	5.159241e-07	5.159241e-07
5.754399e+01	7.079458e+01	8.907490e-04	4.184605e-07	4.184605e-07
7.079458e+01	8.709636e+01	7.200754e-04	3.392078e-07	3.392078e-07
8.709636e+01	1.071519e+02	5.824690e-04	2.750513e-07	2.750513e-07
1.071519e+02	1.318257e+02	4.708043e-04	2.229444e-07	2.229444e-07
1.318257e+02	1.621810e+02	3.807454e-04	1.807567e-07	1.807567e-07
1.621810e+02	1.995262e+02	3.074550e-04	1.464427e-07	1.464427e-07
1.995262e+02	2.454709e+02	2.488274e-04	1.187752e-07	1.187752e-07
2.454709e+02	3.019952e+02	2.010779e-04	9.626295e-08	9.626295e-08
3.019952e+02	3.715352e+02	1.625234e-04	7.802525e-08	7.802525e-08
3.715352e+02	4.570882e+02	1.315706e-04	6.329309e-08	6.329309e-08
4.570882e+02	5.623413e+02	1.064460e-04	5.132649e-08	5.132649e-08
5.623413e+02	6.918310e+02	8.590845e-05	4.157141e-08	4.157141e-08
6.918310e+02	8.511380e+02	6.945250e-05	3.369932e-08	3.369932e-08
8.511380e+02	1.047129e+03	5.617646e-05	2.732458e-08	2.732458e-08
1.047129e+03	1.288250e+03	4.545597e-05	2.216014e-08	2.216014e-08
1.288250e+03	1.584893e+03	3.663265e-05	1.793542e-08	1.793542e-08
1.584893e+03	1.949845e+03	2.948059e-05	1.450590e-08	1.450590e-08
1.949845e+03	2.398833e+03	2.381997e-05	1.175568e-08	1.175568e-08
2.398833e+03	2.951209e+03	1.914500e-05	9.501776e-09	9.501776e-09
2.951209e+03	3.630781e+03	1.536922e-05	7.675428e-09	7.675428e-09
3.630781e+03	4.466836e+03	1.225950e-05	6.180356e-09	6.180356e-09
4.466836e+03	5.495409e+03	9.735225e-06	4.965349e-09	4.965349e-09
5.495409e+03	6.760830e+03	7.565400e-06	3.946325e-09	3.946325e-09
6.760830e+03	8.317638e+03	4.830011e-06	2.842831e-09	2.842831e-09
8.317638e+03	1.023293e+04	1.075060e-06	1.209187e-09	1.209187e-09
1.023293e+04	1.258925e+04	5.861436e-07	8.049695e-10	8.049695e-10
1.258925e+04	1.548817e+04	3.767586e-07	5.818458e-10	5.818458e-10
1.548817e+04	1.905461e+04	2.513822e-07	4.284936e-10	4.284936e-10
1.905461e+04	2.344229e+04	1.653755e-07	3.133377e-10	3.133377e-10
2.344229e+04	2.884032e+04	1.014100e-07	2.212164e-10	2.212164e-10
2.884032e+04	3.548134e+04	4.149176e-08	1.275728e-10	1.275728e-10
3.548134e+04	4.365158e+04	6.504056e-11	4.553750e-12	4.553750e-12
4.365158e+04	5.370318e+04	1.295758e-12	5.794805e-13	5.794805e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.315966e+02	1.697080e-01	1.697080e-01
1.230269e-04	1.513561e-04	2.727528e+02	1.387659e-01	1.387659e-01
1.513561e-04	1.862087e-04	2.248093e+02	1.135808e-01	1.135808e-01
1.862087e-04	2.290868e-04	1.856129e+02	9.304681e-02	9.304681e-02
2.290868e-04	2.818383e-04	1.535471e+02	7.629892e-02	7.629892e-02
2.818383e-04	3.467369e-04	1.271166e+02	6.258905e-02	6.258905e-02
3.467369e-04	4.265795e-04	1.052545e+02	5.134740e-02	5.134740e-02
4.265795e-04	5.248075e-04	8.723047e+01	4.214358e-02	4.214358e-02
5.248075e-04	6.456542e-04	7.263279e+01	3.467086e-02	3.467086e-02
6.456542e-04	7.943282e-04	5.990583e+01	2.838782e-02	2.838782e-02
7.943282e-04	9.772372e-04	4.889498e+01	2.312225e-02	2.312225e-02
9.772372e-04	1.202264e-03	3.987321e+01	1.882515e-02	1.882515e-02
1.202264e-03	1.479108e-03	3.250784e+01	1.532468e-02	1.532468e-02
1.479108e-03	1.819701e-03	2.651320e+01	1.247752e-02	1.247752e-02
1.819701e-03	2.238721e-03	2.160235e+01	1.015426e-02	1.015426e-02
2.238721e-03	2.754229e-03	1.760049e+01	8.263420e-03	8.263420e-03
2.754229e-03	3.388442e-03	1.436138e+01	6.729699e-03	6.729699e-03
3.388442e-03	4.168694e-03	1.171071e+01	5.478850e-03	5.478850e-03
4.168694e-03	5.128614e-03	9.523982e+00	4.454580e-03	4.454580e-03
5.128614e-03	6.309573e-03	7.776689e+00	3.629067e-03	3.629067e-03
6.309573e-03	7.762471e-03	6.363868e+00	2.959770e-03	2.959770e-03
7.762471e-03	9.549926e-03	5.190676e+00	2.409959e-03	2.409959e-03
9.549926e-03	1.174898e-02	4.236848e+00	1.962992e-03	1.962992e-03
1.174898e-02	1.445440e-02	3.461360e+00	1.599636e-03	1.599636e-03
1.445440e-02	1.778279e-02	2.820815e+00	1.301923e-03	1.301923e-03
1.778279e-02	2.187762e-02	2.301582e+00	1.060255e-03	1.060255e-03
2.187762e-02	2.691535e-02	1.873294e+00	8.623842e-04	8.623842e-04
2.691535e-02	3.311311e-02	1.528683e+00	7.023544e-04	7.023544e-04
3.311311e-02	4.073803e-02	1.243458e+00	5.711011e-04	5.711011e-04
4.073803e-02	5.011872e-02	1.013150e+00	4.647662e-04	4.647662e-04
5.011872e-02	6.165950e-02	8.234713e-01	3.777651e-04	3.777651e-04
6.165950e-02	7.585776e-02	6.700329e-01	3.072172e-04	3.072172e-04
7.585776e-02	9.332543e-02	5.453312e-01	2.498780e-04	2.498780e-04
9.332543e-02	1.148154e-01	4.435109e-01	2.031652e-04	2.031652e-04
1.148154e-01	1.412538e-01	3.616864e-01	1.654107e-04	1.654107e-04
1.412538e-01	1.737801e-01	2.946768e-01	1.346080e-04	1.346080e-04
1.737801e-01	2.137962e-01	2.397799e-01	1.094723e-04	1.094723e-04
2.137962e-01	2.630268e-01	1.946827e-01	8.893260e-05	8.893260e-05
2.630268e-01	3.235937e-01	1.584654e-01	7.233766e-05	7.233766e-05
3.235937e-01	3.981072e-01	1.288948e-01	5.881869e-05	5.881869e-05
3.981072e-01	4.897788e-01	1.047465e-01	4.780434e-05	4.780434e-05
4.897788e-01	6.025596e-01	8.519298e-02	3.886865e-05	3.886865e-05
6.025596e-01	7.413102e-01	6.930451e-02	3.160665e-05	3.160665e-05
7.413102e-01	9.120108e-01	5.628387e-02	2.567967e-05	2.567967e-05
9.120108e-01	1.122018e+00	4.563511e-02	2.084718e-05	2.084718e-05
1.122018e+00	1.380384e+00	3.711622e-02	1.695037e-05	1.695037e-05
1.380384e+00	1.698244e+00	3.013445e-02	1.376984e-05	1.376984e-05
1.698244e+00	2.089296e+00	2.443941e-02	1.118003e-05	1.118003e-05
2.089296e+00	2.570396e+00	1.988679e-02	9.092421e-06	9.092421e-06
2.570396e+00	3.162278e+00	1.610499e-02	7.376964e-06	7.376964e-06
3.162278e+00	3.890451e+00	1.307023e-02	5.991554e-06	5.991554e-06
3.890451e+00	4.786301e+00	1.062840e-02	4.871150e-06	4.871150e-06
4.786301e+00	5.888437e+00	8.617818e-03	3.954541e-06	3.954541e-06
5.888437e+00	7.244360e+00	6.985170e-03	3.209860e-06	3.209860e-06
7.244360e+00	8.912509e+00	5.656830e-03	2.604259e-06	2.604259e-06
8.912509e+00	1.096478e+01	4.586287e-03	2.114113e-06	2.114113e-06
1.096478e+01	1.348963e+01	3.719182e-03	1.716410e-06	1.716410e-06
1.348963e+01	1.659587e+01	3.007251e-03	1.391498e-06	1.391498e-06
1.659587e+01	2.041738e+01	2.437066e-03	1.129357e-06	1.129357e-06
2.041738e+01	2.511886e+01	1.975122e-03	9.166314e-07	9.166314e-07
2.511886e+01	3.090295e+01	1.598250e-03	7.433953e-07	7.433953e-07
3.090295e+01	3.801894e+01	1.291180e-03	6.024082e-07	6.024082e-07
3.801894e+01	4.677351e+01	1.044485e-03	4.884821e-07	4.884821e-07
4.677351e+01	5.754399e+01	8.450046e-04	3.961205e-07	3.961205e-07
5.754399e+01	7.079458e+01	6.839059e-04	3.212888e-07	3.212888e-07
7.079458e+01	8.709636e+01	5.528648e-04	2.604396e-07	2.604396e-07
8.709636e+01	1.071519e+02	4.472124e-04	2.111810e-07	2.111810e-07
1.071519e+02	1.318257e+02	3.614774e-04	1.711739e-07	1.711739e-07
1.318257e+02	1.621810e+02	2.923316e-04	1.387828e-07	1.387828e-07
1.621810e+02	1.995262e+02	2.360601e-04	1.124370e-07	1.124370e-07
1.995262e+02	2.454709e+02	1.910467e-04	9.119423e-08	9.119423e-08
2.454709e+02	3.019952e+02	1.543852e-04	7.390947e-08	7.390947e-08
3.019952e+02	3.715352e+02	1.247835e-04	5.990682e-08	5.990682e-08
3.715352e+02	4.570882e+02	1.010183e-04	4.859563e-08	4.859563e-08
4.570882e+02	5.623413e+02	8.172786e-05	3.940784e-08	3.940784e-08
5.623413e+02	6.918310e+02	6.595943e-05	3.191802e-08	3.191802e-08
6.918310e+02	8.511380e+02	5.332479e-05	2.587393e-08	2.587393e-08
8.511380e+02	1.047129e+03	4.313157e-05	2.097947e-08	2.097947e-08
1.047129e+03	1.288250e+03	3.490054e-05	1.701429e-08	1.701429e-08
1.288250e+03	1.584893e+03	2.812609e-05	1.377059e-08	1.377059e-08
1.584893e+03	1.949845e+03	2.263484e-05	1.113746e-08	1.113746e-08
1.949845e+03	2.398833e+03	1.828866e-05	9.025860e-09	9.025860e-09
2.398833e+03	2.951209e+03	1.469929e-05	7.295346e-09	7.295346e-09
2.951209e+03	3.630781e+03	1.180029e-05	5.893097e-09	5.893097e-09
3.630781e+03	4.466836e+03	9.412691e-06	4.745200e-09	4.745200e-09
4.466836e+03	5.495409e+03	7.474585e-06	3.812335e-09	3.812335e-09
5.495409e+03	6.760830e+03	5.808619e-06	3.029939e-09	3.029939e-09
6.760830e+03	8.317638e+03	3.708421e-06	2.182690e-09	2.182690e-09
8.317638e+03	1.023293e+04	8.254172e-07	9.283981e-10	9.283981e-10
1.023293e+04	1.258925e+04	4.500348e-07	6.180472e-10	6.180472e-10
1.258925e+04	1.548817e+04	2.892704e-07	4.467338e-10	4.467338e-10
1.548817e+04	1.905461e+04	1.930081e-07	3.289919e-10	3.289919e-10
1.905461e+04	2.344229e+04	1.269732e-07	2.405766e-10	2.405766e-10
2.344229e+04	2.884032e+04	7.786135e-08	1.698471e-10	1.698471e-10
2.884032e+04	3.548134e+04	3.185684e-08	9.794875e-11	9.794875e-11
3.548134e+04	4.365158e+04	4.993732e-11	3.496312e-12	3.496312e-12
4.365158e+04	5.370318e+04	9.948662e-13	4.449177e-13	4.449177e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.819224e+02	3.894768e-01	3.894768e-01
1.230269e-04	1.513561e-04	3.953694e+02	3.179952e-01	3.179952e-01
1.513561e-04	1.862087e-04	3.245299e+02	2.596817e-01	2.596817e-01
1.862087e-04	2.290868e-04	2.679701e+02	2.127341e-01	2.127341e-01
2.290868e-04	2.818383e-04	2.214951e+02	1.744757e-01	1.744757e-01
2.818383e-04	3.467369e-04	1.828130e+02	1.428694e-01	1.428694e-01
3.467369e-04	4.265795e-04	1.508365e+02	1.169866e-01	1.169866e-01
4.265795e-04	5.248075e-04	1.242819e+02	9.573333e-02	9.573333e-02
5.248075e-04	6.456542e-04	1.024481e+02	7.837215e-02	7.837215e-02
6.456542e-04	7.943282e-04	8.449763e+01	6.416913e-02	6.416913e-02
7.943282e-04	9.772372e-04	6.961516e+01	5.251624e-02	5.251624e-02
9.772372e-04	1.202264e-03	5.722003e+01	4.293067e-02	4.293067e-02
1.202264e-03	1.479108e-03	4.707250e+01	3.509113e-02	3.509113e-02
1.479108e-03	1.819701e-03	3.874534e+01	2.870763e-02	2.870763e-02
1.819701e-03	2.238721e-03	3.184068e+01	2.346081e-02	2.346081e-02
2.238721e-03	2.754229e-03	2.622058e+01	1.919495e-02	1.919495e-02
2.754229e-03	3.388442e-03	2.150949e+01	1.567535e-02	1.567535e-02
3.388442e-03	4.168694e-03	1.768308e+01	1.281471e-02	1.281471e-02
4.168694e-03	5.128614e-03	1.447533e+01	1.045365e-02	1.045365e-02
5.128614e-03	6.309573e-03	1.190350e+01	8.543887e-03	8.543887e-03
6.309573e-03	7.762471e-03	9.777638e+00	6.982527e-03	6.982527e-03
7.762471e-03	9.549926e-03	8.002199e+00	5.693525e-03	5.693525e-03
9.549926e-03	1.174898e-02	6.565591e+00	4.651967e-03	4.651967e-03
1.174898e-02	1.445440e-02	5.389588e+00	3.799048e-03	3.799048e-03
1.445440e-02	1.778279e-02	4.415264e+00	3.100671e-03	3.100671e-03
1.778279e-02	2.187762e-02	3.619242e+00	2.530991e-03	2.530991e-03
2.187762e-02	2.691535e-02	2.956425e+00	2.061403e-03	2.061403e-03
2.691535e-02	3.311311e-02	2.425434e+00	1.683793e-03	1.683793e-03
3.311311e-02	4.073803e-02	1.979558e+00	1.371166e-03	1.371166e-03
4.073803e-02	5.011872e-02	1.619902e+00	1.118421e-03	1.118421e-03
5.011872e-02	6.165950e-02	1.325201e+00	9.122002e-04	9.122002e-04
6.165950e-02	7.585776e-02	1.083211e+00	7.434112e-04	7.434112e-04
7.585776e-02	9.332543e-02	8.856396e-01	6.062523e-04	6.062523e-04
9.332543e-02	1.148154e-01	7.223784e-01	4.935259e-04	4.935259e-04
1.148154e-01	1.412538e-01	5.916565e-01	4.026607e-04	4.026607e-04
1.412538e-01	1.737801e-01	4.838491e-01	3.282961e-04	3.282961e-04
1.737801e-01	2.137962e-01	3.949940e-01	2.674481e-04	2.674481e-04
2.137962e-01	2.630268e-01	3.213390e-01	2.174572e-04	2.174572e-04
2.630268e-01	3.235937e-01	2.623175e-01	1.771332e-04	1.771332e-04
3.235937e-01	3.981072e-01	2.142860e-01	1.443020e-04	1.443020e-04
3.981072e-01	4.897788e-01	1.747097e-01	1.174731e-04	1.174731e-04
4.897788e-01	6.025596e-01	1.424793e-01	9.567383e-05	9.567383e-05
6.025596e-01	7.413102e-01	1.164753e-01	7.797642e-05	7.797642e-05
7.413102e-01	9.120108e-01	9.474776e-02	6.340519e-05	6.340519e-05
9.120108e-01	1.122018e+00	7.695450e-02	5.151632e-05	5.151632e-05
1.122018e+00	1.380384e+00	6.284472e-02	4.198299e-05	4.198299e-05
1.380384e+00	1.698244e+00	5.117099e-02	3.415874e-05	3.415874e-05
1.698244e+00	2.089296e+00	4.155798e-02	2.774789e-05	2.774789e-05
2.089296e+00	2.570396e+00	3.387154e-02	2.257788e-05	2.257788e-05
2.570396e+00	3.162278e+00	2.750501e-02	1.835071e-05	1.835071e-05
3.162278e+00	3.890451e+00	2.235811e-02	1.491153e-05	1.491153e-05
3.890451e+00	4.786301e+00	1.826780e-02	1.215670e-05	1.215670e-05
4.786301e+00	5.888437e+00	1.484751e-02	9.879076e-06	9.879076e-06
5.888437e+00	7.244360e+00	1.204689e-02	8.021068e-06	8.021068e-06
7.244360e+00	8.912509e+00	9.776639e-03	6.513303e-06	6.513303e-06
8.912509e+00	1.096478e+01	7.955270e-03	5.298698e-06	5.298698e-06
1.096478e+01	1.348963e+01	6.470741e-03	4.308879e-06	4.308879e-06
1.348963e+01	1.659587e+01	5.245873e-03	3.497700e-06	3.497700e-06
1.659587e+01	2.041738e+01	4.258955e-03	2.841391e-06	2.841391e-06
2.041738e+01	2.511886e+01	3.464477e-03	2.310176e-06	2.310176e-06
2.511886e+01	3.090295e+01	2.811711e-03	1.876268e-06	1.876268e-06
3.090295e+01	3.801894e+01	2.278100e-03	1.522890e-06	1.522890e-06
3.801894e+01	4.677351e+01	1.851057e-03	1.237820e-06	1.237820e-06
4.677351e+01	5.754399e+01	1.501688e-03	1.004844e-06	1.004844e-06
5.754399e+01	7.079458e+01	1.218535e-03	8.160567e-07	8.160567e-07
7.079458e+01	8.709636e+01	9.890993e-04	6.630312e-07	6.630312e-07
8.709636e+01	1.071519e+02	8.016683e-04	5.380323e-07	5.380323e-07
1.071519e+02	1.318257e+02	6.501277e-04	4.368845e-07	4.368845e-07
1.318257e+02	1.621810e+02	5.268582e-04	3.545416e-07	3.545416e-07
1.621810e+02	1.995262e+02	4.264361e-04	2.875382e-07	2.875382e-07
1.995262e+02	2.454709e+02	3.459048e-04	2.335461e-07	2.335461e-07
2.454709e+02	3.019952e+02	2.804732e-04	1.896407e-07	1.896407e-07
3.019952e+02	3.715352e+02	2.270151e-04	1.537463e-07	1.537463e-07
3.715352e+02	4.570882e+02	1.845645e-04	1.250157e-07	1.250157e-07
4.570882e+02	5.623413e+02	1.498642e-04	1.015608e-07	1.015608e-07
5.623413e+02	6.918310e+02	1.210601e-04	8.227010e-08	8.227010e-08
6.918310e+02	8.511380e+02	9.830265e-05	6.685326e-08	6.685326e-08
8.511380e+02	1.047129e+03	7.975300e-05	5.429111e-08	5.429111e-08
1.047129e+03	1.288250e+03	6.488697e-05	4.415460e-08	4.415460e-08
1.288250e+03	1.584893e+03	5.233055e-05	3.574341e-08	3.574341e-08
1.584893e+03	1.949845e+03	4.227490e-05	2.896498e-08	2.896498e-08
1.949845e+03	2.398833e+03	3.433018e-05	2.353130e-08	2.353130e-08
2.398833e+03	2.951209e+03	2.767698e-05	1.905185e-08	1.905185e-08
2.951209e+03	3.630781e+03	2.232414e-05	1.542633e-08	1.542633e-08
3.630781e+03	4.466836e+03	1.792007e-05	1.246017e-08	1.246017e-08
4.466836e+03	5.495409e+03	1.436237e-05	1.005765e-08	1.005765e-08
5.495409e+03	6.760830e+03	1.131160e-05	8.049732e-09	8.049732e-09
6.760830e+03	8.317638e+03	7.091485e-06	5.752188e-09	5.752188e-09
8.317638e+03	1.023293e+04	1.905871e-07	7.487804e-10	7.487804e-10
1.023293e+04	1.258925e+04	3.771931e-08	3.206584e-10	3.206584e-10
1.258925e+04	1.548817e+04	8.326767e-09	1.263064e-10	1.263064e-10
1.548817e+04	1.905461e+04	1.456419e-09	2.895973e-11	2.895973e-11
1.905461e+04	2.344229e+04	6.242012e-10	4.678616e-12	4.678616e-12
2.344229e+04	2.884032e+04	3.606807e-10	1.273600e-12	1.273600e-12
2.884032e+04	3.548134e+04	1.452542e-10	4.668944e-13	4.668944e-13
3.548134e+04	4.365158e+04	2.599776e-13	1.909635e-14	1.909635e-14
4.365158e+04	5.370318e+04	5.881798e-15	2.654008e-15	2.654008e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999911626227762e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.657561e+02	1.499661e-01	1.499661e-01
1.230269e-04	1.513561e-04	2.183057e+02	1.225232e-01	1.225232e-01
1.513561e-04	1.862087e-04	1.797022e+02	1.002178e-01	1.002178e-01
1.862087e-04	2.290868e-04	1.482573e+02	8.206585e-02	8.206585e-02
2.290868e-04	2.818383e-04	1.225037e+02	6.726761e-02	6.726761e-02
2.818383e-04	3.467369e-04	1.011969e+02	5.510012e-02	5.510012e-02
3.467369e-04	4.265795e-04	8.358825e+01	4.512947e-02	4.512947e-02
4.265795e-04	5.248075e-04	6.898566e+01	3.694272e-02	3.694272e-02
5.248075e-04	6.456542e-04	5.700496e+01	3.024190e-02	3.024190e-02
6.456542e-04	7.943282e-04	4.698859e+01	2.475060e-02	2.475060e-02
7.943282e-04	9.772372e-04	3.859812e+01	2.024340e-02	2.024340e-02
9.772372e-04	1.202264e-03	3.165903e+01	1.654178e-02	1.654178e-02
1.202264e-03	1.479108e-03	2.598762e+01	1.352498e-02	1.352498e-02
1.479108e-03	1.819701e-03	2.133709e+01	1.105804e-02	1.105804e-02
1.819701e-03	2.238721e-03	1.749612e+01	9.035647e-03	9.035647e-03
2.238721e-03	2.754229e-03	1.436046e+01	7.388303e-03	7.388303e-03
2.754229e-03	3.388442e-03	1.176421e+01	6.033216e-03	6.033216e-03
3.388442e-03	4.168694e-03	9.639428e+00	4.927534e-03	4.927534e-03
4.168694e-03	5.128614e-03	7.885838e+00	4.021228e-03	4.021228e-03
5.128614e-03	6.309573e-03	6.461371e+00	3.283470e-03	3.283470e-03
6.309573e-03	7.762471e-03	5.296477e+00	2.681354e-03	2.681354e-03
7.762471e-03	9.549926e-03	4.331975e+00	2.187562e-03	2.187562e-03
9.549926e-03	1.174898e-02	3.542234e+00	1.784075e-03	1.784075e-03
1.174898e-02	1.445440e-02	2.900723e+00	1.455955e-03	1.455955e-03
1.445440e-02	1.778279e-02	2.370775e+00	1.187275e-03	1.187275e-03
1.778279e-02	2.187762e-02	1.939508e+00	9.688091e-04	9.688091e-04
2.187762e-02	2.691535e-02	1.583331e+00	7.897620e-04	7.897620e-04
2.691535e-02	3.311311e-02	1.295843e+00	6.444471e-04	6.444471e-04
3.311311e-02	4.073803e-02	1.056453e+00	5.248748e-04	5.248748e-04
4.073803e-02	5.011872e-02	8.634628e-01	4.281120e-04	4.281120e-04
5.011872e-02	6.165950e-02	7.046919e-01	3.489263e-04	3.489263e-04
6.165950e-02	7.585776e-02	5.754953e-01	2.844677e-04	2.844677e-04
7.585776e-02	9.332543e-02	4.694208e-01	2.317376e-04	2.317376e-04
9.332543e-02	1.148154e-01	3.826208e-01	1.887347e-04	1.887347e-04
1.148154e-01	1.412538e-01	3.127050e-01	1.539096e-04	1.539096e-04
1.412538e-01	1.737801e-01	2.550851e-01	1.253591e-04	1.253591e-04
1.737801e-01	2.137962e-01	2.079976e-01	1.021019e-04	1.021019e-04
2.137962e-01	2.630268e-01	1.691924e-01	8.305944e-05	8.305944e-05
2.630268e-01	3.235937e-01	1.378991e-01	6.762662e-05	6.762662e-05
3.235937e-01	3.981072e-01	1.124329e-01	5.508323e-05	5.508323e-05
3.981072e-01	4.897788e-01	9.152958e-02	4.482758e-05	4.482758e-05
4.897788e-01	6.025596e-01	7.453714e-02	3.648078e-05	3.648078e-05
6.025596e-01	7.413102e-01	6.078208e-02	2.972005e-05	2.972005e-05
7.413102e-01	9.120108e-01	4.942119e-02	2.416764e-05	2.416764e-05
9.120108e-01	1.122018e+00	4.012030e-02	1.963837e-05	1.963837e-05
1.122018e+00	1.380384e+00	3.267507e-02	1.598613e-05	1.598613e-05
1.380384e+00	1.698244e+00	2.657530e-02	1.300532e-05	1.300532e-05
1.698244e+00	2.089296e+00	2.156748e-02	1.056498e-05	1.056498e-05
2.089296e+00	2.570396e+00	1.755970e-02	8.595288e-06	8.595288e-06
2.570396e+00	3.162278e+00	1.423799e-02	6.980391e-06	6.980391e-06
3.162278e+00	3.890451e+00	1.156614e-02	5.673569e-06	5.673569e-06
3.890451e+00	4.786301e+00	9.418327e-03	4.617671e-06	4.617671e-06
4.786301e+00	5.888437e+00	7.645190e-03	3.751582e-06	3.751582e-06
5.888437e+00	7.244360e+00	6.199660e-03	3.046115e-06	3.046115e-06
7.244360e+00	8.912509e+00	5.028248e-03	2.474164e-06	2.474164e-06
8.912509e+00	1.096478e+01	4.081479e-03	2.010393e-06	2.010393e-06
1.096478e+01	1.348963e+01	3.315769e-03	1.634699e-06	1.634699e-06
1.348963e+01	1.659587e+01	2.686299e-03	1.327385e-06	1.327385e-06
1.659587e+01	2.041738e+01	2.180267e-03	1.078548e-06	1.078548e-06
2.041738e+01	2.511886e+01	1.768943e-03	8.760170e-07	8.760170e-07
2.511886e+01	3.090295e+01	1.433702e-03	7.111545e-07	7.111545e-07
3.090295e+01	3.801894e+01	1.160073e-03	5.768710e-07	5.768710e-07
3.801894e+01	4.677351e+01	9.404987e-04	4.684565e-07	4.684565e-07
4.677351e+01	5.754399e+01	7.621631e-04	3.803246e-07	3.803246e-07
5.754399e+01	7.079458e+01	6.179478e-04	3.088703e-07	3.088703e-07
7.079458e+01	8.709636e+01	5.003558e-04	2.506222e-07	2.506222e-07
8.709636e+01	1.071519e+02	4.049978e-04	2.032908e-07	2.032908e-07
1.071519e+02	1.318257e+02	3.277176e-04	1.648831e-07	1.648831e-07
1.318257e+02	1.621810e+02	2.650950e-04	1.336884e-07	1.336884e-07
1.621810e+02	1.995262e+02	2.143388e-04	1.084040e-07	1.084040e-07
1.995262e+02	2.454709e+02	1.736824e-04	8.801758e-08	8.801758e-08
2.454709e+02	3.019952e+02	1.406237e-04	7.145238e-08	7.145238e-08
3.019952e+02	3.715352e+02	1.138201e-04	5.797056e-08	5.797056e-08
3.715352e+02	4.570882e+02	9.219594e-05	4.703166e-08	4.703166e-08
4.570882e+02	5.623413e+02	7.464352e-05	3.814218e-08	3.814218e-08
5.623413e+02	6.918310e+02	6.022661e-05	3.087502e-08	3.087502e-08
6.918310e+02	8.511380e+02	4.876842e-05	2.505019e-08	2.505019e-08
8.511380e+02	1.047129e+03	3.948502e-05	2.032172e-08	2.032172e-08
1.047129e+03	1.288250e+03	3.201250e-05	1.650033e-08	1.650033e-08
1.288250e+03	1.584893e+03	2.582017e-05	1.336024e-08	1.336024e-08
1.584893e+03	1.949845e+03	2.081652e-05	1.081714e-08	1.081714e-08
1.949845e+03	2.398833e+03	1.686819e-05	8.783774e-09	8.783774e-09
2.398833e+03	2.951209e+03	1.359764e-05	7.115562e-09	7.115562e-09
2.951209e+03	3.630781e+03	1.095307e-05	5.761177e-09	5.761177e-09
3.630781e+03	4.466836e+03	8.780714e-06	4.655819e-09	4.655819e-09
4.466836e+03	5.495409e+03	7.017164e-06	3.758271e-09	3.758271e-09
5.495409e+03	6.760830e+03	5.491873e-06	3.004966e-09	3.004966e-09
6.760830e+03	8.317638e+03	3.448154e-06	2.139238e-09	2.139238e-09
8.317638e+03	1.023293e+04	5.266466e-07	6.569144e-10	6.569144e-10
1.023293e+04	1.258925e+04	2.352498e-07	3.542350e-10	3.542350e-10
1.258925e+04	1.548817e+04	1.427117e-07	2.399731e-10	2.399731e-10
1.548817e+04	1.905461e+04	9.395299e-08	1.738811e-10	1.738811e-10
1.905461e+04	2.344229e+04	6.218487e-08	1.277590e-10	1.277590e-10
2.344229e+04	2.884032e+04	3.863687e-08	9.134448e-11	9.134448e-11
2.884032e+04	3.548134e+04	1.602430e-08	5.341368e-11	5.341368e-11
3.548134e+04	4.365158e+04	1.914667e-11	1.477360e-12	1.477360e-12
4.365158e+04	5.370318e+04	3.229203e-13	1.645300e-13	1.645300e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.016429e+00	1.510317e-02	1.510317e-02
1.230269e-04	1.513561e-04	2.056751e+00	1.375208e-02	1.375208e-02
1.513561e-04	1.862087e-04	2.091378e+00	1.250239e-02	1.250239e-02
1.862087e-04	2.290868e-04	2.169296e+00	1.147985e-02	1.147985e-02
2.290868e-04	2.818383e-04	2.263991e+00	1.057339e-02	1.057339e-02
2.818383e-04	3.467369e-04	2.346095e+00	9.703973e-03	9.703973e-03
3.467369e-04	4.265795e-04	2.550938e+00	9.122778e-03	9.122778e-03
4.265795e-04	5.248075e-04	2.843185e+00	8.683191e-03	8.683191e-03
5.248075e-04	6.456542e-04	3.755063e+00	8.996751e-03	8.996751e-03
6.456542e-04	7.943282e-04	5.157177e+00	9.505674e-03	9.505674e-03
7.943282e-04	9.772372e-04	7.132427e+00	1.007849e-02	1.007849e-02
9.772372e-04	1.202264e-03	4.769992e+01	2.349828e-02	2.349828e-02
1.202264e-03	1.479108e-03	4.246059e+01	1.998802e-02	1.998802e-02
1.479108e-03	1.819701e-03	3.446239e+01	1.623489e-02	1.623489e-02
1.819701e-03	2.238721e-03	2.802628e+01	1.319957e-02	1.319957e-02
2.238721e-03	2.754229e-03	2.281594e+01	1.073732e-02	1.073732e-02
2.754229e-03	3.388442e-03	1.863558e+01	8.748800e-03	8.748800e-03
3.388442e-03	4.168694e-03	1.520915e+01	7.125731e-03	7.125731e-03
4.168694e-03	5.128614e-03	1.238537e+01	5.797374e-03	5.797374e-03
5.128614e-03	6.309573e-03	1.011230e+01	4.722826e-03	4.722826e-03
6.309573e-03	7.762471e-03	8.271572e+00	3.850976e-03	3.850976e-03
7.762471e-03	9.549926e-03	6.756702e+00	3.137938e-03	3.137938e-03
9.549926e-03	1.174898e-02	5.515726e+00	2.556100e-03	2.556100e-03
1.174898e-02	1.445440e-02	4.501630e+00	2.081910e-03	2.081910e-03
1.445440e-02	1.778279e-02	3.669873e+00	1.694739e-03	1.694739e-03
1.778279e-02	2.187762e-02	2.994737e+00	1.380244e-03	1.380244e-03
2.187762e-02	2.691535e-02	2.441838e+00	1.123661e-03	1.123661e-03
2.691535e-02	3.311311e-02	1.988443e+00	9.141841e-04	9.141841e-04
3.311311e-02	4.073803e-02	1.621471e+00	7.442715e-04	7.442715e-04
4.073803e-02	5.011872e-02	1.319353e+00	6.052818e-04	6.052818e-04
5.011872e-02	6.165950e-02	1.073163e+00	4.921638e-04	4.921638e-04
6.165950e-02	7.585776e-02	8.726407e-01	4.001240e-04	4.001240e-04
7.585776e-02	9.332543e-02	7.110462e-01	3.256311e-04	3.256311e-04
9.332543e-02	1.148154e-01	5.783819e-01	2.647792e-04	2.647792e-04
1.148154e-01	1.412538e-01	4.709911e-01	2.154186e-04	2.154186e-04
1.412538e-01	1.737801e-01	3.837996e-01	1.753192e-04	1.753192e-04
1.737801e-01	2.137962e-01	3.118532e-01	1.424794e-04	1.424794e-04
2.137962e-01	2.630268e-01	2.537205e-01	1.158656e-04	1.158656e-04
2.630268e-01	3.235937e-01	2.062154e-01	9.417538e-05	9.417538e-05
3.235937e-01	3.981072e-01	1.678515e-01	7.660189e-05	7.660189e-05
3.981072e-01	4.897788e-01	1.365392e-01	6.228820e-05	6.228820e-05
4.897788e-01	6.025596e-01	1.108761e-01	5.060530e-05	5.060530e-05
6.025596e-01	7.413102e-01	9.001165e-02	4.110800e-05	4.110800e-05
7.413102e-01	9.120108e-01	7.313536e-02	3.340724e-05	3.340724e-05
9.120108e-01	1.122018e+00	5.950053e-02	2.716676e-05	2.716676e-05
1.122018e+00	1.380384e+00	4.825523e-02	2.205713e-05	2.205713e-05
1.380384e+00	1.698244e+00	3.918477e-02	1.791988e-05	1.791988e-05
1.698244e+00	2.089296e+00	3.184155e-02	1.456379e-05	1.456379e-05
2.089296e+00	2.570396e+00	2.587793e-02	1.183700e-05	1.183700e-05
2.570396e+00	3.162278e+00	2.099170e-02	9.611710e-06	9.611710e-06
3.162278e+00	3.890451e+00	1.705085e-02	7.809985e-06	7.809985e-06
3.890451e+00	4.786301e+00	1.383018e-02	6.341481e-06	6.341481e-06
4.786301e+00	5.888437e+00	1.121424e-02	5.148276e-06	5.148276e-06
5.888437e+00	7.244360e+00	9.095767e-03	4.180196e-06	4.180196e-06
7.244360e+00	8.912509e+00	7.372039e-03	3.392899e-06	3.392899e-06
8.912509e+00	1.096478e+01	5.976238e-03	2.754172e-06	2.754172e-06
1.096478e+01	1.348963e+01	4.843595e-03	2.235428e-06	2.235428e-06
1.348963e+01	1.659587e+01	3.917096e-03	1.812421e-06	1.812421e-06
1.659587e+01	2.041738e+01	3.172670e-03	1.470583e-06	1.470583e-06
2.041738e+01	2.511886e+01	2.567426e-03	1.192686e-06	1.192686e-06
2.511886e+01	3.090295e+01	2.080040e-03	9.678606e-07	9.678606e-07
3.090295e+01	3.801894e+01	1.682753e-03	7.848503e-07	7.848503e-07
3.801894e+01	4.677351e+01	1.361707e-03	6.365300e-07	6.365300e-07
4.677351e+01	5.754399e+01	1.101317e-03	5.160991e-07	5.160991e-07
5.754399e+01	7.079458e+01	8.898472e-04	4.182487e-07	4.182487e-07
7.079458e+01	8.709636e+01	7.192963e-04	3.390243e-07	3.390243e-07
8.709636e+01	1.071519e+02	5.821598e-04	2.749782e-07	2.749782e-07
1.071519e+02	1.318257e+02	4.706847e-04	2.229161e-07	2.229161e-07
1.318257e+02	1.621810e+02	3.809644e-04	1.808088e-07	1.808088e-07
1.621810e+02	1.995262e+02	3.080425e-04	1.465826e-07	1.465826e-07
1.995262e+02	2.454709e+02	2.490881e-04	1.188375e-07	1.188375e-07
2.454709e+02	3.019952e+02	2.013509e-04	9.632824e-08	9.632824e-08
3.019952e+02	3.715352e+02	1.627804e-04	7.808690e-08	7.808690e-08
3.715352e+02	4.570882e+02	1.316172e-04	6.330431e-08	6.330431e-08
4.570882e+02	5.623413e+02	1.063070e-04	5.129297e-08	5.129297e-08
5.623413e+02	6.918310e+02	8.589455e-05	4.156806e-08	4.156806e-08
6.918310e+02	8.511380e+02	6.955175e-05	3.372338e-08	3.372338e-08
8.511380e+02	1.047129e+03	5.622095e-05	2.733541e-08	2.733541e-08
1.047129e+03	1.288250e+03	4.535756e-05	2.213613e-08	2.213613e-08
1.288250e+03	1.584893e+03	3.661428e-05	1.793093e-08	1.793093e-08
1.584893e+03	1.949845e+03	2.951722e-05	1.451491e-08	1.451491e-08
1.949845e+03	2.398833e+03	2.383970e-05	1.176055e-08	1.176055e-08
2.398833e+03	2.951209e+03	1.915746e-05	9.504863e-09	9.504863e-09
2.951209e+03	3.630781e+03	1.536585e-05	7.674585e-09	7.674585e-09
3.630781e+03	4.466836e+03	1.227733e-05	6.184846e-09	6.184846e-09
4.466836e+03	5.495409e+03	9.739766e-06	4.966509e-09	4.966509e-09
5.495409e+03	6.760830e+03	7.561489e-06	3.945305e-09	3.945305e-09
6.760830e+03	8.317638e+03	4.829071e-06	2.842554e-09	2.842554e-09
8.317638e+03	1.023293e+04	1.074770e-06	1.209024e-09	1.209024e-09
1.023293e+04	1.258925e+04	5.868061e-07	8.054241e-10	8.054241e-10
1.258925e+04	1.548817e+04	3.771484e-07	5.821468e-10	5.821468e-10
1.548817e+04	1.905461e+04	2.515064e-07	4.285993e-10	4.285993e-10
1.905461e+04	2.344229e+04	1.658398e-07	3.137772e-10	3.137772e-10
2.344229e+04	2.884032e+04	1.013309e-07	2.211300e-10	2.211300e-10
2.884032e+04	3.548134e+04	4.154235e-08	1.276505e-10	1.276505e-10
3.548134e+04	4.365158e+04	7.651830e-11	4.939236e-12	4.939236e-12
4.365158e+04	5.370318e+04	1.295758e-12	5.794805e-13	5.794805e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.548189e+00	1.159602e-02	1.159602e-02
1.230269e-04	1.513561e-04	1.579148e+00	1.055867e-02	1.055867e-02
1.513561e-04	1.862087e-04	1.605733e+00	9.599177e-03	9.599177e-03
1.862087e-04	2.290868e-04	1.665558e+00	8.814082e-03	8.814082e-03
2.290868e-04	2.818383e-04	1.738263e+00	8.118116e-03	8.118116e-03
2.818383e-04	3.467369e-04	1.801302e+00	7.450588e-03	7.450588e-03
3.467369e-04	4.265795e-04	1.958577e+00	7.004353e-03	7.004353e-03
4.265795e-04	5.248075e-04	2.182961e+00	6.666844e-03	6.666844e-03
5.248075e-04	6.456542e-04	2.883090e+00	6.907591e-03	6.907591e-03
6.456542e-04	7.943282e-04	3.959615e+00	7.298336e-03	7.298336e-03
7.943282e-04	9.772372e-04	5.476188e+00	7.738139e-03	7.738139e-03
9.772372e-04	1.202264e-03	3.662342e+01	1.804171e-02	1.804171e-02
1.202264e-03	1.479108e-03	3.260072e+01	1.534657e-02	1.534657e-02
1.479108e-03	1.819701e-03	2.645981e+01	1.246495e-02	1.246495e-02
1.819701e-03	2.238721e-03	2.151823e+01	1.013447e-02	1.013447e-02
2.238721e-03	2.754229e-03	1.751780e+01	8.243989e-03	8.243989e-03
2.754229e-03	3.388442e-03	1.430817e+01	6.717218e-03	6.717218e-03
3.388442e-03	4.168694e-03	1.167740e+01	5.471049e-03	5.471049e-03
4.168694e-03	5.128614e-03	9.509331e+00	4.451153e-03	4.451153e-03
5.128614e-03	6.309573e-03	7.764096e+00	3.626128e-03	3.626128e-03
6.309573e-03	7.762471e-03	6.350809e+00	2.956732e-03	2.956732e-03
7.762471e-03	9.549926e-03	5.187715e+00	2.409272e-03	2.409272e-03
9.549926e-03	1.174898e-02	4.234907e+00	1.962543e-03	1.962543e-03
1.174898e-02	1.445440e-02	3.456294e+00	1.598465e-03	1.598465e-03
1.445440e-02	1.778279e-02	2.817685e+00	1.301201e-03	1.301201e-03
1.778279e-02	2.187762e-02	2.299322e+00	1.059735e-03	1.059735e-03
2.187762e-02	2.691535e-02	1.874813e+00	8.627338e-04	8.627338e-04
2.691535e-02	3.311311e-02	1.526702e+00	7.018993e-04	7.018993e-04
3.311311e-02	4.073803e-02	1.244945e+00	5.714425e-04	5.714425e-04
4.073803e-02	5.011872e-02	1.012983e+00	4.647281e-04	4.647281e-04
5.011872e-02	6.165950e-02	8.239612e-01	3.778774e-04	3.778774e-04
6.165950e-02	7.585776e-02	6.700026e-01	3.072103e-04	3.072103e-04
7.585776e-02	9.332543e-02	5.459324e-01	2.500155e-04	2.500155e-04
9.332543e-02	1.148154e-01	4.440744e-01	2.032942e-04	2.032942e-04
1.148154e-01	1.412538e-01	3.616211e-01	1.653958e-04	1.653958e-04
1.412538e-01	1.737801e-01	2.946765e-01	1.346078e-04	1.346078e-04
1.737801e-01	2.137962e-01	2.394372e-01	1.093941e-04	1.093941e-04
2.137962e-01	2.630268e-01	1.948034e-01	8.896022e-05	8.896022e-05
2.630268e-01	3.235937e-01	1.583297e-01	7.230670e-05	7.230670e-05
3.235937e-01	3.981072e-01	1.288742e-01	5.881398e-05	5.881398e-05
3.981072e-01	4.897788e-01	1.048331e-01	4.782412e-05	4.782412e-05
4.897788e-01	6.025596e-01	8.512934e-02	3.885412e-05	3.885412e-05
6.025596e-01	7.413102e-01	6.910981e-02	3.156221e-05	3.156221e-05
7.413102e-01	9.120108e-01	5.615243e-02	2.564968e-05	2.564968e-05
9.120108e-01	1.122018e+00	4.568378e-02	2.085831e-05	2.085831e-05
1.122018e+00	1.380384e+00	3.704976e-02	1.693518e-05	1.693518e-05
1.380384e+00	1.698244e+00	3.008558e-02	1.375867e-05	1.375867e-05
1.698244e+00	2.089296e+00	2.444754e-02	1.118189e-05	1.118189e-05
2.089296e+00	2.570396e+00	1.986874e-02	9.088301e-06	9.088301e-06
2.570396e+00	3.162278e+00	1.611716e-02	7.379750e-06	7.379750e-06
3.162278e+00	3.890451e+00	1.309143e-02	5.996412e-06	5.996412e-06
3.890451e+00	4.786301e+00	1.061864e-02	4.868911e-06	4.868911e-06
4.786301e+00	5.888437e+00	8.610158e-03	3.952785e-06	3.952785e-06
5.888437e+00	7.244360e+00	6.983617e-03	3.209502e-06	3.209502e-06
7.244360e+00	8.912509e+00	5.660162e-03	2.605026e-06	2.605026e-06
8.912509e+00	1.096478e+01	4.588479e-03	2.114619e-06	2.114619e-06
1.096478e+01	1.348963e+01	3.718853e-03	1.716334e-06	1.716334e-06
1.348963e+01	1.659587e+01	3.007496e-03	1.391554e-06	1.391554e-06
1.659587e+01	2.041738e+01	2.435936e-03	1.129095e-06	1.129095e-06
2.041738e+01	2.511886e+01	1.971237e-03	9.157293e-07	9.157293e-07
2.511886e+01	3.090295e+01	1.597028e-03	7.431109e-07	7.431109e-07
3.090295e+01	3.801894e+01	1.291997e-03	6.025988e-07	6.025988e-07
3.801894e+01	4.677351e+01	1.045501e-03	4.887198e-07	4.887198e-07
4.677351e+01	5.754399e+01	8.455774e-04	3.962546e-07	3.962546e-07
5.754399e+01	7.079458e+01	6.832139e-04	3.211263e-07	3.211263e-07
7.079458e+01	8.709636e+01	5.522666e-04	2.602986e-07	2.602986e-07
8.709636e+01	1.071519e+02	4.469750e-04	2.111249e-07	2.111249e-07
1.071519e+02	1.318257e+02	3.613856e-04	1.711522e-07	1.711522e-07
1.318257e+02	1.621810e+02	2.924998e-04	1.388227e-07	1.388227e-07
1.621810e+02	1.995262e+02	2.365111e-04	1.125442e-07	1.125442e-07
1.995262e+02	2.454709e+02	1.912468e-04	9.124193e-08	9.124193e-08
2.454709e+02	3.019952e+02	1.545947e-04	7.395964e-08	7.395964e-08
3.019952e+02	3.715352e+02	1.249807e-04	5.995414e-08	5.995414e-08
3.715352e+02	4.570882e+02	1.010541e-04	4.860429e-08	4.860429e-08
4.570882e+02	5.623413e+02	8.162113e-05	3.938209e-08	3.938209e-08
5.623413e+02	6.918310e+02	6.594877e-05	3.191544e-08	3.191544e-08
6.918310e+02	8.511380e+02	5.340097e-05	2.589239e-08	2.589239e-08
8.511380e+02	1.047129e+03	4.316575e-05	2.098779e-08	2.098779e-08
1.047129e+03	1.288250e+03	3.482496e-05	1.699585e-08	1.699585e-08
1.288250e+03	1.584893e+03	2.811200e-05	1.376714e-08	1.376714e-08
1.584893e+03	1.949845e+03	2.266294e-05	1.114437e-08	1.114437e-08
1.949845e+03	2.398833e+03	1.830382e-05	9.029605e-09	9.029605e-09
2.398833e+03	2.951209e+03	1.470885e-05	7.297720e-09	7.297720e-09
2.951209e+03	3.630781e+03	1.179770e-05	5.892452e-09	5.892452e-09
3.630781e+03	4.466836e+03	9.426374e-06	4.748648e-09	4.748648e-09
4.466836e+03	5.495409e+03	7.478075e-06	3.813224e-09	3.813224e-09
5.495409e+03	6.760830e+03	5.805616e-06	3.029155e-09	3.029155e-09
6.760830e+03	8.317638e+03	3.707701e-06	2.182478e-09	2.182478e-09
8.317638e+03	1.023293e+04	8.251948e-07	9.282730e-10	9.282730e-10
1.023293e+04	1.258925e+04	4.505432e-07	6.183962e-10	6.183962e-10
1.258925e+04	1.548817e+04	2.895698e-07	4.469649e-10	4.469649e-10
1.548817e+04	1.905461e+04	1.931034e-07	3.290731e-10	3.290731e-10
1.905461e+04	2.344229e+04	1.273297e-07	2.409141e-10	2.409141e-10
2.344229e+04	2.884032e+04	7.780059e-08	1.697809e-10	1.697809e-10
2.884032e+04	3.548134e+04	3.189569e-08	9.800845e-11	9.800845e-11
3.548134e+04	4.365158e+04	5.874978e-11	3.792282e-12	3.792282e-12
4.365158e+04	5.370318e+04	9.948662e-13	4.449177e-13	4.449177e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.385779e+00	2.084252e-02	2.084252e-02
1.230269e-04	1.513561e-04	1.423364e+00	1.903646e-02	1.903646e-02
1.513561e-04	1.862087e-04	1.423217e+00	1.715902e-02	1.715902e-02
1.862087e-04	2.290868e-04	1.477794e+00	1.581498e-02	1.581498e-02
2.290868e-04	2.818383e-04	1.539776e+00	1.453054e-02	1.453054e-02
2.818383e-04	3.467369e-04	1.561622e+00	1.321804e-02	1.321804e-02
3.467369e-04	4.265795e-04	1.658938e+00	1.227083e-02	1.227083e-02
4.265795e-04	5.248075e-04	1.758526e+00	1.136394e-02	1.136394e-02
5.248075e-04	6.456542e-04	1.955994e+00	1.082495e-02	1.082495e-02
6.456542e-04	7.943282e-04	2.319414e+00	1.060926e-02	1.060926e-02
7.943282e-04	9.772372e-04	3.352432e+00	1.149831e-02	1.149831e-02
9.772372e-04	1.202264e-03	5.200967e+01	4.091230e-02	4.091230e-02
1.202264e-03	1.479108e-03	4.727063e+01	3.517855e-02	3.517855e-02
1.479108e-03	1.819701e-03	3.863902e+01	2.866546e-02	2.866546e-02
1.819701e-03	2.238721e-03	3.169751e+01	2.341038e-02	2.341038e-02
2.238721e-03	2.754229e-03	2.607261e+01	1.913942e-02	1.913942e-02
2.754229e-03	3.388442e-03	2.141807e+01	1.563878e-02	1.563878e-02
3.388442e-03	4.168694e-03	1.759616e+01	1.278013e-02	1.278013e-02
4.168694e-03	5.128614e-03	1.446229e+01	1.045060e-02	1.045060e-02
5.128614e-03	6.309573e-03	1.187912e+01	8.538225e-03	8.538225e-03
6.309573e-03	7.762471e-03	9.743891e+00	6.970957e-03	6.970957e-03
7.762471e-03	9.549926e-03	8.002344e+00	5.694017e-03	5.694017e-03
9.549926e-03	1.174898e-02	6.557438e+00	4.646403e-03	4.646403e-03
1.174898e-02	1.445440e-02	5.379486e+00	3.795256e-03	3.795256e-03
1.445440e-02	1.778279e-02	4.407050e+00	3.096909e-03	3.096909e-03
1.778279e-02	2.187762e-02	3.607671e+00	2.526217e-03	2.526217e-03
2.187762e-02	2.691535e-02	2.958378e+00	2.062871e-03	2.062871e-03
2.691535e-02	3.311311e-02	2.419858e+00	1.681339e-03	1.681339e-03
3.311311e-02	4.073803e-02	1.983210e+00	1.372989e-03	1.372989e-03
4.073803e-02	5.011872e-02	1.622015e+00	1.119210e-03	1.119210e-03
5.011872e-02	6.165950e-02	1.324948e+00	9.120274e-04	9.120274e-04
6.165950e-02	7.585776e-02	1.084023e+00	7.439105e-04	7.439105e-04
7.585776e-02	9.332543e-02	8.874675e-01	6.067111e-04	6.067111e-04
9.332543e-02	1.148154e-01	7.237688e-01	4.939570e-04	4.939570e-04
1.148154e-01	1.412538e-01	5.905894e-01	4.022671e-04	4.022671e-04
1.412538e-01	1.737801e-01	4.833249e-01	3.281625e-04	3.281625e-04
1.737801e-01	2.137962e-01	3.940836e-01	2.670564e-04	2.670564e-04
2.137962e-01	2.630268e-01	3.217403e-01	2.175302e-04	2.175302e-04
2.630268e-01	3.235937e-01	2.625399e-01	1.772584e-04	1.772584e-04
3.235937e-01	3.981072e-01	2.144307e-01	1.443760e-04	1.443760e-04
3.981072e-01	4.897788e-01	1.749798e-01	1.175979e-04	1.175979e-04
4.897788e-01	6.025596e-01	1.423063e-01	9.559796e-05	9.559796e-05
6.025596e-01	7.413102e-01	1.160196e-01	7.783984e-05	7.783984e-05
7.413102e-01	9.120108e-01	9.450933e-02	6.332701e-05	6.332701e-05
9.120108e-01	1.122018e+00	7.714731e-02	5.159621e-05	5.159621e-05
1.122018e+00	1.380384e+00	6.266978e-02	4.191501e-05	4.191501e-05
1.380384e+00	1.698244e+00	5.103476e-02	3.410462e-05	3.410462e-05
1.698244e+00	2.089296e+00	4.157296e-02	2.774857e-05	2.774857e-05
2.089296e+00	2.570396e+00	3.389094e-02	2.259757e-05	2.259757e-05
2.570396e+00	3.162278e+00	2.754557e-02	1.836121e-05	1.836121e-05
3.162278e+00	3.890451e+00	2.242180e-02	1.493533e-05	1.493533e-05
3.890451e+00	4.786301e+00	1.823188e-02	1.214250e-05	1.214250e-05
4.786301e+00	5.888437e+00	1.482674e-02	9.869263e-06	9.869263e-06
5.888437e+00	7.244360e+00	1.203956e-02	8.019335e-06	8.019335e-06
7.244360e+00	8.912509e+00	9.795408e-03	6.521648e-06	6.521648e-06
8.912509e+00	1.096478e+01	7.958739e-03	5.299251e-06	5.299251e-06
1.096478e+01	1.348963e+01	6.461893e-03	4.304383e-06	4.304383e-06
1.348963e+01	1.659587e+01	5.241266e-03	3.496219e-06	3.496219e-06
1.659587e+01	2.041738e+01	4.261771e-03	2.842250e-06	2.842250e-06
2.041738e+01	2.511886e+01	3.452977e-03	2.306755e-06	2.306755e-06
2.511886e+01	3.090295e+01	2.811097e-03	1.876500e-06	1.876500e-06
3.090295e+01	3.801894e+01	2.280217e-03	1.523614e-06	1.523614e-06
3.801894e+01	4.677351e+01	1.852418e-03	1.237666e-06	1.237666e-06
4.677351e+01	5.754399e+01	1.503004e-03	1.005352e-06	1.005352e-06
5.754399e+01	7.079458e+01	1.218503e-03	8.162929e-07	8.162929e-07
7.079458e+01	8.709636e+01	9.879259e-04	6.623780e-07	6.623780e-07
8.709636e+01	1.071519e+02	8.014758e-04	5.381536e-07	5.381536e-07
1.071519e+02	1.318257e+02	6.493357e-04	4.365819e-07	4.365819e-07
1.318257e+02	1.621810e+02	5.266204e-04	3.544331e-07	3.544331e-07
1.621810e+02	1.995262e+02	4.273449e-04	2.879182e-07	2.879182e-07
1.995262e+02	2.454709e+02	3.465396e-04	2.337369e-07	2.337369e-07
2.454709e+02	3.019952e+02	2.806651e-04	1.896213e-07	1.896213e-07
3.019952e+02	3.715352e+02	2.276500e-04	1.540013e-07	1.540013e-07
3.715352e+02	4.570882e+02	1.845903e-04	1.250083e-07	1.250083e-07
4.570882e+02	5.623413e+02	1.494850e-04	1.014240e-07	1.014240e-07
5.623413e+02	6.918310e+02	1.211160e-04	8.229471e-08	8.229471e-08
6.918310e+02	8.511380e+02	9.842191e-05	6.688396e-08	6.688396e-08
8.511380e+02	1.047129e+03	7.994102e-05	5.436512e-08	5.436512e-08
1.047129e+03	1.288250e+03	6.463858e-05	4.406772e-08	4.406772e-08
1.288250e+03	1.584893e+03	5.234288e-05	3.574786e-08	3.574786e-08
1.584893e+03	1.949845e+03	4.233305e-05	2.898220e-08	2.898220e-08
1.949845e+03	2.398833e+03	3.432943e-05	2.353170e-08	2.353170e-08
2.398833e+03	2.951209e+03	2.770716e-05	1.906345e-08	1.906345e-08
2.951209e+03	3.630781e+03	2.232236e-05	1.542718e-08	1.542718e-08
3.630781e+03	4.466836e+03	1.796857e-05	1.247945e-08	1.247945e-08
4.466836e+03	5.495409e+03	1.435926e-05	1.005525e-08	1.005525e-08
5.495409e+03	6.760830e+03	1.131382e-05	8.050903e-09	8.050903e-09
6.760830e+03	8.317638e+03	7.092821e-06	5.753499e-09	5.753499e-09
8.317638e+03	1.023293e+04	1.908087e-07	7.484576e-10	7.484576e-10
1.023293e+04	1.258925e+04	3.767302e-08	3.208415e-10	3.208415e-10
1.258925e+04	1.548817e+04	8.230562e-09	1.256727e-10	1.256727e-10
1.548817e+04	1.905461e+04	1.446472e-09	2.850400e-11	2.850400e-11
1.905461e+04	2.344229e+04	6.333488e-10	5.888452e-12	5.888452e-12
2.344229e+04	2.884032e+04	3.596677e-10	8.259689e-13	8.259689e-13
2.884032e+04	3.548134e+04	1.453231e-10	4.667232e-13	4.667232e-13
3.548134e+04	4.365158e+04	3.211656e-13	2.160149e-14	2.160149e-14
4.365158e+04	5.370318e+04	6.011742e-15	2.703846e-15	2.703846e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999911626227762e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	8.888348e-01	8.187142e-03	8.187142e-03
1.230269e-04	1.513561e-04	9.078668e-01	7.448344e-03	7.448344e-03
1.513561e-04	1.862087e-04	9.163646e-01	6.746349e-03	6.746349e-03
1.862087e-04	2.290868e-04	9.472467e-01	6.178481e-03	6.178481e-03
2.290868e-04	2.818383e-04	9.899590e-01	5.700880e-03	5.700880e-03
2.818383e-04	3.467369e-04	1.009744e+00	5.168474e-03	5.168474e-03
3.467369e-04	4.265795e-04	1.087217e+00	4.823464e-03	4.823464e-03
4.265795e-04	5.248075e-04	1.178516e+00	4.493903e-03	4.493903e-03
5.248075e-04	6.456542e-04	1.415041e+00	4.331100e-03	4.331100e-03
6.456542e-04	7.943282e-04	1.801880e+00	4.303170e-03	4.303170e-03
7.943282e-04	9.772372e-04	2.561138e+00	4.632922e-03	4.632922e-03
9.772372e-04	1.202264e-03	2.886997e+01	1.577755e-02	1.577755e-02
1.202264e-03	1.479108e-03	2.607174e+01	1.354902e-02	1.354902e-02
1.479108e-03	1.819701e-03	2.128676e+01	1.104510e-02	1.104510e-02
1.819701e-03	2.238721e-03	1.743148e+01	9.020563e-03	9.020563e-03
2.238721e-03	2.754229e-03	1.428911e+01	7.369159e-03	7.369159e-03
2.754229e-03	3.388442e-03	1.171714e+01	6.019997e-03	6.019997e-03
3.388442e-03	4.168694e-03	9.606705e+00	4.918582e-03	4.918582e-03
4.168694e-03	5.128614e-03	7.870375e+00	4.016960e-03	4.016960e-03
5.128614e-03	6.309573e-03	6.449556e+00	3.280264e-03	3.280264e-03
6.309573e-03	7.762471e-03	5.283224e+00	2.677530e-03	2.677530e-03
7.762471e-03	9.549926e-03	4.328743e+00	2.186595e-03	2.186595e-03
9.549926e-03	1.174898e-02	3.541185e+00	1.783807e-03	1.783807e-03
1.174898e-02	1.445440e-02	2.896150e+00	1.454820e-03	1.454820e-03
1.445440e-02	1.778279e-02	2.368020e+00	1.186584e-03	1.186584e-03
1.778279e-02	2.187762e-02	1.936548e+00	9.680008e-04	9.680008e-04
2.187762e-02	2.691535e-02	1.583298e+00	7.895981e-04	7.895981e-04
2.691535e-02	3.311311e-02	1.293835e+00	6.439888e-04	6.439888e-04
3.311311e-02	4.073803e-02	1.057915e+00	5.253194e-04	5.253194e-04
4.073803e-02	5.011872e-02	8.635761e-01	4.281394e-04	4.281394e-04
5.011872e-02	6.165950e-02	7.050402e-01	3.490099e-04	3.490099e-04
6.165950e-02	7.585776e-02	5.756522e-01	2.845405e-04	2.845405e-04
7.585776e-02	9.332543e-02	4.703607e-01	2.320476e-04	2.320476e-04
9.332543e-02	1.148154e-01	3.831426e-01	1.888570e-04	1.888570e-04
1.148154e-01	1.412538e-01	3.123795e-01	1.537894e-04	1.537894e-04
1.412538e-01	1.737801e-01	2.550142e-01	1.253296e-04	1.253296e-04
1.737801e-01	2.137962e-01	2.077748e-01	1.020579e-04	1.020579e-04
2.137962e-01	2.630268e-01	1.693325e-01	8.310091e-05	8.310091e-05
2.630268e-01	3.235937e-01	1.378150e-01	6.760920e-05	6.760920e-05
3.235937e-01	3.981072e-01	1.124309e-01	5.508589e-05	5.508589e-05
3.981072e-01	4.897788e-01	9.160023e-02	4.484208e-05	4.484208e-05
4.897788e-01	6.025596e-01	7.448587e-02	3.646828e-05	3.646828e-05
6.025596e-01	7.413102e-01	6.059247e-02	2.967123e-05	2.967123e-05
7.413102e-01	9.120108e-01	4.931087e-02	2.414190e-05	2.414190e-05
9.120108e-01	1.122018e+00	4.017518e-02	1.965590e-05	1.965590e-05
1.122018e+00	1.380384e+00	3.261350e-02	1.597096e-05	1.597096e-05
1.380384e+00	1.698244e+00	2.652427e-02	1.299102e-05	1.299102e-05
1.698244e+00	2.089296e+00	2.157898e-02	1.056770e-05	1.056770e-05
2.089296e+00	2.570396e+00	1.754951e-02	8.594199e-06	8.594199e-06
2.570396e+00	3.162278e+00	1.425642e-02	6.986113e-06	6.986113e-06
3.162278e+00	3.890451e+00	1.158375e-02	5.677459e-06	5.677459e-06
3.890451e+00	4.786301e+00	9.405698e-03	4.613787e-06	4.613787e-06
4.786301e+00	5.888437e+00	7.637812e-03	3.749668e-06	3.749668e-06
5.888437e+00	7.244360e+00	6.197370e-03	3.045315e-06	3.045315e-06
7.244360e+00	8.912509e+00	5.031958e-03	2.475188e-06	2.475188e-06
8.912509e+00	1.096478e+01	4.085019e-03	2.011547e-06	2.011547e-06
1.096478e+01	1.348963e+01	3.314147e-03	1.633961e-06	1.633961e-06
1.348963e+01	1.659587e+01	2.685906e-03	1.327183e-06	1.327183e-06
1.659587e+01	2.041738e+01	2.179780e-03	1.078563e-06	1.078563e-06
2.041738e+01	2.511886e+01	1.764579e-03	8.748071e-07	8.748071e-07
2.511886e+01	3.090295e+01	1.432421e-03	7.108537e-07	7.108537e-07
3.090295e+01	3.801894e+01	1.161020e-03	5.771341e-07	5.771341e-07
3.801894e+01	4.677351e+01	9.412453e-04	4.685977e-07	4.685977e-07
4.677351e+01	5.754399e+01	7.628033e-04	3.804896e-07	3.804896e-07
5.754399e+01	7.079458e+01	6.175170e-04	3.087937e-07	3.087937e-07
7.079458e+01	8.709636e+01	4.998859e-04	2.505145e-07	2.505145e-07
8.709636e+01	1.071519e+02	4.046661e-04	2.031959e-07	2.031959e-07
1.071519e+02	1.318257e+02	3.275241e-04	1.648125e-07	1.648125e-07
1.318257e+02	1.621810e+02	2.652266e-04	1.337198e-07	1.337198e-07
1.621810e+02	1.995262e+02	2.147766e-04	1.085286e-07	1.085286e-07
1.995262e+02	2.454709e+02	1.739185e-04	8.808004e-08	8.808004e-08
2.454709e+02	3.019952e+02	1.408537e-04	7.151063e-08	7.151063e-08
3.019952e+02	3.715352e+02	1.140327e-04	5.803318e-08	5.803318e-08
3.715352e+02	4.570882e+02	9.223589e-05	4.704046e-08	4.704046e-08
4.570882e+02	5.623413e+02	7.449744e-05	3.809569e-08	3.809569e-08
5.623413e+02	6.918310e+02	6.022987e-05	3.087775e-08	3.087775e-08
6.918310e+02	8.511380e+02	4.883321e-05	2.506639e-08	2.506639e-08
8.511380e+02	1.047129e+03	3.952975e-05	2.033465e-08	2.033465e-08
1.047129e+03	1.288250e+03	3.192526e-05	1.647500e-08	1.647500e-08
1.288250e+03	1.584893e+03	2.581149e-05	1.335776e-08	1.335776e-08
1.584893e+03	1.949845e+03	2.085073e-05	1.082734e-08	1.082734e-08
1.949845e+03	2.398833e+03	1.687833e-05	8.786103e-09	8.786103e-09
2.398833e+03	2.951209e+03	1.360504e-05	7.117190e-09	7.117190e-09
2.951209e+03	3.630781e+03	1.095060e-05	5.760728e-09	5.760728e-09
3.630781e+03	4.466836e+03	8.796226e-06	4.660396e-09	4.660396e-09
4.466836e+03	5.495409e+03	7.018766e-06	3.758284e-09	3.758284e-09
5.495409e+03	6.760830e+03	5.490030e-06	3.004534e-09	3.004534e-09
6.760830e+03	8.317638e+03	3.447846e-06	2.139245e-09	2.139245e-09
8.317638e+03	1.023293e+04	5.266001e-07	6.568224e-10	6.568224e-10
1.023293e+04	1.258925e+04	2.353266e-07	3.541731e-10	3.541731e-10
1.258925e+04	1.548817e+04	1.429185e-07	2.402331e-10	2.402331e-10
1.548817e+04	1.905461e+04	9.390501e-08	1.737343e-10	1.737343e-10
1.905461e+04	2.344229e+04	6.234415e-08	1.279015e-10	1.279015e-10
2.344229e+04	2.884032e+04	3.859593e-08	9.127447e-11	9.127447e-11
2.884032e+04	3.548134e+04	1.604251e-08	5.344150e-11	5.344150e-11
3.548134e+04	4.365158e+04	2.482611e-11	1.743814e-12	1.743814e-12
4.365158e+04	5.370318e+04	2.771964e-13	1.289755e-13	1.289755e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999938577013676e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.614288e-01	5.438179e-03	5.438179e-03
1.230269e-04	1.513561e-04	2.609558e-01	4.898474e-03	4.898474e-03
1.513561e-04	1.862087e-04	2.591240e-01	4.400790e-03	4.400790e-03
1.862087e-04	2.290868e-04	2.587384e-01	3.964672e-03	3.964672e-03
2.290868e-04	2.818383e-04	2.583580e-01	3.571807e-03	3.571807e-03
2.818383e-04	3.467369e-04	2.595310e-01	3.227539e-03	3.227539e-03
3.467369e-04	4.265795e-04	2.619811e-01	2.923560e-03	2.923560e-03
4.265795e-04	5.248075e-04	2.617404e-01	2.634585e-03	2.634585e-03
5.248075e-04	6.456542e-04	2.689670e-01	2.407835e-03	2.407835e-03
6.456542e-04	7.943282e-04	2.666316e-01	2.161388e-03	2.161388e-03
7.943282e-04	9.772372e-04	2.680951e-01	1.953986e-03	1.953986e-03
9.772372e-04	1.202264e-03	2.723693e-01	1.775646e-03	1.775646e-03
1.202264e-03	1.479108e-03	2.770358e-01	1.614526e-03	1.614526e-03
1.479108e-03	1.819701e-03	2.807692e-01	1.465384e-03	1.465384e-03
1.819701e-03	2.238721e-03	2.881588e-01	1.338422e-03	1.338422e-03
2.238721e-03	2.754229e-03	2.961036e-01	1.223203e-03	1.223203e-03
2.754229e-03	3.388442e-03	3.067149e-01	1.122391e-03	1.122391e-03
3.388442e-03	4.168694e-03	3.176770e-01	1.029840e-03	1.029840e-03
4.168694e-03	5.128614e-03	3.301454e-01	9.465196e-04	9.465196e-04
5.128614e-03	6.309573e-03	3.595068e-01	8.904931e-04	8.904931e-04
6.309573e-03	7.762471e-03	4.228927e-01	8.707471e-04	8.707471e-04
7.762471e-03	9.549926e-03	5.820902e-01	9.210262e-04	9.210262e-04
9.549926e-03	1.174898e-02	4.516538e+00	2.313020e-03	2.313020e-03
1.174898e-02	1.445440e-02	4.509230e+00	2.083667e-03	2.083667e-03
1.445440e-02	1.778279e-02	3.668437e+00	1.694408e-03	1.694408e-03
1.778279e-02	2.187762e-02	2.983758e+00	1.377712e-03	1.377712e-03
2.187762e-02	2.691535e-02	2.433237e+00	1.121681e-03	1.121681e-03
2.691535e-02	3.311311e-02	1.982821e+00	9.128909e-04	9.128909e-04
3.311311e-02	4.073803e-02	1.617340e+00	7.433229e-04	7.433229e-04
4.073803e-02	5.011872e-02	1.316685e+00	6.046692e-04	6.046692e-04
5.011872e-02	6.165950e-02	1.070952e+00	4.916566e-04	4.916566e-04
6.165950e-02	7.585776e-02	8.715850e-01	3.998820e-04	3.998820e-04
7.585776e-02	9.332543e-02	7.097644e-01	3.253375e-04	3.253375e-04
9.332543e-02	1.148154e-01	5.780934e-01	2.647131e-04	2.647131e-04
1.148154e-01	1.412538e-01	4.703428e-01	2.152703e-04	2.152703e-04
1.412538e-01	1.737801e-01	3.831788e-01	1.751773e-04	1.751773e-04
1.737801e-01	2.137962e-01	3.117560e-01	1.424572e-04	1.424572e-04
2.137962e-01	2.630268e-01	2.536656e-01	1.158531e-04	1.158531e-04
2.630268e-01	3.235937e-01	2.063976e-01	9.421697e-05	9.421697e-05
3.235937e-01	3.981072e-01	1.676877e-01	7.656455e-05	7.656455e-05
3.981072e-01	4.897788e-01	1.363374e-01	6.224215e-05	6.224215e-05
4.897788e-01	6.025596e-01	1.108028e-01	5.058855e-05	5.058855e-05
6.025596e-01	7.413102e-01	9.001950e-02	4.110979e-05	4.110979e-05
7.413102e-01	9.120108e-01	7.313085e-02	3.340622e-05	3.340622e-05
9.120108e-01	1.122018e+00	5.943334e-02	2.715141e-05	2.715141e-05
1.122018e+00	1.380384e+00	4.829854e-02	2.206703e-05	2.206703e-05
1.380384e+00	1.698244e+00	3.918124e-02	1.791908e-05	1.791908e-05
1.698244e+00	2.089296e+00	3.185152e-02	1.456607e-05	1.456607e-05
2.089296e+00	2.570396e+00	2.586414e-02	1.183384e-05	1.183384e-05
2.570396e+00	3.162278e+00	2.098192e-02	9.609472e-06	9.609472e-06
3.162278e+00	3.890451e+00	1.702958e-02	7.805113e-06	7.805113e-06
3.890451e+00	4.786301e+00	1.383321e-02	6.342177e-06	6.342177e-06
4.786301e+00	5.888437e+00	1.121758e-02	5.149043e-06	5.149043e-06
5.888437e+00	7.244360e+00	9.094631e-03	4.179935e-06	4.179935e-06
7.244360e+00	8.912509e+00	7.370493e-03	3.392542e-06	3.392542e-06
8.912509e+00	1.096478e+01	5.971896e-03	2.753171e-06	2.753171e-06
1.096478e+01	1.348963e+01	4.836763e-03	2.233850e-06	2.233850e-06
1.348963e+01	1.659587e+01	3.916388e-03	1.812257e-06	1.812257e-06
1.659587e+01	2.041738e+01	3.174135e-03	1.470922e-06	1.470922e-06
2.041738e+01	2.511886e+01	2.568738e-03	1.192991e-06	1.192991e-06
2.511886e+01	3.090295e+01	2.078839e-03	9.675810e-07	9.675810e-07
3.090295e+01	3.801894e+01	1.683917e-03	7.851221e-07	7.851221e-07
3.801894e+01	4.677351e+01	1.361211e-03	6.364141e-07	6.364141e-07
4.677351e+01	5.754399e+01	1.100521e-03	5.159126e-07	5.159126e-07
5.754399e+01	7.079458e+01	8.895845e-04	4.181869e-07	4.181869e-07
7.079458e+01	8.709636e+01	7.199238e-04	3.391722e-07	3.391722e-07
8.709636e+01	1.071519e+02	5.824072e-04	2.750366e-07	2.750366e-07
1.071519e+02	1.318257e+02	4.710896e-04	2.230119e-07	2.230119e-07
1.318257e+02	1.621810e+02	3.808366e-04	1.807784e-07	1.807784e-07
1.621810e+02	1.995262e+02	3.080479e-04	1.465839e-07	1.465839e-07
1.995262e+02	2.454709e+02	2.492181e-04	1.188684e-07	1.188684e-07
2.454709e+02	3.019952e+02	2.012471e-04	9.630342e-08	9.630342e-08
3.019952e+02	3.715352e+02	1.626455e-04	7.805454e-08	7.805454e-08
3.715352e+02	4.570882e+02	1.315428e-04	6.328639e-08	6.328639e-08
4.570882e+02	5.623413e+02	1.063724e-04	5.130877e-08	5.130877e-08
5.623413e+02	6.918310e+02	8.598985e-05	4.159111e-08	4.159111e-08
6.918310e+02	8.511380e+02	6.959512e-05	3.373389e-08	3.373389e-08
8.511380e+02	1.047129e+03	5.617860e-05	2.732511e-08	2.732511e-08
1.047129e+03	1.288250e+03	4.536996e-05	2.213916e-08	2.213916e-08
1.288250e+03	1.584893e+03	3.658003e-05	1.792253e-08	1.792253e-08
1.584893e+03	1.949845e+03	2.952635e-05	1.451715e-08	1.451715e-08
1.949845e+03	2.398833e+03	2.381053e-05	1.175335e-08	1.175335e-08
2.398833e+03	2.951209e+03	1.915820e-05	9.505049e-09	9.505049e-09
2.951209e+03	3.630781e+03	1.537674e-05	7.677306e-09	7.677306e-09
3.630781e+03	4.466836e+03	1.227633e-05	6.184598e-09	6.184598e-09
4.466836e+03	5.495409e+03	9.738745e-06	4.966248e-09	4.966248e-09
5.495409e+03	6.760830e+03	7.568556e-06	3.947148e-09	3.947148e-09
6.760830e+03	8.317638e+03	4.827692e-06	2.842149e-09	2.842149e-09
8.317638e+03	1.023293e+04	1.074879e-06	1.209085e-09	1.209085e-09
1.023293e+04	1.258925e+04	5.859569e-07	8.048413e-10	8.048413e-10
1.258925e+04	1.548817e+04	3.769093e-07	5.819623e-10	5.819623e-10
1.548817e+04	1.905461e+04	2.510645e-07	4.282227e-10	4.282227e-10
1.905461e+04	2.344229e+04	1.654806e-07	3.134372e-10	3.134372e-10
2.344229e+04	2.884032e+04	1.014940e-07	2.213080e-10	2.213080e-10
2.884032e+04	3.548134e+04	4.161061e-08	1.277554e-10	1.277554e-10
3.548134e+04	4.365158e+04	7.715596e-11	4.959773e-12	4.959773e-12
4.365158e+04	5.370318e+04	1.554909e-12	6.347890e-13	6.347890e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.007217e-01	4.175364e-03	4.175364e-03
1.230269e-04	1.513561e-04	2.003586e-01	3.760986e-03	3.760986e-03
1.513561e-04	1.862087e-04	1.989521e-01	3.378871e-03	3.378871e-03
1.862087e-04	2.290868e-04	1.986561e-01	3.044025e-03	3.044025e-03
2.290868e-04	2.818383e-04	1.983640e-01	2.742388e-03	2.742388e-03
2.818383e-04	3.467369e-04	1.992645e-01	2.478063e-03	2.478063e-03
3.467369e-04	4.265795e-04	2.011456e-01	2.244672e-03	2.244672e-03
4.265795e-04	5.248075e-04	2.009609e-01	2.022801e-03	2.022801e-03
5.248075e-04	6.456542e-04	2.065095e-01	1.848705e-03	1.848705e-03
6.456542e-04	7.943282e-04	2.047163e-01	1.659486e-03	1.659486e-03
7.943282e-04	9.772372e-04	2.058400e-01	1.500245e-03	1.500245e-03
9.772372e-04	1.202264e-03	2.091217e-01	1.363318e-03	1.363318e-03
1.202264e-03	1.479108e-03	2.127046e-01	1.239612e-03	1.239612e-03
1.479108e-03	1.819701e-03	2.155710e-01	1.125103e-03	1.125103e-03
1.819701e-03	2.238721e-03	2.212447e-01	1.027624e-03	1.027624e-03
2.238721e-03	2.754229e-03	2.273447e-01	9.391598e-04	9.391598e-04
2.754229e-03	3.388442e-03	2.354917e-01	8.617578e-04	8.617578e-04
3.388442e-03	4.168694e-03	2.439083e-01	7.906982e-04	7.906982e-04
4.168694e-03	5.128614e-03	2.534814e-01	7.267256e-04	7.267256e-04
5.128614e-03	6.309573e-03	2.760247e-01	6.837093e-04	6.837093e-04
6.309573e-03	7.762471e-03	3.246930e-01	6.685527e-04	6.685527e-04
7.762471e-03	9.549926e-03	4.469213e-01	7.071522e-04	7.071522e-04
9.549926e-03	1.174898e-02	3.467742e+00	1.775908e-03	1.775908e-03
1.174898e-02	1.445440e-02	3.462129e+00	1.599813e-03	1.599813e-03
1.445440e-02	1.778279e-02	2.816580e+00	1.300945e-03	1.300945e-03
1.778279e-02	2.187762e-02	2.290892e+00	1.057790e-03	1.057790e-03
2.187762e-02	2.691535e-02	1.868208e+00	8.612121e-04	8.612121e-04
2.691535e-02	3.311311e-02	1.522385e+00	7.009059e-04	7.009059e-04
3.311311e-02	4.073803e-02	1.241773e+00	5.707139e-04	5.707139e-04
4.073803e-02	5.011872e-02	1.010934e+00	4.642575e-04	4.642575e-04
5.011872e-02	6.165950e-02	8.222633e-01	3.774878e-04	3.774878e-04
6.165950e-02	7.585776e-02	6.691920e-01	3.070243e-04	3.070243e-04
7.585776e-02	9.332543e-02	5.449480e-01	2.497900e-04	2.497900e-04
9.332543e-02	1.148154e-01	4.438526e-01	2.032434e-04	2.032434e-04
1.148154e-01	1.412538e-01	3.611231e-01	1.652818e-04	1.652818e-04
1.412538e-01	1.737801e-01	2.941998e-01	1.344989e-04	1.344989e-04
1.737801e-01	2.137962e-01	2.393624e-01	1.093769e-04	1.093769e-04
2.137962e-01	2.630268e-01	1.947612e-01	8.895053e-05	8.895053e-05
2.630268e-01	3.235937e-01	1.584696e-01	7.233870e-05	7.233870e-05
3.235937e-01	3.981072e-01	1.287487e-01	5.878537e-05	5.878537e-05
3.981072e-01	4.897788e-01	1.046782e-01	4.778877e-05	4.778877e-05
4.897788e-01	6.025596e-01	8.507301e-02	3.884128e-05	3.884128e-05
6.025596e-01	7.413102e-01	6.911581e-02	3.156357e-05	3.156357e-05
7.413102e-01	9.120108e-01	5.614896e-02	2.564887e-05	2.564887e-05
9.120108e-01	1.122018e+00	4.563216e-02	2.084651e-05	2.084651e-05
1.122018e+00	1.380384e+00	3.708304e-02	1.694281e-05	1.694281e-05
1.380384e+00	1.698244e+00	3.008287e-02	1.375805e-05	1.375805e-05
1.698244e+00	2.089296e+00	2.445519e-02	1.118364e-05	1.118364e-05
2.089296e+00	2.570396e+00	1.985817e-02	9.085881e-06	9.085881e-06
2.570396e+00	3.162278e+00	1.610966e-02	7.378034e-06	7.378034e-06
3.162278e+00	3.890451e+00	1.307510e-02	5.992670e-06	5.992670e-06
3.890451e+00	4.786301e+00	1.062097e-02	4.869444e-06	4.869444e-06
4.786301e+00	5.888437e+00	8.612717e-03	3.953369e-06	3.953369e-06
5.888437e+00	7.244360e+00	6.982745e-03	3.209302e-06	3.209302e-06
7.244360e+00	8.912509e+00	5.658968e-03	2.604751e-06	2.604751e-06
8.912509e+00	1.096478e+01	4.585147e-03	2.113851e-06	2.113851e-06
1.096478e+01	1.348963e+01	3.713606e-03	1.715123e-06	1.715123e-06
1.348963e+01	1.659587e+01	3.006953e-03	1.391429e-06	1.391429e-06
1.659587e+01	2.041738e+01	2.437061e-03	1.129355e-06	1.129355e-06
2.041738e+01	2.511886e+01	1.972245e-03	9.159639e-07	9.159639e-07
2.511886e+01	3.090295e+01	1.596107e-03	7.428971e-07	7.428971e-07
3.090295e+01	3.801894e+01	1.292890e-03	6.028067e-07	6.028067e-07
3.801894e+01	4.677351e+01	1.045120e-03	4.886306e-07	4.886306e-07
4.677351e+01	5.754399e+01	8.449662e-04	3.961113e-07	3.961113e-07
5.754399e+01	7.079458e+01	6.830120e-04	3.210789e-07	3.210789e-07
7.079458e+01	8.709636e+01	5.527482e-04	2.604120e-07	2.604120e-07
8.709636e+01	1.071519e+02	4.471647e-04	2.111697e-07	2.111697e-07
1.071519e+02	1.318257e+02	3.616965e-04	1.712258e-07	1.712258e-07
1.318257e+02	1.621810e+02	2.924015e-04	1.387994e-07	1.387994e-07
1.621810e+02	1.995262e+02	2.365153e-04	1.125453e-07	1.125453e-07
1.995262e+02	2.454709e+02	1.913465e-04	9.126568e-08	9.126568e-08
2.454709e+02	3.019952e+02	1.545150e-04	7.394057e-08	7.394057e-08
3.019952e+02	3.715352e+02	1.248772e-04	5.992928e-08	5.992928e-08
3.715352e+02	4.570882e+02	1.009969e-04	4.859050e-08	4.859050e-08
4.570882e+02	5.623413e+02	8.167145e-05	3.939424e-08	3.939424e-08
5.623413e+02	6.918310e+02	6.602195e-05	3.193314e-08	3.193314e-08
6.918310e+02	8.511380e+02	5.343426e-05	2.590045e-08	2.590045e-08
8.511380e+02	1.047129e+03	4.313325e-05	2.097989e-08	2.097989e-08
1.047129e+03	1.288250e+03	3.483450e-05	1.699818e-08	1.699818e-08
1.288250e+03	1.584893e+03	2.808567e-05	1.376069e-08	1.376069e-08
1.584893e+03	1.949845e+03	2.266996e-05	1.114609e-08	1.114609e-08
1.949845e+03	2.398833e+03	1.828142e-05	9.024071e-09	9.024071e-09
2.398833e+03	2.951209e+03	1.470943e-05	7.297864e-09	7.297864e-09
2.951209e+03	3.630781e+03	1.180606e-05	5.894539e-09	5.894539e-09
3.630781e+03	4.466836e+03	9.425618e-06	4.748457e-09	4.748457e-09
4.466836e+03	5.495409e+03	7.477288e-06	3.813024e-09	3.813024e-09
5.495409e+03	6.760830e+03	5.811041e-06	3.030570e-09	3.030570e-09
6.760830e+03	8.317638e+03	3.706641e-06	2.182165e-09	2.182165e-09
8.317638e+03	1.023293e+04	8.252794e-07	9.283217e-10	9.283217e-10
1.023293e+04	1.258925e+04	4.498905e-07	6.179468e-10	6.179468e-10
1.258925e+04	1.548817e+04	2.893863e-07	4.468233e-10	4.468233e-10
1.548817e+04	1.905461e+04	1.927647e-07	3.287854e-10	3.287854e-10
1.905461e+04	2.344229e+04	1.270539e-07	2.406531e-10	2.406531e-10
2.344229e+04	2.884032e+04	7.792580e-08	1.699174e-10	1.699174e-10
2.884032e+04	3.548134e+04	3.194809e-08	9.808893e-11	9.808893e-11
3.548134e+04	4.365158e+04	5.923936e-11	3.808050e-12	3.808050e-12
4.365158e+04	5.370318e+04	1.193840e-12	4.873828e-13	4.873828e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999915604110335e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.765502e-01	7.564575e-03	7.564575e-03
1.230269e-04	1.513561e-04	1.720091e-01	6.562069e-03	6.562069e-03
1.513561e-04	1.862087e-04	1.698046e-01	5.912776e-03	5.912776e-03
1.862087e-04	2.290868e-04	1.683448e-01	5.306445e-03	5.306445e-03
2.290868e-04	2.818383e-04	1.751249e-01	4.920015e-03	4.920015e-03
2.818383e-04	3.467369e-04	1.645532e-01	4.205195e-03	4.205195e-03
3.467369e-04	4.265795e-04	1.683519e-01	3.918123e-03	3.918123e-03
4.265795e-04	5.248075e-04	1.705560e-01	3.555248e-03	3.555248e-03
5.248075e-04	6.456542e-04	1.772604e-01	3.270008e-03	3.270008e-03
6.456542e-04	7.943282e-04	1.706087e-01	2.855653e-03	2.855653e-03
7.943282e-04	9.772372e-04	1.702514e-01	2.576344e-03	2.576344e-03
9.772372e-04	1.202264e-03	1.762604e-01	2.382449e-03	2.382449e-03
1.202264e-03	1.479108e-03	1.814422e-01	2.182580e-03	2.182580e-03
1.479108e-03	1.819701e-03	1.786113e-01	1.948984e-03	1.948984e-03
1.819701e-03	2.238721e-03	1.876919e-01	1.801200e-03	1.801200e-03
2.238721e-03	2.754229e-03	1.920348e-01	1.648060e-03	1.648060e-03
2.754229e-03	3.388442e-03	2.016474e-01	1.517417e-03	1.517417e-03
3.388442e-03	4.168694e-03	2.085825e-01	1.389331e-03	1.389331e-03
4.168694e-03	5.128614e-03	2.227659e-01	1.294633e-03	1.294633e-03
5.128614e-03	6.309573e-03	2.451570e-01	1.227379e-03	1.227379e-03
6.309573e-03	7.762471e-03	2.857147e-01	1.193450e-03	1.193450e-03
7.762471e-03	9.549926e-03	3.926249e-01	1.260363e-03	1.260363e-03
9.549926e-03	1.174898e-02	5.276173e+00	4.167884e-03	4.167884e-03
1.174898e-02	1.445440e-02	5.390878e+00	3.799427e-03	3.799427e-03
1.445440e-02	1.778279e-02	4.402047e+00	3.095200e-03	3.095200e-03
1.778279e-02	2.187762e-02	3.592305e+00	2.520275e-03	2.520275e-03
2.187762e-02	2.691535e-02	2.946476e+00	2.058394e-03	2.058394e-03
2.691535e-02	3.311311e-02	2.408227e+00	1.677404e-03	1.677404e-03
3.311311e-02	4.073803e-02	1.974280e+00	1.369703e-03	1.369703e-03
4.073803e-02	5.011872e-02	1.617601e+00	1.117818e-03	1.117818e-03
5.011872e-02	6.165950e-02	1.321717e+00	9.109281e-04	9.109281e-04
6.165950e-02	7.585776e-02	1.081876e+00	7.428906e-04	7.428906e-04
7.585776e-02	9.332543e-02	8.846812e-01	6.056431e-04	6.056431e-04
9.332543e-02	1.148154e-01	7.225375e-01	4.934768e-04	4.934768e-04
1.148154e-01	1.412538e-01	5.899570e-01	4.020815e-04	4.020815e-04
1.412538e-01	1.737801e-01	4.826494e-01	3.279376e-04	3.279376e-04
1.737801e-01	2.137962e-01	3.940429e-01	2.670733e-04	2.670733e-04
2.137962e-01	2.630268e-01	3.218598e-01	2.176219e-04	2.176219e-04
2.630268e-01	3.235937e-01	2.627179e-01	1.772932e-04	1.772932e-04
3.235937e-01	3.981072e-01	2.142346e-01	1.443241e-04	1.443241e-04
3.981072e-01	4.897788e-01	1.747594e-01	1.175319e-04	1.175319e-04
4.897788e-01	6.025596e-01	1.422399e-01	9.556756e-05	9.556756e-05
6.025596e-01	7.413102e-01	1.159643e-01	7.780643e-05	7.780643e-05
7.413102e-01	9.120108e-01	9.453077e-02	6.334289e-05	6.334289e-05
9.120108e-01	1.122018e+00	7.699050e-02	5.152787e-05	5.152787e-05
1.122018e+00	1.380384e+00	6.270813e-02	4.193327e-05	4.193327e-05
1.380384e+00	1.698244e+00	5.108711e-02	3.412833e-05	3.412833e-05
1.698244e+00	2.089296e+00	4.156376e-02	2.774714e-05	2.774714e-05
2.089296e+00	2.570396e+00	3.386670e-02	2.258556e-05	2.258556e-05
2.570396e+00	3.162278e+00	2.752608e-02	1.835333e-05	1.835333e-05
3.162278e+00	3.890451e+00	2.238458e-02	1.491806e-05	1.491806e-05
3.890451e+00	4.786301e+00	1.824620e-02	1.215040e-05	1.215040e-05
4.786301e+00	5.888437e+00	1.484133e-02	9.879547e-06	9.879547e-06
5.888437e+00	7.244360e+00	1.205140e-02	8.024163e-06	8.024163e-06
7.244360e+00	8.912509e+00	9.792704e-03	6.521287e-06	6.521287e-06
8.912509e+00	1.096478e+01	7.951854e-03	5.297138e-06	5.297138e-06
1.096478e+01	1.348963e+01	6.457952e-03	4.305135e-06	4.305135e-06
1.348963e+01	1.659587e+01	5.240706e-03	3.495803e-06	3.495803e-06
1.659587e+01	2.041738e+01	4.263579e-03	2.842990e-06	2.842990e-06
2.041738e+01	2.511886e+01	3.460013e-03	2.309173e-06	2.309173e-06
2.511886e+01	3.090295e+01	2.806810e-03	1.874906e-06	1.874906e-06
3.090295e+01	3.801894e+01	2.280932e-03	1.523347e-06	1.523347e-06
3.801894e+01	4.677351e+01	1.850280e-03	1.237121e-06	1.237121e-06
4.677351e+01	5.754399e+01	1.501047e-03	1.004788e-06	1.004788e-06
5.754399e+01	7.079458e+01	1.217353e-03	8.157785e-07	8.157785e-07
7.079458e+01	8.709636e+01	9.883571e-04	6.628113e-07	6.628113e-07
8.709636e+01	1.071519e+02	8.013103e-04	5.380469e-07	5.380469e-07
1.071519e+02	1.318257e+02	6.498954e-04	4.366781e-07	4.366781e-07
1.318257e+02	1.621810e+02	5.270533e-04	3.546531e-07	3.546531e-07
1.621810e+02	1.995262e+02	4.273816e-04	2.879037e-07	2.879037e-07
1.995262e+02	2.454709e+02	3.466315e-04	2.338147e-07	2.338147e-07
2.454709e+02	3.019952e+02	2.807789e-04	1.897323e-07	1.897323e-07
3.019952e+02	3.715352e+02	2.275557e-04	1.539727e-07	1.539727e-07
3.715352e+02	4.570882e+02	1.843344e-04	1.249084e-07	1.249084e-07
4.570882e+02	5.623413e+02	1.495414e-04	1.014129e-07	1.014129e-07
5.623413e+02	6.918310e+02	1.212840e-04	8.237837e-08	8.237837e-08
6.918310e+02	8.511380e+02	9.852128e-05	6.693973e-08	6.693973e-08
8.511380e+02	1.047129e+03	7.974968e-05	5.428356e-08	5.428356e-08
1.047129e+03	1.288250e+03	6.461582e-05	4.405228e-08	4.405228e-08
1.288250e+03	1.584893e+03	5.229016e-05	3.574169e-08	3.574169e-08
1.584893e+03	1.949845e+03	4.240982e-05	2.901900e-08	2.901900e-08
1.949845e+03	2.398833e+03	3.427900e-05	2.351817e-08	2.351817e-08
2.398833e+03	2.951209e+03	2.770251e-05	1.906219e-08	1.906219e-08
2.951209e+03	3.630781e+03	2.233906e-05	1.543062e-08	1.543062e-08
3.630781e+03	4.466836e+03	1.794177e-05	1.246887e-08	1.246887e-08
4.466836e+03	5.495409e+03	1.437138e-05	1.006180e-08	1.006180e-08
5.495409e+03	6.760830e+03	1.132505e-05	8.055424e-09	8.055424e-09
6.760830e+03	8.317638e+03	7.078342e-06	5.744833e-09	5.744833e-09
8.317638e+03	1.023293e+04	1.901579e-07	7.470466e-10	7.470466e-10
1.023293e+04	1.258925e+04	3.760942e-08	3.197713e-10	3.197713e-10
1.258925e+04	1.548817e+04	8.169225e-09	1.239130e-10	1.239130e-10
1.548817e+04	1.905461e+04	1.449412e-09	2.860696e-11	2.860696e-11
1.905461e+04	2.344229e+04	6.226094e-10	3.071968e-12	3.071968e-12
2.344229e+04	2.884032e+04	3.614280e-10	1.116228e-12	1.116228e-12
2.884032e+04	3.548134e+04	1.455215e-10	4.667697e-13	4.667697e-13
3.548134e+04	4.365158e+04	3.235533e-13	2.182597e-14	2.182597e-14
4.365158e+04	5.370318e+04	7.792400e-15	3.255578e-15	3.255578e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999915208206019e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.196184e-01	2.960382e-03	2.960382e-03
1.230269e-04	1.513561e-04	1.194963e-01	2.664671e-03	2.664671e-03
1.513561e-04	1.862087e-04	1.173040e-01	2.376978e-03	2.376978e-03
1.862087e-04	2.290868e-04	1.176803e-01	2.154399e-03	2.154399e-03
2.290868e-04	2.818383e-04	1.193444e-01	1.964875e-03	1.964875e-03
2.818383e-04	3.467369e-04	1.175481e-01	1.742911e-03	1.742911e-03
3.467369e-04	4.265795e-04	1.180528e-01	1.575088e-03	1.575088e-03
4.265795e-04	5.248075e-04	1.191097e-01	1.430464e-03	1.430464e-03
5.248075e-04	6.456542e-04	1.218346e-01	1.301361e-03	1.301361e-03
6.456542e-04	7.943282e-04	1.203825e-01	1.163529e-03	1.163529e-03
7.943282e-04	9.772372e-04	1.208427e-01	1.051323e-03	1.051323e-03
9.772372e-04	1.202264e-03	1.237880e-01	9.640007e-04	9.640007e-04
1.202264e-03	1.479108e-03	1.258882e-01	8.755657e-04	8.755657e-04
1.479108e-03	1.819701e-03	1.266605e-01	7.900930e-04	7.900930e-04
1.819701e-03	2.238721e-03	1.308396e-01	7.251842e-04	7.251842e-04
2.238721e-03	2.754229e-03	1.340848e-01	6.614135e-04	6.614135e-04
2.754229e-03	3.388442e-03	1.400204e-01	6.096226e-04	6.096226e-04
3.388442e-03	4.168694e-03	1.462847e-01	5.627396e-04	5.627396e-04
4.168694e-03	5.128614e-03	1.561238e-01	5.259957e-04	5.259957e-04
5.128614e-03	6.309573e-03	1.716314e-01	4.978656e-04	4.978656e-04
6.309573e-03	7.762471e-03	1.998156e-01	4.836589e-04	4.836589e-04
7.762471e-03	9.549926e-03	2.737489e-01	5.090257e-04	5.090257e-04
9.549926e-03	1.174898e-02	2.868757e+00	1.601845e-03	1.601845e-03
1.174898e-02	1.445440e-02	2.901507e+00	1.456305e-03	1.456305e-03
1.445440e-02	1.778279e-02	2.366718e+00	1.186312e-03	1.186312e-03
1.778279e-02	2.187762e-02	1.929131e+00	9.660023e-04	9.660023e-04
2.187762e-02	2.691535e-02	1.577970e+00	7.882601e-04	7.882601e-04
2.691535e-02	3.311311e-02	1.289424e+00	6.427585e-04	6.427585e-04
3.311311e-02	4.073803e-02	1.054363e+00	5.243176e-04	5.243176e-04
4.073803e-02	5.011872e-02	8.615987e-01	4.276322e-04	4.276322e-04
5.011872e-02	6.165950e-02	7.033843e-01	3.485671e-04	3.485671e-04
6.165950e-02	7.585776e-02	5.748108e-01	2.842965e-04	2.842965e-04
7.585776e-02	9.332543e-02	4.693297e-01	2.317638e-04	2.317638e-04
9.332543e-02	1.148154e-01	3.828349e-01	1.887680e-04	1.887680e-04
1.148154e-01	1.412538e-01	3.119844e-01	1.536971e-04	1.536971e-04
1.412538e-01	1.737801e-01	2.545562e-01	1.252042e-04	1.252042e-04
1.737801e-01	2.137962e-01	2.076699e-01	1.020255e-04	1.020255e-04
2.137962e-01	2.630268e-01	1.692813e-01	8.308385e-05	8.308385e-05
2.630268e-01	3.235937e-01	1.379384e-01	6.764310e-05	6.764310e-05
3.235937e-01	3.981072e-01	1.123133e-01	5.505590e-05	5.505590e-05
3.981072e-01	4.897788e-01	9.145841e-02	4.480650e-05	4.480650e-05
4.897788e-01	6.025596e-01	7.443367e-02	3.645810e-05	3.645810e-05
6.025596e-01	7.413102e-01	6.058963e-02	2.966765e-05	2.966765e-05
7.413102e-01	9.120108e-01	4.930332e-02	2.414019e-05	2.414019e-05
9.120108e-01	1.122018e+00	4.011806e-02	1.963890e-05	1.963890e-05
1.122018e+00	1.380384e+00	3.263542e-02	1.597470e-05	1.597470e-05
1.380384e+00	1.698244e+00	2.653515e-02	1.299541e-05	1.299541e-05
1.698244e+00	2.089296e+00	2.158370e-02	1.056864e-05	1.056864e-05
2.089296e+00	2.570396e+00	1.754641e-02	8.594094e-06	8.594094e-06
2.570396e+00	3.162278e+00	1.424389e-02	6.981464e-06	6.981464e-06
3.162278e+00	3.890451e+00	1.157214e-02	5.675140e-06	5.675140e-06
3.890451e+00	4.786301e+00	9.410918e-03	4.615347e-06	4.615347e-06
4.786301e+00	5.888437e+00	7.640765e-03	3.750612e-06	3.750612e-06
5.888437e+00	7.244360e+00	6.199921e-03	3.046382e-06	3.046382e-06
7.244360e+00	8.912509e+00	5.030937e-03	2.474914e-06	2.474914e-06
8.912509e+00	1.096478e+01	4.081441e-03	2.010599e-06	2.010599e-06
1.096478e+01	1.348963e+01	3.310086e-03	1.633205e-06	1.633205e-06
1.348963e+01	1.659587e+01	2.685909e-03	1.327208e-06	1.327208e-06
1.659587e+01	2.041738e+01	2.180247e-03	1.078538e-06	1.078538e-06
2.041738e+01	2.511886e+01	1.766243e-03	8.753247e-07	8.753247e-07
2.511886e+01	3.090295e+01	1.431483e-03	7.106083e-07	7.106083e-07
3.090295e+01	3.801894e+01	1.161469e-03	5.771983e-07	5.771983e-07
3.801894e+01	4.677351e+01	9.409325e-04	4.685554e-07	4.685554e-07
4.677351e+01	5.754399e+01	7.620519e-04	3.803119e-07	3.803119e-07
5.754399e+01	7.079458e+01	6.169642e-04	3.086043e-07	3.086043e-07
7.079458e+01	8.709636e+01	5.001811e-04	2.505841e-07	2.505841e-07
8.709636e+01	1.071519e+02	4.049259e-04	2.032699e-07	2.032699e-07
1.071519e+02	1.318257e+02	3.278171e-04	1.648901e-07	1.648901e-07
1.318257e+02	1.621810e+02	2.651796e-04	1.337204e-07	1.337204e-07
1.621810e+02	1.995262e+02	2.147730e-04	1.085184e-07	1.085184e-07
1.995262e+02	2.454709e+02	1.740251e-04	8.811110e-08	8.811110e-08
2.454709e+02	3.019952e+02	1.407714e-04	7.148973e-08	7.148973e-08
3.019952e+02	3.715352e+02	1.139406e-04	5.800658e-08	5.800658e-08
3.715352e+02	4.570882e+02	9.215724e-05	4.701589e-08	4.701589e-08
4.570882e+02	5.623413e+02	7.456544e-05	3.811616e-08	3.811616e-08
5.623413e+02	6.918310e+02	6.030732e-05	3.090062e-08	3.090062e-08
6.918310e+02	8.511380e+02	4.886504e-05	2.507501e-08	2.507501e-08
8.511380e+02	1.047129e+03	3.948411e-05	2.032009e-08	2.032009e-08
1.047129e+03	1.288250e+03	3.192953e-05	1.647543e-08	1.647543e-08
1.288250e+03	1.584893e+03	2.577783e-05	1.334851e-08	1.334851e-08
1.584893e+03	1.949845e+03	2.086217e-05	1.083144e-08	1.083144e-08
1.949845e+03	2.398833e+03	1.685825e-05	8.781176e-09	8.781176e-09
2.398833e+03	2.951209e+03	1.360415e-05	7.116773e-09	7.116773e-09
2.951209e+03	3.630781e+03	1.095932e-05	5.763193e-09	5.763193e-09
3.630781e+03	4.466836e+03	8.791612e-06	4.658191e-09	4.658191e-09
4.466836e+03	5.495409e+03	7.021456e-06	3.759625e-09	3.759625e-09
5.495409e+03	6.760830e+03	5.496093e-06	3.006400e-09	3.006400e-09
6.760830e+03	8.317638e+03	3.444669e-06	2.137646e-09	2.137646e-09
8.317638e+03	1.023293e+04	5.270471e-07	6.574260e-10	6.574260e-10
1.023293e+04	1.258925e+04	2.345111e-07	3.531539e-10	3.531539e-10
1.258925e+04	1.548817e+04	1.427616e-07	2.401022e-10	2.401022e-10
1.548817e+04	1.905461e+04	9.377870e-08	1.736529e-10	1.736529e-10
1.905461e+04	2.344229e+04	6.224353e-08	1.278179e-10	1.278179e-10
2.344229e+04	2.884032e+04	3.867889e-08	9.139920e-11	9.139920e-11
2.884032e+04	3.548134e+04	1.605038e-08	5.342902e-11	5.342902e-11
3.548134e+04	4.365158e+04	2.457198e-11	1.745788e-12	1.745788e-12
4.365158e+04	5.370318e+04	3.052128e-13	1.291176e-13	1.291176e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999938577013676e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.714968e-02	1.752504e-03	1.752504e-03
1.230269e-04	1.513561e-04	2.482667e-02	1.510903e-03	1.510903e-03
1.513561e-04	1.862087e-04	2.653274e-02	1.408212e-03	1.408212e-03
1.862087e-04	2.290868e-04	2.703420e-02	1.281544e-03	1.281544e-03
2.290868e-04	2.818383e-04	2.681353e-02	1.150679e-03	1.150679e-03
2.818383e-04	3.467369e-04	2.516640e-02	1.005049e-03	1.005049e-03
3.467369e-04	4.265795e-04	2.564347e-02	9.146723e-04	9.146723e-04
4.265795e-04	5.248075e-04	2.532544e-02	8.195120e-04	8.195120e-04
5.248075e-04	6.456542e-04	2.694413e-02	7.620951e-04	7.620951e-04
6.456542e-04	7.943282e-04	2.566797e-02	6.706142e-04	6.706142e-04
7.943282e-04	9.772372e-04	2.631818e-02	6.122163e-04	6.122163e-04
9.772372e-04	1.202264e-03	2.576795e-02	5.461568e-04	5.461568e-04
1.202264e-03	1.479108e-03	2.635524e-02	4.979782e-04	4.979782e-04
1.479108e-03	1.819701e-03	2.599587e-02	4.458911e-04	4.458911e-04
1.819701e-03	2.238721e-03	2.592953e-02	4.014896e-04	4.014896e-04
2.238721e-03	2.754229e-03	2.609395e-02	3.631170e-04	3.631170e-04
2.754229e-03	3.388442e-03	2.601549e-02	3.268834e-04	3.268834e-04
3.388442e-03	4.168694e-03	2.619404e-02	2.957183e-04	2.957183e-04
4.168694e-03	5.128614e-03	2.620843e-02	2.666843e-04	2.666843e-04
5.128614e-03	6.309573e-03	2.635638e-02	2.411126e-04	2.411126e-04
6.309573e-03	7.762471e-03	2.693818e-02	2.197663e-04	2.197663e-04
7.762471e-03	9.549926e-03	2.696472e-02	1.982326e-04	1.982326e-04
9.549926e-03	1.174898e-02	2.725410e-02	1.796770e-04	1.796770e-04
1.174898e-02	1.445440e-02	2.762389e-02	1.630871e-04	1.630871e-04
1.445440e-02	1.778279e-02	2.819961e-02	1.485590e-04	1.485590e-04
1.778279e-02	2.187762e-02	2.900228e-02	1.358290e-04	1.358290e-04
2.187762e-02	2.691535e-02	2.962430e-02	1.237659e-04	1.237659e-04
2.691535e-02	3.311311e-02	3.065967e-02	1.135170e-04	1.135170e-04
3.311311e-02	4.073803e-02	3.223842e-02	1.049455e-04	1.049455e-04
4.073803e-02	5.011872e-02	3.424342e-02	9.751370e-05	9.751370e-05
5.011872e-02	6.165950e-02	3.711601e-02	9.152873e-05	9.152873e-05
6.165950e-02	7.585776e-02	4.165377e-02	8.741864e-05	8.741864e-05
7.585776e-02	9.332543e-02	5.406571e-02	8.979207e-05	8.979207e-05
9.332543e-02	1.148154e-01	4.150874e-01	2.243088e-04	2.243088e-04
1.148154e-01	1.412538e-01	4.717566e-01	2.155936e-04	2.155936e-04
1.412538e-01	1.737801e-01	3.827536e-01	1.750801e-04	1.750801e-04
1.737801e-01	2.137962e-01	3.106755e-01	1.422101e-04	1.422101e-04
2.137962e-01	2.630268e-01	2.526266e-01	1.156156e-04	1.156156e-04
2.630268e-01	3.235937e-01	2.059206e-01	9.410801e-05	9.410801e-05
3.235937e-01	3.981072e-01	1.672755e-01	7.647037e-05	7.647037e-05
3.981072e-01	4.897788e-01	1.360956e-01	6.218691e-05	6.218691e-05
4.897788e-01	6.025596e-01	1.106916e-01	5.056318e-05	5.056318e-05
6.025596e-01	7.413102e-01	8.999060e-02	4.110319e-05	4.110319e-05
7.413102e-01	9.120108e-01	7.310496e-02	3.340030e-05	3.340030e-05
9.120108e-01	1.122018e+00	5.938858e-02	2.714119e-05	2.714119e-05
1.122018e+00	1.380384e+00	4.829122e-02	2.206536e-05	2.206536e-05
1.380384e+00	1.698244e+00	3.920072e-02	1.792353e-05	1.792353e-05
1.698244e+00	2.089296e+00	3.183221e-02	1.456165e-05	1.456165e-05
2.089296e+00	2.570396e+00	2.586292e-02	1.183357e-05	1.183357e-05
2.570396e+00	3.162278e+00	2.099189e-02	9.611753e-06	9.611753e-06
3.162278e+00	3.890451e+00	1.703849e-02	7.807153e-06	7.807153e-06
3.890451e+00	4.786301e+00	1.384350e-02	6.344536e-06	6.344536e-06
4.786301e+00	5.888437e+00	1.120380e-02	5.145880e-06	5.145880e-06
5.888437e+00	7.244360e+00	9.094241e-03	4.179845e-06	4.179845e-06
7.244360e+00	8.912509e+00	7.366458e-03	3.391614e-06	3.391614e-06
8.912509e+00	1.096478e+01	5.976077e-03	2.754135e-06	2.754135e-06
1.096478e+01	1.348963e+01	4.842763e-03	2.235235e-06	2.235235e-06
1.348963e+01	1.659587e+01	3.915019e-03	1.811941e-06	1.811941e-06
1.659587e+01	2.041738e+01	3.169928e-03	1.469947e-06	1.469947e-06
2.041738e+01	2.511886e+01	2.568951e-03	1.193040e-06	1.193040e-06
2.511886e+01	3.090295e+01	2.078559e-03	9.675158e-07	9.675158e-07
3.090295e+01	3.801894e+01	1.682821e-03	7.848664e-07	7.848664e-07
3.801894e+01	4.677351e+01	1.359816e-03	6.360879e-07	6.360879e-07
4.677351e+01	5.754399e+01	1.100594e-03	5.159297e-07	5.159297e-07
5.754399e+01	7.079458e+01	8.889770e-04	4.180442e-07	4.180442e-07
7.079458e+01	8.709636e+01	7.194539e-04	3.390615e-07	3.390615e-07
8.709636e+01	1.071519e+02	5.824072e-04	2.750366e-07	2.750366e-07
1.071519e+02	1.318257e+02	4.713210e-04	2.230668e-07	2.230668e-07
1.318257e+02	1.621810e+02	3.811325e-04	1.808486e-07	1.808486e-07
1.621810e+02	1.995262e+02	3.084750e-04	1.466854e-07	1.466854e-07
1.995262e+02	2.454709e+02	2.490381e-04	1.188255e-07	1.188255e-07
2.454709e+02	3.019952e+02	2.011889e-04	9.628947e-08	9.628947e-08
3.019952e+02	3.715352e+02	1.625289e-04	7.802655e-08	7.802655e-08
3.715352e+02	4.570882e+02	1.315469e-04	6.328738e-08	6.328738e-08
4.570882e+02	5.623413e+02	1.063444e-04	5.130201e-08	5.130201e-08
5.623413e+02	6.918310e+02	8.602120e-05	4.159869e-08	4.159869e-08
6.918310e+02	8.511380e+02	6.951735e-05	3.371503e-08	3.371503e-08
8.511380e+02	1.047129e+03	5.614707e-05	2.731744e-08	2.731744e-08
1.047129e+03	1.288250e+03	4.534313e-05	2.213261e-08	2.213261e-08
1.288250e+03	1.584893e+03	3.659867e-05	1.792710e-08	1.792710e-08
1.584893e+03	1.949845e+03	2.952901e-05	1.451781e-08	1.451781e-08
1.949845e+03	2.398833e+03	2.380465e-05	1.175190e-08	1.175190e-08
2.398833e+03	2.951209e+03	1.917482e-05	9.509174e-09	9.509174e-09
2.951209e+03	3.630781e+03	1.537615e-05	7.677159e-09	7.677159e-09
3.630781e+03	4.466836e+03	1.228040e-05	6.185620e-09	6.185620e-09
4.466836e+03	5.495409e+03	9.741574e-06	4.966970e-09	4.966970e-09
5.495409e+03	6.760830e+03	7.567512e-06	3.946876e-09	3.946876e-09
6.760830e+03	8.317638e+03	4.828517e-06	2.842391e-09	2.842391e-09
8.317638e+03	1.023293e+04	1.073371e-06	1.208236e-09	1.208236e-09
1.023293e+04	1.258925e+04	5.872462e-07	8.057260e-10	8.057260e-10
1.258925e+04	1.548817e+04	3.770308e-07	5.820560e-10	5.820560e-10
1.548817e+04	1.905461e+04	2.515444e-07	4.286317e-10	4.286317e-10
1.905461e+04	2.344229e+04	1.651903e-07	3.131622e-10	3.131622e-10
2.344229e+04	2.884032e+04	1.016050e-07	2.214289e-10	2.214289e-10
2.884032e+04	3.548134e+04	4.162276e-08	1.277740e-10	1.277740e-10
3.548134e+04	4.365158e+04	6.344642e-11	4.497598e-12	4.497598e-12
4.365158e+04	5.370318e+04	5.183030e-13	3.664956e-13	3.664956e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.084518e-02	1.345550e-03	1.345550e-03
1.230269e-04	1.513561e-04	1.906160e-02	1.160052e-03	1.160052e-03
1.513561e-04	1.862087e-04	2.037150e-02	1.081207e-03	1.081207e-03
1.862087e-04	2.290868e-04	2.075651e-02	9.839530e-04	9.839530e-04
2.290868e-04	2.818383e-04	2.058709e-02	8.834763e-04	8.834763e-04
2.818383e-04	3.467369e-04	1.932244e-02	7.716640e-04	7.716640e-04
3.467369e-04	4.265795e-04	1.968873e-02	7.022737e-04	7.022737e-04
4.265795e-04	5.248075e-04	1.944455e-02	6.292109e-04	6.292109e-04
5.248075e-04	6.456542e-04	2.068736e-02	5.851269e-04	5.851269e-04
6.456542e-04	7.943282e-04	1.970754e-02	5.148890e-04	5.148890e-04
7.943282e-04	9.772372e-04	2.020676e-02	4.700518e-04	4.700518e-04
9.772372e-04	1.202264e-03	1.978430e-02	4.193321e-04	4.193321e-04
1.202264e-03	1.479108e-03	2.023522e-02	3.823413e-04	3.823413e-04
1.479108e-03	1.819701e-03	1.995930e-02	3.423495e-04	3.423495e-04
1.819701e-03	2.238721e-03	1.990835e-02	3.082586e-04	3.082586e-04
2.238721e-03	2.754229e-03	2.003461e-02	2.787966e-04	2.787966e-04
2.754229e-03	3.388442e-03	1.997435e-02	2.509769e-04	2.509769e-04
3.388442e-03	4.168694e-03	2.011144e-02	2.270487e-04	2.270487e-04
4.168694e-03	5.128614e-03	2.012250e-02	2.047568e-04	2.047568e-04
5.128614e-03	6.309573e-03	2.023609e-02	1.851232e-04	1.851232e-04
6.309573e-03	7.762471e-03	2.068279e-02	1.687337e-04	1.687337e-04
7.762471e-03	9.549926e-03	2.070317e-02	1.522004e-04	1.522004e-04
9.549926e-03	1.174898e-02	2.092535e-02	1.379537e-04	1.379537e-04
1.174898e-02	1.445440e-02	2.120927e-02	1.252162e-04	1.252162e-04
1.445440e-02	1.778279e-02	2.165130e-02	1.140617e-04	1.140617e-04
1.778279e-02	2.187762e-02	2.226758e-02	1.042878e-04	1.042878e-04
2.187762e-02	2.691535e-02	2.274516e-02	9.502588e-05	9.502588e-05
2.691535e-02	3.311311e-02	2.354010e-02	8.715690e-05	8.715690e-05
3.311311e-02	4.073803e-02	2.475225e-02	8.057580e-05	8.057580e-05
4.073803e-02	5.011872e-02	2.629166e-02	7.486977e-05	7.486977e-05
5.011872e-02	6.165950e-02	2.849720e-02	7.027460e-05	7.027460e-05
6.165950e-02	7.585776e-02	3.198123e-02	6.711892e-05	6.711892e-05
7.585776e-02	9.332543e-02	4.151096e-02	6.894120e-05	6.894120e-05
9.332543e-02	1.148154e-01	3.186990e-01	1.722216e-04	1.722216e-04
1.148154e-01	1.412538e-01	3.622088e-01	1.655302e-04	1.655302e-04
1.412538e-01	1.737801e-01	2.938735e-01	1.344243e-04	1.344243e-04
1.737801e-01	2.137962e-01	2.385326e-01	1.091871e-04	1.091871e-04
2.137962e-01	2.630268e-01	1.939636e-01	8.876825e-05	8.876825e-05
2.630268e-01	3.235937e-01	1.581032e-01	7.225497e-05	7.225497e-05
3.235937e-01	3.981072e-01	1.284321e-01	5.871302e-05	5.871302e-05
3.981072e-01	4.897788e-01	1.044924e-01	4.774634e-05	4.774634e-05
4.897788e-01	6.025596e-01	8.498766e-02	3.882177e-05	3.882177e-05
6.025596e-01	7.413102e-01	6.909368e-02	3.155855e-05	3.155855e-05
7.413102e-01	9.120108e-01	5.612911e-02	2.564436e-05	2.564436e-05
9.120108e-01	1.122018e+00	4.559782e-02	2.083867e-05	2.083867e-05
1.122018e+00	1.380384e+00	3.707741e-02	1.694151e-05	1.694151e-05
1.380384e+00	1.698244e+00	3.009782e-02	1.376146e-05	1.376146e-05
1.698244e+00	2.089296e+00	2.444037e-02	1.118026e-05	1.118026e-05
2.089296e+00	2.570396e+00	1.985723e-02	9.085662e-06	9.085662e-06
2.570396e+00	3.162278e+00	1.611730e-02	7.379783e-06	7.379783e-06
3.162278e+00	3.890451e+00	1.308193e-02	5.994232e-06	5.994232e-06
3.890451e+00	4.786301e+00	1.062887e-02	4.871260e-06	4.871260e-06
4.786301e+00	5.888437e+00	8.602142e-03	3.950944e-06	3.950944e-06
5.888437e+00	7.244360e+00	6.982444e-03	3.209233e-06	3.209233e-06
7.244360e+00	8.912509e+00	5.655877e-03	2.604041e-06	2.604041e-06
8.912509e+00	1.096478e+01	4.588358e-03	2.114591e-06	2.114591e-06
1.096478e+01	1.348963e+01	3.718211e-03	1.716185e-06	1.716185e-06
1.348963e+01	1.659587e+01	3.005902e-03	1.391185e-06	1.391185e-06
1.659587e+01	2.041738e+01	2.433832e-03	1.128607e-06	1.128607e-06
2.041738e+01	2.511886e+01	1.972408e-03	9.160012e-07	9.160012e-07
2.511886e+01	3.090295e+01	1.595890e-03	7.428462e-07	7.428462e-07
3.090295e+01	3.801894e+01	1.292049e-03	6.026106e-07	6.026106e-07
3.801894e+01	4.677351e+01	1.044049e-03	4.883803e-07	4.883803e-07
4.677351e+01	5.754399e+01	8.450221e-04	3.961243e-07	3.961243e-07
5.754399e+01	7.079458e+01	6.825456e-04	3.209692e-07	3.209692e-07
7.079458e+01	8.709636e+01	5.523877e-04	2.603272e-07	2.603272e-07
8.709636e+01	1.071519e+02	4.471647e-04	2.111697e-07	2.111697e-07
1.071519e+02	1.318257e+02	3.618743e-04	1.712678e-07	1.712678e-07
1.318257e+02	1.621810e+02	2.926288e-04	1.388533e-07	1.388533e-07
1.621810e+02	1.995262e+02	2.368432e-04	1.126233e-07	1.126233e-07
1.995262e+02	2.454709e+02	1.912083e-04	9.123274e-08	9.123274e-08
2.454709e+02	3.019952e+02	1.544702e-04	7.392982e-08	7.392982e-08
3.019952e+02	3.715352e+02	1.247876e-04	5.990780e-08	5.990780e-08
3.715352e+02	4.570882e+02	1.010000e-04	4.859124e-08	4.859124e-08
4.570882e+02	5.623413e+02	8.164994e-05	3.938906e-08	3.938906e-08
5.623413e+02	6.918310e+02	6.604599e-05	3.193894e-08	3.193894e-08
6.918310e+02	8.511380e+02	5.337452e-05	2.588598e-08	2.588598e-08
8.511380e+02	1.047129e+03	4.310903e-05	2.097399e-08	2.097399e-08
1.047129e+03	1.288250e+03	3.481388e-05	1.699314e-08	1.699314e-08
1.288250e+03	1.584893e+03	2.810000e-05	1.376421e-08	1.376421e-08
1.584893e+03	1.949845e+03	2.267201e-05	1.114660e-08	1.114660e-08
1.949845e+03	2.398833e+03	1.827693e-05	9.022972e-09	9.022972e-09
2.398833e+03	2.951209e+03	1.472219e-05	7.301025e-09	7.301025e-09
2.951209e+03	3.630781e+03	1.180561e-05	5.894425e-09	5.894425e-09
3.630781e+03	4.466836e+03	9.428733e-06	4.749242e-09	4.749242e-09
4.466836e+03	5.495409e+03	7.479460e-06	3.813577e-09	3.813577e-09
5.495409e+03	6.760830e+03	5.810239e-06	3.030361e-09	3.030361e-09
6.760830e+03	8.317638e+03	3.707274e-06	2.182351e-09	2.182351e-09
8.317638e+03	1.023293e+04	8.241213e-07	9.276701e-10	9.276701e-10
1.023293e+04	1.258925e+04	4.508802e-07	6.186261e-10	6.186261e-10
1.258925e+04	1.548817e+04	2.894794e-07	4.468952e-10	4.468952e-10
1.548817e+04	1.905461e+04	1.931337e-07	3.291009e-10	3.291009e-10
1.905461e+04	2.344229e+04	1.268310e-07	2.404419e-10	2.404419e-10
2.344229e+04	2.884032e+04	7.801102e-08	1.700103e-10	1.700103e-10
2.884032e+04	3.548134e+04	3.195743e-08	9.810326e-11	9.810326e-11
3.548134e+04	4.365158e+04	4.871335e-11	3.453199e-12	3.453199e-12
4.365158e+04	5.370318e+04	3.979464e-13	2.813906e-13	2.813906e-13
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999915604110335e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.201880e-02	2.721521e-03	2.721521e-03
1.230269e-04	1.513561e-04	1.939568e-02	2.283723e-03	2.283723e-03
1.513561e-04	1.862087e-04	2.172607e-02	2.145776e-03	2.145776e-03
1.862087e-04	2.290868e-04	1.963715e-02	1.754846e-03	1.754846e-03
2.290868e-04	2.818383e-04	1.793162e-02	1.503673e-03	1.503673e-03
2.818383e-04	3.467369e-04	1.848872e-02	1.453352e-03	1.453352e-03
3.467369e-04	4.265795e-04	1.860923e-02	1.278621e-03	1.278621e-03
4.265795e-04	5.248075e-04	2.092046e-02	1.266739e-03	1.266739e-03
5.248075e-04	6.456542e-04	2.066478e-02	1.104390e-03	1.104390e-03
6.456542e-04	7.943282e-04	2.134757e-02	1.031745e-03	1.031745e-03
7.943282e-04	9.772372e-04	2.064883e-02	8.796592e-04	8.796592e-04
9.772372e-04	1.202264e-03	2.005103e-02	8.074283e-04	8.074283e-04
1.202264e-03	1.479108e-03	2.095591e-02	7.543103e-04	7.543103e-04
1.479108e-03	1.819701e-03	2.082285e-02	6.747088e-04	6.747088e-04
1.819701e-03	2.238721e-03	1.979917e-02	5.863601e-04	5.863601e-04
2.238721e-03	2.754229e-03	2.023371e-02	5.346094e-04	5.346094e-04
2.754229e-03	3.388442e-03	1.954181e-02	4.717097e-04	4.717097e-04
3.388442e-03	4.168694e-03	2.018099e-02	4.345731e-04	4.345731e-04
4.168694e-03	5.128614e-03	2.017365e-02	3.893609e-04	3.893609e-04
5.128614e-03	6.309573e-03	2.016158e-02	3.498775e-04	3.498775e-04
6.309573e-03	7.762471e-03	2.089873e-02	3.208772e-04	3.208772e-04
7.762471e-03	9.549926e-03	2.099162e-02	2.924299e-04	2.924299e-04
9.549926e-03	1.174898e-02	2.096426e-02	2.618607e-04	2.618607e-04
1.174898e-02	1.445440e-02	2.146496e-02	2.398450e-04	2.398450e-04
1.445440e-02	1.778279e-02	2.170390e-02	2.170791e-04	2.170791e-04
1.778279e-02	2.187762e-02	2.262393e-02	1.998252e-04	1.998252e-04
2.187762e-02	2.691535e-02	2.292973e-02	1.812045e-04	1.812045e-04
2.691535e-02	3.311311e-02	2.369930e-02	1.661943e-04	1.661943e-04
3.311311e-02	4.073803e-02	2.466331e-02	1.521612e-04	1.521612e-04
4.073803e-02	5.011872e-02	2.661960e-02	1.432101e-04	1.432101e-04
5.011872e-02	6.165950e-02	2.918621e-02	1.349550e-04	1.349550e-04
6.165950e-02	7.585776e-02	3.373377e-02	1.311668e-04	1.311668e-04
7.585776e-02	9.332543e-02	4.433793e-02	1.355105e-04	1.355105e-04
9.332543e-02	1.148154e-01	5.092506e-01	4.143320e-04	4.143320e-04
1.148154e-01	1.412538e-01	5.922435e-01	4.028116e-04	4.028116e-04
1.412538e-01	1.737801e-01	4.822095e-01	3.277224e-04	3.277224e-04
1.737801e-01	2.137962e-01	3.928491e-01	2.667125e-04	2.667125e-04
2.137962e-01	2.630268e-01	3.201350e-01	2.170368e-04	2.170368e-04
2.630268e-01	3.235937e-01	2.618848e-01	1.769741e-04	1.769741e-04
3.235937e-01	3.981072e-01	2.135767e-01	1.440801e-04	1.440801e-04
3.981072e-01	4.897788e-01	1.742905e-01	1.173656e-04	1.173656e-04
4.897788e-01	6.025596e-01	1.420733e-01	9.551185e-05	9.551185e-05
6.025596e-01	7.413102e-01	1.159044e-01	7.777411e-05	7.777411e-05
7.413102e-01	9.120108e-01	9.447875e-02	6.333785e-05	6.333785e-05
9.120108e-01	1.122018e+00	7.701955e-02	5.155398e-05	5.155398e-05
1.122018e+00	1.380384e+00	6.275125e-02	4.194877e-05	4.194877e-05
1.380384e+00	1.698244e+00	5.107359e-02	3.412691e-05	3.412691e-05
1.698244e+00	2.089296e+00	4.156905e-02	2.774810e-05	2.774810e-05
2.089296e+00	2.570396e+00	3.387163e-02	2.258265e-05	2.258265e-05
2.570396e+00	3.162278e+00	2.754862e-02	1.836264e-05	1.836264e-05
3.162278e+00	3.890451e+00	2.241224e-02	1.493227e-05	1.493227e-05
3.890451e+00	4.786301e+00	1.824713e-02	1.214590e-05	1.214590e-05
4.786301e+00	5.888437e+00	1.480702e-02	9.861803e-06	9.861803e-06
5.888437e+00	7.244360e+00	1.204735e-02	8.020939e-06	8.020939e-06
7.244360e+00	8.912509e+00	9.786848e-03	6.519631e-06	6.519631e-06
8.912509e+00	1.096478e+01	7.961941e-03	5.301874e-06	5.301874e-06
1.096478e+01	1.348963e+01	6.465208e-03	4.306618e-06	4.306618e-06
1.348963e+01	1.659587e+01	5.241311e-03	3.495704e-06	3.495704e-06
1.659587e+01	2.041738e+01	4.256605e-03	2.840986e-06	2.840986e-06
2.041738e+01	2.511886e+01	3.457607e-03	2.307415e-06	2.307415e-06
2.511886e+01	3.090295e+01	2.806269e-03	1.874546e-06	1.874546e-06
3.090295e+01	3.801894e+01	2.278044e-03	1.522441e-06	1.522441e-06
3.801894e+01	4.677351e+01	1.849816e-03	1.237093e-06	1.237093e-06
4.677351e+01	5.754399e+01	1.502675e-03	1.005345e-06	1.005345e-06
5.754399e+01	7.079458e+01	1.216755e-03	8.158316e-07	8.158316e-07
7.079458e+01	8.709636e+01	9.876517e-04	6.625441e-07	6.625441e-07
8.709636e+01	1.071519e+02	8.013676e-04	5.380087e-07	5.380087e-07
1.071519e+02	1.318257e+02	6.504195e-04	4.369261e-07	4.369261e-07
1.318257e+02	1.621810e+02	5.276393e-04	3.549251e-07	3.549251e-07
1.621810e+02	1.995262e+02	4.279508e-04	2.880719e-07	2.880719e-07
1.995262e+02	2.454709e+02	3.466265e-04	2.337983e-07	2.337983e-07
2.454709e+02	3.019952e+02	2.805234e-04	1.896411e-07	1.896411e-07
3.019952e+02	3.715352e+02	2.272819e-04	1.538624e-07	1.538624e-07
3.715352e+02	4.570882e+02	1.844252e-04	1.249418e-07	1.249418e-07
4.570882e+02	5.623413e+02	1.494126e-04	1.014020e-07	1.014020e-07
5.623413e+02	6.918310e+02	1.214126e-04	8.242871e-08	8.242871e-08
6.918310e+02	8.511380e+02	9.841407e-05	6.690134e-08	6.690134e-08
8.511380e+02	1.047129e+03	7.970881e-05	5.427778e-08	5.427778e-08
1.047129e+03	1.288250e+03	6.457546e-05	4.404191e-08	4.404191e-08
1.288250e+03	1.584893e+03	5.232040e-05	3.574797e-08	3.574797e-08
1.584893e+03	1.949845e+03	4.237272e-05	2.900161e-08	2.900161e-08
1.949845e+03	2.398833e+03	3.429704e-05	2.353037e-08	2.353037e-08
2.398833e+03	2.951209e+03	2.771520e-05	1.905857e-08	1.905857e-08
2.951209e+03	3.630781e+03	2.233495e-05	1.542829e-08	1.542829e-08
3.630781e+03	4.466836e+03	1.795188e-05	1.247332e-08	1.247332e-08
4.466836e+03	5.495409e+03	1.437160e-05	1.006196e-08	1.006196e-08
5.495409e+03	6.760830e+03	1.131532e-05	8.050872e-09	8.050872e-09
6.760830e+03	8.317638e+03	7.086911e-06	5.750539e-09	5.750539e-09
8.317638e+03	1.023293e+04	1.903949e-07	7.480387e-10	7.480387e-10
1.023293e+04	1.258925e+04	3.760497e-08	3.195992e-10	3.195992e-10
1.258925e+04	1.548817e+04	8.308956e-09	1.268935e-10	1.268935e-10
1.548817e+04	1.905461e+04	1.495979e-09	3.108825e-11	3.108825e-11
1.905461e+04	2.344229e+04	6.228203e-10	4.374737e-12	4.374737e-12
2.344229e+04	2.884032e+04	3.617979e-10	1.284341e-12	1.284341e-12
2.884032e+04	3.548134e+04	1.455296e-10	4.666936e-13	4.666936e-13
3.548134e+04	4.365158e+04	2.606615e-13	1.940247e-14	1.940247e-14
4.365158e+04	5.370318e+04	2.699487e-15	1.929623e-15	1.929623e-15
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ErrorBars=1
LineColor=grey!70!white
LineStyle=dotted
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/0_1_jetrate
ScaledBy=1.99999915208206019e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.347345e-02	1.024117e-03	1.024117e-03
1.230269e-04	1.513561e-04	1.312720e-02	9.174515e-04	9.174515e-04
1.513561e-04	1.862087e-04	1.378297e-02	8.365970e-04	8.365970e-04
1.862087e-04	2.290868e-04	1.373683e-02	7.491267e-04	7.491267e-04
2.290868e-04	2.818383e-04	1.357429e-02	6.714599e-04	6.714599e-04
2.818383e-04	3.467369e-04	1.239564e-02	5.772380e-04	5.772380e-04
3.467369e-04	4.265795e-04	1.303617e-02	5.345967e-04	5.345967e-04
4.265795e-04	5.248075e-04	1.309657e-02	4.876008e-04	4.876008e-04
5.248075e-04	6.456542e-04	1.373305e-02	4.477174e-04	4.477174e-04
6.456542e-04	7.943282e-04	1.309055e-02	3.942884e-04	3.942884e-04
7.943282e-04	9.772372e-04	1.353172e-02	3.618238e-04	3.618238e-04
9.772372e-04	1.202264e-03	1.307941e-02	3.196111e-04	3.196111e-04
1.202264e-03	1.479108e-03	1.338024e-02	2.915569e-04	2.915569e-04
1.479108e-03	1.819701e-03	1.324940e-02	2.613461e-04	2.613461e-04
1.819701e-03	2.238721e-03	1.306066e-02	2.331345e-04	2.331345e-04
2.238721e-03	2.754229e-03	1.320373e-02	2.121776e-04	2.121776e-04
2.754229e-03	3.388442e-03	1.299590e-02	1.881732e-04	1.881732e-04
3.388442e-03	4.168694e-03	1.321508e-02	1.717039e-04	1.717039e-04
4.168694e-03	5.128614e-03	1.313322e-02	1.542086e-04	1.542086e-04
5.128614e-03	6.309573e-03	1.321238e-02	1.394381e-04	1.394381e-04
6.309573e-03	7.762471e-03	1.356112e-02	1.276043e-04	1.276043e-04
7.762471e-03	9.549926e-03	1.363338e-02	1.154245e-04	1.154245e-04
9.549926e-03	1.174898e-02	1.378401e-02	1.046572e-04	1.046572e-04
1.174898e-02	1.445440e-02	1.397124e-02	9.496817e-05	9.496817e-05
1.445440e-02	1.778279e-02	1.423093e-02	8.640279e-05	8.640279e-05
1.778279e-02	2.187762e-02	1.468665e-02	7.925581e-05	7.925581e-05
2.187762e-02	2.691535e-02	1.498953e-02	7.207496e-05	7.207496e-05
2.691535e-02	3.311311e-02	1.549472e-02	6.608385e-05	6.608385e-05
3.311311e-02	4.073803e-02	1.626442e-02	6.100191e-05	6.100191e-05
4.073803e-02	5.011872e-02	1.732696e-02	5.680308e-05	5.680308e-05
5.011872e-02	6.165950e-02	1.902063e-02	5.382672e-05	5.382672e-05
6.165950e-02	7.585776e-02	2.202506e-02	5.247665e-05	5.247665e-05
7.585776e-02	9.332543e-02	2.897854e-02	5.445583e-05	5.445583e-05
9.332543e-02	1.148154e-01	2.720562e-01	1.587485e-04	1.587485e-04
1.148154e-01	1.412538e-01	3.130251e-01	1.539665e-04	1.539665e-04
1.412538e-01	1.737801e-01	2.543433e-01	1.251682e-04	1.251682e-04
1.737801e-01	2.137962e-01	2.068961e-01	1.018273e-04	1.018273e-04
2.137962e-01	2.630268e-01	1.685490e-01	8.289841e-05	8.289841e-05
2.630268e-01	3.235937e-01	1.376102e-01	6.755729e-05	6.755729e-05
3.235937e-01	3.981072e-01	1.120442e-01	5.499183e-05	5.499183e-05
3.981072e-01	4.897788e-01	9.127579e-02	4.475786e-05	4.475786e-05
4.897788e-01	6.025596e-01	7.435385e-02	3.643587e-05	3.643587e-05
6.025596e-01	7.413102e-01	6.057206e-02	2.966511e-05	2.966511e-05
7.413102e-01	9.120108e-01	4.928338e-02	2.413422e-05	2.413422e-05
9.120108e-01	1.122018e+00	4.008857e-02	1.963128e-05	1.963128e-05
1.122018e+00	1.380384e+00	3.264373e-02	1.597893e-05	1.597893e-05
1.380384e+00	1.698244e+00	2.653873e-02	1.299544e-05	1.299544e-05
1.698244e+00	2.089296e+00	2.157085e-02	1.056572e-05	1.056572e-05
2.089296e+00	2.570396e+00	1.754618e-02	8.593817e-06	8.593817e-06
2.570396e+00	3.162278e+00	1.425480e-02	6.984963e-06	6.984963e-06
3.162278e+00	3.890451e+00	1.157989e-02	5.677394e-06	5.677394e-06
3.890451e+00	4.786301e+00	9.416098e-03	4.616360e-06	4.616360e-06
4.786301e+00	5.888437e+00	7.629773e-03	3.747477e-06	3.747477e-06
5.888437e+00	7.244360e+00	6.198662e-03	3.045967e-06	3.045967e-06
7.244360e+00	8.912509e+00	5.028850e-03	2.474658e-06	2.474658e-06
8.912509e+00	1.096478e+01	4.084438e-03	2.011232e-06	2.011232e-06
1.096478e+01	1.348963e+01	3.313588e-03	1.633815e-06	1.633815e-06
1.348963e+01	1.659587e+01	2.684775e-03	1.326883e-06	1.326883e-06
1.659587e+01	2.041738e+01	2.177412e-03	1.077887e-06	1.077887e-06
2.041738e+01	2.511886e+01	1.766710e-03	8.754598e-07	8.754598e-07
2.511886e+01	3.090295e+01	1.431341e-03	7.105978e-07	7.105978e-07
3.090295e+01	3.801894e+01	1.160610e-03	5.769579e-07	5.769579e-07
3.801894e+01	4.677351e+01	9.399439e-04	4.683044e-07	4.683044e-07
4.677351e+01	5.754399e+01	7.621478e-04	3.803139e-07	3.803139e-07
5.754399e+01	7.079458e+01	6.168854e-04	3.086478e-07	3.086478e-07
7.079458e+01	8.709636e+01	4.998777e-04	2.504943e-07	2.504943e-07
8.709636e+01	1.071519e+02	4.048800e-04	2.032632e-07	2.032632e-07
1.071519e+02	1.318257e+02	3.279663e-04	1.649256e-07	1.649256e-07
1.318257e+02	1.621810e+02	2.654418e-04	1.337940e-07	1.337940e-07
1.621810e+02	1.995262e+02	2.150999e-04	1.086125e-07	1.086125e-07
1.995262e+02	2.454709e+02	1.738618e-04	8.805909e-08	8.805909e-08
2.454709e+02	3.019952e+02	1.407001e-04	7.146600e-08	7.146600e-08
3.019952e+02	3.715352e+02	1.138319e-04	5.797554e-08	5.797554e-08
3.715352e+02	4.570882e+02	9.216548e-05	4.701562e-08	4.701562e-08
4.570882e+02	5.623413e+02	7.453919e-05	3.811181e-08	3.811181e-08
5.623413e+02	6.918310e+02	6.034213e-05	3.090801e-08	3.090801e-08
6.918310e+02	8.511380e+02	4.881023e-05	2.506045e-08	2.506045e-08
8.511380e+02	1.047129e+03	3.945815e-05	2.031434e-08	2.031434e-08
1.047129e+03	1.288250e+03	3.191005e-05	1.647117e-08	1.647117e-08
1.288250e+03	1.584893e+03	2.579523e-05	1.335298e-08	1.335298e-08
1.584893e+03	1.949845e+03	2.086019e-05	1.082963e-08	1.082963e-08
1.949845e+03	2.398833e+03	1.685444e-05	8.780831e-09	8.780831e-09
2.398833e+03	2.951209e+03	1.361772e-05	7.120512e-09	7.120512e-09
2.951209e+03	3.630781e+03	1.095846e-05	5.762836e-09	5.762836e-09
3.630781e+03	4.466836e+03	8.795804e-06	4.659564e-09	4.659564e-09
4.466836e+03	5.495409e+03	7.022364e-06	3.759615e-09	3.759615e-09
5.495409e+03	6.760830e+03	5.493610e-06	3.005557e-09	3.005557e-09
6.760830e+03	8.317638e+03	3.445896e-06	2.138098e-09	2.138098e-09
8.317638e+03	1.023293e+04	5.263939e-07	6.569901e-10	6.569901e-10
1.023293e+04	1.258925e+04	2.351168e-07	3.537554e-10	3.537554e-10
1.258925e+04	1.548817e+04	1.427882e-07	2.401014e-10	2.401014e-10
1.548817e+04	1.905461e+04	9.399011e-08	1.738691e-10	1.738691e-10
1.905461e+04	2.344229e+04	6.218571e-08	1.278367e-10	1.278367e-10
2.344229e+04	2.884032e+04	3.867337e-08	9.133544e-11	9.133544e-11
2.884032e+04	3.548134e+04	1.605405e-08	5.344330e-11	5.344330e-11
3.548134e+04	4.365158e+04	1.959073e-11	1.518366e-12	1.518366e-12
4.365158e+04	5.370318e+04	1.059176e-13	7.517543e-14	7.517543e-14
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyt0/500GeV/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
XLabel=$k_\mathrm{T}^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_\mathrm{T}^{\gamma_2}$ [pb/GeV]
LegendXPos=0.65
LegendYPos=0.925
LogX=1
XMax=1e2
DrawOnly=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
LegendOnly=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
RatioPlotYLabel=Ratio to $t_0=10^{-6}$
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999926292416425e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	6.399681e+01	2.611351e-02	2.611351e-02
1.244465e-03	1.548694e-03	6.259929e+01	2.315149e-02	2.315149e-02
1.548694e-03	1.927296e-03	5.290820e+01	1.907939e-02	1.907939e-02
1.927296e-03	2.398454e-03	4.426795e+01	1.564429e-02	1.564429e-02
2.398454e-03	2.984793e-03	3.686647e+01	1.279782e-02	1.279782e-02
2.984793e-03	3.714471e-03	3.053639e+01	1.044089e-02	1.044089e-02
3.714471e-03	4.622531e-03	2.528707e+01	8.516997e-03	8.516997e-03
4.622531e-03	5.752580e-03	2.077903e+01	6.920835e-03	6.920835e-03
5.752580e-03	7.158887e-03	1.693715e+01	5.601116e-03	5.601116e-03
7.158887e-03	8.908987e-03	1.358433e+01	4.496577e-03	4.496577e-03
8.908987e-03	1.108693e-02	1.085072e+01	3.602470e-03	3.602470e-03
1.108693e-02	1.379730e-02	8.642351e+00	2.882014e-03	2.882014e-03
1.379730e-02	1.717026e-02	6.876423e+00	2.304465e-03	2.304465e-03
1.717026e-02	2.136779e-02	5.477655e+00	1.843720e-03	1.843720e-03
2.136779e-02	2.659148e-02	4.402960e+00	1.481761e-03	1.481761e-03
2.659148e-02	3.309218e-02	3.441616e+00	1.174345e-03	1.174345e-03
3.309218e-02	4.118207e-02	2.633514e+00	9.208544e-04	9.208544e-04
4.118207e-02	5.124966e-02	2.016873e+00	7.223887e-04	7.223887e-04
5.124966e-02	6.377843e-02	1.542676e+00	5.663404e-04	5.663404e-04
6.377843e-02	7.937005e-02	1.178135e+00	4.436560e-04	4.436560e-04
7.937005e-02	9.877329e-02	8.979320e-01	3.471995e-04	3.471995e-04
9.877329e-02	1.229199e-01	6.839461e-01	2.716298e-04	2.716298e-04
1.229199e-01	1.529696e-01	5.204944e-01	2.124137e-04	2.124137e-04
1.529696e-01	1.903654e-01	3.943721e-01	1.657433e-04	1.657433e-04
1.903654e-01	2.369031e-01	2.985897e-01	1.292794e-04	1.292794e-04
2.369031e-01	2.948178e-01	2.253740e-01	1.006821e-04	1.006821e-04
2.948178e-01	3.668905e-01	1.694600e-01	7.826052e-05	7.826052e-05
3.668905e-01	4.565826e-01	1.273283e-01	6.081067e-05	6.081067e-05
4.565826e-01	5.682012e-01	9.531270e-02	4.716303e-05	4.716303e-05
5.682012e-01	7.071068e-01	7.115560e-02	3.652911e-05	3.652911e-05
7.071068e-01	8.799699e-01	5.290277e-02	2.823465e-05	2.823465e-05
8.799699e-01	1.095092e+00	3.918341e-02	2.178227e-05	2.178227e-05
1.095092e+00	1.362804e+00	2.884928e-02	1.675437e-05	1.675437e-05
1.362804e+00	1.695963e+00	2.118725e-02	1.287081e-05	1.287081e-05
1.695963e+00	2.110567e+00	1.549131e-02	9.865560e-06	9.865560e-06
2.110567e+00	2.626528e+00	1.125193e-02	7.537017e-06	7.537017e-06
2.626528e+00	3.268623e+00	8.125567e-03	5.741451e-06	5.741451e-06
3.268623e+00	4.067688e+00	5.847887e-03	4.366193e-06	4.366193e-06
4.067688e+00	5.062097e+00	4.171279e-03	3.305571e-06	3.305571e-06
5.062097e+00	6.299605e+00	2.959135e-03	2.495760e-06	2.495760e-06
6.299605e+00	7.839641e+00	2.078580e-03	1.875048e-06	1.875048e-06
7.839641e+00	9.756162e+00	1.445101e-03	1.401479e-06	1.401479e-06
9.756162e+00	1.214121e+01	9.929792e-04	1.041396e-06	1.041396e-06
1.214121e+01	1.510931e+01	6.738648e-04	7.690268e-07	7.690268e-07
1.510931e+01	1.880302e+01	4.483232e-04	5.622879e-07	5.622879e-07
1.880302e+01	2.339970e+01	2.915097e-04	4.064423e-07	4.064423e-07
2.339970e+01	2.912012e+01	1.851182e-04	2.903389e-07	2.903389e-07
2.912012e+01	3.623898e+01	1.114492e-04	2.019425e-07	2.019425e-07
3.623898e+01	4.509816e+01	6.329432e-05	1.364207e-07	1.364207e-07
4.509816e+01	5.612310e+01	3.195582e-05	8.689231e-08	8.689231e-08
5.612310e+01	6.984326e+01	1.243553e-05	4.859002e-08	4.859002e-08
6.984326e+01	8.691752e+01	3.144460e-06	2.190264e-08	2.190264e-08
8.691752e+01	1.081659e+02	4.507718e-07	7.433783e-09	7.433783e-09
1.081659e+02	1.346087e+02	4.521620e-08	2.110512e-09	2.110512e-09
1.346087e+02	1.675158e+02	7.915881e-11	7.915883e-11	7.915883e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.913595e+01	2.004964e-02	2.004964e-02
1.244465e-03	1.548694e-03	4.806297e+01	1.777543e-02	1.777543e-02
1.548694e-03	1.927296e-03	4.062229e+01	1.464893e-02	1.464893e-02
1.927296e-03	2.398454e-03	3.398839e+01	1.201149e-02	1.201149e-02
2.398454e-03	2.984793e-03	2.830560e+01	9.826003e-03	9.826003e-03
2.984793e-03	3.714471e-03	2.344546e+01	8.016392e-03	8.016392e-03
3.714471e-03	4.622531e-03	1.941510e+01	6.539246e-03	6.539246e-03
4.622531e-03	5.752580e-03	1.595388e+01	5.313731e-03	5.313731e-03
5.752580e-03	7.158887e-03	1.300413e+01	4.300468e-03	4.300468e-03
7.158887e-03	8.908987e-03	1.042988e+01	3.452419e-03	3.452419e-03
8.908987e-03	1.108693e-02	8.331044e+00	2.765932e-03	2.765932e-03
1.108693e-02	1.379730e-02	6.635489e+00	2.212776e-03	2.212776e-03
1.379730e-02	1.717026e-02	5.279633e+00	1.769340e-03	1.769340e-03
1.717026e-02	2.136779e-02	4.205676e+00	1.415585e-03	1.415585e-03
2.136779e-02	2.659148e-02	3.380539e+00	1.137678e-03	1.137678e-03
2.659148e-02	3.309218e-02	2.642431e+00	9.016477e-04	9.016477e-04
3.309218e-02	4.118207e-02	2.021979e+00	7.070204e-04	7.070204e-04
4.118207e-02	5.124966e-02	1.548529e+00	5.546411e-04	5.546411e-04
5.124966e-02	6.377843e-02	1.184447e+00	4.348293e-04	4.348293e-04
6.377843e-02	7.937005e-02	9.045571e-01	3.406335e-04	3.406335e-04
7.937005e-02	9.877329e-02	6.894209e-01	2.665754e-04	2.665754e-04
9.877329e-02	1.229199e-01	5.251255e-01	2.085540e-04	2.085540e-04
1.229199e-01	1.529696e-01	3.996293e-01	1.630887e-04	1.630887e-04
1.529696e-01	1.903654e-01	3.027939e-01	1.272557e-04	1.272557e-04
1.903654e-01	2.369031e-01	2.292535e-01	9.925919e-05	9.925919e-05
2.369031e-01	2.948178e-01	1.730393e-01	7.730240e-05	7.730240e-05
2.948178e-01	3.668905e-01	1.301093e-01	6.008744e-05	6.008744e-05
3.668905e-01	4.565826e-01	9.776104e-02	4.668966e-05	4.668966e-05
4.565826e-01	5.682012e-01	7.317993e-02	3.621119e-05	3.621119e-05
5.682012e-01	7.071068e-01	5.463238e-02	2.804660e-05	2.804660e-05
7.071068e-01	8.799699e-01	4.061810e-02	2.167823e-05	2.167823e-05
8.799699e-01	1.095092e+00	3.008453e-02	1.672416e-05	1.672416e-05
1.095092e+00	1.362804e+00	2.215012e-02	1.286380e-05	1.286380e-05
1.362804e+00	1.695963e+00	1.626731e-02	9.882055e-06	9.882055e-06
1.695963e+00	2.110567e+00	1.189403e-02	7.574652e-06	7.574652e-06
2.110567e+00	2.626528e+00	8.639089e-03	5.786826e-06	5.786826e-06
2.626528e+00	3.268623e+00	6.238708e-03	4.408213e-06	4.408213e-06
3.268623e+00	4.067688e+00	4.489936e-03	3.352310e-06	3.352310e-06
4.067688e+00	5.062097e+00	3.202657e-03	2.537978e-06	2.537978e-06
5.062097e+00	6.299605e+00	2.271988e-03	1.916215e-06	1.916215e-06
6.299605e+00	7.839641e+00	1.595907e-03	1.439638e-06	1.439638e-06
7.839641e+00	9.756162e+00	1.109530e-03	1.076038e-06	1.076038e-06
9.756162e+00	1.214121e+01	7.623968e-04	7.995709e-07	7.995709e-07
1.214121e+01	1.510931e+01	5.173849e-04	5.904491e-07	5.904491e-07
1.510931e+01	1.880302e+01	3.442176e-04	4.317185e-07	4.317185e-07
1.880302e+01	2.339970e+01	2.238176e-04	3.120613e-07	3.120613e-07
2.339970e+01	2.912012e+01	1.421315e-04	2.229185e-07	2.229185e-07
2.912012e+01	3.623898e+01	8.556929e-05	1.550489e-07	1.550489e-07
3.623898e+01	4.509816e+01	4.859659e-05	1.047420e-07	1.047420e-07
4.509816e+01	5.612310e+01	2.453527e-05	6.671481e-08	6.671481e-08
5.612310e+01	6.984326e+01	9.547848e-06	3.730680e-08	3.730680e-08
6.984326e+01	8.691752e+01	2.414277e-06	1.681657e-08	1.681657e-08
8.691752e+01	1.081659e+02	3.460969e-07	5.707565e-09	5.707565e-09
1.081659e+02	1.346087e+02	3.471643e-08	1.620424e-09	1.620424e-09
1.346087e+02	1.675158e+02	6.077713e-11	6.077713e-11	6.077713e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.287424e+01	4.646225e-02	4.646225e-02
1.244465e-03	1.548694e-03	7.479750e+01	4.218270e-02	4.218270e-02
1.548694e-03	1.927296e-03	6.383561e+01	3.493451e-02	3.493451e-02
1.927296e-03	2.398454e-03	5.386552e+01	2.876323e-02	2.876323e-02
2.398454e-03	2.984793e-03	4.526368e+01	2.363863e-02	2.363863e-02
2.984793e-03	3.714471e-03	3.779444e+01	1.936056e-02	1.936056e-02
3.714471e-03	4.622531e-03	3.155163e+01	1.585977e-02	1.585977e-02
4.622531e-03	5.752580e-03	2.613473e+01	1.293738e-02	1.293738e-02
5.752580e-03	7.158887e-03	2.142096e+01	1.050143e-02	1.050143e-02
7.158887e-03	8.908987e-03	1.719989e+01	8.434292e-03	8.434292e-03
8.908987e-03	1.108693e-02	1.377772e+01	6.767974e-03	6.767974e-03
1.108693e-02	1.379730e-02	1.097701e+01	5.413388e-03	5.413388e-03
1.379730e-02	1.717026e-02	8.745630e+00	4.331741e-03	4.331741e-03
1.717026e-02	2.136779e-02	6.973908e+00	3.467415e-03	3.467415e-03
2.136779e-02	2.659148e-02	5.600746e+00	2.785189e-03	2.785189e-03
2.659148e-02	3.309218e-02	4.394258e+00	2.211499e-03	2.211499e-03
3.309218e-02	4.118207e-02	3.377757e+00	1.738174e-03	1.738174e-03
4.118207e-02	5.124966e-02	2.600355e+00	1.367209e-03	1.367209e-03
5.124966e-02	6.377843e-02	1.999423e+00	1.074631e-03	1.074631e-03
6.377843e-02	7.937005e-02	1.535248e+00	8.443387e-04	8.443387e-04
7.937005e-02	9.877329e-02	1.175241e+00	6.620644e-04	6.620644e-04
9.877329e-02	1.229199e-01	8.996037e-01	5.192219e-04	5.192219e-04
1.229199e-01	1.529696e-01	6.872248e-01	4.068018e-04	4.068018e-04
1.529696e-01	1.903654e-01	5.225295e-01	3.179336e-04	3.179336e-04
1.903654e-01	2.369031e-01	3.971513e-01	2.484751e-04	2.484751e-04
2.369031e-01	2.948178e-01	3.008053e-01	1.939035e-04	1.939035e-04
2.948178e-01	3.668905e-01	2.265325e-01	1.508148e-04	1.508148e-04
3.668905e-01	4.565826e-01	1.708433e-01	1.173900e-04	1.173900e-04
4.565826e-01	5.682012e-01	1.283057e-01	9.119666e-05	9.119666e-05
5.682012e-01	7.071068e-01	9.609850e-02	7.075132e-05	7.075132e-05
7.071068e-01	8.799699e-01	7.166752e-02	5.477286e-05	5.477286e-05
8.799699e-01	1.095092e+00	5.323479e-02	4.230766e-05	4.230766e-05
1.095092e+00	1.362804e+00	3.927321e-02	3.256935e-05	3.256935e-05
1.362804e+00	1.695963e+00	2.893153e-02	2.506003e-05	2.506003e-05
1.695963e+00	2.110567e+00	2.124577e-02	1.925612e-05	1.925612e-05
2.110567e+00	2.626528e+00	1.545370e-02	1.472282e-05	1.472282e-05
2.626528e+00	3.268623e+00	1.118187e-02	1.122203e-05	1.122203e-05
3.268623e+00	4.067688e+00	8.058558e-03	8.537638e-06	8.537638e-06
4.067688e+00	5.062097e+00	5.756611e-03	6.471861e-06	6.471861e-06
5.062097e+00	6.299605e+00	4.090965e-03	4.888429e-06	4.888429e-06
6.299605e+00	7.839641e+00	2.870082e-03	3.668058e-06	3.668058e-06
7.839641e+00	9.756162e+00	2.002714e-03	2.748196e-06	2.748196e-06
9.756162e+00	1.214121e+01	1.375619e-03	2.042665e-06	2.042665e-06
1.214121e+01	1.510931e+01	9.345160e-04	1.508675e-06	1.508675e-06
1.510931e+01	1.880302e+01	6.212713e-04	1.102613e-06	1.102613e-06
1.880302e+01	2.339970e+01	4.020134e-04	7.947975e-07	7.947975e-07
2.339970e+01	2.912012e+01	2.547026e-04	5.668639e-07	5.668639e-07
2.912012e+01	3.623898e+01	1.529984e-04	3.944998e-07	3.944998e-07
3.623898e+01	4.509816e+01	8.603656e-05	2.650092e-07	2.650092e-07
4.509816e+01	5.612310e+01	4.195055e-05	1.655366e-07	1.655366e-07
5.612310e+01	6.984326e+01	1.464586e-05	8.751609e-08	8.751609e-08
6.984326e+01	8.691752e+01	2.612277e-06	3.297418e-08	3.297418e-08
8.691752e+01	1.081659e+02	1.720099e-08	2.118557e-09	2.118557e-09
1.081659e+02	1.346087e+02	2.281919e-10	1.154061e-11	1.154061e-11
1.346087e+02	1.675158e+02	4.013675e-13	4.013676e-13	4.013676e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999911148531910e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.919049e+01	1.762766e-02	1.762766e-02
1.244465e-03	1.548694e-03	3.935759e+01	1.593415e-02	1.593415e-02
1.548694e-03	1.927296e-03	3.343802e+01	1.317982e-02	1.317982e-02
1.927296e-03	2.398454e-03	2.811394e+01	1.084484e-02	1.084484e-02
2.398454e-03	2.984793e-03	2.352057e+01	8.900532e-03	8.900532e-03
2.984793e-03	3.714471e-03	1.957085e+01	7.284884e-03	7.284884e-03
3.714471e-03	4.622531e-03	1.627649e+01	5.960580e-03	5.960580e-03
4.622531e-03	5.752580e-03	1.343803e+01	4.860022e-03	4.860022e-03
5.752580e-03	7.158887e-03	1.099089e+01	3.943407e-03	3.943407e-03
7.158887e-03	8.908987e-03	8.827861e+00	3.169320e-03	3.169320e-03
8.908987e-03	1.108693e-02	7.059941e+00	2.541321e-03	2.541321e-03
1.108693e-02	1.379730e-02	5.626143e+00	2.033635e-03	2.033635e-03
1.379730e-02	1.717026e-02	4.480053e+00	1.626858e-03	1.626858e-03
1.717026e-02	2.136779e-02	3.569630e+00	1.301698e-03	1.301698e-03
2.136779e-02	2.659148e-02	2.864624e+00	1.044539e-03	1.044539e-03
2.659148e-02	3.309218e-02	2.247255e+00	8.300002e-04	8.300002e-04
3.309218e-02	4.118207e-02	1.729496e+00	6.538939e-04	6.538939e-04
4.118207e-02	5.124966e-02	1.332357e+00	5.153545e-04	5.153545e-04
5.124966e-02	6.377843e-02	1.023523e+00	4.053143e-04	4.053143e-04
6.377843e-02	7.937005e-02	7.850275e-01	3.185298e-04	3.185298e-04
7.937005e-02	9.877329e-02	6.005203e-01	2.499594e-04	2.499594e-04
9.877329e-02	1.229199e-01	4.587828e-01	1.959732e-04	1.959732e-04
1.229199e-01	1.529696e-01	3.500358e-01	1.535233e-04	1.535233e-04
1.529696e-01	1.903654e-01	2.657124e-01	1.199292e-04	1.199292e-04
1.903654e-01	2.369031e-01	2.016341e-01	9.370197e-05	9.370197e-05
2.369031e-01	2.948178e-01	1.524714e-01	7.308426e-05	7.308426e-05
2.948178e-01	3.668905e-01	1.147826e-01	5.685038e-05	5.685038e-05
3.668905e-01	4.565826e-01	8.639816e-02	4.423116e-05	4.423116e-05
4.565826e-01	5.682012e-01	6.477451e-02	3.433969e-05	3.433969e-05
5.682012e-01	7.071068e-01	4.838468e-02	2.660032e-05	2.660032e-05
7.071068e-01	8.799699e-01	3.605860e-02	2.059867e-05	2.059867e-05
8.799699e-01	1.095092e+00	2.675816e-02	1.591287e-05	1.591287e-05
1.095092e+00	1.362804e+00	1.973527e-02	1.225679e-05	1.225679e-05
1.362804e+00	1.695963e+00	1.452374e-02	9.430582e-06	9.430582e-06
1.695963e+00	2.110567e+00	1.063414e-02	7.235395e-06	7.235395e-06
2.110567e+00	2.626528e+00	7.732679e-03	5.532212e-06	5.532212e-06
2.626528e+00	3.268623e+00	5.588802e-03	4.216796e-06	4.216796e-06
3.268623e+00	4.067688e+00	4.023719e-03	3.207853e-06	3.207853e-06
4.067688e+00	5.062097e+00	2.870218e-03	2.428887e-06	2.428887e-06
5.062097e+00	6.299605e+00	2.037559e-03	1.835089e-06	1.835089e-06
6.299605e+00	7.839641e+00	1.430367e-03	1.377885e-06	1.377885e-06
7.839641e+00	9.756162e+00	9.943100e-04	1.029495e-06	1.029495e-06
9.756162e+00	1.214121e+01	6.814840e-04	7.632828e-07	7.632828e-07
1.214121e+01	1.510931e+01	4.616293e-04	5.627912e-07	5.627912e-07
1.510931e+01	1.880302e+01	3.065744e-04	4.109222e-07	4.109222e-07
1.880302e+01	2.339970e+01	1.988285e-04	2.964375e-07	2.964375e-07
2.339970e+01	2.912012e+01	1.257402e-04	2.108642e-07	2.108642e-07
2.912012e+01	3.623898e+01	7.522921e-05	1.458146e-07	1.458146e-07
3.623898e+01	4.509816e+01	4.238032e-05	9.787615e-08	9.787615e-08
4.509816e+01	5.612310e+01	2.099842e-05	6.140348e-08	6.140348e-08
5.612310e+01	6.984326e+01	7.682010e-06	3.275712e-08	3.275712e-08
6.984326e+01	8.691752e+01	1.647455e-06	1.295739e-08	1.295739e-08
8.691752e+01	1.081659e+02	1.371764e-07	2.544580e-09	2.544580e-09
1.081659e+02	1.346087e+02	1.358877e-08	7.062177e-10	7.062177e-10
1.346087e+02	1.675158e+02	1.234424e-11	1.234424e-11	1.234424e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	6.473192e-02	8.305110e-04	8.305110e-04
1.244465e-03	1.548694e-03	8.295117e-02	8.427629e-04	8.427629e-04
1.548694e-03	1.927296e-03	1.193797e-01	9.062922e-04	9.062922e-04
1.927296e-03	2.398454e-03	2.045505e-01	1.063436e-03	1.063436e-03
2.398454e-03	2.984793e-03	3.738117e-01	1.288684e-03	1.288684e-03
2.984793e-03	3.714471e-03	2.330002e+01	9.120255e-03	9.120255e-03
3.714471e-03	4.622531e-03	2.530810e+01	8.520536e-03	8.520536e-03
4.622531e-03	5.752580e-03	2.080071e+01	6.924444e-03	6.924444e-03
5.752580e-03	7.158887e-03	1.695123e+01	5.603444e-03	5.603444e-03
7.158887e-03	8.908987e-03	1.357578e+01	4.495163e-03	4.495163e-03
8.908987e-03	1.108693e-02	1.082641e+01	3.598433e-03	3.598433e-03
1.108693e-02	1.379730e-02	8.626003e+00	2.879287e-03	2.879287e-03
1.379730e-02	1.717026e-02	6.862640e+00	2.302155e-03	2.302155e-03
1.717026e-02	2.136779e-02	5.477262e+00	1.843653e-03	1.843653e-03
2.136779e-02	2.659148e-02	4.408200e+00	1.482642e-03	1.482642e-03
2.659148e-02	3.309218e-02	3.443695e+00	1.174699e-03	1.174699e-03
3.309218e-02	4.118207e-02	2.638867e+00	9.217898e-04	9.217898e-04
4.118207e-02	5.124966e-02	2.018947e+00	7.227602e-04	7.227602e-04
5.124966e-02	6.377843e-02	1.543068e+00	5.664126e-04	5.664126e-04
6.377843e-02	7.937005e-02	1.177284e+00	4.434959e-04	4.434959e-04
7.937005e-02	9.877329e-02	8.976578e-01	3.471464e-04	3.471464e-04
9.877329e-02	1.229199e-01	6.830325e-01	2.714483e-04	2.714483e-04
1.229199e-01	1.529696e-01	5.193067e-01	2.121711e-04	2.121711e-04
1.529696e-01	1.903654e-01	3.942301e-01	1.657135e-04	1.657135e-04
1.903654e-01	2.369031e-01	2.982810e-01	1.292126e-04	1.292126e-04
2.369031e-01	2.948178e-01	2.249664e-01	1.005909e-04	1.005909e-04
2.948178e-01	3.668905e-01	1.693887e-01	7.824403e-05	7.824403e-05
3.668905e-01	4.565826e-01	1.272807e-01	6.079930e-05	6.079930e-05
4.565826e-01	5.682012e-01	9.523977e-02	4.714498e-05	4.714498e-05
5.682012e-01	7.071068e-01	7.106390e-02	3.650556e-05	3.650556e-05
7.071068e-01	8.799699e-01	5.281952e-02	2.821243e-05	2.821243e-05
8.799699e-01	1.095092e+00	3.916064e-02	2.177594e-05	2.177594e-05
1.095092e+00	1.362804e+00	2.882706e-02	1.674792e-05	1.674792e-05
1.362804e+00	1.695963e+00	2.114989e-02	1.285946e-05	1.285946e-05
1.695963e+00	2.110567e+00	1.546096e-02	9.855891e-06	9.855891e-06
2.110567e+00	2.626528e+00	1.125315e-02	7.537426e-06	7.537426e-06
2.626528e+00	3.268623e+00	8.121275e-03	5.739934e-06	5.739934e-06
3.268623e+00	4.067688e+00	5.846183e-03	4.365557e-06	4.365557e-06
4.067688e+00	5.062097e+00	4.171522e-03	3.305668e-06	3.305668e-06
5.062097e+00	6.299605e+00	2.958876e-03	2.495651e-06	2.495651e-06
6.299605e+00	7.839641e+00	2.077309e-03	1.874474e-06	1.874474e-06
7.839641e+00	9.756162e+00	1.443225e-03	1.400570e-06	1.400570e-06
9.756162e+00	1.214121e+01	9.928245e-04	1.041315e-06	1.041315e-06
1.214121e+01	1.510931e+01	6.745878e-04	7.694394e-07	7.694394e-07
1.510931e+01	1.880302e+01	4.501647e-04	5.634414e-07	5.634414e-07
1.880302e+01	2.339970e+01	2.920034e-04	4.067863e-07	4.067863e-07
2.339970e+01	2.912012e+01	1.841438e-04	2.895737e-07	2.895737e-07
2.912012e+01	3.623898e+01	1.115458e-04	2.020300e-07	2.020300e-07
3.623898e+01	4.509816e+01	6.321552e-05	1.363357e-07	1.363357e-07
4.509816e+01	5.612310e+01	3.196551e-05	8.690548e-08	8.690548e-08
5.612310e+01	6.984326e+01	1.231212e-05	4.834832e-08	4.834832e-08
6.984326e+01	8.691752e+01	3.109371e-06	2.178010e-08	2.178010e-08
8.691752e+01	1.081659e+02	4.394933e-07	7.340196e-09	7.340196e-09
1.081659e+02	1.346087e+02	4.501917e-08	2.105909e-09	2.105909e-09
1.346087e+02	1.675158e+02	1.583176e-10	1.119475e-10	1.119475e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.970037e-02	6.376557e-04	6.376557e-04
1.244465e-03	1.548694e-03	6.368883e-02	6.470627e-04	6.470627e-04
1.548694e-03	1.927296e-03	9.165823e-02	6.958397e-04	6.958397e-04
1.927296e-03	2.398454e-03	1.570513e-01	8.164929e-04	8.164929e-04
2.398454e-03	2.984793e-03	2.870079e-01	9.894355e-04	9.894355e-04
2.984793e-03	3.714471e-03	1.788947e+01	7.002419e-03	7.002419e-03
3.714471e-03	4.622531e-03	1.943124e+01	6.541963e-03	6.541963e-03
4.622531e-03	5.752580e-03	1.597053e+01	5.316505e-03	5.316505e-03
5.752580e-03	7.158887e-03	1.301495e+01	4.302258e-03	4.302258e-03
7.158887e-03	8.908987e-03	1.042332e+01	3.451332e-03	3.451332e-03
8.908987e-03	1.108693e-02	8.312380e+00	2.762833e-03	2.762833e-03
1.108693e-02	1.379730e-02	6.622941e+00	2.210682e-03	2.210682e-03
1.379730e-02	1.717026e-02	5.269052e+00	1.767567e-03	1.767567e-03
1.717026e-02	2.136779e-02	4.205371e+00	1.415534e-03	1.415534e-03
2.136779e-02	2.659148e-02	3.384560e+00	1.138354e-03	1.138354e-03
2.659148e-02	3.309218e-02	2.644028e+00	9.019201e-04	9.019201e-04
3.309218e-02	4.118207e-02	2.026089e+00	7.077388e-04	7.077388e-04
4.118207e-02	5.124966e-02	1.550124e+00	5.549266e-04	5.549266e-04
5.124966e-02	6.377843e-02	1.184749e+00	4.348845e-04	4.348845e-04
6.377843e-02	7.937005e-02	9.039041e-01	3.405106e-04	3.405106e-04
7.937005e-02	9.877329e-02	6.892102e-01	2.665347e-04	2.665347e-04
9.877329e-02	1.229199e-01	5.244243e-01	2.084148e-04	2.084148e-04
1.229199e-01	1.529696e-01	3.987171e-01	1.629024e-04	1.629024e-04
1.529696e-01	1.903654e-01	3.026851e-01	1.272328e-04	1.272328e-04
1.903654e-01	2.369031e-01	2.290163e-01	9.920777e-05	9.920777e-05
2.369031e-01	2.948178e-01	1.727264e-01	7.723248e-05	7.723248e-05
2.948178e-01	3.668905e-01	1.300545e-01	6.007478e-05	6.007478e-05
3.668905e-01	4.565826e-01	9.772447e-02	4.668094e-05	4.668094e-05
4.565826e-01	5.682012e-01	7.312391e-02	3.619732e-05	3.619732e-05
5.682012e-01	7.071068e-01	5.456198e-02	2.802852e-05	2.802852e-05
7.071068e-01	8.799699e-01	4.055416e-02	2.166115e-05	2.166115e-05
8.799699e-01	1.095092e+00	3.006705e-02	1.671930e-05	1.671930e-05
1.095092e+00	1.362804e+00	2.213306e-02	1.285885e-05	1.285885e-05
1.362804e+00	1.695963e+00	1.623862e-02	9.873331e-06	9.873331e-06
1.695963e+00	2.110567e+00	1.187073e-02	7.567233e-06	7.567233e-06
2.110567e+00	2.626528e+00	8.640027e-03	5.787140e-06	5.787140e-06
2.626528e+00	3.268623e+00	6.235415e-03	4.407052e-06	4.407052e-06
3.268623e+00	4.067688e+00	4.488625e-03	3.351819e-06	3.351819e-06
4.067688e+00	5.062097e+00	3.202844e-03	2.538052e-06	2.538052e-06
5.062097e+00	6.299605e+00	2.271787e-03	1.916129e-06	1.916129e-06
6.299605e+00	7.839641e+00	1.594932e-03	1.439199e-06	1.439199e-06
7.839641e+00	9.756162e+00	1.108090e-03	1.075339e-06	1.075339e-06
9.756162e+00	1.214121e+01	7.622777e-04	7.995084e-07	7.995084e-07
1.214121e+01	1.510931e+01	5.179408e-04	5.907670e-07	5.907670e-07
1.510931e+01	1.880302e+01	3.456308e-04	4.326031e-07	4.326031e-07
1.880302e+01	2.339970e+01	2.241966e-04	3.123254e-07	3.123254e-07
2.339970e+01	2.912012e+01	1.413833e-04	2.223310e-07	2.223310e-07
2.912012e+01	3.623898e+01	8.564346e-05	1.551161e-07	1.551161e-07
3.623898e+01	4.509816e+01	4.853608e-05	1.046768e-07	1.046768e-07
4.509816e+01	5.612310e+01	2.454271e-05	6.672492e-08	6.672492e-08
5.612310e+01	6.984326e+01	9.453097e-06	3.712122e-08	3.712122e-08
6.984326e+01	8.691752e+01	2.387336e-06	1.672248e-08	1.672248e-08
8.691752e+01	1.081659e+02	3.374374e-07	5.635710e-09	5.635710e-09
1.081659e+02	1.346087e+02	3.456516e-08	1.616890e-09	1.616890e-09
1.346087e+02	1.675158e+02	1.215543e-10	8.595185e-11	8.595185e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.117219e-02	1.546901e-03	1.546901e-03
1.244465e-03	1.548694e-03	1.061117e-01	1.585705e-03	1.585705e-03
1.548694e-03	1.927296e-03	1.550062e-01	1.722157e-03	1.722157e-03
1.927296e-03	2.398454e-03	2.772499e-01	2.067328e-03	2.067328e-03
2.398454e-03	2.984793e-03	5.087395e-01	2.507800e-03	2.507800e-03
2.984793e-03	3.714471e-03	2.901193e+01	1.696380e-02	1.696380e-02
3.714471e-03	4.622531e-03	3.158246e+01	1.586968e-02	1.586968e-02
4.622531e-03	5.752580e-03	2.614701e+01	1.294013e-02	1.294013e-02
5.752580e-03	7.158887e-03	2.142253e+01	1.049619e-02	1.049619e-02
7.158887e-03	8.908987e-03	1.721665e+01	8.440386e-03	8.440386e-03
8.908987e-03	1.108693e-02	1.373898e+01	6.756354e-03	6.756354e-03
1.108693e-02	1.379730e-02	1.095586e+01	5.408265e-03	5.408265e-03
1.379730e-02	1.717026e-02	8.724592e+00	4.327008e-03	4.327008e-03
1.717026e-02	2.136779e-02	6.973430e+00	3.468042e-03	3.468042e-03
2.136779e-02	2.659148e-02	5.612912e+00	2.788554e-03	2.788554e-03
2.659148e-02	3.309218e-02	4.398459e+00	2.212940e-03	2.212940e-03
3.309218e-02	4.118207e-02	3.385053e+00	1.739806e-03	1.739806e-03
4.118207e-02	5.124966e-02	2.602340e+00	1.367773e-03	1.367773e-03
5.124966e-02	6.377843e-02	1.999895e+00	1.074931e-03	1.074931e-03
6.377843e-02	7.937005e-02	1.533088e+00	8.434493e-04	8.434493e-04
7.937005e-02	9.877329e-02	1.174990e+00	6.620202e-04	6.620202e-04
9.877329e-02	1.229199e-01	8.975885e-01	5.186481e-04	5.186481e-04
1.229199e-01	1.529696e-01	6.853037e-01	4.062594e-04	4.062594e-04
1.529696e-01	1.903654e-01	5.222164e-01	3.177939e-04	3.177939e-04
1.903654e-01	2.369031e-01	3.965944e-01	2.483164e-04	2.483164e-04
2.369031e-01	2.948178e-01	2.999149e-01	1.935539e-04	1.935539e-04
2.948178e-01	3.668905e-01	2.265832e-01	1.508303e-04	1.508303e-04
3.668905e-01	4.565826e-01	1.707096e-01	1.173241e-04	1.173241e-04
4.565826e-01	5.682012e-01	1.283475e-01	9.123740e-05	9.123740e-05
5.682012e-01	7.071068e-01	9.599008e-02	7.069888e-05	7.069888e-05
7.071068e-01	8.799699e-01	7.155211e-02	5.470926e-05	5.470926e-05
8.799699e-01	1.095092e+00	5.317125e-02	4.228563e-05	4.228563e-05
1.095092e+00	1.362804e+00	3.924400e-02	3.256484e-05	3.256484e-05
1.362804e+00	1.695963e+00	2.891914e-02	2.507030e-05	2.507030e-05
1.695963e+00	2.110567e+00	2.119123e-02	1.923451e-05	1.923451e-05
2.110567e+00	2.626528e+00	1.546435e-02	1.472822e-05	1.472822e-05
2.626528e+00	3.268623e+00	1.117514e-02	1.121708e-05	1.121708e-05
3.268623e+00	4.067688e+00	8.061677e-03	8.543018e-06	8.543018e-06
4.067688e+00	5.062097e+00	5.750046e-03	6.463825e-06	6.463825e-06
5.062097e+00	6.299605e+00	4.090286e-03	4.887998e-06	4.887998e-06
6.299605e+00	7.839641e+00	2.872856e-03	3.671314e-06	3.671314e-06
7.839641e+00	9.756162e+00	1.997866e-03	2.745418e-06	2.745418e-06
9.756162e+00	1.214121e+01	1.376736e-03	2.042548e-06	2.042548e-06
1.214121e+01	1.510931e+01	9.340646e-04	1.508384e-06	1.508384e-06
1.510931e+01	1.880302e+01	6.221263e-04	1.102589e-06	1.102589e-06
1.880302e+01	2.339970e+01	4.042592e-04	7.982277e-07	7.982277e-07
2.339970e+01	2.912012e+01	2.536149e-04	5.659726e-07	5.659726e-07
2.912012e+01	3.623898e+01	1.527127e-04	3.935385e-07	3.935385e-07
3.623898e+01	4.509816e+01	8.585665e-05	2.645098e-07	2.645098e-07
4.509816e+01	5.612310e+01	4.197507e-05	1.654542e-07	1.654542e-07
5.612310e+01	6.984326e+01	1.454087e-05	8.723459e-08	8.723459e-08
6.984326e+01	8.691752e+01	2.584548e-06	3.291519e-08	3.291519e-08
8.691752e+01	1.081659e+02	1.788181e-08	2.145205e-09	2.145205e-09
1.081659e+02	1.346087e+02	2.281150e-10	1.163671e-11	1.163671e-11
1.346087e+02	1.675158e+02	1.081675e-12	7.751783e-13	7.751783e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999910193139998e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.075463e-02	5.696501e-04	5.696501e-04
1.244465e-03	1.548694e-03	5.258519e-02	5.798731e-04	5.798731e-04
1.548694e-03	1.927296e-03	7.640414e-02	6.288756e-04	6.288756e-04
1.927296e-03	2.398454e-03	1.345590e-01	7.538274e-04	7.538274e-04
2.398454e-03	2.984793e-03	2.478070e-01	9.182071e-04	9.182071e-04
2.984793e-03	3.714471e-03	1.497832e+01	6.376949e-03	6.376949e-03
3.714471e-03	4.622531e-03	1.628794e+01	5.962479e-03	5.962479e-03
4.622531e-03	5.752580e-03	1.344640e+01	4.860990e-03	4.860990e-03
5.752580e-03	7.158887e-03	1.100112e+01	3.945029e-03	3.945029e-03
7.158887e-03	8.908987e-03	8.827267e+00	3.169537e-03	3.169537e-03
8.908987e-03	1.108693e-02	7.044904e+00	2.538403e-03	2.538403e-03
1.108693e-02	1.379730e-02	5.615875e+00	2.031849e-03	2.031849e-03
1.379730e-02	1.717026e-02	4.470551e+00	1.625162e-03	1.625162e-03
1.717026e-02	2.136779e-02	3.568642e+00	1.301381e-03	1.301381e-03
2.136779e-02	2.659148e-02	2.869265e+00	1.045484e-03	1.045484e-03
2.659148e-02	3.309218e-02	2.248535e+00	8.302687e-04	8.302687e-04
3.309218e-02	4.118207e-02	1.733072e+00	6.545609e-04	6.545609e-04
4.118207e-02	5.124966e-02	1.333268e+00	5.154615e-04	5.154615e-04
5.124966e-02	6.377843e-02	1.023741e+00	4.053582e-04	4.053582e-04
6.377843e-02	7.937005e-02	7.844400e-01	3.184184e-04	3.184184e-04
7.937005e-02	9.877329e-02	6.003327e-01	2.499211e-04	2.499211e-04
9.877329e-02	1.229199e-01	4.580117e-01	1.957858e-04	1.957858e-04
1.229199e-01	1.529696e-01	3.491323e-01	1.533070e-04	1.533070e-04
1.529696e-01	1.903654e-01	2.655876e-01	1.198973e-04	1.198973e-04
1.903654e-01	2.369031e-01	2.014166e-01	9.365096e-05	9.365096e-05
2.369031e-01	2.948178e-01	1.521421e-01	7.299192e-05	7.299192e-05
2.948178e-01	3.668905e-01	1.147758e-01	5.685561e-05	5.685561e-05
3.668905e-01	4.565826e-01	8.637618e-02	4.422576e-05	4.422576e-05
4.565826e-01	5.682012e-01	6.473545e-02	3.433517e-05	3.433517e-05
5.682012e-01	7.071068e-01	4.834394e-02	2.659386e-05	2.659386e-05
7.071068e-01	8.799699e-01	3.600492e-02	2.058255e-05	2.058255e-05
8.799699e-01	1.095092e+00	2.673975e-02	1.590885e-05	1.590885e-05
1.095092e+00	1.362804e+00	1.971830e-02	1.225155e-05	1.225155e-05
1.362804e+00	1.695963e+00	1.449409e-02	9.420783e-06	9.420783e-06
1.695963e+00	2.110567e+00	1.061786e-02	7.231185e-06	7.231185e-06
2.110567e+00	2.626528e+00	7.734552e-03	5.533120e-06	5.533120e-06
2.626528e+00	3.268623e+00	5.585767e-03	4.215938e-06	4.215938e-06
3.268623e+00	4.067688e+00	4.021240e-03	3.206627e-06	3.206627e-06
4.067688e+00	5.062097e+00	2.870899e-03	2.429410e-06	2.429410e-06
5.062097e+00	6.299605e+00	2.037376e-03	1.835010e-06	1.835010e-06
6.299605e+00	7.839641e+00	1.430019e-03	1.377989e-06	1.377989e-06
7.839641e+00	9.756162e+00	9.925000e-04	1.028547e-06	1.028547e-06
9.756162e+00	1.214121e+01	6.817154e-04	7.635016e-07	7.635016e-07
1.214121e+01	1.510931e+01	4.617937e-04	5.627443e-07	5.627443e-07
1.510931e+01	1.880302e+01	3.078661e-04	4.117801e-07	4.117801e-07
1.880302e+01	2.339970e+01	1.993253e-04	2.969345e-07	2.969345e-07
2.339970e+01	2.912012e+01	1.251243e-04	2.103714e-07	2.103714e-07
2.912012e+01	3.623898e+01	7.522450e-05	1.457380e-07	1.457380e-07
3.623898e+01	4.509816e+01	4.230235e-05	9.774392e-08	9.774392e-08
4.509816e+01	5.612310e+01	2.095813e-05	6.129995e-08	6.129995e-08
5.612310e+01	6.984326e+01	7.621704e-06	3.265205e-08	3.265205e-08
6.984326e+01	8.691752e+01	1.626610e-06	1.287974e-08	1.287974e-08
8.691752e+01	1.081659e+02	1.382258e-07	2.601260e-09	2.601260e-09
1.081659e+02	1.346087e+02	1.313446e-08	6.912294e-10	6.912294e-10
1.346087e+02	1.675158e+02	4.325984e-11	3.081958e-11	3.081958e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.626023e-02	4.162455e-04	4.162455e-04
1.244465e-03	1.548694e-03	1.986444e-02	4.124129e-04	4.124129e-04
1.548694e-03	1.927296e-03	2.522998e-02	4.166405e-04	4.166405e-04
1.927296e-03	2.398454e-03	3.215486e-02	4.216329e-04	4.216329e-04
2.398454e-03	2.984793e-03	3.936613e-02	4.181976e-04	4.181976e-04
2.984793e-03	3.714471e-03	4.983600e-02	4.217940e-04	4.217940e-04
3.714471e-03	4.622531e-03	6.525270e-02	4.326497e-04	4.326497e-04
4.622531e-03	5.752580e-03	8.549652e-02	4.439357e-04	4.439357e-04
5.752580e-03	7.158887e-03	1.289675e-01	4.887587e-04	4.887587e-04
7.158887e-03	8.908987e-03	2.184616e-01	5.702307e-04	5.702307e-04
8.908987e-03	1.108693e-02	5.382616e+00	2.537277e-03	2.537277e-03
1.108693e-02	1.379730e-02	8.606386e+00	2.876012e-03	2.876012e-03
1.379730e-02	1.717026e-02	6.847994e+00	2.299697e-03	2.299697e-03
1.717026e-02	2.136779e-02	5.462941e+00	1.841242e-03	1.841242e-03
2.136779e-02	2.659148e-02	4.403274e+00	1.481814e-03	1.481814e-03
2.659148e-02	3.309218e-02	3.442554e+00	1.174505e-03	1.174505e-03
3.309218e-02	4.118207e-02	2.636839e+00	9.214355e-04	9.214355e-04
4.118207e-02	5.124966e-02	2.017850e+00	7.225637e-04	7.225637e-04
5.124966e-02	6.377843e-02	1.544203e+00	5.666206e-04	5.666206e-04
6.377843e-02	7.937005e-02	1.179088e+00	4.438353e-04	4.438353e-04
7.937005e-02	9.877329e-02	8.976290e-01	3.471409e-04	3.471409e-04
9.877329e-02	1.229199e-01	6.835394e-01	2.715489e-04	2.715489e-04
1.229199e-01	1.529696e-01	5.195679e-01	2.122245e-04	2.122245e-04
1.529696e-01	1.903654e-01	3.940309e-01	1.656716e-04	1.656716e-04
1.903654e-01	2.369031e-01	2.981497e-01	1.291841e-04	1.291841e-04
2.369031e-01	2.948178e-01	2.251456e-01	1.006310e-04	1.006310e-04
2.948178e-01	3.668905e-01	1.694309e-01	7.825379e-05	7.825379e-05
3.668905e-01	4.565826e-01	1.272705e-01	6.079688e-05	6.079688e-05
4.565826e-01	5.682012e-01	9.520779e-02	4.713706e-05	4.713706e-05
5.682012e-01	7.071068e-01	7.108852e-02	3.651189e-05	3.651189e-05
7.071068e-01	8.799699e-01	5.281991e-02	2.821254e-05	2.821254e-05
8.799699e-01	1.095092e+00	3.908680e-02	2.175540e-05	2.175540e-05
1.095092e+00	1.362804e+00	2.882482e-02	1.674726e-05	1.674726e-05
1.362804e+00	1.695963e+00	2.116403e-02	1.286376e-05	1.286376e-05
1.695963e+00	2.110567e+00	1.544803e-02	9.851770e-06	9.851770e-06
2.110567e+00	2.626528e+00	1.123633e-02	7.531790e-06	7.531790e-06
2.626528e+00	3.268623e+00	8.137223e-03	5.745568e-06	5.745568e-06
3.268623e+00	4.067688e+00	5.836758e-03	4.362036e-06	4.362036e-06
4.067688e+00	5.062097e+00	4.170660e-03	3.305327e-06	3.305327e-06
5.062097e+00	6.299605e+00	2.954382e-03	2.493755e-06	2.493755e-06
6.299605e+00	7.839641e+00	2.076006e-03	1.873887e-06	1.873887e-06
7.839641e+00	9.756162e+00	1.445977e-03	1.401904e-06	1.401904e-06
9.756162e+00	1.214121e+01	9.943599e-04	1.042120e-06	1.042120e-06
1.214121e+01	1.510931e+01	6.722364e-04	7.680974e-07	7.680974e-07
1.510931e+01	1.880302e+01	4.501046e-04	5.634039e-07	5.634039e-07
1.880302e+01	2.339970e+01	2.925026e-04	4.071339e-07	4.071339e-07
2.339970e+01	2.912012e+01	1.844772e-04	2.898356e-07	2.898356e-07
2.912012e+01	3.623898e+01	1.118872e-04	2.023389e-07	2.023389e-07
3.623898e+01	4.509816e+01	6.325934e-05	1.363829e-07	1.363829e-07
4.509816e+01	5.612310e+01	3.199410e-05	8.694433e-08	8.694433e-08
5.612310e+01	6.984326e+01	1.243952e-05	4.859781e-08	4.859781e-08
6.984326e+01	8.691752e+01	3.131797e-06	2.185850e-08	2.185850e-08
8.691752e+01	1.081659e+02	4.409644e-07	7.352471e-09	7.352471e-09
1.081659e+02	1.346087e+02	4.659537e-08	2.142457e-09	2.142457e-09
1.346087e+02	1.675158e+02	2.374764e-10	1.371071e-10	1.371071e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.248440e-02	3.195880e-04	3.195880e-04
1.244465e-03	1.548694e-03	1.525167e-02	3.166454e-04	3.166454e-04
1.548694e-03	1.927296e-03	1.937126e-02	3.198913e-04	3.198913e-04
1.927296e-03	2.398454e-03	2.468811e-02	3.237245e-04	3.237245e-04
2.398454e-03	2.984793e-03	3.022482e-02	3.210868e-04	3.210868e-04
2.984793e-03	3.714471e-03	3.826344e-02	3.238481e-04	3.238481e-04
3.714471e-03	4.622531e-03	5.010020e-02	3.321830e-04	3.321830e-04
4.622531e-03	5.752580e-03	6.564315e-02	3.408482e-04	3.408482e-04
5.752580e-03	7.158887e-03	9.901963e-02	3.752627e-04	3.752627e-04
7.158887e-03	8.908987e-03	1.677321e-01	4.378159e-04	4.378159e-04
8.908987e-03	1.108693e-02	4.132704e+00	1.948090e-03	1.948090e-03
1.108693e-02	1.379730e-02	6.607876e+00	2.208166e-03	2.208166e-03
1.379730e-02	1.717026e-02	5.257803e+00	1.765678e-03	1.765678e-03
1.717026e-02	2.136779e-02	4.194376e+00	1.413682e-03	1.413682e-03
2.136779e-02	2.659148e-02	3.380779e+00	1.137719e-03	1.137719e-03
2.659148e-02	3.309218e-02	2.643151e+00	9.017704e-04	9.017704e-04
3.309218e-02	4.118207e-02	2.024532e+00	7.074669e-04	7.074669e-04
4.118207e-02	5.124966e-02	1.549281e+00	5.547759e-04	5.547759e-04
5.124966e-02	6.377843e-02	1.185619e+00	4.350441e-04	4.350441e-04
6.377843e-02	7.937005e-02	9.052889e-01	3.407712e-04	3.407712e-04
7.937005e-02	9.877329e-02	6.891885e-01	2.665305e-04	2.665305e-04
9.877329e-02	1.229199e-01	5.248128e-01	2.084918e-04	2.084918e-04
1.229199e-01	1.529696e-01	3.989178e-01	1.629433e-04	1.629433e-04
1.529696e-01	1.903654e-01	3.025321e-01	1.272006e-04	1.272006e-04
1.903654e-01	2.369031e-01	2.289155e-01	9.918594e-05	9.918594e-05
2.369031e-01	2.948178e-01	1.728641e-01	7.726324e-05	7.726324e-05
2.948178e-01	3.668905e-01	1.300870e-01	6.008231e-05	6.008231e-05
3.668905e-01	4.565826e-01	9.771671e-02	4.667908e-05	4.667908e-05
4.565826e-01	5.682012e-01	7.309937e-02	3.619125e-05	3.619125e-05
5.682012e-01	7.071068e-01	5.458087e-02	2.803337e-05	2.803337e-05
7.071068e-01	8.799699e-01	4.055449e-02	2.166125e-05	2.166125e-05
8.799699e-01	1.095092e+00	3.001036e-02	1.670353e-05	1.670353e-05
1.095092e+00	1.362804e+00	2.213135e-02	1.285836e-05	1.285836e-05
1.362804e+00	1.695963e+00	1.624948e-02	9.876638e-06	9.876638e-06
1.695963e+00	2.110567e+00	1.186081e-02	7.564069e-06	7.564069e-06
2.110567e+00	2.626528e+00	8.627111e-03	5.782813e-06	5.782813e-06
2.626528e+00	3.268623e+00	6.247656e-03	4.411374e-06	4.411374e-06
3.268623e+00	4.067688e+00	4.481391e-03	3.349119e-06	3.349119e-06
4.067688e+00	5.062097e+00	3.202182e-03	2.537790e-06	2.537790e-06
5.062097e+00	6.299605e+00	2.268337e-03	1.914673e-06	1.914673e-06
6.299605e+00	7.839641e+00	1.593934e-03	1.438750e-06	1.438750e-06
7.839641e+00	9.756162e+00	1.110203e-03	1.076364e-06	1.076364e-06
9.756162e+00	1.214121e+01	7.634568e-04	8.001265e-07	8.001265e-07
1.214121e+01	1.510931e+01	5.161349e-04	5.897354e-07	5.897354e-07
1.510931e+01	1.880302e+01	3.455848e-04	4.325743e-07	4.325743e-07
1.880302e+01	2.339970e+01	2.245799e-04	3.125923e-07	3.125923e-07
2.339970e+01	2.912012e+01	1.416392e-04	2.225321e-07	2.225321e-07
2.912012e+01	3.623898e+01	8.590558e-05	1.553533e-07	1.553533e-07
3.623898e+01	4.509816e+01	4.856972e-05	1.047131e-07	1.047131e-07
4.509816e+01	5.612310e+01	2.456466e-05	6.675476e-08	6.675476e-08
5.612310e+01	6.984326e+01	9.550909e-06	3.731278e-08	3.731278e-08
6.984326e+01	8.691752e+01	2.404555e-06	1.678268e-08	1.678268e-08
8.691752e+01	1.081659e+02	3.385669e-07	5.645134e-09	5.645134e-09
1.081659e+02	1.346087e+02	3.577532e-08	1.644951e-09	1.644951e-09
1.346087e+02	1.675158e+02	1.823314e-10	1.052691e-10	1.052691e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.179715e-02	8.067145e-04	8.067145e-04
1.244465e-03	1.548694e-03	2.634136e-02	8.046335e-04	8.046335e-04
1.548694e-03	1.927296e-03	3.348339e-02	8.034499e-04	8.034499e-04
1.927296e-03	2.398454e-03	4.245289e-02	8.114659e-04	8.114659e-04
2.398454e-03	2.984793e-03	5.207888e-02	7.986541e-04	7.986541e-04
2.984793e-03	3.714471e-03	6.533685e-02	8.076250e-04	8.076250e-04
3.714471e-03	4.622531e-03	8.571648e-02	8.283170e-04	8.283170e-04
4.622531e-03	5.752580e-03	1.127955e-01	8.499440e-04	8.499440e-04
5.752580e-03	7.158887e-03	1.745644e-01	9.482007e-04	9.482007e-04
7.158887e-03	8.908987e-03	2.959360e-01	1.106507e-03	1.106507e-03
8.908987e-03	1.108693e-02	6.843976e+00	4.770240e-03	4.770240e-03
1.108693e-02	1.379730e-02	1.093238e+01	5.403541e-03	5.403541e-03
1.379730e-02	1.717026e-02	8.707388e+00	4.322412e-03	4.322412e-03
1.717026e-02	2.136779e-02	6.950552e+00	3.461517e-03	3.461517e-03
2.136779e-02	2.659148e-02	5.604527e+00	2.786104e-03	2.786104e-03
2.659148e-02	3.309218e-02	4.393696e+00	2.211799e-03	2.211799e-03
3.309218e-02	4.118207e-02	3.386030e+00	1.740753e-03	1.740753e-03
4.118207e-02	5.124966e-02	2.602240e+00	1.367527e-03	1.367527e-03
5.124966e-02	6.377843e-02	2.001356e+00	1.075184e-03	1.075184e-03
6.377843e-02	7.937005e-02	1.536778e+00	8.445350e-04	8.445350e-04
7.937005e-02	9.877329e-02	1.174849e+00	6.620052e-04	6.620052e-04
9.877329e-02	1.229199e-01	8.990600e-01	5.190861e-04	5.190861e-04
1.229199e-01	1.529696e-01	6.859280e-01	4.064461e-04	4.064461e-04
1.529696e-01	1.903654e-01	5.230181e-01	3.181720e-04	3.181720e-04
1.903654e-01	2.369031e-01	3.962845e-01	2.481815e-04	2.481815e-04
2.369031e-01	2.948178e-01	3.003220e-01	1.936839e-04	1.936839e-04
2.948178e-01	3.668905e-01	2.268901e-01	1.509269e-04	1.509269e-04
3.668905e-01	4.565826e-01	1.708946e-01	1.174201e-04	1.174201e-04
4.565826e-01	5.682012e-01	1.282043e-01	9.115436e-05	9.115436e-05
5.682012e-01	7.071068e-01	9.606215e-02	7.072146e-05	7.072146e-05
7.071068e-01	8.799699e-01	7.143850e-02	5.466603e-05	5.466603e-05
8.799699e-01	1.095092e+00	5.307339e-02	4.224782e-05	4.224782e-05
1.095092e+00	1.362804e+00	3.925326e-02	3.256710e-05	3.256710e-05
1.362804e+00	1.695963e+00	2.889972e-02	2.505062e-05	2.505062e-05
1.695963e+00	2.110567e+00	2.115463e-02	1.921018e-05	1.921018e-05
2.110567e+00	2.626528e+00	1.543722e-02	1.471236e-05	1.471236e-05
2.626528e+00	3.268623e+00	1.118619e-02	1.122363e-05	1.122363e-05
3.268623e+00	4.067688e+00	8.038080e-03	8.527785e-06	8.527785e-06
4.067688e+00	5.062097e+00	5.756506e-03	6.467617e-06	6.467617e-06
5.062097e+00	6.299605e+00	4.080753e-03	4.883156e-06	4.883156e-06
6.299605e+00	7.839641e+00	2.871489e-03	3.670630e-06	3.670630e-06
7.839641e+00	9.756162e+00	1.998589e-03	2.744525e-06	2.744525e-06
9.756162e+00	1.214121e+01	1.376903e-03	2.042325e-06	2.042325e-06
1.214121e+01	1.510931e+01	9.300270e-04	1.504568e-06	1.504568e-06
1.510931e+01	1.880302e+01	6.219909e-04	1.102801e-06	1.102801e-06
1.880302e+01	2.339970e+01	4.045733e-04	7.978337e-07	7.978337e-07
2.339970e+01	2.912012e+01	2.539322e-04	5.660603e-07	5.660603e-07
2.912012e+01	3.623898e+01	1.535058e-04	3.945984e-07	3.945984e-07
3.623898e+01	4.509816e+01	8.586628e-05	2.645411e-07	2.645411e-07
4.509816e+01	5.612310e+01	4.232008e-05	1.664814e-07	1.664814e-07
5.612310e+01	6.984326e+01	1.469208e-05	8.778728e-08	8.778728e-08
6.984326e+01	8.691752e+01	2.638747e-06	3.339314e-08	3.339314e-08
8.691752e+01	1.081659e+02	1.430511e-08	1.649515e-09	1.649515e-09
1.081659e+02	1.346087e+02	2.300327e-10	1.148606e-11	1.148606e-11
1.346087e+02	1.675158e+02	1.186332e-12	7.137735e-13	7.137735e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999911626227762e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.047505e-02	2.899887e-04	2.899887e-04
1.244465e-03	1.548694e-03	1.259718e-02	2.832002e-04	2.832002e-04
1.548694e-03	1.927296e-03	1.621975e-02	2.893436e-04	2.893436e-04
1.927296e-03	2.398454e-03	2.055720e-02	2.914829e-04	2.914829e-04
2.398454e-03	2.984793e-03	2.531304e-02	2.900594e-04	2.900594e-04
2.984793e-03	3.714471e-03	3.180362e-02	2.913201e-04	2.913201e-04
3.714471e-03	4.622531e-03	4.158556e-02	2.982962e-04	2.982962e-04
4.622531e-03	5.752580e-03	5.501042e-02	3.085207e-04	3.085207e-04
5.752580e-03	7.158887e-03	8.420132e-02	3.436926e-04	3.436926e-04
7.158887e-03	8.908987e-03	1.435284e-01	4.029799e-04	4.029799e-04
8.908987e-03	1.108693e-02	3.500013e+00	1.788611e-03	1.788611e-03
1.108693e-02	1.379730e-02	5.603910e+00	2.029674e-03	2.029674e-03
1.379730e-02	1.717026e-02	4.461091e+00	1.623445e-03	1.623445e-03
1.717026e-02	2.136779e-02	3.560034e+00	1.299906e-03	1.299906e-03
2.136779e-02	2.659148e-02	2.865490e+00	1.044707e-03	1.044707e-03
2.659148e-02	3.309218e-02	2.247300e+00	8.300249e-04	8.300249e-04
3.309218e-02	4.118207e-02	1.732167e+00	6.544332e-04	6.544332e-04
4.118207e-02	5.124966e-02	1.333137e+00	5.155063e-04	5.155063e-04
5.124966e-02	6.377843e-02	1.024493e+00	4.054981e-04	4.054981e-04
6.377843e-02	7.937005e-02	7.856496e-01	3.186367e-04	3.186367e-04
7.937005e-02	9.877329e-02	6.001925e-01	2.498788e-04	2.498788e-04
9.877329e-02	1.229199e-01	4.586503e-01	1.959532e-04	1.959532e-04
1.229199e-01	1.529696e-01	3.493659e-01	1.533578e-04	1.533578e-04
1.529696e-01	1.903654e-01	2.655958e-01	1.199191e-04	1.199191e-04
1.903654e-01	2.369031e-01	2.012754e-01	9.361390e-05	9.361390e-05
2.369031e-01	2.948178e-01	1.523510e-01	7.305294e-05	7.305294e-05
2.948178e-01	3.668905e-01	1.148455e-01	5.687611e-05	5.687611e-05
3.668905e-01	4.565826e-01	8.638366e-02	4.423109e-05	4.423109e-05
4.565826e-01	5.682012e-01	6.472141e-02	3.433015e-05	3.433015e-05
5.682012e-01	7.071068e-01	4.836262e-02	2.659725e-05	2.659725e-05
7.071068e-01	8.799699e-01	3.598038e-02	2.057198e-05	2.057198e-05
8.799699e-01	1.095092e+00	2.667875e-02	1.588859e-05	1.588859e-05
1.095092e+00	1.362804e+00	1.971584e-02	1.225087e-05	1.225087e-05
1.362804e+00	1.695963e+00	1.450429e-02	9.423839e-06	9.423839e-06
1.695963e+00	2.110567e+00	1.060754e-02	7.227561e-06	7.227561e-06
2.110567e+00	2.626528e+00	7.720452e-03	5.527484e-06	5.527484e-06
2.626528e+00	3.268623e+00	5.593546e-03	4.218112e-06	4.218112e-06
3.268623e+00	4.067688e+00	4.014081e-03	3.203781e-06	3.203781e-06
4.067688e+00	5.062097e+00	2.871013e-03	2.429470e-06	2.429470e-06
5.062097e+00	6.299605e+00	2.033065e-03	1.832611e-06	1.832611e-06
6.299605e+00	7.839641e+00	1.429370e-03	1.377808e-06	1.377808e-06
7.839641e+00	9.756162e+00	9.943810e-04	1.029455e-06	1.029455e-06
9.756162e+00	1.214121e+01	6.820093e-04	7.633980e-07	7.633980e-07
1.214121e+01	1.510931e+01	4.604117e-04	5.619695e-07	5.619695e-07
1.510931e+01	1.880302e+01	3.076901e-04	4.115726e-07	4.115726e-07
1.880302e+01	2.339970e+01	1.997335e-04	2.972033e-07	2.972033e-07
2.339970e+01	2.912012e+01	1.252183e-04	2.103600e-07	2.103600e-07
2.912012e+01	3.623898e+01	7.557761e-05	1.461701e-07	1.461701e-07
3.623898e+01	4.509816e+01	4.233323e-05	9.776674e-08	9.776674e-08
4.509816e+01	5.612310e+01	2.100714e-05	6.138995e-08	6.138995e-08
5.612310e+01	6.984326e+01	7.697979e-06	3.281759e-08	3.281759e-08
6.984326e+01	8.691752e+01	1.648389e-06	1.298900e-08	1.298900e-08
8.691752e+01	1.081659e+02	1.366647e-07	2.561872e-09	2.561872e-09
1.081659e+02	1.346087e+02	1.393876e-08	7.118385e-10	7.118385e-10
1.346087e+02	1.675158e+02	9.161035e-11	6.035466e-11	6.035466e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.612201e-03	1.961878e-04	1.961878e-04
1.244465e-03	1.548694e-03	5.128791e-03	2.095568e-04	2.095568e-04
1.548694e-03	1.927296e-03	6.095927e-03	2.047967e-04	2.047967e-04
1.927296e-03	2.398454e-03	7.762284e-03	2.071600e-04	2.071600e-04
2.398454e-03	2.984793e-03	9.458359e-03	2.049878e-04	2.049878e-04
2.984793e-03	3.714471e-03	1.191637e-02	2.062533e-04	2.062533e-04
3.714471e-03	4.622531e-03	1.531848e-02	2.096259e-04	2.096259e-04
4.622531e-03	5.752580e-03	1.882122e-02	2.082906e-04	2.082906e-04
5.752580e-03	7.158887e-03	2.349999e-02	2.086355e-04	2.086355e-04
7.158887e-03	8.908987e-03	3.028343e-02	2.123076e-04	2.123076e-04
8.908987e-03	1.108693e-02	3.819525e-02	2.137351e-04	2.137351e-04
1.108693e-02	1.379730e-02	4.996952e-02	2.191456e-04	2.191456e-04
1.379730e-02	1.717026e-02	6.698416e-02	2.274442e-04	2.274442e-04
1.717026e-02	2.136779e-02	9.890371e-02	2.477444e-04	2.477444e-04
2.136779e-02	2.659148e-02	2.007384e-01	3.163887e-04	3.163887e-04
2.659148e-02	3.309218e-02	1.060512e+00	6.518867e-04	6.518867e-04
3.309218e-02	4.118207e-02	2.638041e+00	9.216456e-04	9.216456e-04
4.118207e-02	5.124966e-02	2.014480e+00	7.219601e-04	7.219601e-04
5.124966e-02	6.377843e-02	1.542569e+00	5.663209e-04	5.663209e-04
6.377843e-02	7.937005e-02	1.177055e+00	4.434526e-04	4.434526e-04
7.937005e-02	9.877329e-02	8.983763e-01	3.472854e-04	3.472854e-04
9.877329e-02	1.229199e-01	6.834355e-01	2.715283e-04	2.715283e-04
1.229199e-01	1.529696e-01	5.196817e-01	2.122478e-04	2.122478e-04
1.529696e-01	1.903654e-01	3.941207e-01	1.656905e-04	1.656905e-04
1.903654e-01	2.369031e-01	2.981417e-01	1.291824e-04	1.291824e-04
2.369031e-01	2.948178e-01	2.251131e-01	1.006237e-04	1.006237e-04
2.948178e-01	3.668905e-01	1.694282e-01	7.825319e-05	7.825319e-05
3.668905e-01	4.565826e-01	1.271401e-01	6.076570e-05	6.076570e-05
4.565826e-01	5.682012e-01	9.516774e-02	4.712715e-05	4.712715e-05
5.682012e-01	7.071068e-01	7.110598e-02	3.651637e-05	3.651637e-05
7.071068e-01	8.799699e-01	5.277716e-02	2.820112e-05	2.820112e-05
8.799699e-01	1.095092e+00	3.908740e-02	2.175556e-05	2.175556e-05
1.095092e+00	1.362804e+00	2.880159e-02	1.674051e-05	1.674051e-05
1.362804e+00	1.695963e+00	2.116695e-02	1.286465e-05	1.286465e-05
1.695963e+00	2.110567e+00	1.545782e-02	9.854890e-06	9.854890e-06
2.110567e+00	2.626528e+00	1.123648e-02	7.531840e-06	7.531840e-06
2.626528e+00	3.268623e+00	8.121864e-03	5.740143e-06	5.740143e-06
3.268623e+00	4.067688e+00	5.842665e-03	4.364243e-06	4.364243e-06
4.067688e+00	5.062097e+00	4.170663e-03	3.305328e-06	3.305328e-06
5.062097e+00	6.299605e+00	2.960221e-03	2.496218e-06	2.496218e-06
6.299605e+00	7.839641e+00	2.076630e-03	1.874168e-06	1.874168e-06
7.839641e+00	9.756162e+00	1.443963e-03	1.400928e-06	1.400928e-06
9.756162e+00	1.214121e+01	9.935540e-04	1.041698e-06	1.041698e-06
1.214121e+01	1.510931e+01	6.739443e-04	7.690725e-07	7.690725e-07
1.510931e+01	1.880302e+01	4.479445e-04	5.620504e-07	5.620504e-07
1.880302e+01	2.339970e+01	2.920482e-04	4.068174e-07	4.068174e-07
2.339970e+01	2.912012e+01	1.845104e-04	2.898617e-07	2.898617e-07
2.912012e+01	3.623898e+01	1.120453e-04	2.024818e-07	2.024818e-07
3.623898e+01	4.509816e+01	6.350750e-05	1.366502e-07	1.366502e-07
4.509816e+01	5.612310e+01	3.196433e-05	8.690387e-08	8.690387e-08
5.612310e+01	6.984326e+01	1.239832e-05	4.851726e-08	4.851726e-08
6.984326e+01	8.691752e+01	3.112880e-06	2.179238e-08	2.179238e-08
8.691752e+01	1.081659e+02	4.417000e-07	7.358600e-09	7.358600e-09
1.081659e+02	1.346087e+02	5.014174e-08	2.222493e-09	2.222493e-09
1.346087e+02	1.675158e+02	7.915881e-11	7.915883e-11	7.915883e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.773402e-03	1.506305e-04	1.506305e-04
1.244465e-03	1.548694e-03	3.937823e-03	1.608950e-04	1.608950e-04
1.548694e-03	1.927296e-03	4.680374e-03	1.572403e-04	1.572403e-04
1.927296e-03	2.398454e-03	5.959782e-03	1.590548e-04	1.590548e-04
2.398454e-03	2.984793e-03	7.262009e-03	1.573870e-04	1.573870e-04
2.984793e-03	3.714471e-03	9.149238e-03	1.583586e-04	1.583586e-04
3.714471e-03	4.622531e-03	1.176134e-02	1.609481e-04	1.609481e-04
4.622531e-03	5.752580e-03	1.445069e-02	1.599229e-04	1.599229e-04
5.752580e-03	7.158887e-03	1.804299e-02	1.601877e-04	1.601877e-04
7.158887e-03	8.908987e-03	2.325124e-02	1.630071e-04	1.630071e-04
8.908987e-03	1.108693e-02	2.932583e-02	1.641031e-04	1.641031e-04
1.108693e-02	1.379730e-02	3.836598e-02	1.682572e-04	1.682572e-04
1.379730e-02	1.717026e-02	5.142958e-02	1.746288e-04	1.746288e-04
1.717026e-02	2.136779e-02	7.593702e-02	1.902150e-04	1.902150e-04
2.136779e-02	2.659148e-02	1.541243e-01	2.429192e-04	2.429192e-04
2.659148e-02	3.309218e-02	8.142480e-01	5.005110e-04	5.005110e-04
3.309218e-02	4.118207e-02	2.025455e+00	7.076280e-04	7.076280e-04
4.118207e-02	5.124966e-02	1.546693e+00	5.543124e-04	5.543124e-04
5.124966e-02	6.377843e-02	1.184365e+00	4.348140e-04	4.348140e-04
6.377843e-02	7.937005e-02	9.037278e-01	3.404774e-04	3.404774e-04
7.937005e-02	9.877329e-02	6.897621e-01	2.666413e-04	2.666413e-04
9.877329e-02	1.229199e-01	5.247333e-01	2.084762e-04	2.084762e-04
1.229199e-01	1.529696e-01	3.990053e-01	1.629613e-04	1.629613e-04
1.529696e-01	1.903654e-01	3.026008e-01	1.272151e-04	1.272151e-04
1.903654e-01	2.369031e-01	2.289095e-01	9.918469e-05	9.918469e-05
2.369031e-01	2.948178e-01	1.728390e-01	7.725769e-05	7.725769e-05
2.948178e-01	3.668905e-01	1.300849e-01	6.008182e-05	6.008182e-05
3.668905e-01	4.565826e-01	9.761657e-02	4.665519e-05	4.665519e-05
4.565826e-01	5.682012e-01	7.306860e-02	3.618363e-05	3.618363e-05
5.682012e-01	7.071068e-01	5.459430e-02	2.803683e-05	2.803683e-05
7.071068e-01	8.799699e-01	4.052164e-02	2.165246e-05	2.165246e-05
8.799699e-01	1.095092e+00	3.001082e-02	1.670365e-05	1.670365e-05
1.095092e+00	1.362804e+00	2.211350e-02	1.285315e-05	1.285315e-05
1.362804e+00	1.695963e+00	1.625172e-02	9.877318e-06	9.877318e-06
1.695963e+00	2.110567e+00	1.186832e-02	7.566466e-06	7.566466e-06
2.110567e+00	2.626528e+00	8.627224e-03	5.782851e-06	5.782851e-06
2.626528e+00	3.268623e+00	6.235867e-03	4.407212e-06	4.407212e-06
3.268623e+00	4.067688e+00	4.485927e-03	3.350813e-06	3.350813e-06
4.067688e+00	5.062097e+00	3.202184e-03	2.537791e-06	2.537791e-06
5.062097e+00	6.299605e+00	2.272820e-03	1.916564e-06	1.916564e-06
6.299605e+00	7.839641e+00	1.594410e-03	1.438963e-06	1.438963e-06
7.839641e+00	9.756162e+00	1.108656e-03	1.075614e-06	1.075614e-06
9.756162e+00	1.214121e+01	7.628379e-04	7.998021e-07	7.998021e-07
1.214121e+01	1.510931e+01	5.174462e-04	5.904841e-07	5.904841e-07
1.510931e+01	1.880302e+01	3.439268e-04	4.315361e-07	4.315361e-07
1.880302e+01	2.339970e+01	2.242310e-04	3.123493e-07	3.123493e-07
2.339970e+01	2.912012e+01	1.416647e-04	2.225522e-07	2.225522e-07
2.912012e+01	3.623898e+01	8.602723e-05	1.554637e-07	1.554637e-07
3.623898e+01	4.509816e+01	4.876026e-05	1.049183e-07	1.049183e-07
4.509816e+01	5.612310e+01	2.454180e-05	6.672369e-08	6.672369e-08
5.612310e+01	6.984326e+01	9.519277e-06	3.725094e-08	3.725094e-08
6.984326e+01	8.691752e+01	2.390030e-06	1.673191e-08	1.673191e-08
8.691752e+01	1.081659e+02	3.391316e-07	5.649840e-09	5.649840e-09
1.081659e+02	1.346087e+02	3.849819e-08	1.706402e-09	1.706402e-09
1.346087e+02	1.675158e+02	6.077713e-11	6.077713e-11	6.077713e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.408472e-03	3.599553e-04	3.599553e-04
1.244465e-03	1.548694e-03	6.077915e-03	3.807488e-04	3.807488e-04
1.548694e-03	1.927296e-03	7.159709e-03	3.645460e-04	3.645460e-04
1.927296e-03	2.398454e-03	9.388139e-03	3.870155e-04	3.870155e-04
2.398454e-03	2.984793e-03	1.131560e-02	3.758893e-04	3.758893e-04
2.984793e-03	3.714471e-03	1.470010e-02	3.832903e-04	3.832903e-04
3.714471e-03	4.622531e-03	1.859660e-02	3.864856e-04	3.864856e-04
4.622531e-03	5.752580e-03	2.314993e-02	3.887703e-04	3.887703e-04
5.752580e-03	7.158887e-03	2.806446e-02	3.796882e-04	3.796882e-04
7.158887e-03	8.908987e-03	3.671071e-02	3.901680e-04	3.901680e-04
8.908987e-03	1.108693e-02	4.647904e-02	3.930240e-04	3.930240e-04
1.108693e-02	1.379730e-02	6.001767e-02	4.007207e-04	4.007207e-04
1.379730e-02	1.717026e-02	8.059025e-02	4.163092e-04	4.163092e-04
1.717026e-02	2.136779e-02	1.197470e-01	4.542054e-04	4.542054e-04
2.136779e-02	2.659148e-02	2.414998e-01	5.785384e-04	5.785384e-04
2.659148e-02	3.309218e-02	1.327670e+00	1.216038e-03	1.216038e-03
3.309218e-02	4.118207e-02	3.387160e+00	1.740961e-03	1.740961e-03
4.118207e-02	5.124966e-02	2.597157e+00	1.366260e-03	1.366260e-03
5.124966e-02	6.377843e-02	2.000249e+00	1.074858e-03	1.074858e-03
6.377843e-02	7.937005e-02	1.533515e+00	8.436578e-04	8.436578e-04
7.937005e-02	9.877329e-02	1.176156e+00	6.624009e-04	6.624009e-04
9.877329e-02	1.229199e-01	8.981041e-01	5.187873e-04	5.187873e-04
1.229199e-01	1.529696e-01	6.861875e-01	4.064894e-04	4.064894e-04
1.529696e-01	1.903654e-01	5.227764e-01	3.181462e-04	3.181462e-04
1.903654e-01	2.369031e-01	3.965469e-01	2.483034e-04	2.483034e-04
2.369031e-01	2.948178e-01	3.004020e-01	1.937260e-04	1.937260e-04
2.948178e-01	3.668905e-01	2.267284e-01	1.508702e-04	1.508702e-04
3.668905e-01	4.565826e-01	1.706792e-01	1.173383e-04	1.173383e-04
4.565826e-01	5.682012e-01	1.280898e-01	9.108909e-05	9.108909e-05
5.682012e-01	7.071068e-01	9.604739e-02	7.073396e-05	7.073396e-05
7.071068e-01	8.799699e-01	7.137515e-02	5.464764e-05	5.464764e-05
8.799699e-01	1.095092e+00	5.302821e-02	4.221947e-05	4.221947e-05
1.095092e+00	1.362804e+00	3.924352e-02	3.256318e-05	3.256318e-05
1.362804e+00	1.695963e+00	2.893220e-02	2.506443e-05	2.506443e-05
1.695963e+00	2.110567e+00	2.116338e-02	1.921262e-05	1.921262e-05
2.110567e+00	2.626528e+00	1.544950e-02	1.471916e-05	1.471916e-05
2.626528e+00	3.268623e+00	1.116794e-02	1.121390e-05	1.121390e-05
3.268623e+00	4.067688e+00	8.057431e-03	8.542886e-06	8.542886e-06
4.067688e+00	5.062097e+00	5.755307e-03	6.468533e-06	6.468533e-06
5.062097e+00	6.299605e+00	4.088601e-03	4.885665e-06	4.885665e-06
6.299605e+00	7.839641e+00	2.871648e-03	3.671965e-06	3.671965e-06
7.839641e+00	9.756162e+00	1.996555e-03	2.744116e-06	2.744116e-06
9.756162e+00	1.214121e+01	1.373896e-03	2.039857e-06	2.039857e-06
1.214121e+01	1.510931e+01	9.330811e-04	1.505461e-06	1.505461e-06
1.510931e+01	1.880302e+01	6.195595e-04	1.101019e-06	1.101019e-06
1.880302e+01	2.339970e+01	4.035193e-04	7.962845e-07	7.962845e-07
2.339970e+01	2.912012e+01	2.540429e-04	5.665673e-07	5.665673e-07
2.912012e+01	3.623898e+01	1.536291e-04	3.948145e-07	3.948145e-07
3.623898e+01	4.509816e+01	8.611995e-05	2.647165e-07	2.647165e-07
4.509816e+01	5.612310e+01	4.217764e-05	1.657780e-07	1.657780e-07
5.612310e+01	6.984326e+01	1.463976e-05	8.771627e-08	8.771627e-08
6.984326e+01	8.691752e+01	2.619975e-06	3.332436e-08	3.332436e-08
8.691752e+01	1.081659e+02	1.395797e-08	1.697048e-09	1.697048e-09
1.081659e+02	1.346087e+02	2.453839e-10	1.165710e-11	1.165710e-11
1.346087e+02	1.675158e+02	4.517007e-13	4.517006e-13	4.517006e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999911626227762e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.208409e-03	1.310211e-04	1.310211e-04
1.244465e-03	1.548694e-03	3.085769e-03	1.377868e-04	1.377868e-04
1.548694e-03	1.927296e-03	3.690200e-03	1.355221e-04	1.355221e-04
1.927296e-03	2.398454e-03	4.654704e-03	1.368552e-04	1.368552e-04
2.398454e-03	2.984793e-03	5.677281e-03	1.348832e-04	1.348832e-04
2.984793e-03	3.714471e-03	7.168324e-03	1.362245e-04	1.362245e-04
3.714471e-03	4.622531e-03	9.227103e-03	1.384852e-04	1.384852e-04
4.622531e-03	5.752580e-03	1.144911e-02	1.387226e-04	1.387226e-04
5.752580e-03	7.158887e-03	1.412714e-02	1.376501e-04	1.376501e-04
7.158887e-03	8.908987e-03	1.827874e-02	1.407692e-04	1.407692e-04
8.908987e-03	1.108693e-02	2.318915e-02	1.422741e-04	1.422741e-04
1.108693e-02	1.379730e-02	3.013485e-02	1.451263e-04	1.451263e-04
1.379730e-02	1.717026e-02	4.034972e-02	1.503703e-04	1.503703e-04
1.717026e-02	2.136779e-02	5.965885e-02	1.639450e-04	1.639450e-04
2.136779e-02	2.659148e-02	1.198118e-01	2.072285e-04	2.072285e-04
2.659148e-02	3.309218e-02	6.737324e-01	4.505172e-04	4.505172e-04
3.309218e-02	4.118207e-02	1.733061e+00	6.546022e-04	6.546022e-04
4.118207e-02	5.124966e-02	1.330670e+00	5.150331e-04	5.150331e-04
5.124966e-02	6.377843e-02	1.023645e+00	4.053511e-04	4.053511e-04
6.377843e-02	7.937005e-02	7.843585e-01	3.184065e-04	3.184065e-04
7.937005e-02	9.877329e-02	6.008430e-01	2.500334e-04	2.500334e-04
9.877329e-02	1.229199e-01	4.583028e-01	1.958482e-04	1.958482e-04
1.229199e-01	1.529696e-01	3.495323e-01	1.534106e-04	1.534106e-04
1.529696e-01	1.903654e-01	2.655883e-01	1.199087e-04	1.199087e-04
1.903654e-01	2.369031e-01	2.013595e-01	9.364102e-05	9.364102e-05
2.369031e-01	2.948178e-01	1.523245e-01	7.304621e-05	7.304621e-05
2.948178e-01	3.668905e-01	1.148188e-01	5.687032e-05	5.687032e-05
3.668905e-01	4.565826e-01	8.630776e-02	4.421303e-05	4.421303e-05
4.565826e-01	5.682012e-01	6.468388e-02	3.431489e-05	3.431489e-05
5.682012e-01	7.071068e-01	4.837844e-02	2.660373e-05	2.660373e-05
7.071068e-01	8.799699e-01	3.595449e-02	2.056539e-05	2.056539e-05
8.799699e-01	1.095092e+00	2.667793e-02	1.588854e-05	1.588854e-05
1.095092e+00	1.362804e+00	1.970286e-02	1.224682e-05	1.224682e-05
1.362804e+00	1.695963e+00	1.450713e-02	9.424668e-06	9.424668e-06
1.695963e+00	2.110567e+00	1.061004e-02	7.226483e-06	7.226483e-06
2.110567e+00	2.626528e+00	7.725103e-03	5.530415e-06	5.530415e-06
2.626528e+00	3.268623e+00	5.583582e-03	4.214141e-06	4.214141e-06
3.268623e+00	4.067688e+00	4.020526e-03	3.206961e-06	3.206961e-06
4.067688e+00	5.062097e+00	2.871697e-03	2.430174e-06	2.430174e-06
5.062097e+00	6.299605e+00	2.036994e-03	1.834432e-06	1.834432e-06
6.299605e+00	7.839641e+00	1.429578e-03	1.377661e-06	1.377661e-06
7.839641e+00	9.756162e+00	9.927274e-04	1.028550e-06	1.028550e-06
9.756162e+00	1.214121e+01	6.816827e-04	7.633414e-07	7.633414e-07
1.214121e+01	1.510931e+01	4.619437e-04	5.629935e-07	5.629935e-07
1.510931e+01	1.880302e+01	3.061992e-04	4.106198e-07	4.106198e-07
1.880302e+01	2.339970e+01	1.993453e-04	2.968631e-07	2.968631e-07
2.339970e+01	2.912012e+01	1.253592e-04	2.105594e-07	2.105594e-07
2.912012e+01	3.623898e+01	7.560375e-05	1.461344e-07	1.461344e-07
3.623898e+01	4.509816e+01	4.247937e-05	9.792516e-08	9.792516e-08
4.509816e+01	5.612310e+01	2.100634e-05	6.140912e-08	6.140912e-08
5.612310e+01	6.984326e+01	7.662695e-06	3.274147e-08	3.274147e-08
6.984326e+01	8.691752e+01	1.637725e-06	1.294798e-08	1.294798e-08
8.691752e+01	1.081659e+02	1.379991e-07	2.586109e-09	2.586109e-09
1.081659e+02	1.346087e+02	1.494105e-08	7.296873e-10	7.296873e-10
1.346087e+02	1.675158e+02	1.897109e-11	1.897109e-11	1.897109e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999938577013676e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	4.368740e-04	6.822825e-05	6.822825e-05
1.244465e-03	1.548694e-03	6.336069e-04	7.365533e-05	7.365533e-05
1.548694e-03	1.927296e-03	7.361897e-04	7.117015e-05	7.117015e-05
1.927296e-03	2.398454e-03	1.249484e-03	8.311446e-05	8.311446e-05
2.398454e-03	2.984793e-03	1.332789e-03	7.694862e-05	7.694862e-05
2.984793e-03	3.714471e-03	1.592182e-03	7.539197e-05	7.539197e-05
3.714471e-03	4.622531e-03	1.916245e-03	7.414172e-05	7.414172e-05
4.622531e-03	5.752580e-03	2.335077e-03	7.336626e-05	7.336626e-05
5.752580e-03	7.158887e-03	3.174824e-03	7.668567e-05	7.668567e-05
7.158887e-03	8.908987e-03	3.871386e-03	7.590951e-05	7.590951e-05
8.908987e-03	1.108693e-02	4.932434e-03	7.680717e-05	7.680717e-05
1.108693e-02	1.379730e-02	6.001955e-03	7.594979e-05	7.594979e-05
1.379730e-02	1.717026e-02	7.363740e-03	7.541159e-05	7.541159e-05
1.717026e-02	2.136779e-02	9.450756e-03	7.658271e-05	7.658271e-05
2.136779e-02	2.659148e-02	1.182242e-02	7.678194e-05	7.678194e-05
2.659148e-02	3.309218e-02	1.510351e-02	7.779530e-05	7.779530e-05
3.309218e-02	4.118207e-02	1.925420e-02	7.873829e-05	7.873829e-05
4.118207e-02	5.124966e-02	2.501652e-02	8.045355e-05	8.045355e-05
5.124966e-02	6.377843e-02	3.393735e-02	8.399997e-05	8.399997e-05
6.377843e-02	7.937005e-02	5.034412e-02	9.171138e-05	9.171138e-05
7.937005e-02	9.877329e-02	9.401229e-02	1.123439e-04	1.123439e-04
9.877329e-02	1.229199e-01	6.555537e-01	2.659319e-04	2.659319e-04
1.229199e-01	1.529696e-01	5.189679e-01	2.121019e-04	2.121019e-04
1.529696e-01	1.903654e-01	3.935840e-01	1.655777e-04	1.655777e-04
1.903654e-01	2.369031e-01	2.984488e-01	1.292489e-04	1.292489e-04
2.369031e-01	2.948178e-01	2.251185e-01	1.006250e-04	1.006250e-04
2.948178e-01	3.668905e-01	1.694521e-01	7.825867e-05	7.825867e-05
3.668905e-01	4.565826e-01	1.271323e-01	6.076385e-05	6.076385e-05
4.565826e-01	5.682012e-01	9.522893e-02	4.714229e-05	4.714229e-05
5.682012e-01	7.071068e-01	7.111151e-02	3.651779e-05	3.651779e-05
7.071068e-01	8.799699e-01	5.281913e-02	2.821233e-05	2.821233e-05
8.799699e-01	1.095092e+00	3.906396e-02	2.174904e-05	2.174904e-05
1.095092e+00	1.362804e+00	2.880840e-02	1.674250e-05	1.674250e-05
1.362804e+00	1.695963e+00	2.112957e-02	1.285328e-05	1.285328e-05
1.695963e+00	2.110567e+00	1.546385e-02	9.856811e-06	9.856811e-06
2.110567e+00	2.626528e+00	1.124016e-02	7.533074e-06	7.533074e-06
2.626528e+00	3.268623e+00	8.121487e-03	5.740010e-06	5.740010e-06
3.268623e+00	4.067688e+00	5.840168e-03	4.363310e-06	4.363310e-06
4.067688e+00	5.062097e+00	4.176356e-03	3.307582e-06	3.307582e-06
5.062097e+00	6.299605e+00	2.958602e-03	2.495536e-06	2.495536e-06
6.299605e+00	7.839641e+00	2.075864e-03	1.873823e-06	1.873823e-06
7.839641e+00	9.756162e+00	1.442911e-03	1.400417e-06	1.400417e-06
9.756162e+00	1.214121e+01	9.933934e-04	1.041613e-06	1.041613e-06
1.214121e+01	1.510931e+01	6.725491e-04	7.682759e-07	7.682759e-07
1.510931e+01	1.880302e+01	4.468239e-04	5.613469e-07	5.613469e-07
1.880302e+01	2.339970e+01	2.930308e-04	4.075013e-07	4.075013e-07
2.339970e+01	2.912012e+01	1.849522e-04	2.902085e-07	2.902085e-07
2.912012e+01	3.623898e+01	1.119480e-04	2.023939e-07	2.023939e-07
3.623898e+01	4.509816e+01	6.322464e-05	1.363455e-07	1.363455e-07
4.509816e+01	5.612310e+01	3.211034e-05	8.710214e-08	8.710214e-08
5.612310e+01	6.984326e+01	1.227093e-05	4.826736e-08	4.826736e-08
6.984326e+01	8.691752e+01	3.132713e-06	2.186170e-08	2.186170e-08
8.691752e+01	1.081659e+02	4.526107e-07	7.448932e-09	7.448932e-09
1.081659e+02	1.346087e+02	4.521620e-08	2.110512e-09	2.110512e-09
1.346087e+02	1.675158e+02	3.957942e-10	1.770045e-10	1.770045e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	3.354262e-04	5.238478e-05	5.238478e-05
1.244465e-03	1.548694e-03	4.864753e-04	5.655163e-05	5.655163e-05
1.548694e-03	1.927296e-03	5.652371e-04	5.464354e-05	5.464354e-05
1.927296e-03	2.398454e-03	9.593381e-04	6.381422e-05	6.381422e-05
2.398454e-03	2.984793e-03	1.023298e-03	5.908016e-05	5.908016e-05
2.984793e-03	3.714471e-03	1.222456e-03	5.788500e-05	5.788500e-05
3.714471e-03	4.622531e-03	1.471267e-03	5.692506e-05	5.692506e-05
4.622531e-03	5.752580e-03	1.792842e-03	5.632968e-05	5.632968e-05
5.752580e-03	7.158887e-03	2.437589e-03	5.887828e-05	5.887828e-05
7.158887e-03	8.908987e-03	2.972400e-03	5.828236e-05	5.828236e-05
8.908987e-03	1.108693e-02	3.787058e-03	5.897157e-05	5.897157e-05
1.108693e-02	1.379730e-02	4.608227e-03	5.831328e-05	5.831328e-05
1.379730e-02	1.717026e-02	5.653785e-03	5.790006e-05	5.790006e-05
1.717026e-02	2.136779e-02	7.256170e-03	5.879924e-05	5.879924e-05
2.136779e-02	2.659148e-02	9.077104e-03	5.895218e-05	5.895218e-05
2.659148e-02	3.309218e-02	1.159629e-02	5.973025e-05	5.973025e-05
3.309218e-02	4.118207e-02	1.478314e-02	6.045426e-05	6.045426e-05
4.118207e-02	5.124966e-02	1.920737e-02	6.177121e-05	6.177121e-05
5.124966e-02	6.377843e-02	2.605666e-02	6.449411e-05	6.449411e-05
6.377843e-02	7.937005e-02	3.865357e-02	7.041482e-05	7.041482e-05
7.937005e-02	9.877329e-02	7.218140e-02	8.625624e-05	8.625624e-05
9.877329e-02	1.229199e-01	5.033261e-01	2.041793e-04	2.041793e-04
1.229199e-01	1.529696e-01	3.984569e-01	1.628492e-04	1.628492e-04
1.529696e-01	1.903654e-01	3.021887e-01	1.271284e-04	1.271284e-04
1.903654e-01	2.369031e-01	2.291452e-01	9.923569e-05	9.923569e-05
2.369031e-01	2.948178e-01	1.728432e-01	7.725856e-05	7.725856e-05
2.948178e-01	3.668905e-01	1.301031e-01	6.008601e-05	6.008601e-05
3.668905e-01	4.565826e-01	9.761058e-02	4.665375e-05	4.665375e-05
4.565826e-01	5.682012e-01	7.311558e-02	3.619527e-05	3.619527e-05
5.682012e-01	7.071068e-01	5.459851e-02	2.803790e-05	2.803790e-05
7.071068e-01	8.799699e-01	4.055389e-02	2.166109e-05	2.166109e-05
8.799699e-01	1.095092e+00	2.999281e-02	1.669864e-05	1.669864e-05
1.095092e+00	1.362804e+00	2.211872e-02	1.285467e-05	1.285467e-05
1.362804e+00	1.695963e+00	1.622302e-02	9.868585e-06	9.868585e-06
1.695963e+00	2.110567e+00	1.187295e-02	7.567939e-06	7.567939e-06
2.110567e+00	2.626528e+00	8.630048e-03	5.783798e-06	5.783798e-06
2.626528e+00	3.268623e+00	6.235573e-03	4.407106e-06	4.407106e-06
3.268623e+00	4.067688e+00	4.484007e-03	3.350094e-06	3.350094e-06
4.067688e+00	5.062097e+00	3.206555e-03	2.539522e-06	2.539522e-06
5.062097e+00	6.299605e+00	2.271579e-03	1.916042e-06	1.916042e-06
6.299605e+00	7.839641e+00	1.593822e-03	1.438697e-06	1.438697e-06
7.839641e+00	9.756162e+00	1.107849e-03	1.075223e-06	1.075223e-06
9.756162e+00	1.214121e+01	7.627155e-04	7.997387e-07	7.997387e-07
1.214121e+01	1.510931e+01	5.163744e-04	5.898724e-07	5.898724e-07
1.510931e+01	1.880302e+01	3.430662e-04	4.309960e-07	4.309960e-07
1.880302e+01	2.339970e+01	2.249854e-04	3.128743e-07	3.128743e-07
2.339970e+01	2.912012e+01	1.420042e-04	2.228192e-07	2.228192e-07
2.912012e+01	3.623898e+01	8.595222e-05	1.553954e-07	1.553954e-07
3.623898e+01	4.509816e+01	4.854307e-05	1.046844e-07	1.046844e-07
4.509816e+01	5.612310e+01	2.465391e-05	6.687591e-08	6.687591e-08
5.612310e+01	6.984326e+01	9.421457e-06	3.705906e-08	3.705906e-08
6.984326e+01	8.691752e+01	2.405257e-06	1.678513e-08	1.678513e-08
8.691752e+01	1.081659e+02	3.475087e-07	5.719195e-09	5.719195e-09
1.081659e+02	1.346087e+02	3.471643e-08	1.620424e-09	1.620424e-09
1.346087e+02	1.675158e+02	3.038857e-10	1.359018e-10	1.359018e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999915604110335e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	5.269159e-04	1.290113e-04	1.290113e-04
1.244465e-03	1.548694e-03	8.211834e-04	1.343001e-04	1.343001e-04
1.548694e-03	1.927296e-03	9.420859e-04	1.366584e-04	1.366584e-04
1.927296e-03	2.398454e-03	1.491353e-03	1.539077e-04	1.539077e-04
2.398454e-03	2.984793e-03	1.627368e-03	1.364614e-04	1.364614e-04
2.984793e-03	3.714471e-03	1.958569e-03	1.370301e-04	1.370301e-04
3.714471e-03	4.622531e-03	2.371901e-03	1.395237e-04	1.395237e-04
4.622531e-03	5.752580e-03	2.890725e-03	1.400118e-04	1.400118e-04
5.752580e-03	7.158887e-03	3.765199e-03	1.386872e-04	1.386872e-04
7.158887e-03	8.908987e-03	4.680430e-03	1.380083e-04	1.380083e-04
8.908987e-03	1.108693e-02	5.837862e-03	1.395869e-04	1.395869e-04
1.108693e-02	1.379730e-02	7.146142e-03	1.369099e-04	1.369099e-04
1.379730e-02	1.717026e-02	9.013620e-03	1.389845e-04	1.389845e-04
1.717026e-02	2.136779e-02	1.132603e-02	1.395820e-04	1.395820e-04
2.136779e-02	2.659148e-02	1.419586e-02	1.400885e-04	1.400885e-04
2.659148e-02	3.309218e-02	1.827614e-02	1.425359e-04	1.425359e-04
3.309218e-02	4.118207e-02	2.324802e-02	1.439536e-04	1.439536e-04
4.118207e-02	5.124966e-02	3.022452e-02	1.473868e-04	1.473868e-04
5.124966e-02	6.377843e-02	4.113521e-02	1.539576e-04	1.539576e-04
6.377843e-02	7.937005e-02	6.206941e-02	1.698865e-04	1.698865e-04
7.937005e-02	9.877329e-02	1.158426e-01	2.078208e-04	2.078208e-04
9.877329e-02	1.229199e-01	8.608782e-01	5.078932e-04	5.078932e-04
1.229199e-01	1.529696e-01	6.850904e-01	4.062389e-04	4.062389e-04
1.529696e-01	1.903654e-01	5.213310e-01	3.176277e-04	3.176277e-04
1.903654e-01	2.369031e-01	3.969105e-01	2.483781e-04	2.483781e-04
2.369031e-01	2.948178e-01	3.004315e-01	1.937494e-04	1.937494e-04
2.948178e-01	3.668905e-01	2.267252e-01	1.508593e-04	1.508593e-04
3.668905e-01	4.565826e-01	1.708134e-01	1.174174e-04	1.174174e-04
4.565826e-01	5.682012e-01	1.281980e-01	9.113820e-05	9.113820e-05
5.682012e-01	7.071068e-01	9.598519e-02	7.069579e-05	7.069579e-05
7.071068e-01	8.799699e-01	7.150774e-02	5.468828e-05	5.468828e-05
8.799699e-01	1.095092e+00	5.304309e-02	4.223286e-05	4.223286e-05
1.095092e+00	1.362804e+00	3.921091e-02	3.254739e-05	3.254739e-05
1.362804e+00	1.695963e+00	2.887042e-02	2.503640e-05	2.503640e-05
1.695963e+00	2.110567e+00	2.117883e-02	1.922209e-05	1.922209e-05
2.110567e+00	2.626528e+00	1.544214e-02	1.471394e-05	1.471394e-05
2.626528e+00	3.268623e+00	1.118795e-02	1.122587e-05	1.122587e-05
3.268623e+00	4.067688e+00	8.049962e-03	8.537403e-06	8.537403e-06
4.067688e+00	5.062097e+00	5.768567e-03	6.478021e-06	6.478021e-06
5.062097e+00	6.299605e+00	4.096153e-03	4.892028e-06	4.892028e-06
6.299605e+00	7.839641e+00	2.871383e-03	3.671989e-06	3.671989e-06
7.839641e+00	9.756162e+00	1.996564e-03	2.743949e-06	2.743949e-06
9.756162e+00	1.214121e+01	1.374570e-03	2.040523e-06	2.040523e-06
1.214121e+01	1.510931e+01	9.318554e-04	1.506638e-06	1.506638e-06
1.510931e+01	1.880302e+01	6.170409e-04	1.097873e-06	1.097873e-06
1.880302e+01	2.339970e+01	4.042411e-04	7.968908e-07	7.968908e-07
2.339970e+01	2.912012e+01	2.551729e-04	5.677441e-07	5.677441e-07
2.912012e+01	3.623898e+01	1.536881e-04	3.948869e-07	3.948869e-07
3.623898e+01	4.509816e+01	8.517630e-05	2.630470e-07	2.630470e-07
4.509816e+01	5.612310e+01	4.223950e-05	1.660904e-07	1.660904e-07
5.612310e+01	6.984326e+01	1.453766e-05	8.721727e-08	8.721727e-08
6.984326e+01	8.691752e+01	2.593912e-06	3.291051e-08	3.291051e-08
8.691752e+01	1.081659e+02	1.736120e-08	2.051620e-09	2.051620e-09
1.081659e+02	1.346087e+02	2.268681e-10	1.143677e-11	1.143677e-11
1.346087e+02	1.675158e+02	1.784088e-12	8.205106e-13	8.205106e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999915208206019e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	2.632909e-04	4.616826e-05	4.616826e-05
1.244465e-03	1.548694e-03	4.362556e-04	5.473931e-05	5.473931e-05
1.548694e-03	1.927296e-03	4.800035e-04	5.017762e-05	5.017762e-05
1.927296e-03	2.398454e-03	7.797079e-04	5.705446e-05	5.705446e-05
2.398454e-03	2.984793e-03	8.500146e-04	5.362296e-05	5.362296e-05
2.984793e-03	3.714471e-03	1.039475e-03	5.350473e-05	5.350473e-05
3.714471e-03	4.622531e-03	1.205805e-03	5.087739e-05	5.087739e-05
4.622531e-03	5.752580e-03	1.479747e-03	5.091935e-05	5.091935e-05
5.752580e-03	7.158887e-03	1.973560e-03	5.229443e-05	5.229443e-05
7.158887e-03	8.908987e-03	2.403736e-03	5.150591e-05	5.150591e-05
8.908987e-03	1.108693e-02	3.076134e-03	5.234788e-05	5.234788e-05
1.108693e-02	1.379730e-02	3.771817e-03	5.217282e-05	5.217282e-05
1.379730e-02	1.717026e-02	4.623108e-03	5.161770e-05	5.161770e-05
1.717026e-02	2.136779e-02	5.922893e-03	5.249639e-05	5.249639e-05
2.136779e-02	2.659148e-02	7.409877e-03	5.258358e-05	5.258358e-05
2.659148e-02	3.309218e-02	9.492475e-03	5.342763e-05	5.342763e-05
3.309218e-02	4.118207e-02	1.213861e-02	5.418233e-05	5.418233e-05
4.118207e-02	5.124966e-02	1.573665e-02	5.528787e-05	5.528787e-05
5.124966e-02	6.377843e-02	2.145761e-02	5.793649e-05	5.793649e-05
6.377843e-02	7.937005e-02	3.208778e-02	6.367225e-05	6.367225e-05
7.937005e-02	9.877329e-02	6.057983e-02	7.874282e-05	7.874282e-05
9.877329e-02	1.229199e-01	4.395478e-01	1.917943e-04	1.917943e-04
1.229199e-01	1.529696e-01	3.489096e-01	1.532648e-04	1.532648e-04
1.529696e-01	1.903654e-01	2.651867e-01	1.198139e-04	1.198139e-04
1.903654e-01	2.369031e-01	2.015439e-01	9.368204e-05	9.368204e-05
2.369031e-01	2.948178e-01	1.523294e-01	7.305170e-05	7.305170e-05
2.948178e-01	3.668905e-01	1.148098e-01	5.686128e-05	5.686128e-05
3.668905e-01	4.565826e-01	8.631483e-02	4.421342e-05	4.421342e-05
4.565826e-01	5.682012e-01	6.473286e-02	3.433078e-05	3.433078e-05
5.682012e-01	7.071068e-01	4.837924e-02	2.660602e-05	2.660602e-05
7.071068e-01	8.799699e-01	3.599383e-02	2.057742e-05	2.057742e-05
8.799699e-01	1.095092e+00	2.667887e-02	1.589087e-05	1.589087e-05
1.095092e+00	1.362804e+00	1.971111e-02	1.225037e-05	1.225037e-05
1.362804e+00	1.695963e+00	1.448657e-02	9.418730e-06	9.418730e-06
1.695963e+00	2.110567e+00	1.061880e-02	7.231442e-06	7.231442e-06
2.110567e+00	2.626528e+00	7.721783e-03	5.527291e-06	5.527291e-06
2.626528e+00	3.268623e+00	5.585726e-03	4.215999e-06	4.215999e-06
3.268623e+00	4.067688e+00	4.016910e-03	3.204780e-06	3.204780e-06
4.067688e+00	5.062097e+00	2.874710e-03	2.430921e-06	2.430921e-06
5.062097e+00	6.299605e+00	2.037496e-03	1.834944e-06	1.834944e-06
6.299605e+00	7.839641e+00	1.428602e-03	1.377230e-06	1.377230e-06
7.839641e+00	9.756162e+00	9.922991e-04	1.028486e-06	1.028486e-06
9.756162e+00	1.214121e+01	6.817699e-04	7.633939e-07	7.633939e-07
1.214121e+01	1.510931e+01	4.605377e-04	5.619942e-07	5.619942e-07
1.510931e+01	1.880302e+01	3.053970e-04	4.100612e-07	4.100612e-07
1.880302e+01	2.339970e+01	2.000211e-04	2.973893e-07	2.973893e-07
2.339970e+01	2.912012e+01	1.255723e-04	2.106703e-07	2.106703e-07
2.912012e+01	3.623898e+01	7.557275e-05	1.461122e-07	1.461122e-07
3.623898e+01	4.509816e+01	4.220173e-05	9.754616e-08	9.754616e-08
4.509816e+01	5.612310e+01	2.106271e-05	6.144824e-08	6.144824e-08
5.612310e+01	6.984326e+01	7.595983e-06	3.258242e-08	3.258242e-08
6.984326e+01	8.691752e+01	1.643465e-06	1.296873e-08	1.296873e-08
8.691752e+01	1.081659e+02	1.414341e-07	2.611170e-09	2.611170e-09
1.081659e+02	1.346087e+02	1.315141e-08	6.779135e-10	6.779135e-10
1.346087e+02	1.675158e+02	1.054568e-10	5.066315e-11	5.066315e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999938577013676e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	1.065546e-05	1.065546e-05	1.065546e-05
1.244465e-03	1.548694e-03	4.281130e-05	1.914579e-05	1.914579e-05
1.548694e-03	1.927296e-03	7.568307e-05	2.281931e-05	2.281931e-05
1.927296e-03	2.398454e-03	7.187298e-05	1.993398e-05	1.993398e-05
2.398454e-03	2.984793e-03	1.110657e-04	2.221315e-05	2.221315e-05
2.984793e-03	3.714471e-03	1.249470e-04	2.111989e-05	2.111989e-05
3.714471e-03	4.622531e-03	1.319569e-04	1.945599e-05	1.945599e-05
4.622531e-03	5.752580e-03	2.143752e-04	2.222967e-05	2.222967e-05
5.752580e-03	7.158887e-03	2.130132e-04	1.986359e-05	1.986359e-05
7.158887e-03	8.908987e-03	2.798233e-04	2.040821e-05	2.040821e-05
8.908987e-03	1.108693e-02	3.946902e-04	2.172698e-05	2.172698e-05
1.108693e-02	1.379730e-02	4.161483e-04	1.999882e-05	1.999882e-05
1.379730e-02	1.717026e-02	5.846200e-04	2.124837e-05	2.124837e-05
1.717026e-02	2.136779e-02	6.993894e-04	2.083325e-05	2.083325e-05
2.136779e-02	2.659148e-02	8.941118e-04	2.111552e-05	2.111552e-05
2.659148e-02	3.309218e-02	1.111566e-03	2.110484e-05	2.110484e-05
3.309218e-02	4.118207e-02	1.377163e-03	2.105794e-05	2.105794e-05
4.118207e-02	5.124966e-02	1.742096e-03	2.123087e-05	2.123087e-05
5.124966e-02	6.377843e-02	2.138796e-03	2.108749e-05	2.108749e-05
6.377843e-02	7.937005e-02	2.654069e-03	2.105741e-05	2.105741e-05
7.937005e-02	9.877329e-02	3.419082e-03	2.142457e-05	2.142457e-05
9.877329e-02	1.229199e-01	4.328496e-03	2.160901e-05	2.160901e-05
1.229199e-01	1.529696e-01	5.558219e-03	2.195039e-05	2.195039e-05
1.529696e-01	1.903654e-01	7.471224e-03	2.281282e-05	2.281282e-05
1.903654e-01	2.369031e-01	1.087379e-02	2.467076e-05	2.467076e-05
2.369031e-01	2.948178e-01	1.839956e-02	2.876761e-05	2.876761e-05
2.948178e-01	3.668905e-01	1.248107e-01	6.716375e-05	6.716375e-05
3.668905e-01	4.565826e-01	1.271014e-01	6.075648e-05	6.075648e-05
4.565826e-01	5.682012e-01	9.512035e-02	4.711541e-05	4.711541e-05
5.682012e-01	7.071068e-01	7.099398e-02	3.648761e-05	3.648761e-05
7.071068e-01	8.799699e-01	5.278829e-02	2.820409e-05	2.820409e-05
8.799699e-01	1.095092e+00	3.905283e-02	2.174594e-05	2.174594e-05
1.095092e+00	1.362804e+00	2.879531e-02	1.673869e-05	1.673869e-05
1.362804e+00	1.695963e+00	2.113830e-02	1.285594e-05	1.285594e-05
1.695963e+00	2.110567e+00	1.544077e-02	9.849455e-06	9.849455e-06
2.110567e+00	2.626528e+00	1.124308e-02	7.534054e-06	7.534054e-06
2.626528e+00	3.268623e+00	8.123089e-03	5.740576e-06	5.740576e-06
3.268623e+00	4.067688e+00	5.837886e-03	4.362458e-06	4.362458e-06
4.067688e+00	5.062097e+00	4.164552e-03	3.302906e-06	3.302906e-06
5.062097e+00	6.299605e+00	2.954830e-03	2.493944e-06	2.493944e-06
6.299605e+00	7.839641e+00	2.078772e-03	1.875134e-06	1.875134e-06
7.839641e+00	9.756162e+00	1.447272e-03	1.402532e-06	1.402532e-06
9.756162e+00	1.214121e+01	9.942290e-04	1.042051e-06	1.042051e-06
1.214121e+01	1.510931e+01	6.743560e-04	7.693073e-07	7.693073e-07
1.510931e+01	1.880302e+01	4.486018e-04	5.624626e-07	5.624626e-07
1.880302e+01	2.339970e+01	2.918646e-04	4.066896e-07	4.066896e-07
2.339970e+01	2.912012e+01	1.841966e-04	2.896152e-07	2.896152e-07
2.912012e+01	3.623898e+01	1.117321e-04	2.021986e-07	2.021986e-07
3.623898e+01	4.509816e+01	6.356602e-05	1.367131e-07	1.367131e-07
4.509816e+01	5.612310e+01	3.193266e-05	8.686082e-08	8.686082e-08
5.612310e+01	6.984326e+01	1.228574e-05	4.829648e-08	4.829648e-08
6.984326e+01	8.691752e+01	3.140799e-06	2.188989e-08	2.188989e-08
8.691752e+01	1.081659e+02	4.515074e-07	7.439847e-09	7.439847e-09
1.081659e+02	1.346087e+02	4.797450e-08	2.173932e-09	2.173932e-09
1.346087e+02	1.675158e+02	3.166353e-10	1.583177e-10	1.583177e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.181126e-06	8.181127e-06	8.181127e-06
1.244465e-03	1.548694e-03	3.286996e-05	1.469989e-05	1.469989e-05
1.548694e-03	1.927296e-03	5.810849e-05	1.752037e-05	1.752037e-05
1.927296e-03	2.398454e-03	5.518317e-05	1.530506e-05	1.530506e-05
2.398454e-03	2.984793e-03	8.527487e-05	1.705497e-05	1.705497e-05
2.984793e-03	3.714471e-03	9.593269e-05	1.621558e-05	1.621558e-05
3.714471e-03	4.622531e-03	1.013148e-04	1.493806e-05	1.493806e-05
4.622531e-03	5.752580e-03	1.645945e-04	1.706766e-05	1.706766e-05
5.752580e-03	7.158887e-03	1.635489e-04	1.525101e-05	1.525101e-05
7.158887e-03	8.908987e-03	2.148448e-04	1.566917e-05	1.566917e-05
8.908987e-03	1.108693e-02	3.030381e-04	1.668170e-05	1.668170e-05
1.108693e-02	1.379730e-02	3.195135e-04	1.535484e-05	1.535484e-05
1.379730e-02	1.717026e-02	4.488636e-04	1.631423e-05	1.631423e-05
1.717026e-02	2.136779e-02	5.369822e-04	1.599550e-05	1.599550e-05
2.136779e-02	2.659148e-02	6.864877e-04	1.621222e-05	1.621222e-05
2.659148e-02	3.309218e-02	8.534462e-04	1.620402e-05	1.620402e-05
3.309218e-02	4.118207e-02	1.057369e-03	1.616802e-05	1.616802e-05
4.118207e-02	5.124966e-02	1.337558e-03	1.630079e-05	1.630079e-05
5.124966e-02	6.377843e-02	1.642140e-03	1.619071e-05	1.619071e-05
6.377843e-02	7.937005e-02	2.037761e-03	1.616761e-05	1.616761e-05
7.937005e-02	9.877329e-02	2.625128e-03	1.644951e-05	1.644951e-05
9.877329e-02	1.229199e-01	3.323364e-03	1.659112e-05	1.659112e-05
1.229199e-01	1.529696e-01	4.267527e-03	1.685323e-05	1.685323e-05
1.529696e-01	1.903654e-01	5.736310e-03	1.751539e-05	1.751539e-05
1.903654e-01	2.369031e-01	8.348754e-03	1.894189e-05	1.894189e-05
2.369031e-01	2.948178e-01	1.412698e-02	2.208748e-05	2.208748e-05
2.948178e-01	3.668905e-01	9.582806e-02	5.156750e-05	5.156750e-05
3.668905e-01	4.565826e-01	9.758686e-02	4.664804e-05	4.664804e-05
4.565826e-01	5.682012e-01	7.303223e-02	3.617462e-05	3.617462e-05
5.682012e-01	7.071068e-01	5.450829e-02	2.801473e-05	2.801473e-05
7.071068e-01	8.799699e-01	4.053017e-02	2.165474e-05	2.165474e-05
8.799699e-01	1.095092e+00	2.998428e-02	1.669627e-05	1.669627e-05
1.095092e+00	1.362804e+00	2.210868e-02	1.285176e-05	1.285176e-05
1.362804e+00	1.695963e+00	1.622972e-02	9.870625e-06	9.870625e-06
1.695963e+00	2.110567e+00	1.185524e-02	7.562300e-06	7.562300e-06
2.110567e+00	2.626528e+00	8.632292e-03	5.784550e-06	5.784550e-06
2.626528e+00	3.268623e+00	6.236803e-03	4.407540e-06	4.407540e-06
3.268623e+00	4.067688e+00	4.482260e-03	3.349445e-06	3.349445e-06
4.067688e+00	5.062097e+00	3.197490e-03	2.535928e-06	2.535928e-06
5.062097e+00	6.299605e+00	2.268681e-03	1.914819e-06	1.914819e-06
6.299605e+00	7.839641e+00	1.596054e-03	1.439704e-06	1.439704e-06
7.839641e+00	9.756162e+00	1.111198e-03	1.076848e-06	1.076848e-06
9.756162e+00	1.214121e+01	7.633561e-04	8.000737e-07	8.000737e-07
1.214121e+01	1.510931e+01	5.177625e-04	5.906655e-07	5.906655e-07
1.510931e+01	1.880302e+01	3.444307e-04	4.318516e-07	4.318516e-07
1.880302e+01	2.339970e+01	2.240904e-04	3.122519e-07	3.122519e-07
2.339970e+01	2.912012e+01	1.414238e-04	2.223629e-07	2.223629e-07
2.912012e+01	3.623898e+01	8.578646e-05	1.552455e-07	1.552455e-07
3.623898e+01	4.509816e+01	4.880517e-05	1.049666e-07	1.049666e-07
4.509816e+01	5.612310e+01	2.451749e-05	6.669063e-08	6.669063e-08
5.612310e+01	6.984326e+01	9.432827e-06	3.708142e-08	3.708142e-08
6.984326e+01	8.691752e+01	2.411465e-06	1.680678e-08	1.680678e-08
8.691752e+01	1.081659e+02	3.466616e-07	5.712219e-09	5.712219e-09
1.081659e+02	1.346087e+02	3.683421e-08	1.669117e-09	1.669117e-09
1.346087e+02	1.675158e+02	2.431085e-10	1.215543e-10	1.215543e-10
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999915604110335e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	8.287031e-06	8.287034e-06	8.287034e-06
1.244465e-03	1.548694e-03	5.751868e-05	3.560550e-05	3.560550e-05
1.548694e-03	1.927296e-03	5.569915e-05	2.638019e-05	2.638019e-05
1.927296e-03	2.398454e-03	1.003239e-04	3.712559e-05	3.712559e-05
2.398454e-03	2.984793e-03	1.600931e-04	4.237184e-05	4.237184e-05
2.984793e-03	3.714471e-03	1.774750e-04	4.140301e-05	4.140301e-05
3.714471e-03	4.622531e-03	1.683577e-04	3.438861e-05	3.438861e-05
4.622531e-03	5.752580e-03	2.257332e-04	3.474858e-05	3.474858e-05
5.752580e-03	7.158887e-03	2.768766e-04	3.746963e-05	3.746963e-05
7.158887e-03	8.908987e-03	3.245125e-04	3.612278e-05	3.612278e-05
8.908987e-03	1.108693e-02	4.979240e-04	4.079772e-05	4.079772e-05
1.108693e-02	1.379730e-02	5.723292e-04	3.912311e-05	3.912311e-05
1.379730e-02	1.717026e-02	6.778355e-04	3.726635e-05	3.726635e-05
1.717026e-02	2.136779e-02	8.692486e-04	3.835548e-05	3.835548e-05
2.136779e-02	2.659148e-02	1.082373e-03	3.857001e-05	3.857001e-05
2.659148e-02	3.309218e-02	1.397678e-03	3.902498e-05	3.902498e-05
3.309218e-02	4.118207e-02	1.754626e-03	3.957931e-05	3.957931e-05
4.118207e-02	5.124966e-02	2.202412e-03	3.991488e-05	3.991488e-05
5.124966e-02	6.377843e-02	2.686144e-03	3.940126e-05	3.940126e-05
6.377843e-02	7.937005e-02	3.328845e-03	3.927508e-05	3.927508e-05
7.937005e-02	9.877329e-02	4.366031e-03	4.037785e-05	4.037785e-05
9.877329e-02	1.229199e-01	5.490013e-03	4.066635e-05	4.066635e-05
1.229199e-01	1.529696e-01	7.022676e-03	4.116913e-05	4.116913e-05
1.529696e-01	1.903654e-01	9.472500e-03	4.281854e-05	4.281854e-05
1.903654e-01	2.369031e-01	1.383499e-02	4.638326e-05	4.638326e-05
2.369031e-01	2.948178e-01	2.354003e-02	5.426567e-05	5.426567e-05
2.948178e-01	3.668905e-01	1.666605e-01	1.293952e-04	1.293952e-04
3.668905e-01	4.565826e-01	1.705187e-01	1.172927e-04	1.172927e-04
4.565826e-01	5.682012e-01	1.281426e-01	9.111446e-05	9.111446e-05
5.682012e-01	7.071068e-01	9.593285e-02	7.068310e-05	7.068310e-05
7.071068e-01	8.799699e-01	7.150242e-02	5.469650e-05	5.469650e-05
8.799699e-01	1.095092e+00	5.295467e-02	4.218063e-05	4.218063e-05
1.095092e+00	1.362804e+00	3.920246e-02	3.254511e-05	3.254511e-05
1.362804e+00	1.695963e+00	2.886295e-02	2.503987e-05	2.503987e-05
1.695963e+00	2.110567e+00	2.115069e-02	1.920898e-05	1.920898e-05
2.110567e+00	2.626528e+00	1.545950e-02	1.472142e-05	1.472142e-05
2.626528e+00	3.268623e+00	1.118067e-02	1.122185e-05	1.122185e-05
3.268623e+00	4.067688e+00	8.044801e-03	8.530608e-06	8.530608e-06
4.067688e+00	5.062097e+00	5.744013e-03	6.460606e-06	6.460606e-06
5.062097e+00	6.299605e+00	4.085123e-03	4.888809e-06	4.888809e-06
6.299605e+00	7.839641e+00	2.876021e-03	3.676069e-06	3.676069e-06
7.839641e+00	9.756162e+00	2.005025e-03	2.750764e-06	2.750764e-06
9.756162e+00	1.214121e+01	1.381096e-03	2.047008e-06	2.047008e-06
1.214121e+01	1.510931e+01	9.345133e-04	1.508601e-06	1.508601e-06
1.510931e+01	1.880302e+01	6.211950e-04	1.102744e-06	1.102744e-06
1.880302e+01	2.339970e+01	4.024509e-04	7.947145e-07	7.947145e-07
2.339970e+01	2.912012e+01	2.535938e-04	5.660795e-07	5.660795e-07
2.912012e+01	3.623898e+01	1.525881e-04	3.928295e-07	3.928295e-07
3.623898e+01	4.509816e+01	8.619916e-05	2.648663e-07	2.648663e-07
4.509816e+01	5.612310e+01	4.203946e-05	1.657848e-07	1.657848e-07
5.612310e+01	6.984326e+01	1.445728e-05	8.701967e-08	8.701967e-08
6.984326e+01	8.691752e+01	2.565328e-06	3.283024e-08	3.283024e-08
8.691752e+01	1.081659e+02	1.506104e-08	1.880776e-09	1.880776e-09
1.081659e+02	1.346087e+02	2.397138e-10	1.182140e-11	1.182140e-11
1.346087e+02	1.675158e+02	1.584373e-12	7.996290e-13	7.996290e-13
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=dotted
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/2nd_photon_kT
ScaledBy=1.99999915208206019e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.244465e-03	7.511591e-06	7.511590e-06	7.511590e-06
1.244465e-03	1.548694e-03	2.893361e-05	1.354710e-05	1.354710e-05
1.548694e-03	1.927296e-03	4.203586e-05	1.470813e-05	1.470813e-05
1.927296e-03	2.398454e-03	4.906847e-05	1.456657e-05	1.456657e-05
2.398454e-03	2.984793e-03	7.512147e-05	1.630615e-05	1.630615e-05
2.984793e-03	3.714471e-03	7.953907e-05	1.446951e-05	1.446951e-05
3.714471e-03	4.622531e-03	9.071306e-05	1.438809e-05	1.438809e-05
4.622531e-03	5.752580e-03	1.331321e-04	1.499618e-05	1.499618e-05
5.752580e-03	7.158887e-03	1.389756e-04	1.401880e-05	1.401880e-05
7.158887e-03	8.908987e-03	1.818644e-04	1.426176e-05	1.426176e-05
8.908987e-03	1.108693e-02	2.522906e-04	1.512216e-05	1.512216e-05
1.108693e-02	1.379730e-02	2.771354e-04	1.439102e-05	1.439102e-05
1.379730e-02	1.717026e-02	3.755117e-04	1.476999e-05	1.476999e-05
1.717026e-02	2.136779e-02	4.514503e-04	1.459659e-05	1.459659e-05
2.136779e-02	2.659148e-02	5.793642e-04	1.488120e-05	1.488120e-05
2.659148e-02	3.309218e-02	7.299242e-04	1.495065e-05	1.495065e-05
3.309218e-02	4.118207e-02	9.143467e-04	1.509483e-05	1.509483e-05
4.118207e-02	5.124966e-02	1.139186e-03	1.499074e-05	1.499074e-05
5.124966e-02	6.377843e-02	1.410514e-03	1.502913e-05	1.502913e-05
6.377843e-02	7.937005e-02	1.737390e-03	1.490191e-05	1.490191e-05
7.937005e-02	9.877329e-02	2.252177e-03	1.522901e-05	1.522901e-05
9.877329e-02	1.229199e-01	2.837916e-03	1.530949e-05	1.530949e-05
1.229199e-01	1.529696e-01	3.637501e-03	1.552340e-05	1.552340e-05
1.529696e-01	1.903654e-01	4.905554e-03	1.618038e-05	1.618038e-05
1.903654e-01	2.369031e-01	7.169587e-03	1.755424e-05	1.755424e-05
2.369031e-01	2.948178e-01	1.218121e-02	2.055267e-05	2.055267e-05
2.948178e-01	3.668905e-01	8.444694e-02	4.875278e-05	4.875278e-05
3.668905e-01	4.565826e-01	8.626499e-02	4.420167e-05	4.420167e-05
4.565826e-01	5.682012e-01	6.465674e-02	3.430930e-05	3.430930e-05
5.682012e-01	7.071068e-01	4.830194e-02	2.658254e-05	2.658254e-05
7.071068e-01	8.799699e-01	3.597193e-02	2.057176e-05	2.057176e-05
8.799699e-01	1.095092e+00	2.666072e-02	1.588311e-05	1.588311e-05
1.095092e+00	1.362804e+00	1.969432e-02	1.224394e-05	1.224394e-05
1.362804e+00	1.695963e+00	1.448555e-02	9.417794e-06	9.417794e-06
1.695963e+00	2.110567e+00	1.059551e-02	7.221266e-06	7.221266e-06
2.110567e+00	2.626528e+00	7.729063e-03	5.531174e-06	5.531174e-06
2.626528e+00	3.268623e+00	5.587781e-03	4.216734e-06	4.216734e-06
3.268623e+00	4.067688e+00	4.016455e-03	3.204837e-06	3.204837e-06
4.067688e+00	5.062097e+00	2.866317e-03	2.427505e-06	2.427505e-06
5.062097e+00	6.299605e+00	2.033900e-03	1.833151e-06	1.833151e-06
6.299605e+00	7.839641e+00	1.430614e-03	1.378252e-06	1.378252e-06
7.839641e+00	9.756162e+00	9.951041e-04	1.029720e-06	1.029720e-06
9.756162e+00	1.214121e+01	6.827032e-04	7.641255e-07	7.641255e-07
1.214121e+01	1.510931e+01	4.619683e-04	5.629653e-07	5.629653e-07
1.510931e+01	1.880302e+01	3.067734e-04	4.110382e-07	4.110382e-07
1.880302e+01	2.339970e+01	1.991318e-04	2.966640e-07	2.966640e-07
2.339970e+01	2.912012e+01	1.250658e-04	2.102317e-07	2.102317e-07
2.912012e+01	3.623898e+01	7.531415e-05	1.457631e-07	1.457631e-07
3.623898e+01	4.509816e+01	4.247976e-05	9.789333e-08	9.789333e-08
4.509816e+01	5.612310e+01	2.090850e-05	6.119790e-08	6.119790e-08
5.612310e+01	6.984326e+01	7.592441e-06	3.257240e-08	3.257240e-08
6.984326e+01	8.691752e+01	1.632207e-06	1.288331e-08	1.288331e-08
8.691752e+01	1.081659e+02	1.398038e-07	2.586258e-09	2.586258e-09
1.081659e+02	1.346087e+02	1.395538e-08	7.011010e-10	7.011010e-10
1.346087e+02	1.675158e+02	7.240507e-11	3.736141e-11	3.736141e-11
1.675158e+02	2.084676e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.084676e+02	2.594308e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.594308e+02	3.228526e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.228526e+02	4.017789e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.017789e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyt0/500GeV/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
XLabel=$m_{\nu \bar{\nu}}$ [GeV$^2$]$$
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV$^2$]
LegendXPos=0.55
LegendYPos=0.925
YMax=0.5
DrawOnly=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
LegendOnly=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
RatioPlotYLabel=Ratio to $t_0=10^{-6}$
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999926292416425e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.346615e-05	1.749720e-07	1.749720e-07
1.540000e+01	2.080000e+01	9.162546e-05	2.102354e-07	2.102354e-07
2.080000e+01	2.620000e+01	1.204071e-04	2.410036e-07	2.410036e-07
2.620000e+01	3.160000e+01	1.508403e-04	2.697468e-07	2.697468e-07
3.160000e+01	3.700000e+01	1.833759e-04	2.974189e-07	2.974189e-07
3.700000e+01	4.240000e+01	2.189500e-04	3.249900e-07	3.249900e-07
4.240000e+01	4.780000e+01	2.594517e-04	3.537738e-07	3.537738e-07
4.780000e+01	5.320000e+01	3.185559e-04	3.920040e-07	3.920040e-07
5.320000e+01	5.860000e+01	4.338841e-04	4.574929e-07	4.574929e-07
5.860000e+01	6.400000e+01	6.550857e-04	5.621428e-07	5.621428e-07
6.400000e+01	6.940000e+01	8.597696e-04	6.440039e-07	6.440039e-07
6.940000e+01	7.480000e+01	1.363011e-03	8.108625e-07	8.108625e-07
7.480000e+01	8.020000e+01	2.393906e-03	1.074611e-06	1.074611e-06
8.020000e+01	8.560000e+01	5.468515e-03	1.624173e-06	1.624173e-06
8.560000e+01	9.100000e+01	5.977246e-02	5.369677e-06	5.369677e-06
9.100000e+01	9.640000e+01	8.072285e-02	6.240161e-06	6.240161e-06
9.640000e+01	1.018000e+02	7.926939e-03	1.955466e-06	1.955466e-06
1.018000e+02	1.072000e+02	3.627278e-03	1.322781e-06	1.322781e-06
1.072000e+02	1.126000e+02	2.427752e-03	1.082180e-06	1.082180e-06
1.126000e+02	1.180000e+02	1.773171e-03	9.248535e-07	9.248535e-07
1.180000e+02	1.234000e+02	1.407456e-03	8.239769e-07	8.239769e-07
1.234000e+02	1.288000e+02	1.107363e-03	7.308741e-07	7.308741e-07
1.288000e+02	1.342000e+02	9.527326e-04	6.779273e-07	6.779273e-07
1.342000e+02	1.396000e+02	7.961187e-04	6.197072e-07	6.197072e-07
1.396000e+02	1.450000e+02	6.903280e-04	5.770657e-07	5.770657e-07
1.450000e+02	1.504000e+02	6.587513e-04	5.637134e-07	5.637134e-07
1.504000e+02	1.558000e+02	5.344500e-04	5.077514e-07	5.077514e-07
1.558000e+02	1.612000e+02	5.107861e-04	4.963832e-07	4.963832e-07
1.612000e+02	1.666000e+02	5.076659e-04	4.948649e-07	4.948649e-07
1.666000e+02	1.720000e+02	4.287080e-04	4.547559e-07	4.547559e-07
1.720000e+02	1.774000e+02	4.017122e-04	4.402051e-07	4.402051e-07
1.774000e+02	1.828000e+02	3.797993e-04	4.280305e-07	4.280305e-07
1.828000e+02	1.882000e+02	3.604069e-04	4.169597e-07	4.169597e-07
1.882000e+02	1.936000e+02	3.461687e-04	4.086406e-07	4.086406e-07
1.936000e+02	1.990000e+02	3.484780e-04	4.100013e-07	4.100013e-07
1.990000e+02	2.044000e+02	3.554113e-04	4.140599e-07	4.140599e-07
2.044000e+02	2.098000e+02	2.956991e-04	3.776788e-07	3.776788e-07
2.098000e+02	2.152000e+02	2.752893e-04	3.644116e-07	3.644116e-07
2.152000e+02	2.206000e+02	2.805300e-04	3.678639e-07	3.678639e-07
2.206000e+02	2.260000e+02	2.855207e-04	3.711217e-07	3.711217e-07
2.260000e+02	2.314000e+02	2.855057e-04	3.711120e-07	3.711120e-07
2.314000e+02	2.368000e+02	2.674839e-04	3.592083e-07	3.592083e-07
2.368000e+02	2.422000e+02	2.732122e-04	3.630342e-07	3.630342e-07
2.422000e+02	2.476000e+02	2.628606e-04	3.560905e-07	3.560905e-07
2.476000e+02	2.530000e+02	2.527989e-04	3.492088e-07	3.492088e-07
2.530000e+02	2.584000e+02	2.508217e-04	3.478405e-07	3.478405e-07
2.584000e+02	2.638000e+02	2.363704e-04	3.376713e-07	3.376713e-07
2.638000e+02	2.692000e+02	2.387548e-04	3.393701e-07	3.393701e-07
2.692000e+02	2.746000e+02	2.414002e-04	3.412451e-07	3.412451e-07
2.746000e+02	2.800000e+02	2.457296e-04	3.442915e-07	3.442915e-07
2.800000e+02	2.854000e+02	2.504633e-04	3.475919e-07	3.475919e-07
2.854000e+02	2.908000e+02	2.387404e-04	3.393599e-07	3.393599e-07
2.908000e+02	2.962000e+02	2.335504e-04	3.356509e-07	3.356509e-07
2.962000e+02	3.016000e+02	2.374880e-04	3.384687e-07	3.384687e-07
3.016000e+02	3.070000e+02	2.410157e-04	3.409732e-07	3.409732e-07
3.070000e+02	3.124000e+02	2.455569e-04	3.441705e-07	3.441705e-07
3.124000e+02	3.178000e+02	2.466617e-04	3.449438e-07	3.449438e-07
3.178000e+02	3.232000e+02	2.479978e-04	3.458769e-07	3.458769e-07
3.232000e+02	3.286000e+02	2.518183e-04	3.485309e-07	3.485309e-07
3.286000e+02	3.340000e+02	2.558124e-04	3.512840e-07	3.512840e-07
3.340000e+02	3.394000e+02	2.584246e-04	3.530730e-07	3.530730e-07
3.394000e+02	3.448000e+02	2.621935e-04	3.556383e-07	3.556383e-07
3.448000e+02	3.502000e+02	2.661091e-04	3.582839e-07	3.582839e-07
3.502000e+02	3.556000e+02	2.699633e-04	3.608693e-07	3.608693e-07
3.556000e+02	3.610000e+02	2.752072e-04	3.643573e-07	3.643573e-07
3.610000e+02	3.664000e+02	2.795217e-04	3.672023e-07	3.672023e-07
3.664000e+02	3.718000e+02	2.868637e-04	3.719935e-07	3.719935e-07
3.718000e+02	3.772000e+02	2.951163e-04	3.773064e-07	3.773064e-07
3.772000e+02	3.826000e+02	3.003844e-04	3.806592e-07	3.806592e-07
3.826000e+02	3.880000e+02	3.048037e-04	3.834490e-07	3.834490e-07
3.880000e+02	3.934000e+02	3.215607e-04	3.938484e-07	3.938484e-07
3.934000e+02	3.988000e+02	3.361009e-04	4.026543e-07	4.026543e-07
3.988000e+02	4.042000e+02	3.473063e-04	4.093114e-07	4.093114e-07
4.042000e+02	4.096000e+02	3.636843e-04	4.188512e-07	4.188512e-07
4.096000e+02	4.150000e+02	3.820935e-04	4.293213e-07	4.293213e-07
4.150000e+02	4.204000e+02	3.966581e-04	4.374272e-07	4.374272e-07
4.204000e+02	4.258000e+02	4.025487e-04	4.406632e-07	4.406632e-07
4.258000e+02	4.312000e+02	4.415298e-04	4.615063e-07	4.615063e-07
4.312000e+02	4.366000e+02	4.755443e-04	4.789532e-07	4.789532e-07
4.366000e+02	4.420000e+02	4.905094e-04	4.864310e-07	4.864310e-07
4.420000e+02	4.474000e+02	5.366661e-04	5.088030e-07	5.088030e-07
4.474000e+02	4.528000e+02	5.712098e-04	5.249228e-07	5.249228e-07
4.528000e+02	4.582000e+02	6.568252e-04	5.628886e-07	5.628886e-07
4.582000e+02	4.636000e+02	7.240857e-04	5.910068e-07	5.910068e-07
4.636000e+02	4.690000e+02	8.444957e-04	6.382581e-07	6.382581e-07
4.690000e+02	4.744000e+02	9.852300e-04	6.893922e-07	6.893922e-07
4.744000e+02	4.798000e+02	1.215368e-03	7.656871e-07	7.656871e-07
4.798000e+02	4.852000e+02	1.573315e-03	8.711750e-07	8.711750e-07
4.852000e+02	4.906000e+02	2.211041e-03	1.032752e-06	1.032752e-06
4.906000e+02	4.960000e+02	4.227919e-03	1.428108e-06	1.428108e-06
4.960000e+02	5.014000e+02	3.608624e-02	4.172231e-06	4.172231e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.872850e-05	1.343413e-07	1.343413e-07
1.540000e+01	2.080000e+01	7.034887e-05	1.614160e-07	1.614160e-07
2.080000e+01	2.620000e+01	9.244700e-05	1.850395e-07	1.850395e-07
2.620000e+01	3.160000e+01	1.158133e-04	2.071082e-07	2.071082e-07
3.160000e+01	3.700000e+01	1.407937e-04	2.283545e-07	2.283545e-07
3.700000e+01	4.240000e+01	1.681070e-04	2.495232e-07	2.495232e-07
4.240000e+01	4.780000e+01	1.992037e-04	2.716231e-07	2.716231e-07
4.780000e+01	5.320000e+01	2.445833e-04	3.009757e-07	3.009757e-07
5.320000e+01	5.860000e+01	3.331306e-04	3.512573e-07	3.512573e-07
5.860000e+01	6.400000e+01	5.029665e-04	4.316061e-07	4.316061e-07
6.400000e+01	6.940000e+01	6.601202e-04	4.944581e-07	4.944581e-07
6.940000e+01	7.480000e+01	1.046502e-03	6.225699e-07	6.225699e-07
7.480000e+01	8.020000e+01	1.838011e-03	8.250724e-07	8.250724e-07
8.020000e+01	8.560000e+01	4.198657e-03	1.247020e-06	1.247020e-06
8.560000e+01	9.100000e+01	4.589256e-02	4.122772e-06	4.122772e-06
9.100000e+01	9.640000e+01	6.197800e-02	4.791118e-06	4.791118e-06
9.640000e+01	1.018000e+02	6.086204e-03	1.501382e-06	1.501382e-06
1.018000e+02	1.072000e+02	2.784978e-03	1.015615e-06	1.015615e-06
1.072000e+02	1.126000e+02	1.863998e-03	8.308849e-07	8.308849e-07
1.126000e+02	1.180000e+02	1.361419e-03	7.100911e-07	7.100911e-07
1.180000e+02	1.234000e+02	1.080627e-03	6.326390e-07	6.326390e-07
1.234000e+02	1.288000e+02	8.502191e-04	5.611558e-07	5.611558e-07
1.288000e+02	1.342000e+02	7.314965e-04	5.205044e-07	5.205044e-07
1.342000e+02	1.396000e+02	6.112506e-04	4.758041e-07	4.758041e-07
1.396000e+02	1.450000e+02	5.300250e-04	4.430638e-07	4.430638e-07
1.450000e+02	1.504000e+02	5.057809e-04	4.328120e-07	4.328120e-07
1.504000e+02	1.558000e+02	4.103443e-04	3.898456e-07	3.898456e-07
1.558000e+02	1.612000e+02	3.921757e-04	3.811178e-07	3.811178e-07
1.612000e+02	1.666000e+02	3.897794e-04	3.799509e-07	3.799509e-07
1.666000e+02	1.720000e+02	3.291569e-04	3.491564e-07	3.491564e-07
1.720000e+02	1.774000e+02	3.084298e-04	3.379845e-07	3.379845e-07
1.774000e+02	1.828000e+02	2.916057e-04	3.286376e-07	3.286376e-07
1.828000e+02	1.882000e+02	2.767170e-04	3.201383e-07	3.201383e-07
1.882000e+02	1.936000e+02	2.657852e-04	3.137510e-07	3.137510e-07
1.936000e+02	1.990000e+02	2.675574e-04	3.147944e-07	3.147944e-07
1.990000e+02	2.044000e+02	2.728804e-04	3.179099e-07	3.179099e-07
2.044000e+02	2.098000e+02	2.270341e-04	2.899769e-07	2.899769e-07
2.098000e+02	2.152000e+02	2.113637e-04	2.797907e-07	2.797907e-07
2.152000e+02	2.206000e+02	2.153874e-04	2.824413e-07	2.824413e-07
2.206000e+02	2.260000e+02	2.192196e-04	2.849433e-07	2.849433e-07
2.260000e+02	2.314000e+02	2.192078e-04	2.849351e-07	2.849351e-07
2.314000e+02	2.368000e+02	2.053707e-04	2.757956e-07	2.757956e-07
2.368000e+02	2.422000e+02	2.097693e-04	2.787338e-07	2.787338e-07
2.422000e+02	2.476000e+02	2.018215e-04	2.734025e-07	2.734025e-07
2.476000e+02	2.530000e+02	1.940959e-04	2.681182e-07	2.681182e-07
2.530000e+02	2.584000e+02	1.925778e-04	2.670675e-07	2.670675e-07
2.584000e+02	2.638000e+02	1.814822e-04	2.592597e-07	2.592597e-07
2.638000e+02	2.692000e+02	1.833133e-04	2.605649e-07	2.605649e-07
2.692000e+02	2.746000e+02	1.853444e-04	2.620044e-07	2.620044e-07
2.746000e+02	2.800000e+02	1.886681e-04	2.643427e-07	2.643427e-07
2.800000e+02	2.854000e+02	1.923026e-04	2.668767e-07	2.668767e-07
2.854000e+02	2.908000e+02	1.833018e-04	2.605562e-07	2.605562e-07
2.908000e+02	2.962000e+02	1.793170e-04	2.577085e-07	2.577085e-07
2.962000e+02	3.016000e+02	1.823407e-04	2.598728e-07	2.598728e-07
3.016000e+02	3.070000e+02	1.850492e-04	2.617957e-07	2.617957e-07
3.070000e+02	3.124000e+02	1.885356e-04	2.642498e-07	2.642498e-07
3.124000e+02	3.178000e+02	1.893837e-04	2.648435e-07	2.648435e-07
3.178000e+02	3.232000e+02	1.904100e-04	2.655607e-07	2.655607e-07
3.232000e+02	3.286000e+02	1.933430e-04	2.675976e-07	2.675976e-07
3.286000e+02	3.340000e+02	1.964096e-04	2.697115e-07	2.697115e-07
3.340000e+02	3.394000e+02	1.984152e-04	2.710850e-07	2.710850e-07
3.394000e+02	3.448000e+02	2.013089e-04	2.730546e-07	2.730546e-07
3.448000e+02	3.502000e+02	2.043152e-04	2.750859e-07	2.750859e-07
3.502000e+02	3.556000e+02	2.072748e-04	2.770716e-07	2.770716e-07
3.556000e+02	3.610000e+02	2.113011e-04	2.797497e-07	2.797497e-07
3.610000e+02	3.664000e+02	2.146144e-04	2.819355e-07	2.819355e-07
3.664000e+02	3.718000e+02	2.202504e-04	2.856119e-07	2.856119e-07
3.718000e+02	3.772000e+02	2.265867e-04	2.896911e-07	2.896911e-07
3.772000e+02	3.826000e+02	2.306315e-04	2.922653e-07	2.922653e-07
3.826000e+02	3.880000e+02	2.340244e-04	2.944073e-07	2.944073e-07
3.880000e+02	3.934000e+02	2.468904e-04	3.023918e-07	3.023918e-07
3.934000e+02	3.988000e+02	2.580541e-04	3.091529e-07	3.091529e-07
3.988000e+02	4.042000e+02	2.666581e-04	3.142654e-07	3.142654e-07
4.042000e+02	4.096000e+02	2.792322e-04	3.215887e-07	3.215887e-07
4.096000e+02	4.150000e+02	2.933665e-04	3.296274e-07	3.296274e-07
4.150000e+02	4.204000e+02	3.045491e-04	3.358511e-07	3.358511e-07
4.204000e+02	4.258000e+02	3.090717e-04	3.383356e-07	3.383356e-07
4.258000e+02	4.312000e+02	3.390013e-04	3.543393e-07	3.543393e-07
4.312000e+02	4.366000e+02	3.651176e-04	3.677353e-07	3.677353e-07
4.366000e+02	4.420000e+02	3.766076e-04	3.734766e-07	3.734766e-07
4.420000e+02	4.474000e+02	4.120461e-04	3.906535e-07	3.906535e-07
4.474000e+02	4.528000e+02	4.385676e-04	4.030290e-07	4.030290e-07
4.528000e+02	4.582000e+02	5.043024e-04	4.321793e-07	4.321793e-07
4.582000e+02	4.636000e+02	5.559443e-04	4.537681e-07	4.537681e-07
4.636000e+02	4.690000e+02	6.483939e-04	4.900473e-07	4.900473e-07
4.690000e+02	4.744000e+02	7.564480e-04	5.293074e-07	5.293074e-07
4.744000e+02	4.798000e+02	9.331452e-04	5.878864e-07	5.878864e-07
4.798000e+02	4.852000e+02	1.207973e-03	6.688785e-07	6.688785e-07
4.852000e+02	4.906000e+02	1.697611e-03	7.929350e-07	7.929350e-07
4.906000e+02	4.960000e+02	3.246146e-03	1.096485e-06	1.096485e-06
4.960000e+02	5.014000e+02	2.770659e-02	3.203392e-06	3.203392e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.379878e-11	2.330471e-13	2.330471e-13
1.540000e+01	2.080000e+01	4.273681e-10	1.080548e-12	1.080548e-12
2.080000e+01	2.620000e+01	1.639865e-09	3.549791e-12	3.549791e-12
2.620000e+01	3.160000e+01	4.991300e-09	9.560286e-12	9.560286e-12
3.160000e+01	3.700000e+01	1.311578e-08	2.265735e-11	2.265735e-11
3.700000e+01	4.240000e+01	3.142989e-08	4.952396e-11	4.952396e-11
4.240000e+01	4.780000e+01	7.132381e-08	1.030397e-10	1.030397e-10
4.780000e+01	5.320000e+01	1.643631e-07	2.141460e-10	2.141460e-10
5.320000e+01	5.860000e+01	4.139624e-07	4.622085e-10	4.622085e-10
5.860000e+01	6.400000e+01	1.169605e-06	1.063958e-09	1.063958e-09
6.400000e+01	6.940000e+01	3.041422e-06	2.420651e-09	2.420651e-09
6.940000e+01	7.480000e+01	1.034636e-05	6.575516e-09	6.575516e-09
7.480000e+01	8.020000e+01	4.560854e-05	2.217964e-08	2.217964e-08
8.020000e+01	8.560000e+01	4.026739e-04	1.346195e-07	1.346195e-07
8.560000e+01	9.100000e+01	1.051593e-01	1.138182e-05	1.138182e-05
9.100000e+01	9.640000e+01	1.736826e-01	1.571928e-05	1.571928e-05
9.640000e+01	1.018000e+02	1.041651e-03	2.832428e-07	2.832428e-07
1.018000e+02	1.072000e+02	1.721596e-04	6.663327e-08	6.663327e-08
1.072000e+02	1.126000e+02	6.537765e-05	3.062500e-08	3.062500e-08
1.126000e+02	1.180000e+02	3.268172e-05	1.784451e-08	1.784451e-08
1.180000e+02	1.234000e+02	1.967824e-05	1.203866e-08	1.203866e-08
1.234000e+02	1.288000e+02	1.250315e-05	8.615686e-09	8.615686e-09
1.288000e+02	1.342000e+02	9.099583e-06	6.756717e-09	6.756717e-09
1.342000e+02	1.396000e+02	6.585530e-06	5.347838e-09	5.347838e-09
1.396000e+02	1.450000e+02	5.098722e-06	4.445457e-09	4.445457e-09
1.450000e+02	1.504000e+02	4.403620e-06	3.929656e-09	3.929656e-09
1.504000e+02	1.558000e+02	3.289307e-06	3.258930e-09	3.258930e-09
1.558000e+02	1.612000e+02	2.921083e-06	2.960251e-09	2.960251e-09
1.612000e+02	1.666000e+02	2.725331e-06	2.770246e-09	2.770246e-09
1.666000e+02	1.720000e+02	2.177996e-06	2.408567e-09	2.408567e-09
1.720000e+02	1.774000e+02	1.943385e-06	2.220362e-09	2.220362e-09
1.774000e+02	1.828000e+02	1.757290e-06	2.065065e-09	2.065065e-09
1.828000e+02	1.882000e+02	1.604256e-06	1.934868e-09	1.934868e-09
1.882000e+02	1.936000e+02	1.485423e-06	1.828014e-09	1.828014e-09
1.936000e+02	1.990000e+02	1.449215e-06	1.777618e-09	1.777618e-09
1.990000e+02	2.044000e+02	1.435852e-06	1.743910e-09	1.743910e-09
2.044000e+02	2.098000e+02	1.165328e-06	1.551696e-09	1.551696e-09
2.098000e+02	2.152000e+02	1.058095e-06	1.460147e-09	1.460147e-09
2.152000e+02	2.206000e+02	1.054190e-06	1.441311e-09	1.441311e-09
2.206000e+02	2.260000e+02	1.051399e-06	1.424727e-09	1.424727e-09
2.260000e+02	2.314000e+02	1.033522e-06	1.400578e-09	1.400578e-09
2.314000e+02	2.368000e+02	9.508583e-07	1.331177e-09	1.331177e-09
2.368000e+02	2.422000e+02	9.553159e-07	1.323292e-09	1.323292e-09
2.422000e+02	2.476000e+02	9.060631e-07	1.279512e-09	1.279512e-09
2.476000e+02	2.530000e+02	8.591593e-07	1.237293e-09	1.237293e-09
2.530000e+02	2.584000e+02	8.428057e-07	1.218571e-09	1.218571e-09
2.584000e+02	2.638000e+02	7.845685e-07	1.168428e-09	1.168428e-09
2.638000e+02	2.692000e+02	7.834587e-07	1.161041e-09	1.161041e-09
2.692000e+02	2.746000e+02	7.842859e-07	1.155830e-09	1.155830e-09
2.746000e+02	2.800000e+02	7.906874e-07	1.155023e-09	1.155023e-09
2.800000e+02	2.854000e+02	7.983628e-07	1.155096e-09	1.155096e-09
2.854000e+02	2.908000e+02	7.541428e-07	1.117460e-09	1.117460e-09
2.908000e+02	2.962000e+02	7.317678e-07	1.096476e-09	1.096476e-09
2.962000e+02	3.016000e+02	7.385098e-07	1.097262e-09	1.097262e-09
3.016000e+02	3.070000e+02	7.447269e-07	1.098452e-09	1.098452e-09
3.070000e+02	3.124000e+02	7.527354e-07	1.099910e-09	1.099910e-09
3.124000e+02	3.178000e+02	7.519493e-07	1.096342e-09	1.096342e-09
3.178000e+02	3.232000e+02	7.512050e-07	1.092150e-09	1.092150e-09
3.232000e+02	3.286000e+02	7.584748e-07	1.094459e-09	1.094459e-09
3.286000e+02	3.340000e+02	7.666194e-07	1.097481e-09	1.097481e-09
3.340000e+02	3.394000e+02	7.694296e-07	1.095919e-09	1.095919e-09
3.394000e+02	3.448000e+02	7.771350e-07	1.098859e-09	1.098859e-09
3.448000e+02	3.502000e+02	7.853330e-07	1.102348e-09	1.102348e-09
3.502000e+02	3.556000e+02	7.932619e-07	1.105510e-09	1.105510e-09
3.556000e+02	3.610000e+02	8.052826e-07	1.111491e-09	1.111491e-09
3.610000e+02	3.664000e+02	8.138324e-07	1.114477e-09	1.114477e-09
3.664000e+02	3.718000e+02	8.321511e-07	1.125002e-09	1.125002e-09
3.718000e+02	3.772000e+02	8.530111e-07	1.136910e-09	1.136910e-09
3.772000e+02	3.826000e+02	8.655276e-07	1.143375e-09	1.143375e-09
3.826000e+02	3.880000e+02	8.748546e-07	1.147381e-09	1.147381e-09
3.880000e+02	3.934000e+02	9.196972e-07	1.174264e-09	1.174264e-09
3.934000e+02	3.988000e+02	9.588563e-07	1.197621e-09	1.197621e-09
3.988000e+02	4.042000e+02	9.879939e-07	1.213966e-09	1.213966e-09
4.042000e+02	4.096000e+02	1.030997e-06	1.237833e-09	1.237833e-09
4.096000e+02	4.150000e+02	1.080481e-06	1.265659e-09	1.265659e-09
4.150000e+02	4.204000e+02	1.118477e-06	1.285870e-09	1.285870e-09
4.204000e+02	4.258000e+02	1.132093e-06	1.291914e-09	1.291914e-09
4.258000e+02	4.312000e+02	1.239495e-06	1.350635e-09	1.350635e-09
4.312000e+02	4.366000e+02	1.331621e-06	1.398204e-09	1.398204e-09
4.366000e+02	4.420000e+02	1.370370e-06	1.416820e-09	1.416820e-09
4.420000e+02	4.474000e+02	1.495484e-06	1.478179e-09	1.478179e-09
4.474000e+02	4.528000e+02	1.588726e-06	1.522025e-09	1.522025e-09
4.528000e+02	4.582000e+02	1.823083e-06	1.628848e-09	1.628848e-09
4.582000e+02	4.636000e+02	2.006750e-06	1.707589e-09	1.707589e-09
4.636000e+02	4.690000e+02	2.335872e-06	1.840488e-09	1.840488e-09
4.690000e+02	4.744000e+02	2.718541e-06	1.983236e-09	1.983236e-09
4.744000e+02	4.798000e+02	3.347596e-06	2.198693e-09	2.198693e-09
4.798000e+02	4.852000e+02	4.327419e-06	2.498131e-09	2.498131e-09
4.852000e+02	4.906000e+02	6.073344e-06	2.957456e-09	2.957456e-09
4.906000e+02	4.960000e+02	1.159417e-05	4.082738e-09	4.082738e-09
4.960000e+02	5.014000e+02	9.877594e-05	1.190719e-08	1.190719e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999911148531910e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.326628e-07	1.036014e-09	1.036014e-09
1.540000e+01	2.080000e+01	1.015614e-06	2.583160e-09	2.583160e-09
2.080000e+01	2.620000e+01	2.384585e-06	5.235855e-09	5.235855e-09
2.620000e+01	3.160000e+01	4.849620e-06	9.445572e-09	9.445572e-09
3.160000e+01	3.700000e+01	9.014596e-06	1.582634e-08	1.582634e-08
3.700000e+01	4.240000e+01	1.584106e-05	2.531748e-08	2.531748e-08
4.240000e+01	4.780000e+01	2.702419e-05	3.948363e-08	3.948363e-08
4.780000e+01	5.320000e+01	4.561157e-05	5.983385e-08	5.983385e-08
5.320000e+01	5.860000e+01	7.722420e-05	8.728825e-08	8.728825e-08
5.860000e+01	6.400000e+01	1.335237e-04	1.228081e-07	1.228081e-07
6.400000e+01	6.940000e+01	2.420200e-04	1.921555e-07	1.921555e-07
6.940000e+01	7.480000e+01	4.777556e-04	3.010738e-07	3.010738e-07
7.480000e+01	8.020000e+01	1.106840e-03	5.232081e-07	5.232081e-07
8.020000e+01	8.560000e+01	3.704028e-03	1.142055e-06	1.142055e-06
8.560000e+01	9.100000e+01	4.850133e-02	4.452381e-06	4.452381e-06
9.100000e+01	9.640000e+01	6.460572e-02	5.102728e-06	5.102728e-06
9.640000e+01	1.018000e+02	5.858804e-03	1.489860e-06	1.489860e-06
1.018000e+02	1.072000e+02	2.192165e-03	8.382282e-07	8.382282e-07
1.072000e+02	1.126000e+02	1.213721e-03	5.741688e-07	5.741688e-07
1.126000e+02	1.180000e+02	8.027817e-04	4.468919e-07	4.468919e-07
1.180000e+02	1.234000e+02	5.869546e-04	3.684510e-07	3.684510e-07
1.234000e+02	1.288000e+02	4.581831e-04	3.246666e-07	3.246666e-07
1.288000e+02	1.342000e+02	3.737881e-04	2.870044e-07	2.870044e-07
1.342000e+02	1.396000e+02	3.155185e-04	2.653927e-07	2.653927e-07
1.396000e+02	1.450000e+02	2.727709e-04	2.463720e-07	2.463720e-07
1.450000e+02	1.504000e+02	2.404904e-04	2.226366e-07	2.226366e-07
1.504000e+02	1.558000e+02	2.154869e-04	2.225813e-07	2.225813e-07
1.558000e+02	1.612000e+02	1.958048e-04	2.062437e-07	2.062437e-07
1.612000e+02	1.666000e+02	1.792677e-04	1.900138e-07	1.900138e-07
1.666000e+02	1.720000e+02	1.659621e-04	1.912957e-07	1.912957e-07
1.720000e+02	1.774000e+02	1.549159e-04	1.848341e-07	1.848341e-07
1.774000e+02	1.828000e+02	1.455455e-04	1.785258e-07	1.785258e-07
1.828000e+02	1.882000e+02	1.372412e-04	1.726290e-07	1.726290e-07
1.882000e+02	1.936000e+02	1.307215e-04	1.674671e-07	1.674671e-07
1.936000e+02	1.990000e+02	1.242630e-04	1.587839e-07	1.587839e-07
1.990000e+02	2.044000e+02	1.189821e-04	1.506701e-07	1.506701e-07
2.044000e+02	2.098000e+02	1.146257e-04	1.601459e-07	1.601459e-07
2.098000e+02	2.152000e+02	1.106816e-04	1.592063e-07	1.592063e-07
2.152000e+02	2.206000e+02	1.071159e-04	1.526855e-07	1.526855e-07
2.206000e+02	2.260000e+02	1.037476e-04	1.467056e-07	1.467056e-07
2.260000e+02	2.314000e+02	1.012033e-04	1.431921e-07	1.431921e-07
2.314000e+02	2.368000e+02	9.854052e-05	1.438473e-07	1.438473e-07
2.368000e+02	2.422000e+02	9.678785e-05	1.398378e-07	1.398378e-07
2.422000e+02	2.476000e+02	9.438902e-05	1.393643e-07	1.393643e-07
2.476000e+02	2.530000e+02	9.307696e-05	1.401253e-07	1.401253e-07
2.530000e+02	2.584000e+02	9.163430e-05	1.384633e-07	1.384633e-07
2.584000e+02	2.638000e+02	9.056157e-05	1.404644e-07	1.404644e-07
2.638000e+02	2.692000e+02	8.930624e-05	1.378276e-07	1.378276e-07
2.692000e+02	2.746000e+02	8.872617e-05	1.362109e-07	1.362109e-07
2.746000e+02	2.800000e+02	8.806463e-05	1.340134e-07	1.340134e-07
2.800000e+02	2.854000e+02	8.764769e-05	1.320716e-07	1.320716e-07
2.854000e+02	2.908000e+02	8.713602e-05	1.346051e-07	1.346051e-07
2.908000e+02	2.962000e+02	8.721100e-05	1.360701e-07	1.360701e-07
2.962000e+02	3.016000e+02	8.713513e-05	1.348041e-07	1.348041e-07
3.016000e+02	3.070000e+02	8.718700e-05	1.339147e-07	1.339147e-07
3.070000e+02	3.124000e+02	8.739861e-05	1.329639e-07	1.329639e-07
3.124000e+02	3.178000e+02	8.786237e-05	1.333531e-07	1.333531e-07
3.178000e+02	3.232000e+02	8.853385e-05	1.339539e-07	1.339539e-07
3.232000e+02	3.286000e+02	8.914498e-05	1.337946e-07	1.337946e-07
3.286000e+02	3.340000e+02	9.038937e-05	1.346208e-07	1.346208e-07
3.340000e+02	3.394000e+02	9.138230e-05	1.354095e-07	1.354095e-07
3.394000e+02	3.448000e+02	9.283650e-05	1.365450e-07	1.365450e-07
3.448000e+02	3.502000e+02	9.450680e-05	1.379942e-07	1.379942e-07
3.502000e+02	3.556000e+02	9.588543e-05	1.389612e-07	1.389612e-07
3.556000e+02	3.610000e+02	9.809307e-05	1.407959e-07	1.407959e-07
3.610000e+02	3.664000e+02	1.003080e-04	1.428136e-07	1.428136e-07
3.664000e+02	3.718000e+02	1.027970e-04	1.445139e-07	1.445139e-07
3.718000e+02	3.772000e+02	1.055252e-04	1.462613e-07	1.462613e-07
3.772000e+02	3.826000e+02	1.090795e-04	1.498334e-07	1.498334e-07
3.826000e+02	3.880000e+02	1.121445e-04	1.529629e-07	1.529629e-07
3.880000e+02	3.934000e+02	1.162542e-04	1.543914e-07	1.543914e-07
3.934000e+02	3.988000e+02	1.208780e-04	1.569386e-07	1.569386e-07
3.988000e+02	4.042000e+02	1.257561e-04	1.607171e-07	1.607171e-07
4.042000e+02	4.096000e+02	1.315358e-04	1.642892e-07	1.642892e-07
4.096000e+02	4.150000e+02	1.378061e-04	1.677658e-07	1.677658e-07
4.150000e+02	4.204000e+02	1.452069e-04	1.735101e-07	1.735101e-07
4.204000e+02	4.258000e+02	1.535667e-04	1.821776e-07	1.821776e-07
4.258000e+02	4.312000e+02	1.635446e-04	1.855542e-07	1.855542e-07
4.312000e+02	4.366000e+02	1.747287e-04	1.907438e-07	1.907438e-07
4.366000e+02	4.420000e+02	1.877613e-04	2.018203e-07	2.018203e-07
4.420000e+02	4.474000e+02	2.041213e-04	2.098692e-07	2.098692e-07
4.474000e+02	4.528000e+02	2.226865e-04	2.220763e-07	2.220763e-07
4.528000e+02	4.582000e+02	2.465711e-04	2.296322e-07	2.296322e-07
4.582000e+02	4.636000e+02	2.773357e-04	2.456053e-07	2.456053e-07
4.636000e+02	4.690000e+02	3.167402e-04	2.599533e-07	2.599533e-07
4.690000e+02	4.744000e+02	3.703052e-04	2.820748e-07	2.820748e-07
4.744000e+02	4.798000e+02	4.474720e-04	3.066838e-07	3.066838e-07
4.798000e+02	4.852000e+02	5.706013e-04	3.441527e-07	3.441527e-07
4.852000e+02	4.906000e+02	7.991724e-04	4.071838e-07	4.071838e-07
4.906000e+02	4.960000e+02	1.396712e-03	5.177671e-07	5.177671e-07
4.960000e+02	5.014000e+02	1.266783e-02	1.984123e-06	1.984123e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.346615e-05	1.749720e-07	1.749720e-07
1.540000e+01	2.080000e+01	9.162546e-05	2.102354e-07	2.102354e-07
2.080000e+01	2.620000e+01	1.204071e-04	2.410036e-07	2.410036e-07
2.620000e+01	3.160000e+01	1.508403e-04	2.697468e-07	2.697468e-07
3.160000e+01	3.700000e+01	1.833759e-04	2.974189e-07	2.974189e-07
3.700000e+01	4.240000e+01	2.189500e-04	3.249900e-07	3.249900e-07
4.240000e+01	4.780000e+01	2.594517e-04	3.537738e-07	3.537738e-07
4.780000e+01	5.320000e+01	3.185559e-04	3.920040e-07	3.920040e-07
5.320000e+01	5.860000e+01	4.338841e-04	4.574929e-07	4.574929e-07
5.860000e+01	6.400000e+01	6.550857e-04	5.621428e-07	5.621428e-07
6.400000e+01	6.940000e+01	8.597696e-04	6.440039e-07	6.440039e-07
6.940000e+01	7.480000e+01	1.363011e-03	8.108625e-07	8.108625e-07
7.480000e+01	8.020000e+01	2.393906e-03	1.074611e-06	1.074611e-06
8.020000e+01	8.560000e+01	5.468515e-03	1.624173e-06	1.624173e-06
8.560000e+01	9.100000e+01	5.977246e-02	5.369677e-06	5.369677e-06
9.100000e+01	9.640000e+01	8.072285e-02	6.240161e-06	6.240161e-06
9.640000e+01	1.018000e+02	7.926939e-03	1.955466e-06	1.955466e-06
1.018000e+02	1.072000e+02	3.627278e-03	1.322781e-06	1.322781e-06
1.072000e+02	1.126000e+02	2.427752e-03	1.082180e-06	1.082180e-06
1.126000e+02	1.180000e+02	1.773171e-03	9.248535e-07	9.248535e-07
1.180000e+02	1.234000e+02	1.407456e-03	8.239769e-07	8.239769e-07
1.234000e+02	1.288000e+02	1.107363e-03	7.308741e-07	7.308741e-07
1.288000e+02	1.342000e+02	9.527326e-04	6.779273e-07	6.779273e-07
1.342000e+02	1.396000e+02	7.961187e-04	6.197072e-07	6.197072e-07
1.396000e+02	1.450000e+02	6.903280e-04	5.770657e-07	5.770657e-07
1.450000e+02	1.504000e+02	6.587513e-04	5.637134e-07	5.637134e-07
1.504000e+02	1.558000e+02	5.344500e-04	5.077514e-07	5.077514e-07
1.558000e+02	1.612000e+02	5.107861e-04	4.963832e-07	4.963832e-07
1.612000e+02	1.666000e+02	5.076659e-04	4.948649e-07	4.948649e-07
1.666000e+02	1.720000e+02	4.287080e-04	4.547559e-07	4.547559e-07
1.720000e+02	1.774000e+02	4.017122e-04	4.402051e-07	4.402051e-07
1.774000e+02	1.828000e+02	3.797993e-04	4.280305e-07	4.280305e-07
1.828000e+02	1.882000e+02	3.604069e-04	4.169597e-07	4.169597e-07
1.882000e+02	1.936000e+02	3.461687e-04	4.086406e-07	4.086406e-07
1.936000e+02	1.990000e+02	3.484780e-04	4.100013e-07	4.100013e-07
1.990000e+02	2.044000e+02	3.554113e-04	4.140599e-07	4.140599e-07
2.044000e+02	2.098000e+02	2.956991e-04	3.776788e-07	3.776788e-07
2.098000e+02	2.152000e+02	2.752893e-04	3.644116e-07	3.644116e-07
2.152000e+02	2.206000e+02	2.805300e-04	3.678639e-07	3.678639e-07
2.206000e+02	2.260000e+02	2.855207e-04	3.711217e-07	3.711217e-07
2.260000e+02	2.314000e+02	2.855057e-04	3.711120e-07	3.711120e-07
2.314000e+02	2.368000e+02	2.674839e-04	3.592083e-07	3.592083e-07
2.368000e+02	2.422000e+02	2.732122e-04	3.630342e-07	3.630342e-07
2.422000e+02	2.476000e+02	2.628606e-04	3.560905e-07	3.560905e-07
2.476000e+02	2.530000e+02	2.527989e-04	3.492088e-07	3.492088e-07
2.530000e+02	2.584000e+02	2.508217e-04	3.478405e-07	3.478405e-07
2.584000e+02	2.638000e+02	2.363704e-04	3.376713e-07	3.376713e-07
2.638000e+02	2.692000e+02	2.387548e-04	3.393701e-07	3.393701e-07
2.692000e+02	2.746000e+02	2.414002e-04	3.412451e-07	3.412451e-07
2.746000e+02	2.800000e+02	2.457296e-04	3.442915e-07	3.442915e-07
2.800000e+02	2.854000e+02	2.504633e-04	3.475919e-07	3.475919e-07
2.854000e+02	2.908000e+02	2.387404e-04	3.393599e-07	3.393599e-07
2.908000e+02	2.962000e+02	2.335504e-04	3.356509e-07	3.356509e-07
2.962000e+02	3.016000e+02	2.374880e-04	3.384687e-07	3.384687e-07
3.016000e+02	3.070000e+02	2.410157e-04	3.409732e-07	3.409732e-07
3.070000e+02	3.124000e+02	2.455569e-04	3.441705e-07	3.441705e-07
3.124000e+02	3.178000e+02	2.466617e-04	3.449438e-07	3.449438e-07
3.178000e+02	3.232000e+02	2.479978e-04	3.458769e-07	3.458769e-07
3.232000e+02	3.286000e+02	2.518183e-04	3.485309e-07	3.485309e-07
3.286000e+02	3.340000e+02	2.558124e-04	3.512840e-07	3.512840e-07
3.340000e+02	3.394000e+02	2.584246e-04	3.530730e-07	3.530730e-07
3.394000e+02	3.448000e+02	2.621935e-04	3.556383e-07	3.556383e-07
3.448000e+02	3.502000e+02	2.661091e-04	3.582839e-07	3.582839e-07
3.502000e+02	3.556000e+02	2.699633e-04	3.608693e-07	3.608693e-07
3.556000e+02	3.610000e+02	2.752072e-04	3.643574e-07	3.643574e-07
3.610000e+02	3.664000e+02	2.795219e-04	3.672023e-07	3.672023e-07
3.664000e+02	3.718000e+02	2.868637e-04	3.719935e-07	3.719935e-07
3.718000e+02	3.772000e+02	2.951163e-04	3.773064e-07	3.773064e-07
3.772000e+02	3.826000e+02	3.003844e-04	3.806592e-07	3.806592e-07
3.826000e+02	3.880000e+02	3.048037e-04	3.834490e-07	3.834490e-07
3.880000e+02	3.934000e+02	3.215607e-04	3.938484e-07	3.938484e-07
3.934000e+02	3.988000e+02	3.361009e-04	4.026543e-07	4.026543e-07
3.988000e+02	4.042000e+02	3.473063e-04	4.093114e-07	4.093114e-07
4.042000e+02	4.096000e+02	3.636843e-04	4.188512e-07	4.188512e-07
4.096000e+02	4.150000e+02	3.820935e-04	4.293213e-07	4.293213e-07
4.150000e+02	4.204000e+02	3.966581e-04	4.374272e-07	4.374272e-07
4.204000e+02	4.258000e+02	4.025487e-04	4.406632e-07	4.406632e-07
4.258000e+02	4.312000e+02	4.415298e-04	4.615063e-07	4.615063e-07
4.312000e+02	4.366000e+02	4.755443e-04	4.789532e-07	4.789532e-07
4.366000e+02	4.420000e+02	4.905094e-04	4.864310e-07	4.864310e-07
4.420000e+02	4.474000e+02	5.366661e-04	5.088030e-07	5.088030e-07
4.474000e+02	4.528000e+02	5.712098e-04	5.249228e-07	5.249228e-07
4.528000e+02	4.582000e+02	6.568252e-04	5.628886e-07	5.628886e-07
4.582000e+02	4.636000e+02	7.240857e-04	5.910068e-07	5.910068e-07
4.636000e+02	4.690000e+02	8.444957e-04	6.382581e-07	6.382581e-07
4.690000e+02	4.744000e+02	9.852300e-04	6.893922e-07	6.893922e-07
4.744000e+02	4.798000e+02	1.215368e-03	7.656871e-07	7.656871e-07
4.798000e+02	4.852000e+02	1.573315e-03	8.711752e-07	8.711752e-07
4.852000e+02	4.906000e+02	2.211041e-03	1.032752e-06	1.032752e-06
4.906000e+02	4.960000e+02	4.227920e-03	1.428108e-06	1.428108e-06
4.960000e+02	5.014000e+02	3.608624e-02	4.172231e-06	4.172231e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.872850e-05	1.343413e-07	1.343413e-07
1.540000e+01	2.080000e+01	7.034887e-05	1.614160e-07	1.614160e-07
2.080000e+01	2.620000e+01	9.244700e-05	1.850395e-07	1.850395e-07
2.620000e+01	3.160000e+01	1.158133e-04	2.071082e-07	2.071082e-07
3.160000e+01	3.700000e+01	1.407937e-04	2.283545e-07	2.283545e-07
3.700000e+01	4.240000e+01	1.681070e-04	2.495232e-07	2.495232e-07
4.240000e+01	4.780000e+01	1.992037e-04	2.716231e-07	2.716231e-07
4.780000e+01	5.320000e+01	2.445833e-04	3.009757e-07	3.009757e-07
5.320000e+01	5.860000e+01	3.331306e-04	3.512573e-07	3.512573e-07
5.860000e+01	6.400000e+01	5.029665e-04	4.316061e-07	4.316061e-07
6.400000e+01	6.940000e+01	6.601202e-04	4.944581e-07	4.944581e-07
6.940000e+01	7.480000e+01	1.046502e-03	6.225699e-07	6.225699e-07
7.480000e+01	8.020000e+01	1.838011e-03	8.250724e-07	8.250724e-07
8.020000e+01	8.560000e+01	4.198657e-03	1.247020e-06	1.247020e-06
8.560000e+01	9.100000e+01	4.589256e-02	4.122772e-06	4.122772e-06
9.100000e+01	9.640000e+01	6.197800e-02	4.791118e-06	4.791118e-06
9.640000e+01	1.018000e+02	6.086204e-03	1.501382e-06	1.501382e-06
1.018000e+02	1.072000e+02	2.784978e-03	1.015615e-06	1.015615e-06
1.072000e+02	1.126000e+02	1.863998e-03	8.308849e-07	8.308849e-07
1.126000e+02	1.180000e+02	1.361419e-03	7.100911e-07	7.100911e-07
1.180000e+02	1.234000e+02	1.080627e-03	6.326390e-07	6.326390e-07
1.234000e+02	1.288000e+02	8.502191e-04	5.611558e-07	5.611558e-07
1.288000e+02	1.342000e+02	7.314965e-04	5.205044e-07	5.205044e-07
1.342000e+02	1.396000e+02	6.112506e-04	4.758041e-07	4.758041e-07
1.396000e+02	1.450000e+02	5.300250e-04	4.430638e-07	4.430638e-07
1.450000e+02	1.504000e+02	5.057809e-04	4.328120e-07	4.328120e-07
1.504000e+02	1.558000e+02	4.103443e-04	3.898456e-07	3.898456e-07
1.558000e+02	1.612000e+02	3.921757e-04	3.811178e-07	3.811178e-07
1.612000e+02	1.666000e+02	3.897794e-04	3.799509e-07	3.799509e-07
1.666000e+02	1.720000e+02	3.291569e-04	3.491564e-07	3.491564e-07
1.720000e+02	1.774000e+02	3.084298e-04	3.379845e-07	3.379845e-07
1.774000e+02	1.828000e+02	2.916057e-04	3.286376e-07	3.286376e-07
1.828000e+02	1.882000e+02	2.767170e-04	3.201383e-07	3.201383e-07
1.882000e+02	1.936000e+02	2.657852e-04	3.137510e-07	3.137510e-07
1.936000e+02	1.990000e+02	2.675574e-04	3.147944e-07	3.147944e-07
1.990000e+02	2.044000e+02	2.728804e-04	3.179099e-07	3.179099e-07
2.044000e+02	2.098000e+02	2.270341e-04	2.899769e-07	2.899769e-07
2.098000e+02	2.152000e+02	2.113637e-04	2.797907e-07	2.797907e-07
2.152000e+02	2.206000e+02	2.153874e-04	2.824413e-07	2.824413e-07
2.206000e+02	2.260000e+02	2.192196e-04	2.849433e-07	2.849433e-07
2.260000e+02	2.314000e+02	2.192078e-04	2.849351e-07	2.849351e-07
2.314000e+02	2.368000e+02	2.053707e-04	2.757956e-07	2.757956e-07
2.368000e+02	2.422000e+02	2.097693e-04	2.787338e-07	2.787338e-07
2.422000e+02	2.476000e+02	2.018215e-04	2.734025e-07	2.734025e-07
2.476000e+02	2.530000e+02	1.940959e-04	2.681182e-07	2.681182e-07
2.530000e+02	2.584000e+02	1.925778e-04	2.670675e-07	2.670675e-07
2.584000e+02	2.638000e+02	1.814822e-04	2.592597e-07	2.592597e-07
2.638000e+02	2.692000e+02	1.833133e-04	2.605649e-07	2.605649e-07
2.692000e+02	2.746000e+02	1.853444e-04	2.620044e-07	2.620044e-07
2.746000e+02	2.800000e+02	1.886681e-04	2.643427e-07	2.643427e-07
2.800000e+02	2.854000e+02	1.923026e-04	2.668767e-07	2.668767e-07
2.854000e+02	2.908000e+02	1.833018e-04	2.605562e-07	2.605562e-07
2.908000e+02	2.962000e+02	1.793170e-04	2.577085e-07	2.577085e-07
2.962000e+02	3.016000e+02	1.823407e-04	2.598728e-07	2.598728e-07
3.016000e+02	3.070000e+02	1.850492e-04	2.617957e-07	2.617957e-07
3.070000e+02	3.124000e+02	1.885356e-04	2.642498e-07	2.642498e-07
3.124000e+02	3.178000e+02	1.893837e-04	2.648435e-07	2.648435e-07
3.178000e+02	3.232000e+02	1.904100e-04	2.655607e-07	2.655607e-07
3.232000e+02	3.286000e+02	1.933430e-04	2.675976e-07	2.675976e-07
3.286000e+02	3.340000e+02	1.964096e-04	2.697115e-07	2.697115e-07
3.340000e+02	3.394000e+02	1.984152e-04	2.710850e-07	2.710850e-07
3.394000e+02	3.448000e+02	2.013089e-04	2.730546e-07	2.730546e-07
3.448000e+02	3.502000e+02	2.043152e-04	2.750859e-07	2.750859e-07
3.502000e+02	3.556000e+02	2.072748e-04	2.770716e-07	2.770716e-07
3.556000e+02	3.610000e+02	2.113011e-04	2.797497e-07	2.797497e-07
3.610000e+02	3.664000e+02	2.146144e-04	2.819355e-07	2.819355e-07
3.664000e+02	3.718000e+02	2.202504e-04	2.856119e-07	2.856119e-07
3.718000e+02	3.772000e+02	2.265867e-04	2.896911e-07	2.896911e-07
3.772000e+02	3.826000e+02	2.306315e-04	2.922653e-07	2.922653e-07
3.826000e+02	3.880000e+02	2.340244e-04	2.944073e-07	2.944073e-07
3.880000e+02	3.934000e+02	2.468904e-04	3.023918e-07	3.023918e-07
3.934000e+02	3.988000e+02	2.580541e-04	3.091529e-07	3.091529e-07
3.988000e+02	4.042000e+02	2.666581e-04	3.142654e-07	3.142654e-07
4.042000e+02	4.096000e+02	2.792322e-04	3.215887e-07	3.215887e-07
4.096000e+02	4.150000e+02	2.933665e-04	3.296274e-07	3.296274e-07
4.150000e+02	4.204000e+02	3.045491e-04	3.358511e-07	3.358511e-07
4.204000e+02	4.258000e+02	3.090717e-04	3.383356e-07	3.383356e-07
4.258000e+02	4.312000e+02	3.390013e-04	3.543393e-07	3.543393e-07
4.312000e+02	4.366000e+02	3.651176e-04	3.677353e-07	3.677353e-07
4.366000e+02	4.420000e+02	3.766076e-04	3.734766e-07	3.734766e-07
4.420000e+02	4.474000e+02	4.120461e-04	3.906535e-07	3.906535e-07
4.474000e+02	4.528000e+02	4.385676e-04	4.030290e-07	4.030290e-07
4.528000e+02	4.582000e+02	5.043028e-04	4.321797e-07	4.321797e-07
4.582000e+02	4.636000e+02	5.559443e-04	4.537681e-07	4.537681e-07
4.636000e+02	4.690000e+02	6.483939e-04	4.900473e-07	4.900473e-07
4.690000e+02	4.744000e+02	7.564480e-04	5.293074e-07	5.293074e-07
4.744000e+02	4.798000e+02	9.331448e-04	5.878861e-07	5.878861e-07
4.798000e+02	4.852000e+02	1.207973e-03	6.688785e-07	6.688785e-07
4.852000e+02	4.906000e+02	1.697611e-03	7.929350e-07	7.929350e-07
4.906000e+02	4.960000e+02	3.246146e-03	1.096485e-06	1.096485e-06
4.960000e+02	5.014000e+02	2.770659e-02	3.203392e-06	3.203392e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.379878e-11	2.330471e-13	2.330471e-13
1.540000e+01	2.080000e+01	4.273681e-10	1.080548e-12	1.080548e-12
2.080000e+01	2.620000e+01	1.639865e-09	3.549791e-12	3.549791e-12
2.620000e+01	3.160000e+01	4.991300e-09	9.560286e-12	9.560286e-12
3.160000e+01	3.700000e+01	1.311578e-08	2.265735e-11	2.265735e-11
3.700000e+01	4.240000e+01	3.142989e-08	4.952396e-11	4.952396e-11
4.240000e+01	4.780000e+01	7.132381e-08	1.030397e-10	1.030397e-10
4.780000e+01	5.320000e+01	1.643631e-07	2.141460e-10	2.141460e-10
5.320000e+01	5.860000e+01	4.139624e-07	4.622085e-10	4.622085e-10
5.860000e+01	6.400000e+01	1.169605e-06	1.063958e-09	1.063958e-09
6.400000e+01	6.940000e+01	3.041422e-06	2.420651e-09	2.420651e-09
6.940000e+01	7.480000e+01	1.034636e-05	6.575516e-09	6.575516e-09
7.480000e+01	8.020000e+01	4.560854e-05	2.217964e-08	2.217964e-08
8.020000e+01	8.560000e+01	4.026739e-04	1.346195e-07	1.346195e-07
8.560000e+01	9.100000e+01	1.051593e-01	1.138182e-05	1.138182e-05
9.100000e+01	9.640000e+01	1.736826e-01	1.571928e-05	1.571928e-05
9.640000e+01	1.018000e+02	1.041651e-03	2.832428e-07	2.832428e-07
1.018000e+02	1.072000e+02	1.721596e-04	6.663327e-08	6.663327e-08
1.072000e+02	1.126000e+02	6.537765e-05	3.062500e-08	3.062500e-08
1.126000e+02	1.180000e+02	3.268172e-05	1.784451e-08	1.784451e-08
1.180000e+02	1.234000e+02	1.967824e-05	1.203866e-08	1.203866e-08
1.234000e+02	1.288000e+02	1.250315e-05	8.615686e-09	8.615686e-09
1.288000e+02	1.342000e+02	9.099583e-06	6.756717e-09	6.756717e-09
1.342000e+02	1.396000e+02	6.585530e-06	5.347838e-09	5.347838e-09
1.396000e+02	1.450000e+02	5.098722e-06	4.445457e-09	4.445457e-09
1.450000e+02	1.504000e+02	4.403620e-06	3.929656e-09	3.929656e-09
1.504000e+02	1.558000e+02	3.289307e-06	3.258930e-09	3.258930e-09
1.558000e+02	1.612000e+02	2.921083e-06	2.960251e-09	2.960251e-09
1.612000e+02	1.666000e+02	2.725331e-06	2.770246e-09	2.770246e-09
1.666000e+02	1.720000e+02	2.177996e-06	2.408567e-09	2.408567e-09
1.720000e+02	1.774000e+02	1.943385e-06	2.220362e-09	2.220362e-09
1.774000e+02	1.828000e+02	1.757290e-06	2.065065e-09	2.065065e-09
1.828000e+02	1.882000e+02	1.604256e-06	1.934868e-09	1.934868e-09
1.882000e+02	1.936000e+02	1.485423e-06	1.828014e-09	1.828014e-09
1.936000e+02	1.990000e+02	1.449215e-06	1.777618e-09	1.777618e-09
1.990000e+02	2.044000e+02	1.435852e-06	1.743910e-09	1.743910e-09
2.044000e+02	2.098000e+02	1.165328e-06	1.551696e-09	1.551696e-09
2.098000e+02	2.152000e+02	1.058095e-06	1.460147e-09	1.460147e-09
2.152000e+02	2.206000e+02	1.054190e-06	1.441311e-09	1.441311e-09
2.206000e+02	2.260000e+02	1.051399e-06	1.424727e-09	1.424727e-09
2.260000e+02	2.314000e+02	1.033522e-06	1.400578e-09	1.400578e-09
2.314000e+02	2.368000e+02	9.508583e-07	1.331177e-09	1.331177e-09
2.368000e+02	2.422000e+02	9.553159e-07	1.323292e-09	1.323292e-09
2.422000e+02	2.476000e+02	9.060631e-07	1.279512e-09	1.279512e-09
2.476000e+02	2.530000e+02	8.591593e-07	1.237293e-09	1.237293e-09
2.530000e+02	2.584000e+02	8.428057e-07	1.218571e-09	1.218571e-09
2.584000e+02	2.638000e+02	7.845685e-07	1.168428e-09	1.168428e-09
2.638000e+02	2.692000e+02	7.834587e-07	1.161041e-09	1.161041e-09
2.692000e+02	2.746000e+02	7.842859e-07	1.155830e-09	1.155830e-09
2.746000e+02	2.800000e+02	7.906874e-07	1.155023e-09	1.155023e-09
2.800000e+02	2.854000e+02	7.983628e-07	1.155096e-09	1.155096e-09
2.854000e+02	2.908000e+02	7.541428e-07	1.117460e-09	1.117460e-09
2.908000e+02	2.962000e+02	7.317678e-07	1.096476e-09	1.096476e-09
2.962000e+02	3.016000e+02	7.385098e-07	1.097262e-09	1.097262e-09
3.016000e+02	3.070000e+02	7.447269e-07	1.098452e-09	1.098452e-09
3.070000e+02	3.124000e+02	7.527354e-07	1.099910e-09	1.099910e-09
3.124000e+02	3.178000e+02	7.519493e-07	1.096342e-09	1.096342e-09
3.178000e+02	3.232000e+02	7.512050e-07	1.092150e-09	1.092150e-09
3.232000e+02	3.286000e+02	7.584748e-07	1.094459e-09	1.094459e-09
3.286000e+02	3.340000e+02	7.666194e-07	1.097481e-09	1.097481e-09
3.340000e+02	3.394000e+02	7.694296e-07	1.095919e-09	1.095919e-09
3.394000e+02	3.448000e+02	7.771350e-07	1.098859e-09	1.098859e-09
3.448000e+02	3.502000e+02	7.853330e-07	1.102348e-09	1.102348e-09
3.502000e+02	3.556000e+02	7.932619e-07	1.105510e-09	1.105510e-09
3.556000e+02	3.610000e+02	8.052826e-07	1.111491e-09	1.111491e-09
3.610000e+02	3.664000e+02	8.138324e-07	1.114477e-09	1.114477e-09
3.664000e+02	3.718000e+02	8.321511e-07	1.125002e-09	1.125002e-09
3.718000e+02	3.772000e+02	8.530111e-07	1.136910e-09	1.136910e-09
3.772000e+02	3.826000e+02	8.655276e-07	1.143375e-09	1.143375e-09
3.826000e+02	3.880000e+02	8.748546e-07	1.147381e-09	1.147381e-09
3.880000e+02	3.934000e+02	9.196972e-07	1.174264e-09	1.174264e-09
3.934000e+02	3.988000e+02	9.588563e-07	1.197621e-09	1.197621e-09
3.988000e+02	4.042000e+02	9.879939e-07	1.213966e-09	1.213966e-09
4.042000e+02	4.096000e+02	1.030997e-06	1.237833e-09	1.237833e-09
4.096000e+02	4.150000e+02	1.080481e-06	1.265659e-09	1.265659e-09
4.150000e+02	4.204000e+02	1.118477e-06	1.285870e-09	1.285870e-09
4.204000e+02	4.258000e+02	1.132093e-06	1.291914e-09	1.291914e-09
4.258000e+02	4.312000e+02	1.239495e-06	1.350635e-09	1.350635e-09
4.312000e+02	4.366000e+02	1.331621e-06	1.398204e-09	1.398204e-09
4.366000e+02	4.420000e+02	1.370370e-06	1.416820e-09	1.416820e-09
4.420000e+02	4.474000e+02	1.495484e-06	1.478179e-09	1.478179e-09
4.474000e+02	4.528000e+02	1.588726e-06	1.522025e-09	1.522025e-09
4.528000e+02	4.582000e+02	1.823083e-06	1.628848e-09	1.628848e-09
4.582000e+02	4.636000e+02	2.006750e-06	1.707589e-09	1.707589e-09
4.636000e+02	4.690000e+02	2.335872e-06	1.840488e-09	1.840488e-09
4.690000e+02	4.744000e+02	2.718541e-06	1.983236e-09	1.983236e-09
4.744000e+02	4.798000e+02	3.347596e-06	2.198693e-09	2.198693e-09
4.798000e+02	4.852000e+02	4.327419e-06	2.498131e-09	2.498131e-09
4.852000e+02	4.906000e+02	6.073344e-06	2.957456e-09	2.957456e-09
4.906000e+02	4.960000e+02	1.159417e-05	4.082738e-09	4.082738e-09
4.960000e+02	5.014000e+02	9.877594e-05	1.190719e-08	1.190719e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999910193139998e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.326628e-07	1.036014e-09	1.036014e-09
1.540000e+01	2.080000e+01	1.015614e-06	2.583160e-09	2.583160e-09
2.080000e+01	2.620000e+01	2.384585e-06	5.235855e-09	5.235855e-09
2.620000e+01	3.160000e+01	4.849620e-06	9.445572e-09	9.445572e-09
3.160000e+01	3.700000e+01	9.014596e-06	1.582634e-08	1.582634e-08
3.700000e+01	4.240000e+01	1.584106e-05	2.531748e-08	2.531748e-08
4.240000e+01	4.780000e+01	2.702419e-05	3.948363e-08	3.948363e-08
4.780000e+01	5.320000e+01	4.561157e-05	5.983385e-08	5.983385e-08
5.320000e+01	5.860000e+01	7.722420e-05	8.728825e-08	8.728825e-08
5.860000e+01	6.400000e+01	1.335237e-04	1.228081e-07	1.228081e-07
6.400000e+01	6.940000e+01	2.420200e-04	1.921555e-07	1.921555e-07
6.940000e+01	7.480000e+01	4.777556e-04	3.010738e-07	3.010738e-07
7.480000e+01	8.020000e+01	1.106840e-03	5.232081e-07	5.232081e-07
8.020000e+01	8.560000e+01	3.704028e-03	1.142054e-06	1.142054e-06
8.560000e+01	9.100000e+01	4.850133e-02	4.452381e-06	4.452381e-06
9.100000e+01	9.640000e+01	6.460572e-02	5.102728e-06	5.102728e-06
9.640000e+01	1.018000e+02	5.858804e-03	1.489860e-06	1.489860e-06
1.018000e+02	1.072000e+02	2.192165e-03	8.382282e-07	8.382282e-07
1.072000e+02	1.126000e+02	1.213721e-03	5.741688e-07	5.741688e-07
1.126000e+02	1.180000e+02	8.027817e-04	4.468919e-07	4.468919e-07
1.180000e+02	1.234000e+02	5.869546e-04	3.684510e-07	3.684510e-07
1.234000e+02	1.288000e+02	4.581831e-04	3.246665e-07	3.246665e-07
1.288000e+02	1.342000e+02	3.737881e-04	2.870044e-07	2.870044e-07
1.342000e+02	1.396000e+02	3.155185e-04	2.653927e-07	2.653927e-07
1.396000e+02	1.450000e+02	2.727709e-04	2.463720e-07	2.463720e-07
1.450000e+02	1.504000e+02	2.404904e-04	2.226366e-07	2.226366e-07
1.504000e+02	1.558000e+02	2.154869e-04	2.225813e-07	2.225813e-07
1.558000e+02	1.612000e+02	1.958048e-04	2.062437e-07	2.062437e-07
1.612000e+02	1.666000e+02	1.792677e-04	1.900138e-07	1.900138e-07
1.666000e+02	1.720000e+02	1.659621e-04	1.912957e-07	1.912957e-07
1.720000e+02	1.774000e+02	1.549159e-04	1.848341e-07	1.848341e-07
1.774000e+02	1.828000e+02	1.455455e-04	1.785258e-07	1.785258e-07
1.828000e+02	1.882000e+02	1.372412e-04	1.726290e-07	1.726290e-07
1.882000e+02	1.936000e+02	1.307215e-04	1.674671e-07	1.674671e-07
1.936000e+02	1.990000e+02	1.242630e-04	1.587839e-07	1.587839e-07
1.990000e+02	2.044000e+02	1.189821e-04	1.506701e-07	1.506701e-07
2.044000e+02	2.098000e+02	1.146256e-04	1.601459e-07	1.601459e-07
2.098000e+02	2.152000e+02	1.106816e-04	1.592063e-07	1.592063e-07
2.152000e+02	2.206000e+02	1.071159e-04	1.526855e-07	1.526855e-07
2.206000e+02	2.260000e+02	1.037476e-04	1.467056e-07	1.467056e-07
2.260000e+02	2.314000e+02	1.012033e-04	1.431921e-07	1.431921e-07
2.314000e+02	2.368000e+02	9.854052e-05	1.438473e-07	1.438473e-07
2.368000e+02	2.422000e+02	9.678785e-05	1.398378e-07	1.398378e-07
2.422000e+02	2.476000e+02	9.438902e-05	1.393643e-07	1.393643e-07
2.476000e+02	2.530000e+02	9.307696e-05	1.401253e-07	1.401253e-07
2.530000e+02	2.584000e+02	9.163430e-05	1.384633e-07	1.384633e-07
2.584000e+02	2.638000e+02	9.056157e-05	1.404644e-07	1.404644e-07
2.638000e+02	2.692000e+02	8.930624e-05	1.378276e-07	1.378276e-07
2.692000e+02	2.746000e+02	8.872617e-05	1.362109e-07	1.362109e-07
2.746000e+02	2.800000e+02	8.806463e-05	1.340134e-07	1.340134e-07
2.800000e+02	2.854000e+02	8.764769e-05	1.320716e-07	1.320716e-07
2.854000e+02	2.908000e+02	8.713602e-05	1.346051e-07	1.346051e-07
2.908000e+02	2.962000e+02	8.721100e-05	1.360701e-07	1.360701e-07
2.962000e+02	3.016000e+02	8.713513e-05	1.348041e-07	1.348041e-07
3.016000e+02	3.070000e+02	8.718700e-05	1.339147e-07	1.339147e-07
3.070000e+02	3.124000e+02	8.739859e-05	1.329639e-07	1.329639e-07
3.124000e+02	3.178000e+02	8.786237e-05	1.333531e-07	1.333531e-07
3.178000e+02	3.232000e+02	8.853385e-05	1.339539e-07	1.339539e-07
3.232000e+02	3.286000e+02	8.914498e-05	1.337946e-07	1.337946e-07
3.286000e+02	3.340000e+02	9.038937e-05	1.346208e-07	1.346208e-07
3.340000e+02	3.394000e+02	9.138230e-05	1.354095e-07	1.354095e-07
3.394000e+02	3.448000e+02	9.283650e-05	1.365450e-07	1.365450e-07
3.448000e+02	3.502000e+02	9.450680e-05	1.379942e-07	1.379942e-07
3.502000e+02	3.556000e+02	9.588543e-05	1.389612e-07	1.389612e-07
3.556000e+02	3.610000e+02	9.809307e-05	1.407959e-07	1.407959e-07
3.610000e+02	3.664000e+02	1.003080e-04	1.428136e-07	1.428136e-07
3.664000e+02	3.718000e+02	1.027970e-04	1.445139e-07	1.445139e-07
3.718000e+02	3.772000e+02	1.055252e-04	1.462613e-07	1.462613e-07
3.772000e+02	3.826000e+02	1.090795e-04	1.498334e-07	1.498334e-07
3.826000e+02	3.880000e+02	1.121445e-04	1.529629e-07	1.529629e-07
3.880000e+02	3.934000e+02	1.162542e-04	1.543914e-07	1.543914e-07
3.934000e+02	3.988000e+02	1.208780e-04	1.569386e-07	1.569386e-07
3.988000e+02	4.042000e+02	1.257561e-04	1.607171e-07	1.607171e-07
4.042000e+02	4.096000e+02	1.315358e-04	1.642892e-07	1.642892e-07
4.096000e+02	4.150000e+02	1.378061e-04	1.677658e-07	1.677658e-07
4.150000e+02	4.204000e+02	1.452069e-04	1.735101e-07	1.735101e-07
4.204000e+02	4.258000e+02	1.535667e-04	1.821776e-07	1.821776e-07
4.258000e+02	4.312000e+02	1.635446e-04	1.855542e-07	1.855542e-07
4.312000e+02	4.366000e+02	1.747287e-04	1.907438e-07	1.907438e-07
4.366000e+02	4.420000e+02	1.877613e-04	2.018203e-07	2.018203e-07
4.420000e+02	4.474000e+02	2.041213e-04	2.098692e-07	2.098692e-07
4.474000e+02	4.528000e+02	2.226865e-04	2.220763e-07	2.220763e-07
4.528000e+02	4.582000e+02	2.465711e-04	2.296322e-07	2.296322e-07
4.582000e+02	4.636000e+02	2.773357e-04	2.456053e-07	2.456053e-07
4.636000e+02	4.690000e+02	3.167400e-04	2.599533e-07	2.599533e-07
4.690000e+02	4.744000e+02	3.703052e-04	2.820748e-07	2.820748e-07
4.744000e+02	4.798000e+02	4.474720e-04	3.066838e-07	3.066838e-07
4.798000e+02	4.852000e+02	5.706013e-04	3.441527e-07	3.441527e-07
4.852000e+02	4.906000e+02	7.991724e-04	4.071838e-07	4.071838e-07
4.906000e+02	4.960000e+02	1.396712e-03	5.177671e-07	5.177671e-07
4.960000e+02	5.014000e+02	1.266783e-02	1.984123e-06	1.984123e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.346615e-05	1.749720e-07	1.749720e-07
1.540000e+01	2.080000e+01	9.162546e-05	2.102354e-07	2.102354e-07
2.080000e+01	2.620000e+01	1.204071e-04	2.410036e-07	2.410036e-07
2.620000e+01	3.160000e+01	1.508403e-04	2.697468e-07	2.697468e-07
3.160000e+01	3.700000e+01	1.833759e-04	2.974189e-07	2.974189e-07
3.700000e+01	4.240000e+01	2.189500e-04	3.249900e-07	3.249900e-07
4.240000e+01	4.780000e+01	2.594517e-04	3.537738e-07	3.537738e-07
4.780000e+01	5.320000e+01	3.185559e-04	3.920040e-07	3.920040e-07
5.320000e+01	5.860000e+01	4.338841e-04	4.574929e-07	4.574929e-07
5.860000e+01	6.400000e+01	6.550857e-04	5.621428e-07	5.621428e-07
6.400000e+01	6.940000e+01	8.597696e-04	6.440039e-07	6.440039e-07
6.940000e+01	7.480000e+01	1.363011e-03	8.108625e-07	8.108625e-07
7.480000e+01	8.020000e+01	2.393906e-03	1.074611e-06	1.074611e-06
8.020000e+01	8.560000e+01	5.468515e-03	1.624173e-06	1.624173e-06
8.560000e+01	9.100000e+01	5.977246e-02	5.369677e-06	5.369677e-06
9.100000e+01	9.640000e+01	8.072285e-02	6.240161e-06	6.240161e-06
9.640000e+01	1.018000e+02	7.926939e-03	1.955466e-06	1.955466e-06
1.018000e+02	1.072000e+02	3.627278e-03	1.322781e-06	1.322781e-06
1.072000e+02	1.126000e+02	2.427752e-03	1.082180e-06	1.082180e-06
1.126000e+02	1.180000e+02	1.773171e-03	9.248535e-07	9.248535e-07
1.180000e+02	1.234000e+02	1.407456e-03	8.239769e-07	8.239769e-07
1.234000e+02	1.288000e+02	1.107363e-03	7.308741e-07	7.308741e-07
1.288000e+02	1.342000e+02	9.527326e-04	6.779273e-07	6.779273e-07
1.342000e+02	1.396000e+02	7.961187e-04	6.197072e-07	6.197072e-07
1.396000e+02	1.450000e+02	6.903280e-04	5.770657e-07	5.770657e-07
1.450000e+02	1.504000e+02	6.587513e-04	5.637134e-07	5.637134e-07
1.504000e+02	1.558000e+02	5.344500e-04	5.077514e-07	5.077514e-07
1.558000e+02	1.612000e+02	5.107861e-04	4.963832e-07	4.963832e-07
1.612000e+02	1.666000e+02	5.076659e-04	4.948649e-07	4.948649e-07
1.666000e+02	1.720000e+02	4.287080e-04	4.547559e-07	4.547559e-07
1.720000e+02	1.774000e+02	4.017122e-04	4.402051e-07	4.402051e-07
1.774000e+02	1.828000e+02	3.797993e-04	4.280305e-07	4.280305e-07
1.828000e+02	1.882000e+02	3.604069e-04	4.169597e-07	4.169597e-07
1.882000e+02	1.936000e+02	3.461687e-04	4.086406e-07	4.086406e-07
1.936000e+02	1.990000e+02	3.484780e-04	4.100013e-07	4.100013e-07
1.990000e+02	2.044000e+02	3.554113e-04	4.140599e-07	4.140599e-07
2.044000e+02	2.098000e+02	2.956991e-04	3.776788e-07	3.776788e-07
2.098000e+02	2.152000e+02	2.752893e-04	3.644116e-07	3.644116e-07
2.152000e+02	2.206000e+02	2.805300e-04	3.678639e-07	3.678639e-07
2.206000e+02	2.260000e+02	2.855207e-04	3.711217e-07	3.711217e-07
2.260000e+02	2.314000e+02	2.855057e-04	3.711120e-07	3.711120e-07
2.314000e+02	2.368000e+02	2.674839e-04	3.592083e-07	3.592083e-07
2.368000e+02	2.422000e+02	2.732122e-04	3.630342e-07	3.630342e-07
2.422000e+02	2.476000e+02	2.628606e-04	3.560905e-07	3.560905e-07
2.476000e+02	2.530000e+02	2.527989e-04	3.492088e-07	3.492088e-07
2.530000e+02	2.584000e+02	2.508217e-04	3.478405e-07	3.478405e-07
2.584000e+02	2.638000e+02	2.363704e-04	3.376713e-07	3.376713e-07
2.638000e+02	2.692000e+02	2.387548e-04	3.393701e-07	3.393701e-07
2.692000e+02	2.746000e+02	2.414002e-04	3.412451e-07	3.412451e-07
2.746000e+02	2.800000e+02	2.457296e-04	3.442915e-07	3.442915e-07
2.800000e+02	2.854000e+02	2.504633e-04	3.475919e-07	3.475919e-07
2.854000e+02	2.908000e+02	2.387404e-04	3.393599e-07	3.393599e-07
2.908000e+02	2.962000e+02	2.335504e-04	3.356509e-07	3.356509e-07
2.962000e+02	3.016000e+02	2.374880e-04	3.384687e-07	3.384687e-07
3.016000e+02	3.070000e+02	2.410157e-04	3.409732e-07	3.409732e-07
3.070000e+02	3.124000e+02	2.455569e-04	3.441705e-07	3.441705e-07
3.124000e+02	3.178000e+02	2.466617e-04	3.449438e-07	3.449438e-07
3.178000e+02	3.232000e+02	2.479978e-04	3.458769e-07	3.458769e-07
3.232000e+02	3.286000e+02	2.518183e-04	3.485309e-07	3.485309e-07
3.286000e+02	3.340000e+02	2.558124e-04	3.512840e-07	3.512840e-07
3.340000e+02	3.394000e+02	2.584246e-04	3.530730e-07	3.530730e-07
3.394000e+02	3.448000e+02	2.621935e-04	3.556383e-07	3.556383e-07
3.448000e+02	3.502000e+02	2.661091e-04	3.582839e-07	3.582839e-07
3.502000e+02	3.556000e+02	2.699633e-04	3.608693e-07	3.608693e-07
3.556000e+02	3.610000e+02	2.752072e-04	3.643574e-07	3.643574e-07
3.610000e+02	3.664000e+02	2.795219e-04	3.672023e-07	3.672023e-07
3.664000e+02	3.718000e+02	2.868637e-04	3.719935e-07	3.719935e-07
3.718000e+02	3.772000e+02	2.951163e-04	3.773064e-07	3.773064e-07
3.772000e+02	3.826000e+02	3.003844e-04	3.806592e-07	3.806592e-07
3.826000e+02	3.880000e+02	3.048037e-04	3.834490e-07	3.834490e-07
3.880000e+02	3.934000e+02	3.215607e-04	3.938484e-07	3.938484e-07
3.934000e+02	3.988000e+02	3.361009e-04	4.026543e-07	4.026543e-07
3.988000e+02	4.042000e+02	3.473063e-04	4.093114e-07	4.093114e-07
4.042000e+02	4.096000e+02	3.636843e-04	4.188512e-07	4.188512e-07
4.096000e+02	4.150000e+02	3.820935e-04	4.293213e-07	4.293213e-07
4.150000e+02	4.204000e+02	3.966581e-04	4.374272e-07	4.374272e-07
4.204000e+02	4.258000e+02	4.025487e-04	4.406632e-07	4.406632e-07
4.258000e+02	4.312000e+02	4.415298e-04	4.615063e-07	4.615063e-07
4.312000e+02	4.366000e+02	4.755443e-04	4.789532e-07	4.789532e-07
4.366000e+02	4.420000e+02	4.905094e-04	4.864310e-07	4.864310e-07
4.420000e+02	4.474000e+02	5.366661e-04	5.088030e-07	5.088030e-07
4.474000e+02	4.528000e+02	5.712098e-04	5.249228e-07	5.249228e-07
4.528000e+02	4.582000e+02	6.568252e-04	5.628886e-07	5.628886e-07
4.582000e+02	4.636000e+02	7.240857e-04	5.910068e-07	5.910068e-07
4.636000e+02	4.690000e+02	8.444957e-04	6.382581e-07	6.382581e-07
4.690000e+02	4.744000e+02	9.852300e-04	6.893922e-07	6.893922e-07
4.744000e+02	4.798000e+02	1.215368e-03	7.656871e-07	7.656871e-07
4.798000e+02	4.852000e+02	1.573315e-03	8.711752e-07	8.711752e-07
4.852000e+02	4.906000e+02	2.211041e-03	1.032752e-06	1.032752e-06
4.906000e+02	4.960000e+02	4.227920e-03	1.428108e-06	1.428108e-06
4.960000e+02	5.014000e+02	3.608624e-02	4.172231e-06	4.172231e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.872850e-05	1.343413e-07	1.343413e-07
1.540000e+01	2.080000e+01	7.034887e-05	1.614160e-07	1.614160e-07
2.080000e+01	2.620000e+01	9.244700e-05	1.850395e-07	1.850395e-07
2.620000e+01	3.160000e+01	1.158133e-04	2.071082e-07	2.071082e-07
3.160000e+01	3.700000e+01	1.407937e-04	2.283545e-07	2.283545e-07
3.700000e+01	4.240000e+01	1.681070e-04	2.495232e-07	2.495232e-07
4.240000e+01	4.780000e+01	1.992037e-04	2.716231e-07	2.716231e-07
4.780000e+01	5.320000e+01	2.445833e-04	3.009757e-07	3.009757e-07
5.320000e+01	5.860000e+01	3.331306e-04	3.512573e-07	3.512573e-07
5.860000e+01	6.400000e+01	5.029665e-04	4.316061e-07	4.316061e-07
6.400000e+01	6.940000e+01	6.601202e-04	4.944581e-07	4.944581e-07
6.940000e+01	7.480000e+01	1.046502e-03	6.225699e-07	6.225699e-07
7.480000e+01	8.020000e+01	1.838011e-03	8.250724e-07	8.250724e-07
8.020000e+01	8.560000e+01	4.198656e-03	1.247020e-06	1.247020e-06
8.560000e+01	9.100000e+01	4.589256e-02	4.122772e-06	4.122772e-06
9.100000e+01	9.640000e+01	6.197800e-02	4.791118e-06	4.791118e-06
9.640000e+01	1.018000e+02	6.086204e-03	1.501382e-06	1.501382e-06
1.018000e+02	1.072000e+02	2.784978e-03	1.015615e-06	1.015615e-06
1.072000e+02	1.126000e+02	1.863998e-03	8.308849e-07	8.308849e-07
1.126000e+02	1.180000e+02	1.361419e-03	7.100911e-07	7.100911e-07
1.180000e+02	1.234000e+02	1.080627e-03	6.326390e-07	6.326390e-07
1.234000e+02	1.288000e+02	8.502194e-04	5.611559e-07	5.611559e-07
1.288000e+02	1.342000e+02	7.314965e-04	5.205044e-07	5.205044e-07
1.342000e+02	1.396000e+02	6.112506e-04	4.758041e-07	4.758041e-07
1.396000e+02	1.450000e+02	5.300250e-04	4.430638e-07	4.430638e-07
1.450000e+02	1.504000e+02	5.057809e-04	4.328120e-07	4.328120e-07
1.504000e+02	1.558000e+02	4.103443e-04	3.898456e-07	3.898456e-07
1.558000e+02	1.612000e+02	3.921757e-04	3.811178e-07	3.811178e-07
1.612000e+02	1.666000e+02	3.897794e-04	3.799509e-07	3.799509e-07
1.666000e+02	1.720000e+02	3.291569e-04	3.491564e-07	3.491564e-07
1.720000e+02	1.774000e+02	3.084298e-04	3.379845e-07	3.379845e-07
1.774000e+02	1.828000e+02	2.916057e-04	3.286376e-07	3.286376e-07
1.828000e+02	1.882000e+02	2.767170e-04	3.201383e-07	3.201383e-07
1.882000e+02	1.936000e+02	2.657852e-04	3.137510e-07	3.137510e-07
1.936000e+02	1.990000e+02	2.675574e-04	3.147944e-07	3.147944e-07
1.990000e+02	2.044000e+02	2.728804e-04	3.179099e-07	3.179099e-07
2.044000e+02	2.098000e+02	2.270341e-04	2.899769e-07	2.899769e-07
2.098000e+02	2.152000e+02	2.113637e-04	2.797907e-07	2.797907e-07
2.152000e+02	2.206000e+02	2.153874e-04	2.824413e-07	2.824413e-07
2.206000e+02	2.260000e+02	2.192196e-04	2.849433e-07	2.849433e-07
2.260000e+02	2.314000e+02	2.192078e-04	2.849351e-07	2.849351e-07
2.314000e+02	2.368000e+02	2.053707e-04	2.757956e-07	2.757956e-07
2.368000e+02	2.422000e+02	2.097693e-04	2.787338e-07	2.787338e-07
2.422000e+02	2.476000e+02	2.018215e-04	2.734025e-07	2.734025e-07
2.476000e+02	2.530000e+02	1.940959e-04	2.681182e-07	2.681182e-07
2.530000e+02	2.584000e+02	1.925778e-04	2.670675e-07	2.670675e-07
2.584000e+02	2.638000e+02	1.814822e-04	2.592597e-07	2.592597e-07
2.638000e+02	2.692000e+02	1.833133e-04	2.605649e-07	2.605649e-07
2.692000e+02	2.746000e+02	1.853444e-04	2.620044e-07	2.620044e-07
2.746000e+02	2.800000e+02	1.886681e-04	2.643427e-07	2.643427e-07
2.800000e+02	2.854000e+02	1.923026e-04	2.668767e-07	2.668767e-07
2.854000e+02	2.908000e+02	1.833018e-04	2.605562e-07	2.605562e-07
2.908000e+02	2.962000e+02	1.793170e-04	2.577085e-07	2.577085e-07
2.962000e+02	3.016000e+02	1.823407e-04	2.598728e-07	2.598728e-07
3.016000e+02	3.070000e+02	1.850492e-04	2.617957e-07	2.617957e-07
3.070000e+02	3.124000e+02	1.885356e-04	2.642498e-07	2.642498e-07
3.124000e+02	3.178000e+02	1.893837e-04	2.648435e-07	2.648435e-07
3.178000e+02	3.232000e+02	1.904100e-04	2.655607e-07	2.655607e-07
3.232000e+02	3.286000e+02	1.933430e-04	2.675976e-07	2.675976e-07
3.286000e+02	3.340000e+02	1.964096e-04	2.697115e-07	2.697115e-07
3.340000e+02	3.394000e+02	1.984152e-04	2.710850e-07	2.710850e-07
3.394000e+02	3.448000e+02	2.013089e-04	2.730546e-07	2.730546e-07
3.448000e+02	3.502000e+02	2.043152e-04	2.750859e-07	2.750859e-07
3.502000e+02	3.556000e+02	2.072748e-04	2.770716e-07	2.770716e-07
3.556000e+02	3.610000e+02	2.113011e-04	2.797497e-07	2.797497e-07
3.610000e+02	3.664000e+02	2.146144e-04	2.819355e-07	2.819355e-07
3.664000e+02	3.718000e+02	2.202504e-04	2.856119e-07	2.856119e-07
3.718000e+02	3.772000e+02	2.265867e-04	2.896911e-07	2.896911e-07
3.772000e+02	3.826000e+02	2.306315e-04	2.922653e-07	2.922653e-07
3.826000e+02	3.880000e+02	2.340244e-04	2.944073e-07	2.944073e-07
3.880000e+02	3.934000e+02	2.468904e-04	3.023918e-07	3.023918e-07
3.934000e+02	3.988000e+02	2.580541e-04	3.091529e-07	3.091529e-07
3.988000e+02	4.042000e+02	2.666581e-04	3.142654e-07	3.142654e-07
4.042000e+02	4.096000e+02	2.792322e-04	3.215887e-07	3.215887e-07
4.096000e+02	4.150000e+02	2.933665e-04	3.296274e-07	3.296274e-07
4.150000e+02	4.204000e+02	3.045491e-04	3.358511e-07	3.358511e-07
4.204000e+02	4.258000e+02	3.090717e-04	3.383356e-07	3.383356e-07
4.258000e+02	4.312000e+02	3.390013e-04	3.543393e-07	3.543393e-07
4.312000e+02	4.366000e+02	3.651176e-04	3.677353e-07	3.677353e-07
4.366000e+02	4.420000e+02	3.766076e-04	3.734766e-07	3.734766e-07
4.420000e+02	4.474000e+02	4.120461e-04	3.906535e-07	3.906535e-07
4.474000e+02	4.528000e+02	4.385676e-04	4.030290e-07	4.030290e-07
4.528000e+02	4.582000e+02	5.043024e-04	4.321793e-07	4.321793e-07
4.582000e+02	4.636000e+02	5.559443e-04	4.537681e-07	4.537681e-07
4.636000e+02	4.690000e+02	6.483939e-04	4.900473e-07	4.900473e-07
4.690000e+02	4.744000e+02	7.564480e-04	5.293074e-07	5.293074e-07
4.744000e+02	4.798000e+02	9.331448e-04	5.878861e-07	5.878861e-07
4.798000e+02	4.852000e+02	1.207973e-03	6.688785e-07	6.688785e-07
4.852000e+02	4.906000e+02	1.697611e-03	7.929350e-07	7.929350e-07
4.906000e+02	4.960000e+02	3.246146e-03	1.096485e-06	1.096485e-06
4.960000e+02	5.014000e+02	2.770659e-02	3.203392e-06	3.203392e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.379878e-11	2.330471e-13	2.330471e-13
1.540000e+01	2.080000e+01	4.273681e-10	1.080548e-12	1.080548e-12
2.080000e+01	2.620000e+01	1.639865e-09	3.549791e-12	3.549791e-12
2.620000e+01	3.160000e+01	4.991300e-09	9.560286e-12	9.560286e-12
3.160000e+01	3.700000e+01	1.311578e-08	2.265735e-11	2.265735e-11
3.700000e+01	4.240000e+01	3.142989e-08	4.952396e-11	4.952396e-11
4.240000e+01	4.780000e+01	7.132381e-08	1.030397e-10	1.030397e-10
4.780000e+01	5.320000e+01	1.643631e-07	2.141460e-10	2.141460e-10
5.320000e+01	5.860000e+01	4.139624e-07	4.622085e-10	4.622085e-10
5.860000e+01	6.400000e+01	1.169605e-06	1.063958e-09	1.063958e-09
6.400000e+01	6.940000e+01	3.041422e-06	2.420651e-09	2.420651e-09
6.940000e+01	7.480000e+01	1.034636e-05	6.575516e-09	6.575516e-09
7.480000e+01	8.020000e+01	4.560854e-05	2.217964e-08	2.217964e-08
8.020000e+01	8.560000e+01	4.026739e-04	1.346195e-07	1.346195e-07
8.560000e+01	9.100000e+01	1.051593e-01	1.138182e-05	1.138182e-05
9.100000e+01	9.640000e+01	1.736826e-01	1.571928e-05	1.571928e-05
9.640000e+01	1.018000e+02	1.041651e-03	2.832428e-07	2.832428e-07
1.018000e+02	1.072000e+02	1.721596e-04	6.663327e-08	6.663327e-08
1.072000e+02	1.126000e+02	6.537765e-05	3.062500e-08	3.062500e-08
1.126000e+02	1.180000e+02	3.268172e-05	1.784451e-08	1.784451e-08
1.180000e+02	1.234000e+02	1.967824e-05	1.203866e-08	1.203866e-08
1.234000e+02	1.288000e+02	1.250316e-05	8.615688e-09	8.615688e-09
1.288000e+02	1.342000e+02	9.099583e-06	6.756717e-09	6.756717e-09
1.342000e+02	1.396000e+02	6.585530e-06	5.347838e-09	5.347838e-09
1.396000e+02	1.450000e+02	5.098722e-06	4.445457e-09	4.445457e-09
1.450000e+02	1.504000e+02	4.403620e-06	3.929656e-09	3.929656e-09
1.504000e+02	1.558000e+02	3.289307e-06	3.258930e-09	3.258930e-09
1.558000e+02	1.612000e+02	2.921083e-06	2.960251e-09	2.960251e-09
1.612000e+02	1.666000e+02	2.725331e-06	2.770246e-09	2.770246e-09
1.666000e+02	1.720000e+02	2.177996e-06	2.408567e-09	2.408567e-09
1.720000e+02	1.774000e+02	1.943385e-06	2.220362e-09	2.220362e-09
1.774000e+02	1.828000e+02	1.757290e-06	2.065065e-09	2.065065e-09
1.828000e+02	1.882000e+02	1.604256e-06	1.934868e-09	1.934868e-09
1.882000e+02	1.936000e+02	1.485423e-06	1.828014e-09	1.828014e-09
1.936000e+02	1.990000e+02	1.449215e-06	1.777618e-09	1.777618e-09
1.990000e+02	2.044000e+02	1.435852e-06	1.743910e-09	1.743910e-09
2.044000e+02	2.098000e+02	1.165328e-06	1.551696e-09	1.551696e-09
2.098000e+02	2.152000e+02	1.058095e-06	1.460147e-09	1.460147e-09
2.152000e+02	2.206000e+02	1.054190e-06	1.441311e-09	1.441311e-09
2.206000e+02	2.260000e+02	1.051399e-06	1.424727e-09	1.424727e-09
2.260000e+02	2.314000e+02	1.033522e-06	1.400578e-09	1.400578e-09
2.314000e+02	2.368000e+02	9.508583e-07	1.331177e-09	1.331177e-09
2.368000e+02	2.422000e+02	9.553159e-07	1.323292e-09	1.323292e-09
2.422000e+02	2.476000e+02	9.060631e-07	1.279512e-09	1.279512e-09
2.476000e+02	2.530000e+02	8.591593e-07	1.237293e-09	1.237293e-09
2.530000e+02	2.584000e+02	8.428057e-07	1.218571e-09	1.218571e-09
2.584000e+02	2.638000e+02	7.845685e-07	1.168428e-09	1.168428e-09
2.638000e+02	2.692000e+02	7.834587e-07	1.161041e-09	1.161041e-09
2.692000e+02	2.746000e+02	7.842859e-07	1.155830e-09	1.155830e-09
2.746000e+02	2.800000e+02	7.906874e-07	1.155023e-09	1.155023e-09
2.800000e+02	2.854000e+02	7.983628e-07	1.155096e-09	1.155096e-09
2.854000e+02	2.908000e+02	7.541428e-07	1.117460e-09	1.117460e-09
2.908000e+02	2.962000e+02	7.317678e-07	1.096476e-09	1.096476e-09
2.962000e+02	3.016000e+02	7.385098e-07	1.097262e-09	1.097262e-09
3.016000e+02	3.070000e+02	7.447269e-07	1.098452e-09	1.098452e-09
3.070000e+02	3.124000e+02	7.527354e-07	1.099910e-09	1.099910e-09
3.124000e+02	3.178000e+02	7.519493e-07	1.096342e-09	1.096342e-09
3.178000e+02	3.232000e+02	7.512050e-07	1.092150e-09	1.092150e-09
3.232000e+02	3.286000e+02	7.584748e-07	1.094459e-09	1.094459e-09
3.286000e+02	3.340000e+02	7.666194e-07	1.097481e-09	1.097481e-09
3.340000e+02	3.394000e+02	7.694296e-07	1.095919e-09	1.095919e-09
3.394000e+02	3.448000e+02	7.771350e-07	1.098859e-09	1.098859e-09
3.448000e+02	3.502000e+02	7.853330e-07	1.102348e-09	1.102348e-09
3.502000e+02	3.556000e+02	7.932619e-07	1.105510e-09	1.105510e-09
3.556000e+02	3.610000e+02	8.052826e-07	1.111491e-09	1.111491e-09
3.610000e+02	3.664000e+02	8.138324e-07	1.114477e-09	1.114477e-09
3.664000e+02	3.718000e+02	8.321511e-07	1.125002e-09	1.125002e-09
3.718000e+02	3.772000e+02	8.530111e-07	1.136910e-09	1.136910e-09
3.772000e+02	3.826000e+02	8.655276e-07	1.143375e-09	1.143375e-09
3.826000e+02	3.880000e+02	8.748546e-07	1.147381e-09	1.147381e-09
3.880000e+02	3.934000e+02	9.196972e-07	1.174264e-09	1.174264e-09
3.934000e+02	3.988000e+02	9.588563e-07	1.197621e-09	1.197621e-09
3.988000e+02	4.042000e+02	9.879939e-07	1.213966e-09	1.213966e-09
4.042000e+02	4.096000e+02	1.030997e-06	1.237833e-09	1.237833e-09
4.096000e+02	4.150000e+02	1.080481e-06	1.265659e-09	1.265659e-09
4.150000e+02	4.204000e+02	1.118477e-06	1.285870e-09	1.285870e-09
4.204000e+02	4.258000e+02	1.132093e-06	1.291914e-09	1.291914e-09
4.258000e+02	4.312000e+02	1.239495e-06	1.350635e-09	1.350635e-09
4.312000e+02	4.366000e+02	1.331621e-06	1.398204e-09	1.398204e-09
4.366000e+02	4.420000e+02	1.370370e-06	1.416820e-09	1.416820e-09
4.420000e+02	4.474000e+02	1.495484e-06	1.478179e-09	1.478179e-09
4.474000e+02	4.528000e+02	1.588726e-06	1.522025e-09	1.522025e-09
4.528000e+02	4.582000e+02	1.823083e-06	1.628848e-09	1.628848e-09
4.582000e+02	4.636000e+02	2.006750e-06	1.707589e-09	1.707589e-09
4.636000e+02	4.690000e+02	2.335872e-06	1.840488e-09	1.840488e-09
4.690000e+02	4.744000e+02	2.718541e-06	1.983236e-09	1.983236e-09
4.744000e+02	4.798000e+02	3.347596e-06	2.198693e-09	2.198693e-09
4.798000e+02	4.852000e+02	4.327419e-06	2.498131e-09	2.498131e-09
4.852000e+02	4.906000e+02	6.073344e-06	2.957456e-09	2.957456e-09
4.906000e+02	4.960000e+02	1.159417e-05	4.082738e-09	4.082738e-09
4.960000e+02	5.014000e+02	9.877594e-05	1.190719e-08	1.190719e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999911626227762e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.326628e-07	1.036014e-09	1.036014e-09
1.540000e+01	2.080000e+01	1.015614e-06	2.583160e-09	2.583160e-09
2.080000e+01	2.620000e+01	2.384585e-06	5.235855e-09	5.235855e-09
2.620000e+01	3.160000e+01	4.849620e-06	9.445572e-09	9.445572e-09
3.160000e+01	3.700000e+01	9.014596e-06	1.582634e-08	1.582634e-08
3.700000e+01	4.240000e+01	1.584106e-05	2.531748e-08	2.531748e-08
4.240000e+01	4.780000e+01	2.702419e-05	3.948363e-08	3.948363e-08
4.780000e+01	5.320000e+01	4.561157e-05	5.983385e-08	5.983385e-08
5.320000e+01	5.860000e+01	7.722420e-05	8.728825e-08	8.728825e-08
5.860000e+01	6.400000e+01	1.335237e-04	1.228081e-07	1.228081e-07
6.400000e+01	6.940000e+01	2.420200e-04	1.921555e-07	1.921555e-07
6.940000e+01	7.480000e+01	4.777556e-04	3.010738e-07	3.010738e-07
7.480000e+01	8.020000e+01	1.106840e-03	5.232081e-07	5.232081e-07
8.020000e+01	8.560000e+01	3.704028e-03	1.142054e-06	1.142054e-06
8.560000e+01	9.100000e+01	4.850133e-02	4.452381e-06	4.452381e-06
9.100000e+01	9.640000e+01	6.460572e-02	5.102728e-06	5.102728e-06
9.640000e+01	1.018000e+02	5.858804e-03	1.489860e-06	1.489860e-06
1.018000e+02	1.072000e+02	2.192165e-03	8.382282e-07	8.382282e-07
1.072000e+02	1.126000e+02	1.213721e-03	5.741688e-07	5.741688e-07
1.126000e+02	1.180000e+02	8.027817e-04	4.468919e-07	4.468919e-07
1.180000e+02	1.234000e+02	5.869546e-04	3.684510e-07	3.684510e-07
1.234000e+02	1.288000e+02	4.581833e-04	3.246667e-07	3.246667e-07
1.288000e+02	1.342000e+02	3.737881e-04	2.870044e-07	2.870044e-07
1.342000e+02	1.396000e+02	3.155185e-04	2.653928e-07	2.653928e-07
1.396000e+02	1.450000e+02	2.727709e-04	2.463720e-07	2.463720e-07
1.450000e+02	1.504000e+02	2.404904e-04	2.226366e-07	2.226366e-07
1.504000e+02	1.558000e+02	2.154869e-04	2.225813e-07	2.225813e-07
1.558000e+02	1.612000e+02	1.958048e-04	2.062437e-07	2.062437e-07
1.612000e+02	1.666000e+02	1.792677e-04	1.900138e-07	1.900138e-07
1.666000e+02	1.720000e+02	1.659621e-04	1.912957e-07	1.912957e-07
1.720000e+02	1.774000e+02	1.549159e-04	1.848341e-07	1.848341e-07
1.774000e+02	1.828000e+02	1.455455e-04	1.785258e-07	1.785258e-07
1.828000e+02	1.882000e+02	1.372412e-04	1.726290e-07	1.726290e-07
1.882000e+02	1.936000e+02	1.307215e-04	1.674671e-07	1.674671e-07
1.936000e+02	1.990000e+02	1.242630e-04	1.587839e-07	1.587839e-07
1.990000e+02	2.044000e+02	1.189821e-04	1.506701e-07	1.506701e-07
2.044000e+02	2.098000e+02	1.146257e-04	1.601459e-07	1.601459e-07
2.098000e+02	2.152000e+02	1.106816e-04	1.592063e-07	1.592063e-07
2.152000e+02	2.206000e+02	1.071159e-04	1.526855e-07	1.526855e-07
2.206000e+02	2.260000e+02	1.037476e-04	1.467056e-07	1.467056e-07
2.260000e+02	2.314000e+02	1.012033e-04	1.431921e-07	1.431921e-07
2.314000e+02	2.368000e+02	9.854052e-05	1.438473e-07	1.438473e-07
2.368000e+02	2.422000e+02	9.678785e-05	1.398378e-07	1.398378e-07
2.422000e+02	2.476000e+02	9.438902e-05	1.393643e-07	1.393643e-07
2.476000e+02	2.530000e+02	9.307696e-05	1.401253e-07	1.401253e-07
2.530000e+02	2.584000e+02	9.163430e-05	1.384633e-07	1.384633e-07
2.584000e+02	2.638000e+02	9.056157e-05	1.404644e-07	1.404644e-07
2.638000e+02	2.692000e+02	8.930624e-05	1.378276e-07	1.378276e-07
2.692000e+02	2.746000e+02	8.872617e-05	1.362109e-07	1.362109e-07
2.746000e+02	2.800000e+02	8.806463e-05	1.340134e-07	1.340134e-07
2.800000e+02	2.854000e+02	8.764769e-05	1.320716e-07	1.320716e-07
2.854000e+02	2.908000e+02	8.713602e-05	1.346051e-07	1.346051e-07
2.908000e+02	2.962000e+02	8.721100e-05	1.360701e-07	1.360701e-07
2.962000e+02	3.016000e+02	8.713513e-05	1.348041e-07	1.348041e-07
3.016000e+02	3.070000e+02	8.718700e-05	1.339147e-07	1.339147e-07
3.070000e+02	3.124000e+02	8.739861e-05	1.329639e-07	1.329639e-07
3.124000e+02	3.178000e+02	8.786237e-05	1.333531e-07	1.333531e-07
3.178000e+02	3.232000e+02	8.853385e-05	1.339539e-07	1.339539e-07
3.232000e+02	3.286000e+02	8.914498e-05	1.337946e-07	1.337946e-07
3.286000e+02	3.340000e+02	9.038937e-05	1.346208e-07	1.346208e-07
3.340000e+02	3.394000e+02	9.138230e-05	1.354095e-07	1.354095e-07
3.394000e+02	3.448000e+02	9.283650e-05	1.365450e-07	1.365450e-07
3.448000e+02	3.502000e+02	9.450680e-05	1.379942e-07	1.379942e-07
3.502000e+02	3.556000e+02	9.588543e-05	1.389612e-07	1.389612e-07
3.556000e+02	3.610000e+02	9.809307e-05	1.407959e-07	1.407959e-07
3.610000e+02	3.664000e+02	1.003080e-04	1.428136e-07	1.428136e-07
3.664000e+02	3.718000e+02	1.027970e-04	1.445139e-07	1.445139e-07
3.718000e+02	3.772000e+02	1.055252e-04	1.462614e-07	1.462614e-07
3.772000e+02	3.826000e+02	1.090795e-04	1.498334e-07	1.498334e-07
3.826000e+02	3.880000e+02	1.121445e-04	1.529629e-07	1.529629e-07
3.880000e+02	3.934000e+02	1.162542e-04	1.543914e-07	1.543914e-07
3.934000e+02	3.988000e+02	1.208780e-04	1.569386e-07	1.569386e-07
3.988000e+02	4.042000e+02	1.257561e-04	1.607171e-07	1.607171e-07
4.042000e+02	4.096000e+02	1.315358e-04	1.642892e-07	1.642892e-07
4.096000e+02	4.150000e+02	1.378061e-04	1.677658e-07	1.677658e-07
4.150000e+02	4.204000e+02	1.452069e-04	1.735101e-07	1.735101e-07
4.204000e+02	4.258000e+02	1.535667e-04	1.821776e-07	1.821776e-07
4.258000e+02	4.312000e+02	1.635447e-04	1.855542e-07	1.855542e-07
4.312000e+02	4.366000e+02	1.747287e-04	1.907438e-07	1.907438e-07
4.366000e+02	4.420000e+02	1.877613e-04	2.018203e-07	2.018203e-07
4.420000e+02	4.474000e+02	2.041213e-04	2.098692e-07	2.098692e-07
4.474000e+02	4.528000e+02	2.226865e-04	2.220763e-07	2.220763e-07
4.528000e+02	4.582000e+02	2.465711e-04	2.296322e-07	2.296322e-07
4.582000e+02	4.636000e+02	2.773357e-04	2.456053e-07	2.456053e-07
4.636000e+02	4.690000e+02	3.167402e-04	2.599533e-07	2.599533e-07
4.690000e+02	4.744000e+02	3.703052e-04	2.820748e-07	2.820748e-07
4.744000e+02	4.798000e+02	4.474720e-04	3.066838e-07	3.066838e-07
4.798000e+02	4.852000e+02	5.706013e-04	3.441527e-07	3.441527e-07
4.852000e+02	4.906000e+02	7.991724e-04	4.071838e-07	4.071838e-07
4.906000e+02	4.960000e+02	1.396712e-03	5.177671e-07	5.177671e-07
4.960000e+02	5.014000e+02	1.266783e-02	1.984123e-06	1.984123e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.346615e-05	1.749720e-07	1.749720e-07
1.540000e+01	2.080000e+01	9.162546e-05	2.102354e-07	2.102354e-07
2.080000e+01	2.620000e+01	1.204071e-04	2.410036e-07	2.410036e-07
2.620000e+01	3.160000e+01	1.508403e-04	2.697468e-07	2.697468e-07
3.160000e+01	3.700000e+01	1.833759e-04	2.974189e-07	2.974189e-07
3.700000e+01	4.240000e+01	2.189500e-04	3.249900e-07	3.249900e-07
4.240000e+01	4.780000e+01	2.594517e-04	3.537738e-07	3.537738e-07
4.780000e+01	5.320000e+01	3.185559e-04	3.920040e-07	3.920040e-07
5.320000e+01	5.860000e+01	4.338841e-04	4.574929e-07	4.574929e-07
5.860000e+01	6.400000e+01	6.550857e-04	5.621428e-07	5.621428e-07
6.400000e+01	6.940000e+01	8.597696e-04	6.440039e-07	6.440039e-07
6.940000e+01	7.480000e+01	1.363011e-03	8.108625e-07	8.108625e-07
7.480000e+01	8.020000e+01	2.393906e-03	1.074611e-06	1.074611e-06
8.020000e+01	8.560000e+01	5.468515e-03	1.624173e-06	1.624173e-06
8.560000e+01	9.100000e+01	5.977246e-02	5.369677e-06	5.369677e-06
9.100000e+01	9.640000e+01	8.072285e-02	6.240161e-06	6.240161e-06
9.640000e+01	1.018000e+02	7.926939e-03	1.955466e-06	1.955466e-06
1.018000e+02	1.072000e+02	3.627278e-03	1.322781e-06	1.322781e-06
1.072000e+02	1.126000e+02	2.427752e-03	1.082180e-06	1.082180e-06
1.126000e+02	1.180000e+02	1.773171e-03	9.248535e-07	9.248535e-07
1.180000e+02	1.234000e+02	1.407456e-03	8.239769e-07	8.239769e-07
1.234000e+02	1.288000e+02	1.107363e-03	7.308741e-07	7.308741e-07
1.288000e+02	1.342000e+02	9.527326e-04	6.779273e-07	6.779273e-07
1.342000e+02	1.396000e+02	7.961187e-04	6.197072e-07	6.197072e-07
1.396000e+02	1.450000e+02	6.903280e-04	5.770657e-07	5.770657e-07
1.450000e+02	1.504000e+02	6.587513e-04	5.637134e-07	5.637134e-07
1.504000e+02	1.558000e+02	5.344500e-04	5.077514e-07	5.077514e-07
1.558000e+02	1.612000e+02	5.107861e-04	4.963832e-07	4.963832e-07
1.612000e+02	1.666000e+02	5.076659e-04	4.948649e-07	4.948649e-07
1.666000e+02	1.720000e+02	4.287080e-04	4.547559e-07	4.547559e-07
1.720000e+02	1.774000e+02	4.017122e-04	4.402051e-07	4.402051e-07
1.774000e+02	1.828000e+02	3.797993e-04	4.280305e-07	4.280305e-07
1.828000e+02	1.882000e+02	3.604069e-04	4.169597e-07	4.169597e-07
1.882000e+02	1.936000e+02	3.461687e-04	4.086406e-07	4.086406e-07
1.936000e+02	1.990000e+02	3.484780e-04	4.100013e-07	4.100013e-07
1.990000e+02	2.044000e+02	3.554113e-04	4.140599e-07	4.140599e-07
2.044000e+02	2.098000e+02	2.956991e-04	3.776788e-07	3.776788e-07
2.098000e+02	2.152000e+02	2.752893e-04	3.644116e-07	3.644116e-07
2.152000e+02	2.206000e+02	2.805300e-04	3.678639e-07	3.678639e-07
2.206000e+02	2.260000e+02	2.855207e-04	3.711217e-07	3.711217e-07
2.260000e+02	2.314000e+02	2.855057e-04	3.711120e-07	3.711120e-07
2.314000e+02	2.368000e+02	2.674839e-04	3.592083e-07	3.592083e-07
2.368000e+02	2.422000e+02	2.732122e-04	3.630342e-07	3.630342e-07
2.422000e+02	2.476000e+02	2.628606e-04	3.560905e-07	3.560905e-07
2.476000e+02	2.530000e+02	2.527989e-04	3.492088e-07	3.492088e-07
2.530000e+02	2.584000e+02	2.508217e-04	3.478405e-07	3.478405e-07
2.584000e+02	2.638000e+02	2.363704e-04	3.376713e-07	3.376713e-07
2.638000e+02	2.692000e+02	2.387548e-04	3.393701e-07	3.393701e-07
2.692000e+02	2.746000e+02	2.414002e-04	3.412451e-07	3.412451e-07
2.746000e+02	2.800000e+02	2.457296e-04	3.442915e-07	3.442915e-07
2.800000e+02	2.854000e+02	2.504633e-04	3.475919e-07	3.475919e-07
2.854000e+02	2.908000e+02	2.387404e-04	3.393599e-07	3.393599e-07
2.908000e+02	2.962000e+02	2.335504e-04	3.356509e-07	3.356509e-07
2.962000e+02	3.016000e+02	2.374880e-04	3.384687e-07	3.384687e-07
3.016000e+02	3.070000e+02	2.410157e-04	3.409732e-07	3.409732e-07
3.070000e+02	3.124000e+02	2.455569e-04	3.441705e-07	3.441705e-07
3.124000e+02	3.178000e+02	2.466617e-04	3.449438e-07	3.449438e-07
3.178000e+02	3.232000e+02	2.479978e-04	3.458769e-07	3.458769e-07
3.232000e+02	3.286000e+02	2.518183e-04	3.485309e-07	3.485309e-07
3.286000e+02	3.340000e+02	2.558124e-04	3.512840e-07	3.512840e-07
3.340000e+02	3.394000e+02	2.584246e-04	3.530730e-07	3.530730e-07
3.394000e+02	3.448000e+02	2.621935e-04	3.556383e-07	3.556383e-07
3.448000e+02	3.502000e+02	2.661091e-04	3.582839e-07	3.582839e-07
3.502000e+02	3.556000e+02	2.699633e-04	3.608693e-07	3.608693e-07
3.556000e+02	3.610000e+02	2.752072e-04	3.643574e-07	3.643574e-07
3.610000e+02	3.664000e+02	2.795219e-04	3.672023e-07	3.672023e-07
3.664000e+02	3.718000e+02	2.868637e-04	3.719935e-07	3.719935e-07
3.718000e+02	3.772000e+02	2.951163e-04	3.773064e-07	3.773064e-07
3.772000e+02	3.826000e+02	3.003844e-04	3.806592e-07	3.806592e-07
3.826000e+02	3.880000e+02	3.048037e-04	3.834490e-07	3.834490e-07
3.880000e+02	3.934000e+02	3.215607e-04	3.938484e-07	3.938484e-07
3.934000e+02	3.988000e+02	3.361009e-04	4.026543e-07	4.026543e-07
3.988000e+02	4.042000e+02	3.473063e-04	4.093114e-07	4.093114e-07
4.042000e+02	4.096000e+02	3.636843e-04	4.188512e-07	4.188512e-07
4.096000e+02	4.150000e+02	3.820935e-04	4.293213e-07	4.293213e-07
4.150000e+02	4.204000e+02	3.966581e-04	4.374272e-07	4.374272e-07
4.204000e+02	4.258000e+02	4.025487e-04	4.406632e-07	4.406632e-07
4.258000e+02	4.312000e+02	4.415298e-04	4.615063e-07	4.615063e-07
4.312000e+02	4.366000e+02	4.755443e-04	4.789532e-07	4.789532e-07
4.366000e+02	4.420000e+02	4.905094e-04	4.864310e-07	4.864310e-07
4.420000e+02	4.474000e+02	5.366661e-04	5.088030e-07	5.088030e-07
4.474000e+02	4.528000e+02	5.712098e-04	5.249228e-07	5.249228e-07
4.528000e+02	4.582000e+02	6.568252e-04	5.628886e-07	5.628886e-07
4.582000e+02	4.636000e+02	7.240857e-04	5.910068e-07	5.910068e-07
4.636000e+02	4.690000e+02	8.444957e-04	6.382581e-07	6.382581e-07
4.690000e+02	4.744000e+02	9.852300e-04	6.893922e-07	6.893922e-07
4.744000e+02	4.798000e+02	1.215368e-03	7.656871e-07	7.656871e-07
4.798000e+02	4.852000e+02	1.573315e-03	8.711752e-07	8.711752e-07
4.852000e+02	4.906000e+02	2.211041e-03	1.032752e-06	1.032752e-06
4.906000e+02	4.960000e+02	4.227920e-03	1.428108e-06	1.428108e-06
4.960000e+02	5.014000e+02	3.608624e-02	4.172231e-06	4.172231e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.872850e-05	1.343413e-07	1.343413e-07
1.540000e+01	2.080000e+01	7.034887e-05	1.614160e-07	1.614160e-07
2.080000e+01	2.620000e+01	9.244700e-05	1.850395e-07	1.850395e-07
2.620000e+01	3.160000e+01	1.158133e-04	2.071082e-07	2.071082e-07
3.160000e+01	3.700000e+01	1.407937e-04	2.283545e-07	2.283545e-07
3.700000e+01	4.240000e+01	1.681070e-04	2.495232e-07	2.495232e-07
4.240000e+01	4.780000e+01	1.992037e-04	2.716231e-07	2.716231e-07
4.780000e+01	5.320000e+01	2.445833e-04	3.009757e-07	3.009757e-07
5.320000e+01	5.860000e+01	3.331306e-04	3.512573e-07	3.512573e-07
5.860000e+01	6.400000e+01	5.029665e-04	4.316061e-07	4.316061e-07
6.400000e+01	6.940000e+01	6.601202e-04	4.944581e-07	4.944581e-07
6.940000e+01	7.480000e+01	1.046502e-03	6.225699e-07	6.225699e-07
7.480000e+01	8.020000e+01	1.838011e-03	8.250724e-07	8.250724e-07
8.020000e+01	8.560000e+01	4.198656e-03	1.247020e-06	1.247020e-06
8.560000e+01	9.100000e+01	4.589256e-02	4.122772e-06	4.122772e-06
9.100000e+01	9.640000e+01	6.197800e-02	4.791118e-06	4.791118e-06
9.640000e+01	1.018000e+02	6.086204e-03	1.501382e-06	1.501382e-06
1.018000e+02	1.072000e+02	2.784978e-03	1.015615e-06	1.015615e-06
1.072000e+02	1.126000e+02	1.863998e-03	8.308849e-07	8.308849e-07
1.126000e+02	1.180000e+02	1.361419e-03	7.100911e-07	7.100911e-07
1.180000e+02	1.234000e+02	1.080627e-03	6.326390e-07	6.326390e-07
1.234000e+02	1.288000e+02	8.502191e-04	5.611558e-07	5.611558e-07
1.288000e+02	1.342000e+02	7.314965e-04	5.205044e-07	5.205044e-07
1.342000e+02	1.396000e+02	6.112506e-04	4.758041e-07	4.758041e-07
1.396000e+02	1.450000e+02	5.300250e-04	4.430638e-07	4.430638e-07
1.450000e+02	1.504000e+02	5.057809e-04	4.328120e-07	4.328120e-07
1.504000e+02	1.558000e+02	4.103443e-04	3.898456e-07	3.898456e-07
1.558000e+02	1.612000e+02	3.921757e-04	3.811178e-07	3.811178e-07
1.612000e+02	1.666000e+02	3.897794e-04	3.799509e-07	3.799509e-07
1.666000e+02	1.720000e+02	3.291569e-04	3.491564e-07	3.491564e-07
1.720000e+02	1.774000e+02	3.084298e-04	3.379845e-07	3.379845e-07
1.774000e+02	1.828000e+02	2.916057e-04	3.286376e-07	3.286376e-07
1.828000e+02	1.882000e+02	2.767170e-04	3.201383e-07	3.201383e-07
1.882000e+02	1.936000e+02	2.657852e-04	3.137510e-07	3.137510e-07
1.936000e+02	1.990000e+02	2.675574e-04	3.147944e-07	3.147944e-07
1.990000e+02	2.044000e+02	2.728804e-04	3.179099e-07	3.179099e-07
2.044000e+02	2.098000e+02	2.270341e-04	2.899769e-07	2.899769e-07
2.098000e+02	2.152000e+02	2.113637e-04	2.797907e-07	2.797907e-07
2.152000e+02	2.206000e+02	2.153874e-04	2.824413e-07	2.824413e-07
2.206000e+02	2.260000e+02	2.192196e-04	2.849433e-07	2.849433e-07
2.260000e+02	2.314000e+02	2.192078e-04	2.849351e-07	2.849351e-07
2.314000e+02	2.368000e+02	2.053707e-04	2.757956e-07	2.757956e-07
2.368000e+02	2.422000e+02	2.097693e-04	2.787338e-07	2.787338e-07
2.422000e+02	2.476000e+02	2.018215e-04	2.734025e-07	2.734025e-07
2.476000e+02	2.530000e+02	1.940959e-04	2.681182e-07	2.681182e-07
2.530000e+02	2.584000e+02	1.925778e-04	2.670675e-07	2.670675e-07
2.584000e+02	2.638000e+02	1.814822e-04	2.592597e-07	2.592597e-07
2.638000e+02	2.692000e+02	1.833133e-04	2.605649e-07	2.605649e-07
2.692000e+02	2.746000e+02	1.853444e-04	2.620044e-07	2.620044e-07
2.746000e+02	2.800000e+02	1.886681e-04	2.643427e-07	2.643427e-07
2.800000e+02	2.854000e+02	1.923026e-04	2.668767e-07	2.668767e-07
2.854000e+02	2.908000e+02	1.833018e-04	2.605562e-07	2.605562e-07
2.908000e+02	2.962000e+02	1.793170e-04	2.577085e-07	2.577085e-07
2.962000e+02	3.016000e+02	1.823407e-04	2.598728e-07	2.598728e-07
3.016000e+02	3.070000e+02	1.850492e-04	2.617957e-07	2.617957e-07
3.070000e+02	3.124000e+02	1.885356e-04	2.642498e-07	2.642498e-07
3.124000e+02	3.178000e+02	1.893837e-04	2.648435e-07	2.648435e-07
3.178000e+02	3.232000e+02	1.904100e-04	2.655607e-07	2.655607e-07
3.232000e+02	3.286000e+02	1.933430e-04	2.675976e-07	2.675976e-07
3.286000e+02	3.340000e+02	1.964096e-04	2.697115e-07	2.697115e-07
3.340000e+02	3.394000e+02	1.984152e-04	2.710850e-07	2.710850e-07
3.394000e+02	3.448000e+02	2.013089e-04	2.730546e-07	2.730546e-07
3.448000e+02	3.502000e+02	2.043152e-04	2.750859e-07	2.750859e-07
3.502000e+02	3.556000e+02	2.072748e-04	2.770716e-07	2.770716e-07
3.556000e+02	3.610000e+02	2.113011e-04	2.797497e-07	2.797497e-07
3.610000e+02	3.664000e+02	2.146144e-04	2.819355e-07	2.819355e-07
3.664000e+02	3.718000e+02	2.202504e-04	2.856119e-07	2.856119e-07
3.718000e+02	3.772000e+02	2.265867e-04	2.896911e-07	2.896911e-07
3.772000e+02	3.826000e+02	2.306315e-04	2.922653e-07	2.922653e-07
3.826000e+02	3.880000e+02	2.340244e-04	2.944073e-07	2.944073e-07
3.880000e+02	3.934000e+02	2.468904e-04	3.023918e-07	3.023918e-07
3.934000e+02	3.988000e+02	2.580541e-04	3.091529e-07	3.091529e-07
3.988000e+02	4.042000e+02	2.666581e-04	3.142654e-07	3.142654e-07
4.042000e+02	4.096000e+02	2.792322e-04	3.215887e-07	3.215887e-07
4.096000e+02	4.150000e+02	2.933665e-04	3.296274e-07	3.296274e-07
4.150000e+02	4.204000e+02	3.045491e-04	3.358511e-07	3.358511e-07
4.204000e+02	4.258000e+02	3.090717e-04	3.383356e-07	3.383356e-07
4.258000e+02	4.312000e+02	3.390013e-04	3.543393e-07	3.543393e-07
4.312000e+02	4.366000e+02	3.651176e-04	3.677353e-07	3.677353e-07
4.366000e+02	4.420000e+02	3.766076e-04	3.734766e-07	3.734766e-07
4.420000e+02	4.474000e+02	4.120461e-04	3.906535e-07	3.906535e-07
4.474000e+02	4.528000e+02	4.385676e-04	4.030290e-07	4.030290e-07
4.528000e+02	4.582000e+02	5.043024e-04	4.321793e-07	4.321793e-07
4.582000e+02	4.636000e+02	5.559443e-04	4.537681e-07	4.537681e-07
4.636000e+02	4.690000e+02	6.483939e-04	4.900473e-07	4.900473e-07
4.690000e+02	4.744000e+02	7.564480e-04	5.293074e-07	5.293074e-07
4.744000e+02	4.798000e+02	9.331448e-04	5.878861e-07	5.878861e-07
4.798000e+02	4.852000e+02	1.207973e-03	6.688785e-07	6.688785e-07
4.852000e+02	4.906000e+02	1.697611e-03	7.929350e-07	7.929350e-07
4.906000e+02	4.960000e+02	3.246146e-03	1.096485e-06	1.096485e-06
4.960000e+02	5.014000e+02	2.770659e-02	3.203392e-06	3.203392e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.379878e-11	2.330471e-13	2.330471e-13
1.540000e+01	2.080000e+01	4.273681e-10	1.080548e-12	1.080548e-12
2.080000e+01	2.620000e+01	1.639865e-09	3.549791e-12	3.549791e-12
2.620000e+01	3.160000e+01	4.991300e-09	9.560286e-12	9.560286e-12
3.160000e+01	3.700000e+01	1.311578e-08	2.265735e-11	2.265735e-11
3.700000e+01	4.240000e+01	3.142989e-08	4.952396e-11	4.952396e-11
4.240000e+01	4.780000e+01	7.132381e-08	1.030397e-10	1.030397e-10
4.780000e+01	5.320000e+01	1.643631e-07	2.141460e-10	2.141460e-10
5.320000e+01	5.860000e+01	4.139624e-07	4.622085e-10	4.622085e-10
5.860000e+01	6.400000e+01	1.169605e-06	1.063958e-09	1.063958e-09
6.400000e+01	6.940000e+01	3.041422e-06	2.420651e-09	2.420651e-09
6.940000e+01	7.480000e+01	1.034636e-05	6.575516e-09	6.575516e-09
7.480000e+01	8.020000e+01	4.560854e-05	2.217964e-08	2.217964e-08
8.020000e+01	8.560000e+01	4.026739e-04	1.346195e-07	1.346195e-07
8.560000e+01	9.100000e+01	1.051593e-01	1.138182e-05	1.138182e-05
9.100000e+01	9.640000e+01	1.736826e-01	1.571928e-05	1.571928e-05
9.640000e+01	1.018000e+02	1.041651e-03	2.832428e-07	2.832428e-07
1.018000e+02	1.072000e+02	1.721596e-04	6.663327e-08	6.663327e-08
1.072000e+02	1.126000e+02	6.537765e-05	3.062500e-08	3.062500e-08
1.126000e+02	1.180000e+02	3.268172e-05	1.784451e-08	1.784451e-08
1.180000e+02	1.234000e+02	1.967824e-05	1.203866e-08	1.203866e-08
1.234000e+02	1.288000e+02	1.250315e-05	8.615686e-09	8.615686e-09
1.288000e+02	1.342000e+02	9.099583e-06	6.756717e-09	6.756717e-09
1.342000e+02	1.396000e+02	6.585530e-06	5.347838e-09	5.347838e-09
1.396000e+02	1.450000e+02	5.098722e-06	4.445457e-09	4.445457e-09
1.450000e+02	1.504000e+02	4.403620e-06	3.929656e-09	3.929656e-09
1.504000e+02	1.558000e+02	3.289307e-06	3.258930e-09	3.258930e-09
1.558000e+02	1.612000e+02	2.921083e-06	2.960251e-09	2.960251e-09
1.612000e+02	1.666000e+02	2.725331e-06	2.770246e-09	2.770246e-09
1.666000e+02	1.720000e+02	2.177996e-06	2.408567e-09	2.408567e-09
1.720000e+02	1.774000e+02	1.943385e-06	2.220362e-09	2.220362e-09
1.774000e+02	1.828000e+02	1.757290e-06	2.065065e-09	2.065065e-09
1.828000e+02	1.882000e+02	1.604256e-06	1.934868e-09	1.934868e-09
1.882000e+02	1.936000e+02	1.485423e-06	1.828014e-09	1.828014e-09
1.936000e+02	1.990000e+02	1.449215e-06	1.777618e-09	1.777618e-09
1.990000e+02	2.044000e+02	1.435852e-06	1.743910e-09	1.743910e-09
2.044000e+02	2.098000e+02	1.165328e-06	1.551696e-09	1.551696e-09
2.098000e+02	2.152000e+02	1.058095e-06	1.460147e-09	1.460147e-09
2.152000e+02	2.206000e+02	1.054190e-06	1.441311e-09	1.441311e-09
2.206000e+02	2.260000e+02	1.051399e-06	1.424727e-09	1.424727e-09
2.260000e+02	2.314000e+02	1.033522e-06	1.400578e-09	1.400578e-09
2.314000e+02	2.368000e+02	9.508583e-07	1.331177e-09	1.331177e-09
2.368000e+02	2.422000e+02	9.553159e-07	1.323292e-09	1.323292e-09
2.422000e+02	2.476000e+02	9.060631e-07	1.279512e-09	1.279512e-09
2.476000e+02	2.530000e+02	8.591593e-07	1.237293e-09	1.237293e-09
2.530000e+02	2.584000e+02	8.428057e-07	1.218571e-09	1.218571e-09
2.584000e+02	2.638000e+02	7.845685e-07	1.168428e-09	1.168428e-09
2.638000e+02	2.692000e+02	7.834587e-07	1.161041e-09	1.161041e-09
2.692000e+02	2.746000e+02	7.842859e-07	1.155830e-09	1.155830e-09
2.746000e+02	2.800000e+02	7.906874e-07	1.155023e-09	1.155023e-09
2.800000e+02	2.854000e+02	7.983628e-07	1.155096e-09	1.155096e-09
2.854000e+02	2.908000e+02	7.541428e-07	1.117460e-09	1.117460e-09
2.908000e+02	2.962000e+02	7.317678e-07	1.096476e-09	1.096476e-09
2.962000e+02	3.016000e+02	7.385098e-07	1.097262e-09	1.097262e-09
3.016000e+02	3.070000e+02	7.447269e-07	1.098452e-09	1.098452e-09
3.070000e+02	3.124000e+02	7.527354e-07	1.099910e-09	1.099910e-09
3.124000e+02	3.178000e+02	7.519493e-07	1.096342e-09	1.096342e-09
3.178000e+02	3.232000e+02	7.512050e-07	1.092150e-09	1.092150e-09
3.232000e+02	3.286000e+02	7.584748e-07	1.094459e-09	1.094459e-09
3.286000e+02	3.340000e+02	7.666194e-07	1.097481e-09	1.097481e-09
3.340000e+02	3.394000e+02	7.694296e-07	1.095919e-09	1.095919e-09
3.394000e+02	3.448000e+02	7.771350e-07	1.098859e-09	1.098859e-09
3.448000e+02	3.502000e+02	7.853330e-07	1.102348e-09	1.102348e-09
3.502000e+02	3.556000e+02	7.932619e-07	1.105510e-09	1.105510e-09
3.556000e+02	3.610000e+02	8.052826e-07	1.111491e-09	1.111491e-09
3.610000e+02	3.664000e+02	8.138324e-07	1.114477e-09	1.114477e-09
3.664000e+02	3.718000e+02	8.321511e-07	1.125002e-09	1.125002e-09
3.718000e+02	3.772000e+02	8.530111e-07	1.136910e-09	1.136910e-09
3.772000e+02	3.826000e+02	8.655276e-07	1.143375e-09	1.143375e-09
3.826000e+02	3.880000e+02	8.748546e-07	1.147381e-09	1.147381e-09
3.880000e+02	3.934000e+02	9.196972e-07	1.174264e-09	1.174264e-09
3.934000e+02	3.988000e+02	9.588563e-07	1.197621e-09	1.197621e-09
3.988000e+02	4.042000e+02	9.879939e-07	1.213966e-09	1.213966e-09
4.042000e+02	4.096000e+02	1.030997e-06	1.237833e-09	1.237833e-09
4.096000e+02	4.150000e+02	1.080481e-06	1.265659e-09	1.265659e-09
4.150000e+02	4.204000e+02	1.118477e-06	1.285870e-09	1.285870e-09
4.204000e+02	4.258000e+02	1.132093e-06	1.291914e-09	1.291914e-09
4.258000e+02	4.312000e+02	1.239495e-06	1.350635e-09	1.350635e-09
4.312000e+02	4.366000e+02	1.331621e-06	1.398204e-09	1.398204e-09
4.366000e+02	4.420000e+02	1.370370e-06	1.416820e-09	1.416820e-09
4.420000e+02	4.474000e+02	1.495484e-06	1.478179e-09	1.478179e-09
4.474000e+02	4.528000e+02	1.588726e-06	1.522025e-09	1.522025e-09
4.528000e+02	4.582000e+02	1.823083e-06	1.628848e-09	1.628848e-09
4.582000e+02	4.636000e+02	2.006750e-06	1.707589e-09	1.707589e-09
4.636000e+02	4.690000e+02	2.335872e-06	1.840488e-09	1.840488e-09
4.690000e+02	4.744000e+02	2.718541e-06	1.983236e-09	1.983236e-09
4.744000e+02	4.798000e+02	3.347596e-06	2.198693e-09	2.198693e-09
4.798000e+02	4.852000e+02	4.327419e-06	2.498131e-09	2.498131e-09
4.852000e+02	4.906000e+02	6.073344e-06	2.957456e-09	2.957456e-09
4.906000e+02	4.960000e+02	1.159417e-05	4.082738e-09	4.082738e-09
4.960000e+02	5.014000e+02	9.877594e-05	1.190719e-08	1.190719e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999911626227762e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.326628e-07	1.036014e-09	1.036014e-09
1.540000e+01	2.080000e+01	1.015614e-06	2.583160e-09	2.583160e-09
2.080000e+01	2.620000e+01	2.384585e-06	5.235855e-09	5.235855e-09
2.620000e+01	3.160000e+01	4.849620e-06	9.445572e-09	9.445572e-09
3.160000e+01	3.700000e+01	9.014596e-06	1.582634e-08	1.582634e-08
3.700000e+01	4.240000e+01	1.584106e-05	2.531748e-08	2.531748e-08
4.240000e+01	4.780000e+01	2.702419e-05	3.948363e-08	3.948363e-08
4.780000e+01	5.320000e+01	4.561157e-05	5.983385e-08	5.983385e-08
5.320000e+01	5.860000e+01	7.722420e-05	8.728825e-08	8.728825e-08
5.860000e+01	6.400000e+01	1.335237e-04	1.228081e-07	1.228081e-07
6.400000e+01	6.940000e+01	2.420200e-04	1.921555e-07	1.921555e-07
6.940000e+01	7.480000e+01	4.777556e-04	3.010738e-07	3.010738e-07
7.480000e+01	8.020000e+01	1.106840e-03	5.232081e-07	5.232081e-07
8.020000e+01	8.560000e+01	3.704028e-03	1.142054e-06	1.142054e-06
8.560000e+01	9.100000e+01	4.850133e-02	4.452381e-06	4.452381e-06
9.100000e+01	9.640000e+01	6.460572e-02	5.102728e-06	5.102728e-06
9.640000e+01	1.018000e+02	5.858804e-03	1.489860e-06	1.489860e-06
1.018000e+02	1.072000e+02	2.192165e-03	8.382282e-07	8.382282e-07
1.072000e+02	1.126000e+02	1.213721e-03	5.741688e-07	5.741688e-07
1.126000e+02	1.180000e+02	8.027817e-04	4.468919e-07	4.468919e-07
1.180000e+02	1.234000e+02	5.869546e-04	3.684510e-07	3.684510e-07
1.234000e+02	1.288000e+02	4.581831e-04	3.246666e-07	3.246666e-07
1.288000e+02	1.342000e+02	3.737881e-04	2.870044e-07	2.870044e-07
1.342000e+02	1.396000e+02	3.155185e-04	2.653928e-07	2.653928e-07
1.396000e+02	1.450000e+02	2.727709e-04	2.463720e-07	2.463720e-07
1.450000e+02	1.504000e+02	2.404904e-04	2.226366e-07	2.226366e-07
1.504000e+02	1.558000e+02	2.154869e-04	2.225813e-07	2.225813e-07
1.558000e+02	1.612000e+02	1.958048e-04	2.062437e-07	2.062437e-07
1.612000e+02	1.666000e+02	1.792677e-04	1.900138e-07	1.900138e-07
1.666000e+02	1.720000e+02	1.659621e-04	1.912957e-07	1.912957e-07
1.720000e+02	1.774000e+02	1.549159e-04	1.848341e-07	1.848341e-07
1.774000e+02	1.828000e+02	1.455455e-04	1.785258e-07	1.785258e-07
1.828000e+02	1.882000e+02	1.372412e-04	1.726290e-07	1.726290e-07
1.882000e+02	1.936000e+02	1.307215e-04	1.674671e-07	1.674671e-07
1.936000e+02	1.990000e+02	1.242630e-04	1.587839e-07	1.587839e-07
1.990000e+02	2.044000e+02	1.189821e-04	1.506701e-07	1.506701e-07
2.044000e+02	2.098000e+02	1.146257e-04	1.601459e-07	1.601459e-07
2.098000e+02	2.152000e+02	1.106816e-04	1.592063e-07	1.592063e-07
2.152000e+02	2.206000e+02	1.071159e-04	1.526855e-07	1.526855e-07
2.206000e+02	2.260000e+02	1.037476e-04	1.467056e-07	1.467056e-07
2.260000e+02	2.314000e+02	1.012033e-04	1.431921e-07	1.431921e-07
2.314000e+02	2.368000e+02	9.854052e-05	1.438473e-07	1.438473e-07
2.368000e+02	2.422000e+02	9.678785e-05	1.398378e-07	1.398378e-07
2.422000e+02	2.476000e+02	9.438902e-05	1.393643e-07	1.393643e-07
2.476000e+02	2.530000e+02	9.307696e-05	1.401253e-07	1.401253e-07
2.530000e+02	2.584000e+02	9.163430e-05	1.384633e-07	1.384633e-07
2.584000e+02	2.638000e+02	9.056157e-05	1.404644e-07	1.404644e-07
2.638000e+02	2.692000e+02	8.930624e-05	1.378276e-07	1.378276e-07
2.692000e+02	2.746000e+02	8.872617e-05	1.362109e-07	1.362109e-07
2.746000e+02	2.800000e+02	8.806463e-05	1.340134e-07	1.340134e-07
2.800000e+02	2.854000e+02	8.764769e-05	1.320716e-07	1.320716e-07
2.854000e+02	2.908000e+02	8.713602e-05	1.346051e-07	1.346051e-07
2.908000e+02	2.962000e+02	8.721100e-05	1.360701e-07	1.360701e-07
2.962000e+02	3.016000e+02	8.713513e-05	1.348041e-07	1.348041e-07
3.016000e+02	3.070000e+02	8.718700e-05	1.339147e-07	1.339147e-07
3.070000e+02	3.124000e+02	8.739861e-05	1.329639e-07	1.329639e-07
3.124000e+02	3.178000e+02	8.786237e-05	1.333531e-07	1.333531e-07
3.178000e+02	3.232000e+02	8.853385e-05	1.339539e-07	1.339539e-07
3.232000e+02	3.286000e+02	8.914498e-05	1.337946e-07	1.337946e-07
3.286000e+02	3.340000e+02	9.038937e-05	1.346208e-07	1.346208e-07
3.340000e+02	3.394000e+02	9.138230e-05	1.354095e-07	1.354095e-07
3.394000e+02	3.448000e+02	9.283650e-05	1.365450e-07	1.365450e-07
3.448000e+02	3.502000e+02	9.450680e-05	1.379942e-07	1.379942e-07
3.502000e+02	3.556000e+02	9.588543e-05	1.389612e-07	1.389612e-07
3.556000e+02	3.610000e+02	9.809307e-05	1.407959e-07	1.407959e-07
3.610000e+02	3.664000e+02	1.003080e-04	1.428136e-07	1.428136e-07
3.664000e+02	3.718000e+02	1.027970e-04	1.445139e-07	1.445139e-07
3.718000e+02	3.772000e+02	1.055252e-04	1.462614e-07	1.462614e-07
3.772000e+02	3.826000e+02	1.090795e-04	1.498334e-07	1.498334e-07
3.826000e+02	3.880000e+02	1.121445e-04	1.529629e-07	1.529629e-07
3.880000e+02	3.934000e+02	1.162542e-04	1.543914e-07	1.543914e-07
3.934000e+02	3.988000e+02	1.208780e-04	1.569386e-07	1.569386e-07
3.988000e+02	4.042000e+02	1.257561e-04	1.607171e-07	1.607171e-07
4.042000e+02	4.096000e+02	1.315358e-04	1.642892e-07	1.642892e-07
4.096000e+02	4.150000e+02	1.378061e-04	1.677658e-07	1.677658e-07
4.150000e+02	4.204000e+02	1.452069e-04	1.735101e-07	1.735101e-07
4.204000e+02	4.258000e+02	1.535667e-04	1.821776e-07	1.821776e-07
4.258000e+02	4.312000e+02	1.635447e-04	1.855542e-07	1.855542e-07
4.312000e+02	4.366000e+02	1.747287e-04	1.907438e-07	1.907438e-07
4.366000e+02	4.420000e+02	1.877613e-04	2.018203e-07	2.018203e-07
4.420000e+02	4.474000e+02	2.041213e-04	2.098692e-07	2.098692e-07
4.474000e+02	4.528000e+02	2.226865e-04	2.220763e-07	2.220763e-07
4.528000e+02	4.582000e+02	2.465711e-04	2.296322e-07	2.296322e-07
4.582000e+02	4.636000e+02	2.773357e-04	2.456053e-07	2.456053e-07
4.636000e+02	4.690000e+02	3.167402e-04	2.599533e-07	2.599533e-07
4.690000e+02	4.744000e+02	3.703052e-04	2.820748e-07	2.820748e-07
4.744000e+02	4.798000e+02	4.474720e-04	3.066838e-07	3.066838e-07
4.798000e+02	4.852000e+02	5.706013e-04	3.441527e-07	3.441527e-07
4.852000e+02	4.906000e+02	7.991724e-04	4.071838e-07	4.071838e-07
4.906000e+02	4.960000e+02	1.396712e-03	5.177671e-07	5.177671e-07
4.960000e+02	5.014000e+02	1.266783e-02	1.984123e-06	1.984123e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999938577013676e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.370107e-05	1.752956e-07	1.752956e-07
1.540000e+01	2.080000e+01	9.159459e-05	2.101999e-07	2.101999e-07
2.080000e+01	2.620000e+01	1.203993e-04	2.409959e-07	2.409959e-07
2.620000e+01	3.160000e+01	1.506074e-04	2.695384e-07	2.695384e-07
3.160000e+01	3.700000e+01	1.835698e-04	2.975762e-07	2.975762e-07
3.700000e+01	4.240000e+01	2.192263e-04	3.251951e-07	3.251951e-07
4.240000e+01	4.780000e+01	2.594322e-04	3.537607e-07	3.537607e-07
4.780000e+01	5.320000e+01	3.187026e-04	3.920942e-07	3.920942e-07
5.320000e+01	5.860000e+01	4.334422e-04	4.572599e-07	4.572599e-07
5.860000e+01	6.400000e+01	6.558913e-04	5.624884e-07	5.624884e-07
6.400000e+01	6.940000e+01	8.602265e-04	6.441751e-07	6.441751e-07
6.940000e+01	7.480000e+01	1.362669e-03	8.107610e-07	8.107610e-07
7.480000e+01	8.020000e+01	2.393707e-03	1.074566e-06	1.074566e-06
8.020000e+01	8.560000e+01	5.468409e-03	1.624157e-06	1.624157e-06
8.560000e+01	9.100000e+01	5.977422e-02	5.369756e-06	5.369756e-06
9.100000e+01	9.640000e+01	8.072070e-02	6.240079e-06	6.240079e-06
9.640000e+01	1.018000e+02	7.925633e-03	1.955306e-06	1.955306e-06
1.018000e+02	1.072000e+02	3.626856e-03	1.322704e-06	1.322704e-06
1.072000e+02	1.126000e+02	2.426763e-03	1.081960e-06	1.081960e-06
1.126000e+02	1.180000e+02	1.772079e-03	9.245686e-07	9.245686e-07
1.180000e+02	1.234000e+02	1.407700e-03	8.240483e-07	8.240483e-07
1.234000e+02	1.288000e+02	1.106754e-03	7.306730e-07	7.306730e-07
1.288000e+02	1.342000e+02	9.526541e-04	6.778995e-07	6.778995e-07
1.342000e+02	1.396000e+02	7.954746e-04	6.194565e-07	6.194565e-07
1.396000e+02	1.450000e+02	6.904881e-04	5.771327e-07	5.771327e-07
1.450000e+02	1.504000e+02	6.587383e-04	5.637078e-07	5.637078e-07
1.504000e+02	1.558000e+02	5.342937e-04	5.076772e-07	5.076772e-07
1.558000e+02	1.612000e+02	5.100359e-04	4.960186e-07	4.960186e-07
1.612000e+02	1.666000e+02	5.071580e-04	4.946173e-07	4.946173e-07
1.666000e+02	1.720000e+02	4.295026e-04	4.551771e-07	4.551771e-07
1.720000e+02	1.774000e+02	4.013678e-04	4.400164e-07	4.400164e-07
1.774000e+02	1.828000e+02	3.784881e-04	4.272910e-07	4.272910e-07
1.828000e+02	1.882000e+02	3.611546e-04	4.173920e-07	4.173920e-07
1.882000e+02	1.936000e+02	3.466913e-04	4.089489e-07	4.089489e-07
1.936000e+02	1.990000e+02	3.488789e-04	4.102371e-07	4.102371e-07
1.990000e+02	2.044000e+02	3.560013e-04	4.144034e-07	4.144034e-07
2.044000e+02	2.098000e+02	2.961198e-04	3.779473e-07	3.779473e-07
2.098000e+02	2.152000e+02	2.753698e-04	3.644650e-07	3.644650e-07
2.152000e+02	2.206000e+02	2.805430e-04	3.678725e-07	3.678725e-07
2.206000e+02	2.260000e+02	2.857402e-04	3.712644e-07	3.712644e-07
2.260000e+02	2.314000e+02	2.853359e-04	3.710017e-07	3.710017e-07
2.314000e+02	2.368000e+02	2.674154e-04	3.591623e-07	3.591623e-07
2.368000e+02	2.422000e+02	2.728813e-04	3.628143e-07	3.628143e-07
2.422000e+02	2.476000e+02	2.633661e-04	3.564328e-07	3.564328e-07
2.476000e+02	2.530000e+02	2.528193e-04	3.492229e-07	3.492229e-07
2.530000e+02	2.584000e+02	2.507841e-04	3.478144e-07	3.478144e-07
2.584000e+02	2.638000e+02	2.361320e-04	3.375010e-07	3.375010e-07
2.638000e+02	2.692000e+02	2.387446e-04	3.393630e-07	3.393630e-07
2.692000e+02	2.746000e+02	2.416806e-04	3.414431e-07	3.414431e-07
2.746000e+02	2.800000e+02	2.451874e-04	3.439115e-07	3.439115e-07
2.800000e+02	2.854000e+02	2.502935e-04	3.474740e-07	3.474740e-07
2.854000e+02	2.908000e+02	2.378750e-04	3.387443e-07	3.387443e-07
2.908000e+02	2.962000e+02	2.335281e-04	3.356350e-07	3.356350e-07
2.962000e+02	3.016000e+02	2.371928e-04	3.382582e-07	3.382582e-07
3.016000e+02	3.070000e+02	2.413828e-04	3.412328e-07	3.412328e-07
3.070000e+02	3.124000e+02	2.458517e-04	3.443770e-07	3.443770e-07
3.124000e+02	3.178000e+02	2.475222e-04	3.455450e-07	3.455450e-07
3.178000e+02	3.232000e+02	2.482989e-04	3.460867e-07	3.460867e-07
3.232000e+02	3.286000e+02	2.523537e-04	3.489012e-07	3.489012e-07
3.286000e+02	3.340000e+02	2.558052e-04	3.512791e-07	3.512791e-07
3.340000e+02	3.394000e+02	2.591187e-04	3.535469e-07	3.535469e-07
3.394000e+02	3.448000e+02	2.624574e-04	3.558172e-07	3.558172e-07
3.448000e+02	3.502000e+02	2.657767e-04	3.580601e-07	3.580601e-07
3.502000e+02	3.556000e+02	2.706204e-04	3.613082e-07	3.613082e-07
3.556000e+02	3.610000e+02	2.751026e-04	3.642881e-07	3.642881e-07
3.610000e+02	3.664000e+02	2.789000e-04	3.667937e-07	3.667937e-07
3.664000e+02	3.718000e+02	2.863735e-04	3.716756e-07	3.716756e-07
3.718000e+02	3.772000e+02	2.948544e-04	3.771390e-07	3.771390e-07
3.772000e+02	3.826000e+02	3.001130e-04	3.804871e-07	3.804871e-07
3.826000e+02	3.880000e+02	3.047124e-04	3.833917e-07	3.833917e-07
3.880000e+02	3.934000e+02	3.213774e-04	3.937362e-07	3.937362e-07
3.934000e+02	3.988000e+02	3.355572e-04	4.023286e-07	4.023286e-07
3.988000e+02	4.042000e+02	3.472735e-04	4.092921e-07	4.092921e-07
4.042000e+02	4.096000e+02	3.645198e-04	4.193321e-07	4.193321e-07
4.096000e+02	4.150000e+02	3.812272e-04	4.288343e-07	4.288343e-07
4.150000e+02	4.204000e+02	3.965044e-04	4.373424e-07	4.373424e-07
4.204000e+02	4.258000e+02	4.022713e-04	4.405114e-07	4.405114e-07
4.258000e+02	4.312000e+02	4.415539e-04	4.615189e-07	4.615189e-07
4.312000e+02	4.366000e+02	4.752554e-04	4.788077e-07	4.788077e-07
4.366000e+02	4.420000e+02	4.899315e-04	4.861444e-07	4.861444e-07
4.420000e+02	4.474000e+02	5.365507e-04	5.087484e-07	5.087484e-07
4.474000e+02	4.528000e+02	5.715519e-04	5.250799e-07	5.250799e-07
4.528000e+02	4.582000e+02	6.576935e-04	5.632606e-07	5.632606e-07
4.582000e+02	4.636000e+02	7.246378e-04	5.912322e-07	5.912322e-07
4.636000e+02	4.690000e+02	8.437446e-04	6.379741e-07	6.379741e-07
4.690000e+02	4.744000e+02	9.843724e-04	6.890922e-07	6.890922e-07
4.744000e+02	4.798000e+02	1.215859e-03	7.658418e-07	7.658418e-07
4.798000e+02	4.852000e+02	1.573764e-03	8.712993e-07	8.712993e-07
4.852000e+02	4.906000e+02	2.209906e-03	1.032487e-06	1.032487e-06
4.906000e+02	4.960000e+02	4.227670e-03	1.428065e-06	1.428065e-06
4.960000e+02	5.014000e+02	3.609257e-02	4.172597e-06	4.172597e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.890887e-05	1.345897e-07	1.345897e-07
1.540000e+01	2.080000e+01	7.032515e-05	1.613888e-07	1.613888e-07
2.080000e+01	2.620000e+01	9.244107e-05	1.850336e-07	1.850336e-07
2.620000e+01	3.160000e+01	1.156344e-04	2.069482e-07	2.069482e-07
3.160000e+01	3.700000e+01	1.409425e-04	2.284752e-07	2.284752e-07
3.700000e+01	4.240000e+01	1.683192e-04	2.496807e-07	2.496807e-07
4.240000e+01	4.780000e+01	1.991889e-04	2.716129e-07	2.716129e-07
4.780000e+01	5.320000e+01	2.446957e-04	3.010449e-07	3.010449e-07
5.320000e+01	5.860000e+01	3.327913e-04	3.510783e-07	3.510783e-07
5.860000e+01	6.400000e+01	5.035850e-04	4.318714e-07	4.318714e-07
6.400000e+01	6.940000e+01	6.604709e-04	4.945895e-07	4.945895e-07
6.940000e+01	7.480000e+01	1.046240e-03	6.224919e-07	6.224919e-07
7.480000e+01	8.020000e+01	1.837859e-03	8.250386e-07	8.250386e-07
8.020000e+01	8.560000e+01	4.198576e-03	1.247008e-06	1.247008e-06
8.560000e+01	9.100000e+01	4.589389e-02	4.122831e-06	4.122831e-06
9.100000e+01	9.640000e+01	6.197633e-02	4.791054e-06	4.791054e-06
9.640000e+01	1.018000e+02	6.085202e-03	1.501259e-06	1.501259e-06
1.018000e+02	1.072000e+02	2.784654e-03	1.015556e-06	1.015556e-06
1.072000e+02	1.126000e+02	1.863239e-03	8.307152e-07	8.307152e-07
1.126000e+02	1.180000e+02	1.360581e-03	7.098726e-07	7.098726e-07
1.180000e+02	1.234000e+02	1.080815e-03	6.326941e-07	6.326941e-07
1.234000e+02	1.288000e+02	8.497515e-04	5.610017e-07	5.610017e-07
1.288000e+02	1.342000e+02	7.314359e-04	5.204829e-07	5.204829e-07
1.342000e+02	1.396000e+02	6.107554e-04	4.756108e-07	4.756108e-07
1.396000e+02	1.450000e+02	5.301480e-04	4.431151e-07	4.431151e-07
1.450000e+02	1.504000e+02	5.057709e-04	4.328077e-07	4.328077e-07
1.504000e+02	1.558000e+02	4.102239e-04	3.897880e-07	3.897880e-07
1.558000e+02	1.612000e+02	3.915991e-04	3.808368e-07	3.808368e-07
1.612000e+02	1.666000e+02	3.893894e-04	3.797608e-07	3.797608e-07
1.666000e+02	1.720000e+02	3.297665e-04	3.494792e-07	3.494792e-07
1.720000e+02	1.774000e+02	3.081650e-04	3.378389e-07	3.378389e-07
1.774000e+02	1.828000e+02	2.905983e-04	3.280686e-07	3.280686e-07
1.828000e+02	1.882000e+02	2.772906e-04	3.204696e-07	3.204696e-07
1.882000e+02	1.936000e+02	2.661854e-04	3.139864e-07	3.139864e-07
1.936000e+02	1.990000e+02	2.678650e-04	3.149754e-07	3.149754e-07
1.990000e+02	2.044000e+02	2.733335e-04	3.181743e-07	3.181743e-07
2.044000e+02	2.098000e+02	2.273574e-04	2.901838e-07	2.901838e-07
2.098000e+02	2.152000e+02	2.114256e-04	2.798315e-07	2.798315e-07
2.152000e+02	2.206000e+02	2.153974e-04	2.824478e-07	2.824478e-07
2.206000e+02	2.260000e+02	2.193878e-04	2.850520e-07	2.850520e-07
2.260000e+02	2.314000e+02	2.190778e-04	2.848511e-07	2.848511e-07
2.314000e+02	2.368000e+02	2.053181e-04	2.757602e-07	2.757602e-07
2.368000e+02	2.422000e+02	2.095152e-04	2.785649e-07	2.785649e-07
2.422000e+02	2.476000e+02	2.022096e-04	2.736652e-07	2.736652e-07
2.476000e+02	2.530000e+02	1.941115e-04	2.681288e-07	2.681288e-07
2.530000e+02	2.584000e+02	1.925489e-04	2.670474e-07	2.670474e-07
2.584000e+02	2.638000e+02	1.812992e-04	2.591289e-07	2.591289e-07
2.638000e+02	2.692000e+02	1.833051e-04	2.605585e-07	2.605585e-07
2.692000e+02	2.746000e+02	1.855593e-04	2.621556e-07	2.621556e-07
2.746000e+02	2.800000e+02	1.882519e-04	2.640508e-07	2.640508e-07
2.800000e+02	2.854000e+02	1.921722e-04	2.667861e-07	2.667861e-07
2.854000e+02	2.908000e+02	1.826377e-04	2.600843e-07	2.600843e-07
2.908000e+02	2.962000e+02	1.792999e-04	2.576962e-07	2.576962e-07
2.962000e+02	3.016000e+02	1.821136e-04	2.597103e-07	2.597103e-07
3.016000e+02	3.070000e+02	1.853307e-04	2.619942e-07	2.619942e-07
3.070000e+02	3.124000e+02	1.887619e-04	2.644083e-07	2.644083e-07
3.124000e+02	3.178000e+02	1.900444e-04	2.653050e-07	2.653050e-07
3.178000e+02	3.232000e+02	1.906407e-04	2.657209e-07	2.657209e-07
3.232000e+02	3.286000e+02	1.937541e-04	2.678819e-07	2.678819e-07
3.286000e+02	3.340000e+02	1.964041e-04	2.697076e-07	2.697076e-07
3.340000e+02	3.394000e+02	1.989485e-04	2.714495e-07	2.714495e-07
3.394000e+02	3.448000e+02	2.015115e-04	2.731919e-07	2.731919e-07
3.448000e+02	3.502000e+02	2.040600e-04	2.749140e-07	2.749140e-07
3.502000e+02	3.556000e+02	2.077793e-04	2.774085e-07	2.774085e-07
3.556000e+02	3.610000e+02	2.112204e-04	2.796957e-07	2.796957e-07
3.610000e+02	3.664000e+02	2.141363e-04	2.816202e-07	2.816202e-07
3.664000e+02	3.718000e+02	2.198741e-04	2.853678e-07	2.853678e-07
3.718000e+02	3.772000e+02	2.263856e-04	2.895625e-07	2.895625e-07
3.772000e+02	3.826000e+02	2.304233e-04	2.921338e-07	2.921338e-07
3.826000e+02	3.880000e+02	2.339543e-04	2.943633e-07	2.943633e-07
3.880000e+02	3.934000e+02	2.467498e-04	3.023063e-07	3.023063e-07
3.934000e+02	3.988000e+02	2.576365e-04	3.089028e-07	3.089028e-07
3.988000e+02	4.042000e+02	2.666320e-04	3.142493e-07	3.142493e-07
4.042000e+02	4.096000e+02	2.798739e-04	3.219585e-07	3.219585e-07
4.096000e+02	4.150000e+02	2.927013e-04	3.292535e-07	3.292535e-07
4.150000e+02	4.204000e+02	3.044313e-04	3.357865e-07	3.357865e-07
4.204000e+02	4.258000e+02	3.088594e-04	3.382202e-07	3.382202e-07
4.258000e+02	4.312000e+02	3.390198e-04	3.543489e-07	3.543489e-07
4.312000e+02	4.366000e+02	3.648954e-04	3.676230e-07	3.676230e-07
4.366000e+02	4.420000e+02	3.761631e-04	3.732555e-07	3.732555e-07
4.420000e+02	4.474000e+02	4.119580e-04	3.906121e-07	3.906121e-07
4.474000e+02	4.528000e+02	4.388309e-04	4.031507e-07	4.031507e-07
4.528000e+02	4.582000e+02	5.049687e-04	4.324643e-07	4.324643e-07
4.582000e+02	4.636000e+02	5.563680e-04	4.539409e-07	4.539409e-07
4.636000e+02	4.690000e+02	6.478169e-04	4.898289e-07	4.898289e-07
4.690000e+02	4.744000e+02	7.557896e-04	5.290773e-07	5.290773e-07
4.744000e+02	4.798000e+02	9.335219e-04	5.880048e-07	5.880048e-07
4.798000e+02	4.852000e+02	1.208317e-03	6.689736e-07	6.689736e-07
4.852000e+02	4.906000e+02	1.696739e-03	7.927315e-07	7.927315e-07
4.906000e+02	4.960000e+02	3.245956e-03	1.096453e-06	1.096453e-06
4.960000e+02	5.014000e+02	2.771144e-02	3.203673e-06	3.203673e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999915604110335e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.394685e-11	2.331939e-13	2.331939e-13
1.540000e+01	2.080000e+01	4.278006e-10	1.081722e-12	1.081722e-12
2.080000e+01	2.620000e+01	1.637939e-09	3.546025e-12	3.546025e-12
2.620000e+01	3.160000e+01	4.982337e-09	9.549381e-12	9.549381e-12
3.160000e+01	3.700000e+01	1.312271e-08	2.264860e-11	2.264860e-11
3.700000e+01	4.240000e+01	3.146461e-08	4.953376e-11	4.953376e-11
4.240000e+01	4.780000e+01	7.127337e-08	1.029691e-10	1.029691e-10
4.780000e+01	5.320000e+01	1.644925e-07	2.142777e-10	2.142777e-10
5.320000e+01	5.860000e+01	4.133961e-07	4.617633e-10	4.617633e-10
5.860000e+01	6.400000e+01	1.170573e-06	1.064265e-09	1.064265e-09
6.400000e+01	6.940000e+01	3.042980e-06	2.421218e-09	2.421218e-09
6.940000e+01	7.480000e+01	1.034111e-05	6.572673e-09	6.572673e-09
7.480000e+01	8.020000e+01	4.559556e-05	2.217366e-08	2.217366e-08
8.020000e+01	8.560000e+01	4.025400e-04	1.345734e-07	1.345734e-07
8.560000e+01	9.100000e+01	1.051588e-01	1.138205e-05	1.138205e-05
9.100000e+01	9.640000e+01	1.736750e-01	1.571918e-05	1.571918e-05
9.640000e+01	1.018000e+02	1.041577e-03	2.832583e-07	2.832583e-07
1.018000e+02	1.072000e+02	1.721114e-04	6.661693e-08	6.661693e-08
1.072000e+02	1.126000e+02	6.535828e-05	3.062194e-08	3.062194e-08
1.126000e+02	1.180000e+02	3.266696e-05	1.784247e-08	1.784247e-08
1.180000e+02	1.234000e+02	1.968583e-05	1.204157e-08	1.204157e-08
1.234000e+02	1.288000e+02	1.249843e-05	8.614744e-09	8.614744e-09
1.288000e+02	1.342000e+02	9.099654e-06	6.757110e-09	6.757110e-09
1.342000e+02	1.396000e+02	6.581435e-06	5.346653e-09	5.346653e-09
1.396000e+02	1.450000e+02	5.100178e-06	4.446272e-09	4.446272e-09
1.450000e+02	1.504000e+02	4.406776e-06	3.932806e-09	3.932806e-09
1.504000e+02	1.558000e+02	3.287469e-06	3.257474e-09	3.257474e-09
1.558000e+02	1.612000e+02	2.916954e-06	2.958249e-09	2.958249e-09
1.612000e+02	1.666000e+02	2.720959e-06	2.767166e-09	2.767166e-09
1.666000e+02	1.720000e+02	2.181033e-06	2.409830e-09	2.409830e-09
1.720000e+02	1.774000e+02	1.941885e-06	2.219570e-09	2.219570e-09
1.774000e+02	1.828000e+02	1.750582e-06	2.060688e-09	2.060688e-09
1.828000e+02	1.882000e+02	1.608721e-06	1.938570e-09	1.938570e-09
1.882000e+02	1.936000e+02	1.488165e-06	1.830071e-09	1.830071e-09
1.936000e+02	1.990000e+02	1.451715e-06	1.779635e-09	1.779635e-09
1.990000e+02	2.044000e+02	1.438833e-06	1.746160e-09	1.746160e-09
2.044000e+02	2.098000e+02	1.167049e-06	1.553058e-09	1.553058e-09
2.098000e+02	2.152000e+02	1.058331e-06	1.460350e-09	1.460350e-09
2.152000e+02	2.206000e+02	1.053802e-06	1.440573e-09	1.440573e-09
2.206000e+02	2.260000e+02	1.053173e-06	1.426628e-09	1.426628e-09
2.260000e+02	2.314000e+02	1.032057e-06	1.398950e-09	1.398950e-09
2.314000e+02	2.368000e+02	9.504919e-07	1.330809e-09	1.330809e-09
2.368000e+02	2.422000e+02	9.545193e-07	1.323096e-09	1.323096e-09
2.422000e+02	2.476000e+02	9.077972e-07	1.280902e-09	1.280902e-09
2.476000e+02	2.530000e+02	8.600696e-07	1.238718e-09	1.238718e-09
2.530000e+02	2.584000e+02	8.425865e-07	1.218399e-09	1.218399e-09
2.584000e+02	2.638000e+02	7.837080e-07	1.167803e-09	1.167803e-09
2.638000e+02	2.692000e+02	7.832059e-07	1.160623e-09	1.160623e-09
2.692000e+02	2.746000e+02	7.852652e-07	1.156672e-09	1.156672e-09
2.746000e+02	2.800000e+02	7.887667e-07	1.153404e-09	1.153404e-09
2.800000e+02	2.854000e+02	7.978757e-07	1.154789e-09	1.154789e-09
2.854000e+02	2.908000e+02	7.517115e-07	1.115793e-09	1.115793e-09
2.908000e+02	2.962000e+02	7.321863e-07	1.097137e-09	1.097137e-09
2.962000e+02	3.016000e+02	7.376759e-07	1.096649e-09	1.096649e-09
3.016000e+02	3.070000e+02	7.460865e-07	1.099556e-09	1.099556e-09
3.070000e+02	3.124000e+02	7.535909e-07	1.100516e-09	1.100516e-09
3.124000e+02	3.178000e+02	7.542565e-07	1.097753e-09	1.097753e-09
3.178000e+02	3.232000e+02	7.519893e-07	1.092664e-09	1.092664e-09
3.232000e+02	3.286000e+02	7.595131e-07	1.094738e-09	1.094738e-09
3.286000e+02	3.340000e+02	7.662998e-07	1.096981e-09	1.096981e-09
3.340000e+02	3.394000e+02	7.722646e-07	1.098430e-09	1.098430e-09
3.394000e+02	3.448000e+02	7.781780e-07	1.099877e-09	1.099877e-09
3.448000e+02	3.502000e+02	7.844389e-07	1.101751e-09	1.101751e-09
3.502000e+02	3.556000e+02	7.950330e-07	1.106559e-09	1.106559e-09
3.556000e+02	3.610000e+02	8.047893e-07	1.111051e-09	1.111051e-09
3.610000e+02	3.664000e+02	8.122480e-07	1.113526e-09	1.113526e-09
3.664000e+02	3.718000e+02	8.312663e-07	1.124783e-09	1.124783e-09
3.718000e+02	3.772000e+02	8.524004e-07	1.136630e-09	1.136630e-09
3.772000e+02	3.826000e+02	8.640787e-07	1.141956e-09	1.141956e-09
3.826000e+02	3.880000e+02	8.747843e-07	1.147542e-09	1.147542e-09
3.880000e+02	3.934000e+02	9.194224e-07	1.174221e-09	1.174221e-09
3.934000e+02	3.988000e+02	9.568111e-07	1.196004e-09	1.196004e-09
3.988000e+02	4.042000e+02	9.876904e-07	1.213509e-09	1.213509e-09
4.042000e+02	4.096000e+02	1.033414e-06	1.239232e-09	1.239232e-09
4.096000e+02	4.150000e+02	1.078551e-06	1.264585e-09	1.264585e-09
4.150000e+02	4.204000e+02	1.118598e-06	1.286337e-09	1.286337e-09
4.204000e+02	4.258000e+02	1.131618e-06	1.291870e-09	1.291870e-09
4.258000e+02	4.312000e+02	1.239231e-06	1.350240e-09	1.350240e-09
4.312000e+02	4.366000e+02	1.330623e-06	1.397586e-09	1.397586e-09
4.366000e+02	4.420000e+02	1.368538e-06	1.415692e-09	1.415692e-09
4.420000e+02	4.474000e+02	1.495233e-06	1.478095e-09	1.478095e-09
4.474000e+02	4.528000e+02	1.589371e-06	1.522086e-09	1.522086e-09
4.528000e+02	4.582000e+02	1.825483e-06	1.629918e-09	1.629918e-09
4.582000e+02	4.636000e+02	2.007711e-06	1.707685e-09	1.707685e-09
4.636000e+02	4.690000e+02	2.333798e-06	1.839770e-09	1.839770e-09
4.690000e+02	4.744000e+02	2.716561e-06	1.982587e-09	1.982587e-09
4.744000e+02	4.798000e+02	3.350396e-06	2.200196e-09	2.200196e-09
4.798000e+02	4.852000e+02	4.328852e-06	2.498526e-09	2.498526e-09
4.852000e+02	4.906000e+02	6.068472e-06	2.955804e-09	2.955804e-09
4.906000e+02	4.960000e+02	1.159371e-05	4.082725e-09	4.082725e-09
4.960000e+02	5.014000e+02	9.879731e-05	1.190883e-08	1.190883e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999915208206019e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.333893e-07	1.036567e-09	1.036567e-09
1.540000e+01	2.080000e+01	1.015813e-06	2.585222e-09	2.585222e-09
2.080000e+01	2.620000e+01	2.384433e-06	5.235391e-09	5.235391e-09
2.620000e+01	3.160000e+01	4.838139e-06	9.428367e-09	9.428367e-09
3.160000e+01	3.700000e+01	9.022004e-06	1.583596e-08	1.583596e-08
3.700000e+01	4.240000e+01	1.587781e-05	2.536222e-08	2.536222e-08
4.240000e+01	4.780000e+01	2.699772e-05	3.943409e-08	3.943409e-08
4.780000e+01	5.320000e+01	4.563637e-05	5.984883e-08	5.984883e-08
5.320000e+01	5.860000e+01	7.718557e-05	8.729790e-08	8.729790e-08
5.860000e+01	6.400000e+01	1.336292e-04	1.228507e-07	1.228507e-07
6.400000e+01	6.940000e+01	2.420570e-04	1.921243e-07	1.921243e-07
6.940000e+01	7.480000e+01	4.774850e-04	3.009602e-07	3.009602e-07
7.480000e+01	8.020000e+01	1.106946e-03	5.232763e-07	5.232763e-07
8.020000e+01	8.560000e+01	3.703941e-03	1.142037e-06	1.142037e-06
8.560000e+01	9.100000e+01	4.850354e-02	4.452526e-06	4.452526e-06
9.100000e+01	9.640000e+01	6.460063e-02	5.102400e-06	5.102400e-06
9.640000e+01	1.018000e+02	5.858452e-03	1.489893e-06	1.489893e-06
1.018000e+02	1.072000e+02	2.191844e-03	8.381470e-07	8.381470e-07
1.072000e+02	1.126000e+02	1.213391e-03	5.740994e-07	5.740994e-07
1.126000e+02	1.180000e+02	8.025489e-04	4.469005e-07	4.469005e-07
1.180000e+02	1.234000e+02	5.873224e-04	3.686509e-07	3.686509e-07
1.234000e+02	1.288000e+02	4.579900e-04	3.246039e-07	3.246039e-07
1.288000e+02	1.342000e+02	3.737348e-04	2.869725e-07	2.869725e-07
1.342000e+02	1.396000e+02	3.153907e-04	2.654142e-07	2.654142e-07
1.396000e+02	1.450000e+02	2.728443e-04	2.463928e-07	2.463928e-07
1.450000e+02	1.504000e+02	2.403776e-04	2.225562e-07	2.225562e-07
1.504000e+02	1.558000e+02	2.155872e-04	2.226693e-07	2.226693e-07
1.558000e+02	1.612000e+02	1.955150e-04	2.060890e-07	2.060890e-07
1.612000e+02	1.666000e+02	1.790423e-04	1.898863e-07	1.898863e-07
1.666000e+02	1.720000e+02	1.662490e-04	1.914092e-07	1.914092e-07
1.720000e+02	1.774000e+02	1.547222e-04	1.846807e-07	1.846807e-07
1.774000e+02	1.828000e+02	1.451140e-04	1.782956e-07	1.782956e-07
1.828000e+02	1.882000e+02	1.375324e-04	1.728231e-07	1.728231e-07
1.882000e+02	1.936000e+02	1.308787e-04	1.675387e-07	1.675387e-07
1.936000e+02	1.990000e+02	1.243631e-04	1.587989e-07	1.587989e-07
1.990000e+02	2.044000e+02	1.192097e-04	1.508429e-07	1.508429e-07
2.044000e+02	2.098000e+02	1.148444e-04	1.603302e-07	1.603302e-07
2.098000e+02	2.152000e+02	1.106216e-04	1.590536e-07	1.590536e-07
2.152000e+02	2.206000e+02	1.070631e-04	1.526145e-07	1.526145e-07
2.206000e+02	2.260000e+02	1.038301e-04	1.467466e-07	1.467466e-07
2.260000e+02	2.314000e+02	1.010742e-04	1.430387e-07	1.430387e-07
2.314000e+02	2.368000e+02	9.853619e-05	1.439032e-07	1.439032e-07
2.368000e+02	2.422000e+02	9.652576e-05	1.395307e-07	1.395307e-07
2.422000e+02	2.476000e+02	9.458411e-05	1.395158e-07	1.395158e-07
2.476000e+02	2.530000e+02	9.311843e-05	1.401967e-07	1.401967e-07
2.530000e+02	2.584000e+02	9.157993e-05	1.383659e-07	1.383659e-07
2.584000e+02	2.638000e+02	9.047757e-05	1.404454e-07	1.404454e-07
2.638000e+02	2.692000e+02	8.934819e-05	1.379354e-07	1.379354e-07
2.692000e+02	2.746000e+02	8.879817e-05	1.362706e-07	1.362706e-07
2.746000e+02	2.800000e+02	8.783806e-05	1.338001e-07	1.338001e-07
2.800000e+02	2.854000e+02	8.759757e-05	1.320745e-07	1.320745e-07
2.854000e+02	2.908000e+02	8.679191e-05	1.342823e-07	1.342823e-07
2.908000e+02	2.962000e+02	8.730583e-05	1.362585e-07	1.362585e-07
2.962000e+02	3.016000e+02	8.706848e-05	1.347745e-07	1.347745e-07
3.016000e+02	3.070000e+02	8.738076e-05	1.341003e-07	1.341003e-07
3.070000e+02	3.124000e+02	8.751824e-05	1.330889e-07	1.330889e-07
3.124000e+02	3.178000e+02	8.816089e-05	1.335599e-07	1.335599e-07
3.178000e+02	3.232000e+02	8.847187e-05	1.338002e-07	1.338002e-07
3.232000e+02	3.286000e+02	8.926398e-05	1.338320e-07	1.338320e-07
3.286000e+02	3.340000e+02	9.034937e-05	1.345612e-07	1.345612e-07
3.340000e+02	3.394000e+02	9.170431e-05	1.356883e-07	1.356883e-07
3.394000e+02	3.448000e+02	9.285502e-05	1.364773e-07	1.364773e-07
3.448000e+02	3.502000e+02	9.437728e-05	1.378530e-07	1.378530e-07
3.502000e+02	3.556000e+02	9.608374e-05	1.391168e-07	1.391168e-07
3.556000e+02	3.610000e+02	9.810763e-05	1.408417e-07	1.408417e-07
3.610000e+02	3.664000e+02	1.001627e-04	1.427807e-07	1.427807e-07
3.664000e+02	3.718000e+02	1.026493e-04	1.444311e-07	1.444311e-07
3.718000e+02	3.772000e+02	1.053706e-04	1.461123e-07	1.461123e-07
3.772000e+02	3.826000e+02	1.088789e-04	1.496200e-07	1.496200e-07
3.826000e+02	3.880000e+02	1.121469e-04	1.529661e-07	1.529661e-07
3.880000e+02	3.934000e+02	1.161304e-04	1.542581e-07	1.542581e-07
3.934000e+02	3.988000e+02	1.206090e-04	1.566827e-07	1.566827e-07
3.988000e+02	4.042000e+02	1.256706e-04	1.605860e-07	1.605860e-07
4.042000e+02	4.096000e+02	1.317723e-04	1.644314e-07	1.644314e-07
4.096000e+02	4.150000e+02	1.376345e-04	1.678012e-07	1.678012e-07
4.150000e+02	4.204000e+02	1.451720e-04	1.735260e-07	1.735260e-07
4.204000e+02	4.258000e+02	1.534800e-04	1.821488e-07	1.821488e-07
4.258000e+02	4.312000e+02	1.634583e-04	1.854387e-07	1.854387e-07
4.312000e+02	4.366000e+02	1.745490e-04	1.906167e-07	1.906167e-07
4.366000e+02	4.420000e+02	1.875852e-04	2.017722e-07	2.017722e-07
4.420000e+02	4.474000e+02	2.041150e-04	2.098711e-07	2.098711e-07
4.474000e+02	4.528000e+02	2.229076e-04	2.222344e-07	2.222344e-07
4.528000e+02	4.582000e+02	2.469870e-04	2.298224e-07	2.298224e-07
4.582000e+02	4.636000e+02	2.774344e-04	2.455754e-07	2.455754e-07
4.636000e+02	4.690000e+02	3.164356e-04	2.598080e-07	2.598080e-07
4.690000e+02	4.744000e+02	3.700169e-04	2.820225e-07	2.820225e-07
4.744000e+02	4.798000e+02	4.478659e-04	3.069345e-07	3.069345e-07
4.798000e+02	4.852000e+02	5.709137e-04	3.442976e-07	3.442976e-07
4.852000e+02	4.906000e+02	7.988930e-04	4.071467e-07	4.071467e-07
4.906000e+02	4.960000e+02	1.396652e-03	5.177323e-07	5.177323e-07
4.960000e+02	5.014000e+02	1.267138e-02	1.984489e-06	1.984489e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999938577013676e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	6.370107e-05	1.752956e-07	1.752956e-07
1.540000e+01	2.080000e+01	9.159459e-05	2.101999e-07	2.101999e-07
2.080000e+01	2.620000e+01	1.203993e-04	2.409959e-07	2.409959e-07
2.620000e+01	3.160000e+01	1.506074e-04	2.695384e-07	2.695384e-07
3.160000e+01	3.700000e+01	1.835698e-04	2.975762e-07	2.975762e-07
3.700000e+01	4.240000e+01	2.192263e-04	3.251951e-07	3.251951e-07
4.240000e+01	4.780000e+01	2.594322e-04	3.537607e-07	3.537607e-07
4.780000e+01	5.320000e+01	3.187026e-04	3.920942e-07	3.920942e-07
5.320000e+01	5.860000e+01	4.334422e-04	4.572599e-07	4.572599e-07
5.860000e+01	6.400000e+01	6.558913e-04	5.624884e-07	5.624884e-07
6.400000e+01	6.940000e+01	8.602265e-04	6.441751e-07	6.441751e-07
6.940000e+01	7.480000e+01	1.362669e-03	8.107610e-07	8.107610e-07
7.480000e+01	8.020000e+01	2.393707e-03	1.074566e-06	1.074566e-06
8.020000e+01	8.560000e+01	5.468409e-03	1.624157e-06	1.624157e-06
8.560000e+01	9.100000e+01	5.977422e-02	5.369756e-06	5.369756e-06
9.100000e+01	9.640000e+01	8.072070e-02	6.240079e-06	6.240079e-06
9.640000e+01	1.018000e+02	7.925633e-03	1.955306e-06	1.955306e-06
1.018000e+02	1.072000e+02	3.626856e-03	1.322704e-06	1.322704e-06
1.072000e+02	1.126000e+02	2.426763e-03	1.081960e-06	1.081960e-06
1.126000e+02	1.180000e+02	1.772079e-03	9.245686e-07	9.245686e-07
1.180000e+02	1.234000e+02	1.407700e-03	8.240483e-07	8.240483e-07
1.234000e+02	1.288000e+02	1.106754e-03	7.306730e-07	7.306730e-07
1.288000e+02	1.342000e+02	9.526541e-04	6.778995e-07	6.778995e-07
1.342000e+02	1.396000e+02	7.954746e-04	6.194565e-07	6.194565e-07
1.396000e+02	1.450000e+02	6.904881e-04	5.771327e-07	5.771327e-07
1.450000e+02	1.504000e+02	6.587383e-04	5.637078e-07	5.637078e-07
1.504000e+02	1.558000e+02	5.342937e-04	5.076772e-07	5.076772e-07
1.558000e+02	1.612000e+02	5.100359e-04	4.960186e-07	4.960186e-07
1.612000e+02	1.666000e+02	5.071580e-04	4.946173e-07	4.946173e-07
1.666000e+02	1.720000e+02	4.295026e-04	4.551771e-07	4.551771e-07
1.720000e+02	1.774000e+02	4.013678e-04	4.400164e-07	4.400164e-07
1.774000e+02	1.828000e+02	3.784881e-04	4.272910e-07	4.272910e-07
1.828000e+02	1.882000e+02	3.611546e-04	4.173920e-07	4.173920e-07
1.882000e+02	1.936000e+02	3.466913e-04	4.089489e-07	4.089489e-07
1.936000e+02	1.990000e+02	3.488789e-04	4.102371e-07	4.102371e-07
1.990000e+02	2.044000e+02	3.560013e-04	4.144034e-07	4.144034e-07
2.044000e+02	2.098000e+02	2.961198e-04	3.779473e-07	3.779473e-07
2.098000e+02	2.152000e+02	2.753698e-04	3.644650e-07	3.644650e-07
2.152000e+02	2.206000e+02	2.805430e-04	3.678725e-07	3.678725e-07
2.206000e+02	2.260000e+02	2.857402e-04	3.712644e-07	3.712644e-07
2.260000e+02	2.314000e+02	2.853359e-04	3.710017e-07	3.710017e-07
2.314000e+02	2.368000e+02	2.674154e-04	3.591623e-07	3.591623e-07
2.368000e+02	2.422000e+02	2.728813e-04	3.628143e-07	3.628143e-07
2.422000e+02	2.476000e+02	2.633661e-04	3.564328e-07	3.564328e-07
2.476000e+02	2.530000e+02	2.528193e-04	3.492229e-07	3.492229e-07
2.530000e+02	2.584000e+02	2.507841e-04	3.478144e-07	3.478144e-07
2.584000e+02	2.638000e+02	2.361320e-04	3.375010e-07	3.375010e-07
2.638000e+02	2.692000e+02	2.387446e-04	3.393630e-07	3.393630e-07
2.692000e+02	2.746000e+02	2.416806e-04	3.414431e-07	3.414431e-07
2.746000e+02	2.800000e+02	2.451874e-04	3.439115e-07	3.439115e-07
2.800000e+02	2.854000e+02	2.502935e-04	3.474740e-07	3.474740e-07
2.854000e+02	2.908000e+02	2.378750e-04	3.387443e-07	3.387443e-07
2.908000e+02	2.962000e+02	2.335281e-04	3.356350e-07	3.356350e-07
2.962000e+02	3.016000e+02	2.371928e-04	3.382582e-07	3.382582e-07
3.016000e+02	3.070000e+02	2.413828e-04	3.412328e-07	3.412328e-07
3.070000e+02	3.124000e+02	2.458517e-04	3.443770e-07	3.443770e-07
3.124000e+02	3.178000e+02	2.475222e-04	3.455450e-07	3.455450e-07
3.178000e+02	3.232000e+02	2.482989e-04	3.460867e-07	3.460867e-07
3.232000e+02	3.286000e+02	2.523537e-04	3.489012e-07	3.489012e-07
3.286000e+02	3.340000e+02	2.558052e-04	3.512791e-07	3.512791e-07
3.340000e+02	3.394000e+02	2.591187e-04	3.535469e-07	3.535469e-07
3.394000e+02	3.448000e+02	2.624574e-04	3.558172e-07	3.558172e-07
3.448000e+02	3.502000e+02	2.657767e-04	3.580601e-07	3.580601e-07
3.502000e+02	3.556000e+02	2.706204e-04	3.613082e-07	3.613082e-07
3.556000e+02	3.610000e+02	2.751026e-04	3.642881e-07	3.642881e-07
3.610000e+02	3.664000e+02	2.789000e-04	3.667937e-07	3.667937e-07
3.664000e+02	3.718000e+02	2.863735e-04	3.716756e-07	3.716756e-07
3.718000e+02	3.772000e+02	2.948544e-04	3.771390e-07	3.771390e-07
3.772000e+02	3.826000e+02	3.001130e-04	3.804871e-07	3.804871e-07
3.826000e+02	3.880000e+02	3.047124e-04	3.833917e-07	3.833917e-07
3.880000e+02	3.934000e+02	3.213774e-04	3.937362e-07	3.937362e-07
3.934000e+02	3.988000e+02	3.355572e-04	4.023286e-07	4.023286e-07
3.988000e+02	4.042000e+02	3.472735e-04	4.092921e-07	4.092921e-07
4.042000e+02	4.096000e+02	3.645198e-04	4.193321e-07	4.193321e-07
4.096000e+02	4.150000e+02	3.812272e-04	4.288343e-07	4.288343e-07
4.150000e+02	4.204000e+02	3.965044e-04	4.373424e-07	4.373424e-07
4.204000e+02	4.258000e+02	4.022713e-04	4.405114e-07	4.405114e-07
4.258000e+02	4.312000e+02	4.415539e-04	4.615189e-07	4.615189e-07
4.312000e+02	4.366000e+02	4.752554e-04	4.788077e-07	4.788077e-07
4.366000e+02	4.420000e+02	4.899315e-04	4.861444e-07	4.861444e-07
4.420000e+02	4.474000e+02	5.365507e-04	5.087484e-07	5.087484e-07
4.474000e+02	4.528000e+02	5.715519e-04	5.250799e-07	5.250799e-07
4.528000e+02	4.582000e+02	6.576935e-04	5.632606e-07	5.632606e-07
4.582000e+02	4.636000e+02	7.246378e-04	5.912322e-07	5.912322e-07
4.636000e+02	4.690000e+02	8.437446e-04	6.379741e-07	6.379741e-07
4.690000e+02	4.744000e+02	9.843724e-04	6.890922e-07	6.890922e-07
4.744000e+02	4.798000e+02	1.215859e-03	7.658418e-07	7.658418e-07
4.798000e+02	4.852000e+02	1.573764e-03	8.712993e-07	8.712993e-07
4.852000e+02	4.906000e+02	2.209906e-03	1.032487e-06	1.032487e-06
4.906000e+02	4.960000e+02	4.227670e-03	1.428065e-06	1.428065e-06
4.960000e+02	5.014000e+02	3.609257e-02	4.172597e-06	4.172597e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	4.890887e-05	1.345897e-07	1.345897e-07
1.540000e+01	2.080000e+01	7.032515e-05	1.613888e-07	1.613888e-07
2.080000e+01	2.620000e+01	9.244107e-05	1.850336e-07	1.850336e-07
2.620000e+01	3.160000e+01	1.156344e-04	2.069482e-07	2.069482e-07
3.160000e+01	3.700000e+01	1.409425e-04	2.284752e-07	2.284752e-07
3.700000e+01	4.240000e+01	1.683192e-04	2.496807e-07	2.496807e-07
4.240000e+01	4.780000e+01	1.991889e-04	2.716129e-07	2.716129e-07
4.780000e+01	5.320000e+01	2.446957e-04	3.010449e-07	3.010449e-07
5.320000e+01	5.860000e+01	3.327913e-04	3.510783e-07	3.510783e-07
5.860000e+01	6.400000e+01	5.035850e-04	4.318714e-07	4.318714e-07
6.400000e+01	6.940000e+01	6.604709e-04	4.945895e-07	4.945895e-07
6.940000e+01	7.480000e+01	1.046240e-03	6.224919e-07	6.224919e-07
7.480000e+01	8.020000e+01	1.837859e-03	8.250386e-07	8.250386e-07
8.020000e+01	8.560000e+01	4.198576e-03	1.247008e-06	1.247008e-06
8.560000e+01	9.100000e+01	4.589389e-02	4.122831e-06	4.122831e-06
9.100000e+01	9.640000e+01	6.197633e-02	4.791054e-06	4.791054e-06
9.640000e+01	1.018000e+02	6.085202e-03	1.501259e-06	1.501259e-06
1.018000e+02	1.072000e+02	2.784654e-03	1.015556e-06	1.015556e-06
1.072000e+02	1.126000e+02	1.863239e-03	8.307152e-07	8.307152e-07
1.126000e+02	1.180000e+02	1.360581e-03	7.098726e-07	7.098726e-07
1.180000e+02	1.234000e+02	1.080815e-03	6.326941e-07	6.326941e-07
1.234000e+02	1.288000e+02	8.497515e-04	5.610017e-07	5.610017e-07
1.288000e+02	1.342000e+02	7.314359e-04	5.204829e-07	5.204829e-07
1.342000e+02	1.396000e+02	6.107554e-04	4.756108e-07	4.756108e-07
1.396000e+02	1.450000e+02	5.301480e-04	4.431151e-07	4.431151e-07
1.450000e+02	1.504000e+02	5.057709e-04	4.328077e-07	4.328077e-07
1.504000e+02	1.558000e+02	4.102239e-04	3.897880e-07	3.897880e-07
1.558000e+02	1.612000e+02	3.915991e-04	3.808368e-07	3.808368e-07
1.612000e+02	1.666000e+02	3.893894e-04	3.797608e-07	3.797608e-07
1.666000e+02	1.720000e+02	3.297665e-04	3.494792e-07	3.494792e-07
1.720000e+02	1.774000e+02	3.081650e-04	3.378389e-07	3.378389e-07
1.774000e+02	1.828000e+02	2.905983e-04	3.280686e-07	3.280686e-07
1.828000e+02	1.882000e+02	2.772906e-04	3.204696e-07	3.204696e-07
1.882000e+02	1.936000e+02	2.661854e-04	3.139864e-07	3.139864e-07
1.936000e+02	1.990000e+02	2.678650e-04	3.149754e-07	3.149754e-07
1.990000e+02	2.044000e+02	2.733335e-04	3.181743e-07	3.181743e-07
2.044000e+02	2.098000e+02	2.273574e-04	2.901838e-07	2.901838e-07
2.098000e+02	2.152000e+02	2.114256e-04	2.798315e-07	2.798315e-07
2.152000e+02	2.206000e+02	2.153974e-04	2.824478e-07	2.824478e-07
2.206000e+02	2.260000e+02	2.193878e-04	2.850520e-07	2.850520e-07
2.260000e+02	2.314000e+02	2.190778e-04	2.848511e-07	2.848511e-07
2.314000e+02	2.368000e+02	2.053181e-04	2.757602e-07	2.757602e-07
2.368000e+02	2.422000e+02	2.095152e-04	2.785649e-07	2.785649e-07
2.422000e+02	2.476000e+02	2.022096e-04	2.736652e-07	2.736652e-07
2.476000e+02	2.530000e+02	1.941115e-04	2.681288e-07	2.681288e-07
2.530000e+02	2.584000e+02	1.925489e-04	2.670474e-07	2.670474e-07
2.584000e+02	2.638000e+02	1.812992e-04	2.591289e-07	2.591289e-07
2.638000e+02	2.692000e+02	1.833051e-04	2.605585e-07	2.605585e-07
2.692000e+02	2.746000e+02	1.855593e-04	2.621556e-07	2.621556e-07
2.746000e+02	2.800000e+02	1.882519e-04	2.640508e-07	2.640508e-07
2.800000e+02	2.854000e+02	1.921722e-04	2.667861e-07	2.667861e-07
2.854000e+02	2.908000e+02	1.826377e-04	2.600843e-07	2.600843e-07
2.908000e+02	2.962000e+02	1.792999e-04	2.576962e-07	2.576962e-07
2.962000e+02	3.016000e+02	1.821136e-04	2.597103e-07	2.597103e-07
3.016000e+02	3.070000e+02	1.853307e-04	2.619942e-07	2.619942e-07
3.070000e+02	3.124000e+02	1.887619e-04	2.644083e-07	2.644083e-07
3.124000e+02	3.178000e+02	1.900444e-04	2.653050e-07	2.653050e-07
3.178000e+02	3.232000e+02	1.906407e-04	2.657209e-07	2.657209e-07
3.232000e+02	3.286000e+02	1.937541e-04	2.678819e-07	2.678819e-07
3.286000e+02	3.340000e+02	1.964041e-04	2.697076e-07	2.697076e-07
3.340000e+02	3.394000e+02	1.989485e-04	2.714495e-07	2.714495e-07
3.394000e+02	3.448000e+02	2.015115e-04	2.731919e-07	2.731919e-07
3.448000e+02	3.502000e+02	2.040600e-04	2.749140e-07	2.749140e-07
3.502000e+02	3.556000e+02	2.077793e-04	2.774085e-07	2.774085e-07
3.556000e+02	3.610000e+02	2.112204e-04	2.796957e-07	2.796957e-07
3.610000e+02	3.664000e+02	2.141363e-04	2.816202e-07	2.816202e-07
3.664000e+02	3.718000e+02	2.198741e-04	2.853678e-07	2.853678e-07
3.718000e+02	3.772000e+02	2.263856e-04	2.895625e-07	2.895625e-07
3.772000e+02	3.826000e+02	2.304233e-04	2.921338e-07	2.921338e-07
3.826000e+02	3.880000e+02	2.339543e-04	2.943633e-07	2.943633e-07
3.880000e+02	3.934000e+02	2.467498e-04	3.023063e-07	3.023063e-07
3.934000e+02	3.988000e+02	2.576365e-04	3.089028e-07	3.089028e-07
3.988000e+02	4.042000e+02	2.666320e-04	3.142493e-07	3.142493e-07
4.042000e+02	4.096000e+02	2.798739e-04	3.219585e-07	3.219585e-07
4.096000e+02	4.150000e+02	2.927013e-04	3.292535e-07	3.292535e-07
4.150000e+02	4.204000e+02	3.044313e-04	3.357865e-07	3.357865e-07
4.204000e+02	4.258000e+02	3.088594e-04	3.382202e-07	3.382202e-07
4.258000e+02	4.312000e+02	3.390198e-04	3.543489e-07	3.543489e-07
4.312000e+02	4.366000e+02	3.648954e-04	3.676230e-07	3.676230e-07
4.366000e+02	4.420000e+02	3.761631e-04	3.732555e-07	3.732555e-07
4.420000e+02	4.474000e+02	4.119580e-04	3.906121e-07	3.906121e-07
4.474000e+02	4.528000e+02	4.388309e-04	4.031507e-07	4.031507e-07
4.528000e+02	4.582000e+02	5.049687e-04	4.324643e-07	4.324643e-07
4.582000e+02	4.636000e+02	5.563680e-04	4.539409e-07	4.539409e-07
4.636000e+02	4.690000e+02	6.478169e-04	4.898289e-07	4.898289e-07
4.690000e+02	4.744000e+02	7.557896e-04	5.290773e-07	5.290773e-07
4.744000e+02	4.798000e+02	9.335219e-04	5.880048e-07	5.880048e-07
4.798000e+02	4.852000e+02	1.208317e-03	6.689736e-07	6.689736e-07
4.852000e+02	4.906000e+02	1.696739e-03	7.927315e-07	7.927315e-07
4.906000e+02	4.960000e+02	3.245956e-03	1.096453e-06	1.096453e-06
4.960000e+02	5.014000e+02	2.771144e-02	3.203673e-06	3.203673e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999915604110335e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	7.394685e-11	2.331939e-13	2.331939e-13
1.540000e+01	2.080000e+01	4.278006e-10	1.081722e-12	1.081722e-12
2.080000e+01	2.620000e+01	1.637939e-09	3.546025e-12	3.546025e-12
2.620000e+01	3.160000e+01	4.982337e-09	9.549381e-12	9.549381e-12
3.160000e+01	3.700000e+01	1.312271e-08	2.264860e-11	2.264860e-11
3.700000e+01	4.240000e+01	3.146461e-08	4.953376e-11	4.953376e-11
4.240000e+01	4.780000e+01	7.127337e-08	1.029691e-10	1.029691e-10
4.780000e+01	5.320000e+01	1.644925e-07	2.142777e-10	2.142777e-10
5.320000e+01	5.860000e+01	4.133961e-07	4.617633e-10	4.617633e-10
5.860000e+01	6.400000e+01	1.170573e-06	1.064265e-09	1.064265e-09
6.400000e+01	6.940000e+01	3.042980e-06	2.421218e-09	2.421218e-09
6.940000e+01	7.480000e+01	1.034111e-05	6.572673e-09	6.572673e-09
7.480000e+01	8.020000e+01	4.559556e-05	2.217366e-08	2.217366e-08
8.020000e+01	8.560000e+01	4.025400e-04	1.345734e-07	1.345734e-07
8.560000e+01	9.100000e+01	1.051588e-01	1.138205e-05	1.138205e-05
9.100000e+01	9.640000e+01	1.736750e-01	1.571918e-05	1.571918e-05
9.640000e+01	1.018000e+02	1.041577e-03	2.832583e-07	2.832583e-07
1.018000e+02	1.072000e+02	1.721114e-04	6.661693e-08	6.661693e-08
1.072000e+02	1.126000e+02	6.535828e-05	3.062194e-08	3.062194e-08
1.126000e+02	1.180000e+02	3.266696e-05	1.784247e-08	1.784247e-08
1.180000e+02	1.234000e+02	1.968583e-05	1.204157e-08	1.204157e-08
1.234000e+02	1.288000e+02	1.249843e-05	8.614744e-09	8.614744e-09
1.288000e+02	1.342000e+02	9.099654e-06	6.757110e-09	6.757110e-09
1.342000e+02	1.396000e+02	6.581435e-06	5.346653e-09	5.346653e-09
1.396000e+02	1.450000e+02	5.100178e-06	4.446272e-09	4.446272e-09
1.450000e+02	1.504000e+02	4.406776e-06	3.932806e-09	3.932806e-09
1.504000e+02	1.558000e+02	3.287469e-06	3.257474e-09	3.257474e-09
1.558000e+02	1.612000e+02	2.916954e-06	2.958249e-09	2.958249e-09
1.612000e+02	1.666000e+02	2.720959e-06	2.767166e-09	2.767166e-09
1.666000e+02	1.720000e+02	2.181033e-06	2.409830e-09	2.409830e-09
1.720000e+02	1.774000e+02	1.941885e-06	2.219570e-09	2.219570e-09
1.774000e+02	1.828000e+02	1.750582e-06	2.060688e-09	2.060688e-09
1.828000e+02	1.882000e+02	1.608721e-06	1.938570e-09	1.938570e-09
1.882000e+02	1.936000e+02	1.488165e-06	1.830071e-09	1.830071e-09
1.936000e+02	1.990000e+02	1.451715e-06	1.779635e-09	1.779635e-09
1.990000e+02	2.044000e+02	1.438833e-06	1.746160e-09	1.746160e-09
2.044000e+02	2.098000e+02	1.167049e-06	1.553058e-09	1.553058e-09
2.098000e+02	2.152000e+02	1.058331e-06	1.460350e-09	1.460350e-09
2.152000e+02	2.206000e+02	1.053802e-06	1.440573e-09	1.440573e-09
2.206000e+02	2.260000e+02	1.053173e-06	1.426628e-09	1.426628e-09
2.260000e+02	2.314000e+02	1.032057e-06	1.398950e-09	1.398950e-09
2.314000e+02	2.368000e+02	9.504919e-07	1.330809e-09	1.330809e-09
2.368000e+02	2.422000e+02	9.545193e-07	1.323096e-09	1.323096e-09
2.422000e+02	2.476000e+02	9.077972e-07	1.280902e-09	1.280902e-09
2.476000e+02	2.530000e+02	8.600696e-07	1.238718e-09	1.238718e-09
2.530000e+02	2.584000e+02	8.425865e-07	1.218399e-09	1.218399e-09
2.584000e+02	2.638000e+02	7.837080e-07	1.167803e-09	1.167803e-09
2.638000e+02	2.692000e+02	7.832059e-07	1.160623e-09	1.160623e-09
2.692000e+02	2.746000e+02	7.852652e-07	1.156672e-09	1.156672e-09
2.746000e+02	2.800000e+02	7.887667e-07	1.153404e-09	1.153404e-09
2.800000e+02	2.854000e+02	7.978757e-07	1.154789e-09	1.154789e-09
2.854000e+02	2.908000e+02	7.517115e-07	1.115793e-09	1.115793e-09
2.908000e+02	2.962000e+02	7.321863e-07	1.097137e-09	1.097137e-09
2.962000e+02	3.016000e+02	7.376759e-07	1.096649e-09	1.096649e-09
3.016000e+02	3.070000e+02	7.460865e-07	1.099556e-09	1.099556e-09
3.070000e+02	3.124000e+02	7.535909e-07	1.100516e-09	1.100516e-09
3.124000e+02	3.178000e+02	7.542565e-07	1.097753e-09	1.097753e-09
3.178000e+02	3.232000e+02	7.519893e-07	1.092664e-09	1.092664e-09
3.232000e+02	3.286000e+02	7.595131e-07	1.094738e-09	1.094738e-09
3.286000e+02	3.340000e+02	7.662998e-07	1.096981e-09	1.096981e-09
3.340000e+02	3.394000e+02	7.722646e-07	1.098430e-09	1.098430e-09
3.394000e+02	3.448000e+02	7.781780e-07	1.099877e-09	1.099877e-09
3.448000e+02	3.502000e+02	7.844389e-07	1.101751e-09	1.101751e-09
3.502000e+02	3.556000e+02	7.950330e-07	1.106559e-09	1.106559e-09
3.556000e+02	3.610000e+02	8.047893e-07	1.111051e-09	1.111051e-09
3.610000e+02	3.664000e+02	8.122480e-07	1.113526e-09	1.113526e-09
3.664000e+02	3.718000e+02	8.312663e-07	1.124783e-09	1.124783e-09
3.718000e+02	3.772000e+02	8.524004e-07	1.136630e-09	1.136630e-09
3.772000e+02	3.826000e+02	8.640787e-07	1.141956e-09	1.141956e-09
3.826000e+02	3.880000e+02	8.747843e-07	1.147542e-09	1.147542e-09
3.880000e+02	3.934000e+02	9.194224e-07	1.174221e-09	1.174221e-09
3.934000e+02	3.988000e+02	9.568111e-07	1.196004e-09	1.196004e-09
3.988000e+02	4.042000e+02	9.876904e-07	1.213509e-09	1.213509e-09
4.042000e+02	4.096000e+02	1.033414e-06	1.239232e-09	1.239232e-09
4.096000e+02	4.150000e+02	1.078551e-06	1.264585e-09	1.264585e-09
4.150000e+02	4.204000e+02	1.118598e-06	1.286337e-09	1.286337e-09
4.204000e+02	4.258000e+02	1.131618e-06	1.291870e-09	1.291870e-09
4.258000e+02	4.312000e+02	1.239231e-06	1.350240e-09	1.350240e-09
4.312000e+02	4.366000e+02	1.330623e-06	1.397586e-09	1.397586e-09
4.366000e+02	4.420000e+02	1.368538e-06	1.415692e-09	1.415692e-09
4.420000e+02	4.474000e+02	1.495233e-06	1.478095e-09	1.478095e-09
4.474000e+02	4.528000e+02	1.589371e-06	1.522086e-09	1.522086e-09
4.528000e+02	4.582000e+02	1.825483e-06	1.629918e-09	1.629918e-09
4.582000e+02	4.636000e+02	2.007711e-06	1.707685e-09	1.707685e-09
4.636000e+02	4.690000e+02	2.333798e-06	1.839770e-09	1.839770e-09
4.690000e+02	4.744000e+02	2.716561e-06	1.982587e-09	1.982587e-09
4.744000e+02	4.798000e+02	3.350396e-06	2.200196e-09	2.200196e-09
4.798000e+02	4.852000e+02	4.328852e-06	2.498526e-09	2.498526e-09
4.852000e+02	4.906000e+02	6.068472e-06	2.955804e-09	2.955804e-09
4.906000e+02	4.960000e+02	1.159371e-05	4.082725e-09	4.082725e-09
4.960000e+02	5.014000e+02	9.879731e-05	1.190883e-08	1.190883e-08
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ErrorBars=1
LineColor=grey!70!white
LineStyle=dotted
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/dinu_mass
ScaledBy=1.99999915208206019e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.540000e+01	3.333893e-07	1.036567e-09	1.036567e-09
1.540000e+01	2.080000e+01	1.015813e-06	2.585222e-09	2.585222e-09
2.080000e+01	2.620000e+01	2.384433e-06	5.235391e-09	5.235391e-09
2.620000e+01	3.160000e+01	4.838139e-06	9.428367e-09	9.428367e-09
3.160000e+01	3.700000e+01	9.022004e-06	1.583596e-08	1.583596e-08
3.700000e+01	4.240000e+01	1.587781e-05	2.536222e-08	2.536222e-08
4.240000e+01	4.780000e+01	2.699772e-05	3.943409e-08	3.943409e-08
4.780000e+01	5.320000e+01	4.563637e-05	5.984883e-08	5.984883e-08
5.320000e+01	5.860000e+01	7.718557e-05	8.729790e-08	8.729790e-08
5.860000e+01	6.400000e+01	1.336292e-04	1.228507e-07	1.228507e-07
6.400000e+01	6.940000e+01	2.420570e-04	1.921243e-07	1.921243e-07
6.940000e+01	7.480000e+01	4.774850e-04	3.009602e-07	3.009602e-07
7.480000e+01	8.020000e+01	1.106946e-03	5.232763e-07	5.232763e-07
8.020000e+01	8.560000e+01	3.703941e-03	1.142037e-06	1.142037e-06
8.560000e+01	9.100000e+01	4.850354e-02	4.452526e-06	4.452526e-06
9.100000e+01	9.640000e+01	6.460063e-02	5.102400e-06	5.102400e-06
9.640000e+01	1.018000e+02	5.858452e-03	1.489893e-06	1.489893e-06
1.018000e+02	1.072000e+02	2.191844e-03	8.381470e-07	8.381470e-07
1.072000e+02	1.126000e+02	1.213391e-03	5.740994e-07	5.740994e-07
1.126000e+02	1.180000e+02	8.025489e-04	4.469005e-07	4.469005e-07
1.180000e+02	1.234000e+02	5.873224e-04	3.686509e-07	3.686509e-07
1.234000e+02	1.288000e+02	4.579900e-04	3.246039e-07	3.246039e-07
1.288000e+02	1.342000e+02	3.737348e-04	2.869725e-07	2.869725e-07
1.342000e+02	1.396000e+02	3.153907e-04	2.654142e-07	2.654142e-07
1.396000e+02	1.450000e+02	2.728443e-04	2.463928e-07	2.463928e-07
1.450000e+02	1.504000e+02	2.403776e-04	2.225562e-07	2.225562e-07
1.504000e+02	1.558000e+02	2.155872e-04	2.226693e-07	2.226693e-07
1.558000e+02	1.612000e+02	1.955150e-04	2.060890e-07	2.060890e-07
1.612000e+02	1.666000e+02	1.790423e-04	1.898863e-07	1.898863e-07
1.666000e+02	1.720000e+02	1.662490e-04	1.914092e-07	1.914092e-07
1.720000e+02	1.774000e+02	1.547222e-04	1.846807e-07	1.846807e-07
1.774000e+02	1.828000e+02	1.451140e-04	1.782956e-07	1.782956e-07
1.828000e+02	1.882000e+02	1.375324e-04	1.728231e-07	1.728231e-07
1.882000e+02	1.936000e+02	1.308787e-04	1.675387e-07	1.675387e-07
1.936000e+02	1.990000e+02	1.243631e-04	1.587989e-07	1.587989e-07
1.990000e+02	2.044000e+02	1.192097e-04	1.508429e-07	1.508429e-07
2.044000e+02	2.098000e+02	1.148444e-04	1.603302e-07	1.603302e-07
2.098000e+02	2.152000e+02	1.106216e-04	1.590536e-07	1.590536e-07
2.152000e+02	2.206000e+02	1.070631e-04	1.526145e-07	1.526145e-07
2.206000e+02	2.260000e+02	1.038301e-04	1.467466e-07	1.467466e-07
2.260000e+02	2.314000e+02	1.010742e-04	1.430387e-07	1.430387e-07
2.314000e+02	2.368000e+02	9.853619e-05	1.439032e-07	1.439032e-07
2.368000e+02	2.422000e+02	9.652576e-05	1.395307e-07	1.395307e-07
2.422000e+02	2.476000e+02	9.458411e-05	1.395158e-07	1.395158e-07
2.476000e+02	2.530000e+02	9.311843e-05	1.401967e-07	1.401967e-07
2.530000e+02	2.584000e+02	9.157993e-05	1.383659e-07	1.383659e-07
2.584000e+02	2.638000e+02	9.047757e-05	1.404454e-07	1.404454e-07
2.638000e+02	2.692000e+02	8.934819e-05	1.379354e-07	1.379354e-07
2.692000e+02	2.746000e+02	8.879817e-05	1.362706e-07	1.362706e-07
2.746000e+02	2.800000e+02	8.783806e-05	1.338001e-07	1.338001e-07
2.800000e+02	2.854000e+02	8.759757e-05	1.320745e-07	1.320745e-07
2.854000e+02	2.908000e+02	8.679191e-05	1.342823e-07	1.342823e-07
2.908000e+02	2.962000e+02	8.730583e-05	1.362585e-07	1.362585e-07
2.962000e+02	3.016000e+02	8.706848e-05	1.347745e-07	1.347745e-07
3.016000e+02	3.070000e+02	8.738076e-05	1.341003e-07	1.341003e-07
3.070000e+02	3.124000e+02	8.751824e-05	1.330889e-07	1.330889e-07
3.124000e+02	3.178000e+02	8.816089e-05	1.335599e-07	1.335599e-07
3.178000e+02	3.232000e+02	8.847187e-05	1.338002e-07	1.338002e-07
3.232000e+02	3.286000e+02	8.926398e-05	1.338320e-07	1.338320e-07
3.286000e+02	3.340000e+02	9.034937e-05	1.345612e-07	1.345612e-07
3.340000e+02	3.394000e+02	9.170431e-05	1.356883e-07	1.356883e-07
3.394000e+02	3.448000e+02	9.285502e-05	1.364773e-07	1.364773e-07
3.448000e+02	3.502000e+02	9.437728e-05	1.378530e-07	1.378530e-07
3.502000e+02	3.556000e+02	9.608374e-05	1.391168e-07	1.391168e-07
3.556000e+02	3.610000e+02	9.810763e-05	1.408417e-07	1.408417e-07
3.610000e+02	3.664000e+02	1.001627e-04	1.427807e-07	1.427807e-07
3.664000e+02	3.718000e+02	1.026493e-04	1.444311e-07	1.444311e-07
3.718000e+02	3.772000e+02	1.053706e-04	1.461123e-07	1.461123e-07
3.772000e+02	3.826000e+02	1.088789e-04	1.496200e-07	1.496200e-07
3.826000e+02	3.880000e+02	1.121469e-04	1.529661e-07	1.529661e-07
3.880000e+02	3.934000e+02	1.161304e-04	1.542581e-07	1.542581e-07
3.934000e+02	3.988000e+02	1.206090e-04	1.566827e-07	1.566827e-07
3.988000e+02	4.042000e+02	1.256706e-04	1.605860e-07	1.605860e-07
4.042000e+02	4.096000e+02	1.317723e-04	1.644314e-07	1.644314e-07
4.096000e+02	4.150000e+02	1.376345e-04	1.678012e-07	1.678012e-07
4.150000e+02	4.204000e+02	1.451720e-04	1.735260e-07	1.735260e-07
4.204000e+02	4.258000e+02	1.534800e-04	1.821488e-07	1.821488e-07
4.258000e+02	4.312000e+02	1.634583e-04	1.854387e-07	1.854387e-07
4.312000e+02	4.366000e+02	1.745490e-04	1.906167e-07	1.906167e-07
4.366000e+02	4.420000e+02	1.875852e-04	2.017722e-07	2.017722e-07
4.420000e+02	4.474000e+02	2.041150e-04	2.098711e-07	2.098711e-07
4.474000e+02	4.528000e+02	2.229076e-04	2.222344e-07	2.222344e-07
4.528000e+02	4.582000e+02	2.469870e-04	2.298224e-07	2.298224e-07
4.582000e+02	4.636000e+02	2.774344e-04	2.455754e-07	2.455754e-07
4.636000e+02	4.690000e+02	3.164356e-04	2.598080e-07	2.598080e-07
4.690000e+02	4.744000e+02	3.700169e-04	2.820225e-07	2.820225e-07
4.744000e+02	4.798000e+02	4.478659e-04	3.069345e-07	3.069345e-07
4.798000e+02	4.852000e+02	5.709137e-04	3.442976e-07	3.442976e-07
4.852000e+02	4.906000e+02	7.988930e-04	4.071467e-07	4.071467e-07
4.906000e+02	4.960000e+02	1.396652e-03	5.177323e-07	5.177323e-07
4.960000e+02	5.014000e+02	1.267138e-02	1.984489e-06	1.984489e-06
5.014000e+02	5.068000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.068000e+02	5.122000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.122000e+02	5.176000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.176000e+02	5.230000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+02	5.284000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.284000e+02	5.338000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.338000e+02	5.392000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.392000e+02	5.446000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.446000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyt0/500GeV/nu_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 500 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
RatioPlotYMajorTickMarks=10
XLabel=$k_\mathrm{T}^{\nu_\mu}$ [GeV]
YLabel=d$\sigma/$d$k_\mathrm{T}^{\nu_\mu}$ [pb/GeV]
LegendXPos=0.075
LegendYPos=0.925
LogX=1
XMin=1e-1
XMax=500
YMax=0.5
DrawOnly=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
LegendOnly=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
RatioPlotYLabel=Ratio to $t_0=10^{-6}$
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999926292416425e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	9.851698e-06	3.483101e-06	3.483101e-06
1.211528e-02	1.467799e-02	6.098747e-06	2.489804e-06	2.489804e-06
1.467799e-02	1.778279e-02	5.872910e-06	2.219751e-06	2.219751e-06
1.778279e-02	2.154435e-02	1.939005e-05	3.664376e-06	3.664376e-06
2.154435e-02	2.610157e-02	2.229223e-05	3.569614e-06	3.569614e-06
2.610157e-02	3.162278e-02	2.123084e-05	3.164907e-06	3.164907e-06
3.162278e-02	3.831187e-02	3.154329e-05	3.504809e-06	3.504809e-06
3.831187e-02	4.641589e-02	3.342888e-05	3.277971e-06	3.277971e-06
4.641589e-02	5.623413e-02	4.324569e-05	3.387264e-06	3.387264e-06
5.623413e-02	6.812921e-02	4.752053e-05	3.225904e-06	3.225904e-06
6.812921e-02	8.254042e-02	5.820286e-05	3.243518e-06	3.243518e-06
8.254042e-02	1.000000e-01	7.042019e-05	3.241352e-06	3.241352e-06
1.000000e-01	1.211528e-01	8.718751e-05	3.276708e-06	3.276708e-06
1.211528e-01	1.467799e-01	1.091676e-04	3.331130e-06	3.331130e-06
1.467799e-01	1.778279e-01	1.247574e-04	3.235271e-06	3.235271e-06
1.778279e-01	2.154435e-01	1.506192e-04	3.229614e-06	3.229614e-06
2.154435e-01	2.610157e-01	1.909701e-04	3.303902e-06	3.303902e-06
2.610157e-01	3.162278e-01	2.297178e-04	3.292111e-06	3.292111e-06
3.162278e-01	3.831187e-01	2.756728e-04	3.276482e-06	3.276482e-06
3.831187e-01	4.641589e-01	3.279887e-04	3.246935e-06	3.246935e-06
4.641589e-01	5.623413e-01	3.960297e-04	3.241466e-06	3.241466e-06
5.623413e-01	6.812921e-01	4.796727e-04	3.241031e-06	3.241031e-06
6.812921e-01	8.254042e-01	5.739489e-04	3.220927e-06	3.220927e-06
8.254042e-01	1.000000e+00	6.939966e-04	3.217780e-06	3.217780e-06
1.000000e+00	1.211528e+00	8.276904e-04	3.192600e-06	3.192600e-06
1.211528e+00	1.467799e+00	9.922664e-04	3.175842e-06	3.175842e-06
1.467799e+00	1.778279e+00	1.193652e-03	3.164583e-06	3.164583e-06
1.778279e+00	2.154435e+00	1.444185e-03	3.162437e-06	3.162437e-06
2.154435e+00	2.610157e+00	1.732049e-03	3.146477e-06	3.146477e-06
2.610157e+00	3.162278e+00	2.087162e-03	3.138017e-06	3.138017e-06
3.162278e+00	3.831187e+00	2.512789e-03	3.128160e-06	3.128160e-06
3.831187e+00	4.641589e+00	3.024410e-03	3.117917e-06	3.117917e-06
4.641589e+00	5.623413e+00	3.640690e-03	3.107918e-06	3.107918e-06
5.623413e+00	6.812921e+00	4.375920e-03	3.095605e-06	3.095605e-06
6.812921e+00	8.254042e+00	5.263905e-03	3.084596e-06	3.084596e-06
8.254042e+00	1.000000e+01	6.232830e-03	3.049441e-06	3.049441e-06
1.000000e+01	1.211528e+01	7.594957e-03	3.058251e-06	3.058251e-06
1.211528e+01	1.467799e+01	9.597715e-03	3.123407e-06	3.123407e-06
1.467799e+01	1.778279e+01	1.164229e-02	3.125337e-06	3.125337e-06
1.778279e+01	2.154435e+01	1.394868e-02	3.107971e-06	3.107971e-06
2.154435e+01	2.610157e+01	1.679275e-02	3.098171e-06	3.098171e-06
2.610157e+01	3.162278e+01	2.036463e-02	3.099671e-06	3.099671e-06
3.162278e+01	3.831187e+01	2.559861e-02	3.157324e-06	3.157324e-06
3.831187e+01	4.641589e+01	3.896000e-02	3.538781e-06	3.538781e-06
4.641589e+01	5.623413e+01	8.460133e-03	1.498188e-06	1.498188e-06
5.623413e+01	6.812921e+01	3.215750e-03	8.391737e-07	8.391737e-07
6.812921e+01	8.254042e+01	2.064417e-03	6.108619e-07	6.108619e-07
8.254042e+01	1.000000e+02	1.546603e-03	4.803602e-07	4.803602e-07
1.000000e+02	1.211528e+02	1.345193e-03	4.070078e-07	4.070078e-07
1.211528e+02	1.467799e+02	1.371060e-03	3.733129e-07	3.733129e-07
1.467799e+02	1.778279e+02	1.532198e-03	3.585380e-07	3.585380e-07
1.778279e+02	2.154435e+02	1.760493e-03	3.491625e-07	3.491625e-07
2.154435e+02	2.610157e+02	2.342086e-03	3.658860e-07	3.658860e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	7.564006e-06	2.674281e-06	2.674281e-06
1.211528e-02	1.467799e-02	4.682543e-06	1.911639e-06	1.911639e-06
1.467799e-02	1.778279e-02	4.509147e-06	1.704297e-06	1.704297e-06
1.778279e-02	2.154435e-02	1.488744e-05	2.813461e-06	2.813461e-06
2.154435e-02	2.610157e-02	1.711569e-05	2.740704e-06	2.740704e-06
2.610157e-02	3.162278e-02	1.630077e-05	2.429975e-06	2.429975e-06
3.162278e-02	3.831187e-02	2.421853e-05	2.690948e-06	2.690948e-06
3.831187e-02	4.641589e-02	2.566626e-05	2.516784e-06	2.516784e-06
4.641589e-02	5.623413e-02	3.320350e-05	2.600699e-06	2.600699e-06
5.623413e-02	6.812921e-02	3.648566e-05	2.476808e-06	2.476808e-06
6.812921e-02	8.254042e-02	4.468742e-05	2.490332e-06	2.490332e-06
8.254042e-02	1.000000e-01	5.406772e-05	2.488669e-06	2.488669e-06
1.000000e-01	1.211528e-01	6.694149e-05	2.515814e-06	2.515814e-06
1.211528e-01	1.467799e-01	8.381748e-05	2.557599e-06	2.557599e-06
1.467799e-01	1.778279e-01	9.578714e-05	2.484001e-06	2.484001e-06
1.778279e-01	2.154435e-01	1.156435e-04	2.479656e-06	2.479656e-06
2.154435e-01	2.610157e-01	1.466244e-04	2.536694e-06	2.536694e-06
2.610157e-01	3.162278e-01	1.763743e-04	2.527642e-06	2.527642e-06
3.162278e-01	3.831187e-01	2.116581e-04	2.515642e-06	2.515642e-06
3.831187e-01	4.641589e-01	2.518255e-04	2.492956e-06	2.492956e-06
4.641589e-01	5.623413e-01	3.040666e-04	2.488757e-06	2.488757e-06
5.623413e-01	6.812921e-01	3.682866e-04	2.488423e-06	2.488423e-06
6.812921e-01	8.254042e-01	4.406707e-04	2.472987e-06	2.472987e-06
8.254042e-01	1.000000e+00	5.328420e-04	2.470571e-06	2.470571e-06
1.000000e+00	1.211528e+00	6.354903e-04	2.451237e-06	2.451237e-06
1.211528e+00	1.467799e+00	7.618494e-04	2.438371e-06	2.438371e-06
1.467799e+00	1.778279e+00	9.164709e-04	2.429727e-06	2.429727e-06
1.778279e+00	2.154435e+00	1.108827e-03	2.428079e-06	2.428079e-06
2.154435e+00	2.610157e+00	1.329850e-03	2.415837e-06	2.415837e-06
2.610157e+00	3.162278e+00	1.602496e-03	2.409330e-06	2.409330e-06
3.162278e+00	3.831187e+00	1.929288e-03	2.401761e-06	2.401761e-06
3.831187e+00	4.641589e+00	2.322106e-03	2.393901e-06	2.393901e-06
4.641589e+00	5.623413e+00	2.795276e-03	2.386220e-06	2.386220e-06
5.623413e+00	6.812921e+00	3.359776e-03	2.376766e-06	2.376766e-06
6.812921e+00	8.254042e+00	4.041561e-03	2.368315e-06	2.368315e-06
8.254042e+00	1.000000e+01	4.785490e-03	2.341323e-06	2.341323e-06
1.000000e+01	1.211528e+01	5.831313e-03	2.348087e-06	2.348087e-06
1.211528e+01	1.467799e+01	7.369004e-03	2.398113e-06	2.398113e-06
1.467799e+01	1.778279e+01	8.938804e-03	2.399595e-06	2.399595e-06
1.778279e+01	2.154435e+01	1.070963e-02	2.386263e-06	2.386263e-06
2.154435e+01	2.610157e+01	1.289326e-02	2.378737e-06	2.378737e-06
2.610157e+01	3.162278e+01	1.563571e-02	2.379889e-06	2.379889e-06
3.162278e+01	3.831187e+01	1.965429e-02	2.424154e-06	2.424154e-06
3.831187e+01	4.641589e+01	2.991299e-02	2.717032e-06	2.717032e-06
4.641589e+01	5.623413e+01	6.495586e-03	1.150290e-06	1.150290e-06
5.623413e+01	6.812921e+01	2.469012e-03	6.443072e-07	6.443072e-07
6.812921e+01	8.254042e+01	1.585035e-03	4.690125e-07	4.690125e-07
8.254042e+01	1.000000e+02	1.187463e-03	3.688149e-07	3.688149e-07
1.000000e+02	1.211528e+02	1.032823e-03	3.124960e-07	3.124960e-07
1.211528e+02	1.467799e+02	1.052684e-03	2.866254e-07	2.866254e-07
1.467799e+02	1.778279e+02	1.176403e-03	2.752813e-07	2.752813e-07
1.778279e+02	2.154435e+02	1.351685e-03	2.680830e-07	2.680830e-07
2.154435e+02	2.610157e+02	1.798226e-03	2.809232e-07	2.809232e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.348163e-05	7.220545e-06	7.220545e-06
1.211528e-02	1.467799e-02	1.663843e-05	7.941367e-06	7.941367e-06
1.467799e-02	1.778279e-02	8.175947e-06	4.566053e-06	4.566053e-06
1.778279e-02	2.154435e-02	4.537104e-05	1.137436e-05	1.137436e-05
2.154435e-02	2.610157e-02	4.919734e-05	1.050670e-05	1.050670e-05
2.610157e-02	3.162278e-02	4.207614e-05	8.825053e-06	8.825053e-06
3.162278e-02	3.831187e-02	5.341550e-05	8.488479e-06	8.488479e-06
3.831187e-02	4.641589e-02	5.960501e-05	8.204741e-06	8.204741e-06
4.641589e-02	5.623413e-02	8.309383e-05	9.157756e-06	9.157756e-06
5.623413e-02	6.812921e-02	8.872315e-05	8.482436e-06	8.482436e-06
6.812921e-02	8.254042e-02	1.160356e-04	8.791726e-06	8.791726e-06
8.254042e-02	1.000000e-01	1.327891e-04	8.641696e-06	8.641696e-06
1.000000e-01	1.211528e-01	1.586763e-04	8.476651e-06	8.476651e-06
1.211528e-01	1.467799e-01	1.962034e-04	8.692833e-06	8.692833e-06
1.467799e-01	1.778279e-01	2.214255e-04	8.338688e-06	8.338688e-06
1.778279e-01	2.154435e-01	2.648751e-04	8.288230e-06	8.288230e-06
2.154435e-01	2.610157e-01	3.587700e-04	8.816193e-06	8.816193e-06
2.610157e-01	3.162278e-01	4.307516e-04	8.756313e-06	8.756313e-06
3.162278e-01	3.831187e-01	5.181107e-04	8.687711e-06	8.687711e-06
3.831187e-01	4.641589e-01	6.241381e-04	8.747373e-06	8.747373e-06
4.641589e-01	5.623413e-01	7.435117e-04	8.607369e-06	8.607369e-06
5.623413e-01	6.812921e-01	9.145050e-04	8.695177e-06	8.695177e-06
6.812921e-01	8.254042e-01	1.098378e-03	8.657089e-06	8.657089e-06
8.254042e-01	1.000000e+00	1.335883e-03	8.664516e-06	8.664516e-06
1.000000e+00	1.211528e+00	1.609585e-03	8.649800e-06	8.649800e-06
1.211528e+00	1.467799e+00	1.947259e-03	8.641970e-06	8.641970e-06
1.467799e+00	1.778279e+00	2.349549e-03	8.632538e-06	8.632538e-06
1.778279e+00	2.154435e+00	2.864224e-03	8.651701e-06	8.651701e-06
2.154435e+00	2.610157e+00	3.471950e-03	8.657991e-06	8.657991e-06
2.610157e+00	3.162278e+00	4.202447e-03	8.643340e-06	8.643340e-06
3.162278e+00	3.831187e+00	5.109973e-03	8.657050e-06	8.657050e-06
3.831187e+00	4.641589e+00	6.168129e-03	8.634468e-06	8.634468e-06
4.641589e+00	5.623413e+00	7.473687e-03	8.625834e-06	8.625834e-06
5.623413e+00	6.812921e+00	9.029616e-03	8.602893e-06	8.602893e-06
6.812921e+00	8.254042e+00	1.091121e-02	8.571962e-06	8.571962e-06
8.254042e+00	1.000000e+01	1.284475e-02	8.419078e-06	8.419078e-06
1.000000e+01	1.211528e+01	1.564503e-02	8.402210e-06	8.402210e-06
1.211528e+01	1.467799e+01	1.988868e-02	8.551535e-06	8.551535e-06
1.467799e+01	1.778279e+01	2.377708e-02	8.403084e-06	8.403084e-06
1.778279e+01	2.154435e+01	2.768460e-02	8.100571e-06	8.100571e-06
2.154435e+01	2.610157e+01	3.197642e-02	7.717512e-06	7.717512e-06
2.610157e+01	3.162278e+01	3.619819e-02	7.180110e-06	7.180110e-06
3.162278e+01	3.831187e+01	4.123162e-02	6.560061e-06	6.560061e-06
3.831187e+01	4.641589e+01	5.643757e-02	6.235078e-06	6.235078e-06
4.641589e+01	5.623413e+01	6.325649e-03	1.886325e-06	1.886325e-06
5.623413e+01	6.812921e+01	1.971157e-03	1.017654e-06	1.017654e-06
6.812921e+01	8.254042e+01	8.517474e-04	5.993569e-07	5.993569e-07
8.254042e+01	1.000000e+02	2.847615e-04	3.018314e-07	3.018314e-07
1.000000e+02	1.211528e+02	2.599915e-05	7.161481e-08	7.161481e-08
1.211528e+02	1.467799e+02	4.491441e-06	4.885288e-09	4.885288e-09
1.467799e+02	1.778279e+02	4.485506e-06	1.075210e-09	1.075210e-09
1.778279e+02	2.154435e+02	4.550753e-06	9.206533e-10	9.206533e-10
2.154435e+02	2.610157e+02	4.970664e-06	7.833665e-10	7.833665e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ScaledBy=1.99999911148531910e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.827668e-06	2.343836e-06	2.343836e-06
1.211528e-02	1.467799e-02	4.524398e-06	1.872825e-06	1.872825e-06
1.467799e-02	1.778279e-02	3.773068e-06	1.769973e-06	1.769973e-06
1.778279e-02	2.154435e-02	1.336294e-05	2.848977e-06	2.848977e-06
2.154435e-02	2.610157e-02	1.477563e-05	2.658296e-06	2.658296e-06
2.610157e-02	3.162278e-02	1.332669e-05	2.349514e-06	2.349514e-06
3.162278e-02	3.831187e-02	2.223456e-05	2.708027e-06	2.708027e-06
3.831187e-02	4.641589e-02	2.226907e-05	2.470899e-06	2.470899e-06
4.641589e-02	5.623413e-02	2.850449e-05	2.552686e-06	2.552686e-06
5.623413e-02	6.812921e-02	3.133580e-05	2.413959e-06	2.413959e-06
6.812921e-02	8.254042e-02	3.854279e-05	2.443222e-06	2.443222e-06
8.254042e-02	1.000000e-01	4.578505e-05	2.390613e-06	2.390613e-06
1.000000e-01	1.211528e-01	5.478121e-05	2.360494e-06	2.360494e-06
1.211528e-01	1.467799e-01	6.934932e-05	2.446156e-06	2.446156e-06
1.467799e-01	1.778279e-01	7.763769e-05	2.328954e-06	2.328954e-06
1.778279e-01	2.154435e-01	9.526731e-05	2.360496e-06	2.360496e-06
2.154435e-01	2.610157e-01	1.242573e-04	2.464519e-06	2.464519e-06
2.610157e-01	3.162278e-01	1.489608e-04	2.454398e-06	2.454398e-06
3.162278e-01	3.831187e-01	1.808391e-04	2.445660e-06	2.445660e-06
3.831187e-01	4.641589e-01	2.149185e-04	2.430026e-06	2.430026e-06
4.641589e-01	5.623413e-01	2.621292e-04	2.434042e-06	2.434042e-06
5.623413e-01	6.812921e-01	3.157053e-04	2.422805e-06	2.422805e-06
6.812921e-01	8.254042e-01	3.817465e-04	2.427086e-06	2.427086e-06
8.254042e-01	1.000000e+00	4.648496e-04	2.428280e-06	2.428280e-06
1.000000e+00	1.211528e+00	5.590919e-04	2.421909e-06	2.421909e-06
1.211528e+00	1.467799e+00	6.758084e-04	2.417048e-06	2.417048e-06
1.467799e+00	1.778279e+00	8.158519e-04	2.412696e-06	2.412696e-06
1.778279e+00	2.154435e+00	9.952692e-04	2.420862e-06	2.420862e-06
2.154435e+00	2.610157e+00	1.202948e-03	2.418241e-06	2.418241e-06
2.610157e+00	3.162278e+00	1.459246e-03	2.418496e-06	2.418496e-06
3.162278e+00	3.831187e+00	1.771914e-03	2.421923e-06	2.421923e-06
3.831187e+00	4.641589e+00	2.144185e-03	2.418674e-06	2.418674e-06
4.641589e+00	5.623413e+00	2.597814e-03	2.416506e-06	2.416506e-06
5.623413e+00	6.812921e+00	3.142057e-03	2.412125e-06	2.412125e-06
6.812921e+00	8.254042e+00	3.810840e-03	2.414321e-06	2.414321e-06
8.254042e+00	1.000000e+01	4.619077e-03	2.438157e-06	2.438157e-06
1.000000e+01	1.211528e+01	5.599897e-03	2.421538e-06	2.421538e-06
1.211528e+01	1.467799e+01	6.796715e-03	2.357592e-06	2.357592e-06
1.467799e+01	1.778279e+01	8.262564e-03	2.353590e-06	2.353590e-06
1.778279e+01	2.154435e+01	1.010361e-02	2.380584e-06	2.380584e-06
2.154435e+01	2.610157e+01	1.236034e-02	2.402983e-06	2.402983e-06
2.610157e+01	3.162278e+01	1.519621e-02	2.429123e-06	2.429123e-06
3.162278e+01	3.831187e+01	1.934434e-02	2.486466e-06	2.486466e-06
3.831187e+01	4.641589e+01	3.044757e-02	2.829839e-06	2.829839e-06
4.641589e+01	5.623413e+01	5.660112e-03	1.056239e-06	1.056239e-06
5.623413e+01	6.812921e+01	1.755337e-03	5.100326e-07	5.100326e-07
6.812921e+01	8.254042e+01	9.865501e-04	3.358918e-07	3.358918e-07
8.254042e+01	1.000000e+02	6.369638e-04	2.333158e-07	2.333158e-07
1.000000e+02	1.211528e+02	4.859078e-04	1.766803e-07	1.766803e-07
1.211528e+02	1.467799e+02	4.907707e-04	1.632373e-07	1.632373e-07
1.467799e+02	1.778279e+02	5.386453e-04	1.559022e-07	1.559022e-07
1.778279e+02	2.154435e+02	6.344557e-04	1.569642e-07	1.569642e-07
2.154435e+02	2.610157e+02	8.234303e-04	1.650292e-07	1.650292e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	8.620235e-06	3.258143e-06	3.258143e-06
1.211528e-02	1.467799e-02	7.115206e-06	2.689295e-06	2.689295e-06
1.467799e-02	1.778279e-02	1.174582e-05	3.139203e-06	3.139203e-06
1.778279e-02	2.154435e-02	1.385004e-05	3.096963e-06	3.096963e-06
2.154435e-02	2.610157e-02	2.286383e-05	3.615088e-06	3.615088e-06
2.610157e-02	3.162278e-02	2.406161e-05	3.369300e-06	3.369300e-06
3.162278e-02	3.831187e-02	2.531252e-05	3.139631e-06	3.139631e-06
3.831187e-02	4.641589e-02	3.375030e-05	3.293693e-06	3.293693e-06
4.641589e-02	5.623413e-02	4.457225e-05	3.438823e-06	3.438823e-06
5.623413e-02	6.812921e-02	4.949143e-05	3.292121e-06	3.292121e-06
6.812921e-02	8.254042e-02	5.946814e-05	3.278584e-06	3.278584e-06
8.254042e-02	1.000000e-01	6.758547e-05	3.175442e-06	3.175442e-06
1.000000e-01	1.211528e-01	8.718751e-05	3.276708e-06	3.276708e-06
1.211528e-01	1.467799e-01	1.083544e-04	3.318700e-06	3.318700e-06
1.467799e-01	1.778279e-01	1.242540e-04	3.228738e-06	3.228738e-06
1.778279e-01	2.154435e-01	1.586522e-04	3.314618e-06	3.314618e-06
2.154435e-01	2.610157e-01	1.871976e-04	3.271106e-06	3.271106e-06
2.610157e-01	3.162278e-01	2.335865e-04	3.319717e-06	3.319717e-06
3.162278e-01	3.831187e-01	2.750885e-04	3.273009e-06	3.273009e-06
3.831187e-01	4.641589e-01	3.240351e-04	3.227307e-06	3.227307e-06
4.641589e-01	5.623413e-01	3.957113e-04	3.240163e-06	3.240163e-06
5.623413e-01	6.812921e-01	4.791909e-04	3.239403e-06	3.239403e-06
6.812921e-01	8.254042e-01	5.728824e-04	3.217933e-06	3.217933e-06
8.254042e-01	1.000000e+00	6.906695e-04	3.210058e-06	3.210058e-06
1.000000e+00	1.211528e+00	8.342787e-04	3.205281e-06	3.205281e-06
1.211528e+00	1.467799e+00	9.931202e-04	3.177208e-06	3.177208e-06
1.467799e+00	1.778279e+00	1.193006e-03	3.163727e-06	3.163727e-06
1.778279e+00	2.154435e+00	1.443846e-03	3.162065e-06	3.162065e-06
2.154435e+00	2.610157e+00	1.734490e-03	3.148694e-06	3.148694e-06
2.610157e+00	3.162278e+00	2.080745e-03	3.133190e-06	3.133190e-06
3.162278e+00	3.831187e+00	2.514677e-03	3.129335e-06	3.129335e-06
3.831187e+00	4.641589e+00	3.026882e-03	3.119191e-06	3.119191e-06
4.641589e+00	5.623413e+00	3.641274e-03	3.108167e-06	3.108167e-06
5.623413e+00	6.812921e+00	4.372938e-03	3.094550e-06	3.094550e-06
6.812921e+00	8.254042e+00	5.266282e-03	3.085292e-06	3.085292e-06
8.254042e+00	1.000000e+01	6.229073e-03	3.048522e-06	3.048522e-06
1.000000e+01	1.211528e+01	7.596044e-03	3.058470e-06	3.058470e-06
1.211528e+01	1.467799e+01	9.597016e-03	3.123294e-06	3.123294e-06
1.467799e+01	1.778279e+01	1.164580e-02	3.125808e-06	3.125808e-06
1.778279e+01	2.154435e+01	1.394856e-02	3.107958e-06	3.107958e-06
2.154435e+01	2.610157e+01	1.679222e-02	3.098122e-06	3.098122e-06
2.610157e+01	3.162278e+01	2.036496e-02	3.099695e-06	3.099695e-06
3.162278e+01	3.831187e+01	2.559655e-02	3.157196e-06	3.157196e-06
3.831187e+01	4.641589e+01	3.895674e-02	3.538633e-06	3.538633e-06
4.641589e+01	5.623413e+01	8.461129e-03	1.498276e-06	1.498276e-06
5.623413e+01	6.812921e+01	3.216806e-03	8.393116e-07	8.393116e-07
6.812921e+01	8.254042e+01	2.065060e-03	6.109569e-07	6.109569e-07
8.254042e+01	1.000000e+02	1.546915e-03	4.804086e-07	4.804086e-07
1.000000e+02	1.211528e+02	1.345254e-03	4.070171e-07	4.070171e-07
1.211528e+02	1.467799e+02	1.371034e-03	3.733093e-07	3.733093e-07
1.467799e+02	1.778279e+02	1.531964e-03	3.585105e-07	3.585105e-07
1.778279e+02	2.154435e+02	1.760643e-03	3.491774e-07	3.491774e-07
2.154435e+02	2.610157e+02	2.342059e-03	3.658839e-07	3.658839e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	6.618509e-06	2.501560e-06	2.501560e-06
1.211528e-02	1.467799e-02	5.462967e-06	2.064807e-06	2.064807e-06
1.467799e-02	1.778279e-02	9.018291e-06	2.410240e-06	2.410240e-06
1.778279e-02	2.154435e-02	1.063388e-05	2.377808e-06	2.377808e-06
2.154435e-02	2.610157e-02	1.755456e-05	2.775619e-06	2.775619e-06
2.610157e-02	3.162278e-02	1.847421e-05	2.586906e-06	2.586906e-06
3.162278e-02	3.831187e-02	1.943463e-05	2.410568e-06	2.410568e-06
3.831187e-02	4.641589e-02	2.591305e-05	2.528855e-06	2.528855e-06
4.641589e-02	5.623413e-02	3.422201e-05	2.640285e-06	2.640285e-06
5.623413e-02	6.812921e-02	3.799890e-05	2.527649e-06	2.527649e-06
6.812921e-02	8.254042e-02	4.565889e-05	2.517256e-06	2.517256e-06
8.254042e-02	1.000000e-01	5.189127e-05	2.438064e-06	2.438064e-06
1.000000e-01	1.211528e-01	6.694149e-05	2.515814e-06	2.515814e-06
1.211528e-01	1.467799e-01	8.319314e-05	2.548056e-06	2.548056e-06
1.467799e-01	1.778279e-01	9.540064e-05	2.478984e-06	2.478984e-06
1.778279e-01	2.154435e-01	1.218111e-04	2.544922e-06	2.544922e-06
2.154435e-01	2.610157e-01	1.437279e-04	2.511513e-06	2.511513e-06
2.610157e-01	3.162278e-01	1.793447e-04	2.548837e-06	2.548837e-06
3.162278e-01	3.831187e-01	2.112096e-04	2.512975e-06	2.512975e-06
3.831187e-01	4.641589e-01	2.487900e-04	2.477885e-06	2.477885e-06
4.641589e-01	5.623413e-01	3.038222e-04	2.487756e-06	2.487756e-06
5.623413e-01	6.812921e-01	3.679167e-04	2.487173e-06	2.487173e-06
6.812921e-01	8.254042e-01	4.398519e-04	2.470688e-06	2.470688e-06
8.254042e-01	1.000000e+00	5.302875e-04	2.464641e-06	2.464641e-06
1.000000e+00	1.211528e+00	6.405488e-04	2.460974e-06	2.460974e-06
1.211528e+00	1.467799e+00	7.625049e-04	2.439420e-06	2.439420e-06
1.467799e+00	1.778279e+00	9.159749e-04	2.429069e-06	2.429069e-06
1.778279e+00	2.154435e+00	1.108566e-03	2.427794e-06	2.427794e-06
2.154435e+00	2.610157e+00	1.331724e-03	2.417538e-06	2.417538e-06
2.610157e+00	3.162278e+00	1.597570e-03	2.405624e-06	2.405624e-06
3.162278e+00	3.831187e+00	1.930738e-03	2.402664e-06	2.402664e-06
3.831187e+00	4.641589e+00	2.324003e-03	2.394879e-06	2.394879e-06
4.641589e+00	5.623413e+00	2.795724e-03	2.386411e-06	2.386411e-06
5.623413e+00	6.812921e+00	3.357488e-03	2.375958e-06	2.375958e-06
6.812921e+00	8.254042e+00	4.043386e-03	2.368849e-06	2.368849e-06
8.254042e+00	1.000000e+01	4.782606e-03	2.340618e-06	2.340618e-06
1.000000e+01	1.211528e+01	5.832145e-03	2.348255e-06	2.348255e-06
1.211528e+01	1.467799e+01	7.368469e-03	2.398026e-06	2.398026e-06
1.467799e+01	1.778279e+01	8.941500e-03	2.399957e-06	2.399957e-06
1.778279e+01	2.154435e+01	1.070953e-02	2.386251e-06	2.386251e-06
2.154435e+01	2.610157e+01	1.289286e-02	2.378700e-06	2.378700e-06
2.610157e+01	3.162278e+01	1.563595e-02	2.379907e-06	2.379907e-06
3.162278e+01	3.831187e+01	1.965270e-02	2.424056e-06	2.424056e-06
3.831187e+01	4.641589e+01	2.991050e-02	2.716919e-06	2.716919e-06
4.641589e+01	5.623413e+01	6.496351e-03	1.150358e-06	1.150358e-06
5.623413e+01	6.812921e+01	2.469824e-03	6.444131e-07	6.444131e-07
6.812921e+01	8.254042e+01	1.585528e-03	4.690854e-07	4.690854e-07
8.254042e+01	1.000000e+02	1.187703e-03	3.688520e-07	3.688520e-07
1.000000e+02	1.211528e+02	1.032870e-03	3.125031e-07	3.125031e-07
1.211528e+02	1.467799e+02	1.052664e-03	2.866227e-07	2.866227e-07
1.467799e+02	1.778279e+02	1.176224e-03	2.752602e-07	2.752602e-07
1.778279e+02	2.154435e+02	1.351801e-03	2.680944e-07	2.680944e-07
2.154435e+02	2.610157e+02	1.798205e-03	2.809216e-07	2.809216e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.059217e-06	2.487196e-06	2.487196e-06
1.211528e-02	1.467799e-02	2.150289e-05	9.925172e-06	9.925172e-06
1.467799e-02	1.778279e-02	3.114105e-05	1.027625e-05	1.027625e-05
1.778279e-02	2.154435e-02	2.967995e-05	9.129092e-06	9.129092e-06
2.154435e-02	2.610157e-02	4.378476e-05	9.599866e-06	9.599866e-06
2.610157e-02	3.162278e-02	5.162128e-05	9.665277e-06	9.665277e-06
3.162278e-02	3.831187e-02	3.790598e-05	7.406900e-06	7.406900e-06
3.831187e-02	4.641589e-02	6.326121e-05	8.758184e-06	8.758184e-06
4.641589e-02	5.623413e-02	8.545476e-05	9.198818e-06	9.198818e-06
5.623413e-02	6.812921e-02	8.897864e-05	8.490593e-06	8.490593e-06
6.812921e-02	8.254042e-02	1.124613e-04	8.849578e-06	8.849578e-06
8.254042e-02	1.000000e-01	1.292556e-04	8.486088e-06	8.486088e-06
1.000000e-01	1.211528e-01	1.609733e-04	8.640527e-06	8.640527e-06
1.211528e-01	1.467799e-01	2.092032e-04	9.153502e-06	9.153502e-06
1.467799e-01	1.778279e-01	2.256681e-04	8.443095e-06	8.443095e-06
1.778279e-01	2.154435e-01	2.833295e-04	8.568695e-06	8.568695e-06
2.154435e-01	2.610157e-01	3.437552e-04	8.605558e-06	8.605558e-06
2.610157e-01	3.162278e-01	4.339518e-04	8.785199e-06	8.785199e-06
3.162278e-01	3.831187e-01	5.196127e-04	8.781972e-06	8.781972e-06
3.831187e-01	4.641589e-01	6.070661e-04	8.582200e-06	8.582200e-06
4.641589e-01	5.623413e-01	7.584297e-04	8.735785e-06	8.735785e-06
5.623413e-01	6.812921e-01	9.069968e-04	8.640585e-06	8.640585e-06
6.812921e-01	8.254042e-01	1.097260e-03	8.654280e-06	8.654280e-06
8.254042e-01	1.000000e+00	1.336071e-03	8.689810e-06	8.689810e-06
1.000000e+00	1.211528e+00	1.621858e-03	8.672350e-06	8.672350e-06
1.211528e+00	1.467799e+00	1.941034e-03	8.611891e-06	8.611891e-06
1.467799e+00	1.778279e+00	2.345286e-03	8.620645e-06	8.620645e-06
1.778279e+00	2.154435e+00	2.866803e-03	8.661343e-06	8.661343e-06
2.154435e+00	2.610157e+00	3.478423e-03	8.664073e-06	8.664073e-06
2.610157e+00	3.162278e+00	4.195973e-03	8.638598e-06	8.638598e-06
3.162278e+00	3.831187e+00	5.101689e-03	8.647396e-06	8.647396e-06
3.831187e+00	4.641589e+00	6.178336e-03	8.641824e-06	8.641824e-06
4.641589e+00	5.623413e+00	7.476237e-03	8.627404e-06	8.627404e-06
5.623413e+00	6.812921e+00	9.025379e-03	8.602392e-06	8.602392e-06
6.812921e+00	8.254042e+00	1.090643e-02	8.568807e-06	8.568807e-06
8.254042e+00	1.000000e+01	1.283638e-02	8.415540e-06	8.415540e-06
1.000000e+01	1.211528e+01	1.565023e-02	8.404136e-06	8.404136e-06
1.211528e+01	1.467799e+01	1.989144e-02	8.552739e-06	8.552739e-06
1.467799e+01	1.778279e+01	2.378340e-02	8.404087e-06	8.404087e-06
1.778279e+01	2.154435e+01	2.768274e-02	8.100191e-06	8.100191e-06
2.154435e+01	2.610157e+01	3.197087e-02	7.716451e-06	7.716451e-06
2.610157e+01	3.162278e+01	3.620308e-02	7.180838e-06	7.180838e-06
3.162278e+01	3.831187e+01	4.122872e-02	6.559865e-06	6.559865e-06
3.831187e+01	4.641589e+01	5.643198e-02	6.234723e-06	6.234723e-06
4.641589e+01	5.623413e+01	6.328790e-03	1.886972e-06	1.886972e-06
5.623413e+01	6.812921e+01	1.971999e-03	1.017814e-06	1.017814e-06
6.812921e+01	8.254042e+01	8.523399e-04	5.995427e-07	5.995427e-07
8.254042e+01	1.000000e+02	2.848559e-04	3.018106e-07	3.018106e-07
1.000000e+02	1.211528e+02	2.611994e-05	7.185843e-08	7.185843e-08
1.211528e+02	1.467799e+02	4.496701e-06	5.057804e-09	5.057804e-09
1.467799e+02	1.778279e+02	4.484985e-06	1.075450e-09	1.075450e-09
1.778279e+02	2.154435e+02	4.551093e-06	9.206828e-10	9.206828e-10
2.154435e+02	2.610157e+02	4.970622e-06	7.833649e-10	7.833649e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ScaledBy=1.99999910193139998e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.867039e-06	2.450038e-06	2.450038e-06
1.211528e-02	1.467799e-02	6.178366e-06	2.426306e-06	2.426306e-06
1.467799e-02	1.778279e-02	9.044457e-06	2.619242e-06	2.619242e-06
1.778279e-02	2.154435e-02	7.664894e-06	1.996909e-06	1.996909e-06
2.154435e-02	2.610157e-02	1.517326e-05	2.706800e-06	2.706800e-06
2.610157e-02	3.162278e-02	1.604444e-05	2.574763e-06	2.574763e-06
3.162278e-02	3.831187e-02	1.436044e-05	2.114433e-06	2.114433e-06
3.831187e-02	4.641589e-02	2.339650e-05	2.567103e-06	2.567103e-06
4.641589e-02	5.623413e-02	2.720150e-05	2.417116e-06	2.417116e-06
5.623413e-02	6.812921e-02	3.225169e-05	2.456354e-06	2.456354e-06
6.812921e-02	8.254042e-02	3.821692e-05	2.414630e-06	2.414630e-06
8.254042e-02	1.000000e-01	4.365040e-05	2.341421e-06	2.341421e-06
1.000000e-01	1.211528e-01	5.576236e-05	2.412049e-06	2.412049e-06
1.211528e-01	1.467799e-01	7.061302e-05	2.478762e-06	2.478762e-06
1.467799e-01	1.778279e-01	7.994811e-05	2.387339e-06	2.387339e-06
1.778279e-01	2.154435e-01	1.009692e-04	2.434812e-06	2.434812e-06
2.154435e-01	2.610157e-01	1.212982e-04	2.431472e-06	2.431472e-06
2.610157e-01	3.162278e-01	1.517823e-04	2.469594e-06	2.469594e-06
3.162278e-01	3.831187e-01	1.786243e-04	2.429719e-06	2.429719e-06
3.831187e-01	4.641589e-01	2.120381e-04	2.411945e-06	2.411945e-06
4.641589e-01	5.623413e-01	2.622848e-04	2.434771e-06	2.434771e-06
5.623413e-01	6.812921e-01	3.159418e-04	2.426649e-06	2.426649e-06
6.812921e-01	8.254042e-01	3.803493e-04	2.422223e-06	2.422223e-06
8.254042e-01	1.000000e+00	4.624483e-04	2.424004e-06	2.424004e-06
1.000000e+00	1.211528e+00	5.643064e-04	2.433398e-06	2.433398e-06
1.211528e+00	1.467799e+00	6.756344e-04	2.415874e-06	2.415874e-06
1.467799e+00	1.778279e+00	8.153636e-04	2.412022e-06	2.412022e-06
1.778279e+00	2.154435e+00	9.957704e-04	2.422489e-06	2.422489e-06
2.154435e+00	2.610157e+00	1.205072e-03	2.419632e-06	2.419632e-06
2.610157e+00	3.162278e+00	1.455735e-03	2.416015e-06	2.416015e-06
3.162278e+00	3.831187e+00	1.771640e-03	2.421166e-06	2.421166e-06
3.831187e+00	4.641589e+00	2.147275e-03	2.420710e-06	2.420710e-06
4.641589e+00	5.623413e+00	2.598585e-03	2.416895e-06	2.416895e-06
5.623413e+00	6.812921e+00	3.139742e-03	2.411444e-06	2.411444e-06
6.812921e+00	8.254042e+00	3.811356e-03	2.414301e-06	2.414301e-06
8.254042e+00	1.000000e+01	4.617026e-03	2.437650e-06	2.437650e-06
1.000000e+01	1.211528e+01	5.599604e-03	2.421371e-06	2.421371e-06
1.211528e+01	1.467799e+01	6.797301e-03	2.357796e-06	2.357796e-06
1.467799e+01	1.778279e+01	8.264700e-03	2.353877e-06	2.353877e-06
1.778279e+01	2.154435e+01	1.010344e-02	2.380550e-06	2.380550e-06
2.154435e+01	2.610157e+01	1.235965e-02	2.402903e-06	2.402903e-06
2.610157e+01	3.162278e+01	1.519643e-02	2.429121e-06	2.429121e-06
3.162278e+01	3.831187e+01	1.934327e-02	2.486430e-06	2.486430e-06
3.831187e+01	4.641589e+01	3.044501e-02	2.829719e-06	2.829719e-06
4.641589e+01	5.623413e+01	5.660914e-03	1.056326e-06	1.056326e-06
5.623413e+01	6.812921e+01	1.756187e-03	5.101770e-07	5.101770e-07
6.812921e+01	8.254042e+01	9.868866e-04	3.359529e-07	3.359529e-07
8.254042e+01	1.000000e+02	6.371144e-04	2.333459e-07	2.333459e-07
1.000000e+02	1.211528e+02	4.859655e-04	1.766970e-07	1.766970e-07
1.211528e+02	1.467799e+02	4.907571e-04	1.632349e-07	1.632349e-07
1.467799e+02	1.778279e+02	5.385983e-04	1.559007e-07	1.559007e-07
1.778279e+02	2.154435e+02	6.344985e-04	1.569674e-07	1.569674e-07
2.154435e+02	2.610157e+02	8.234173e-04	1.650278e-07	1.650278e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	6.157313e-06	2.753634e-06	2.753634e-06
1.211528e-02	1.467799e-02	1.016458e-05	3.214323e-06	3.214323e-06
1.467799e-02	1.778279e-02	1.006784e-05	2.906337e-06	2.906337e-06
1.778279e-02	2.154435e-02	1.662004e-05	3.392552e-06	3.392552e-06
2.154435e-02	2.610157e-02	2.000585e-05	3.381606e-06	3.381606e-06
2.610157e-02	3.162278e-02	2.642060e-05	3.530601e-06	3.530601e-06
3.162278e-02	3.831187e-02	2.803848e-05	3.304366e-06	3.304366e-06
3.831187e-02	4.641589e-02	3.632175e-05	3.416864e-06	3.416864e-06
4.641589e-02	5.623413e-02	3.820478e-05	3.183732e-06	3.183732e-06
5.623413e-02	6.812921e-02	5.277626e-05	3.399617e-06	3.399617e-06
6.812921e-02	8.254042e-02	6.001040e-05	3.293499e-06	3.293499e-06
8.254042e-02	1.000000e-01	6.266205e-05	3.057593e-06	3.057593e-06
1.000000e-01	1.211528e-01	8.386256e-05	3.213621e-06	3.213621e-06
1.211528e-01	1.467799e-01	1.099808e-04	3.343514e-06	3.343514e-06
1.467799e-01	1.778279e-01	1.311337e-04	3.316919e-06	3.316919e-06
1.778279e-01	2.154435e-01	1.510347e-04	3.234065e-06	3.234065e-06
2.154435e-01	2.610157e-01	1.834822e-04	3.238481e-06	3.238481e-06
2.610157e-01	3.162278e-01	2.280192e-04	3.279919e-06	3.279919e-06
3.162278e-01	3.831187e-01	2.775031e-04	3.287341e-06	3.287341e-06
3.831187e-01	4.641589e-01	3.318459e-04	3.265972e-06	3.265972e-06
4.641589e-01	5.623413e-01	3.958175e-04	3.240597e-06	3.240597e-06
5.623413e-01	6.812921e-01	4.725775e-04	3.216972e-06	3.216972e-06
6.812921e-01	8.254042e-01	5.739670e-04	3.220978e-06	3.220978e-06
8.254042e-01	1.000000e+00	6.876414e-04	3.203011e-06	3.203011e-06
1.000000e+00	1.211528e+00	8.251536e-04	3.187703e-06	3.187703e-06
1.211528e+00	1.467799e+00	9.960475e-04	3.181887e-06	3.181887e-06
1.467799e+00	1.778279e+00	1.194877e-03	3.166207e-06	3.166207e-06
1.778279e+00	2.154435e+00	1.444746e-03	3.163050e-06	3.163050e-06
2.154435e+00	2.610157e+00	1.738874e-03	3.152670e-06	3.152670e-06
2.610157e+00	3.162278e+00	2.085666e-03	3.136893e-06	3.136893e-06
3.162278e+00	3.831187e+00	2.508622e-03	3.125565e-06	3.125565e-06
3.831187e+00	4.641589e+00	3.028316e-03	3.119929e-06	3.119929e-06
4.641589e+00	5.623413e+00	3.639202e-03	3.107282e-06	3.107282e-06
5.623413e+00	6.812921e+00	4.375487e-03	3.095452e-06	3.095452e-06
6.812921e+00	8.254042e+00	5.264620e-03	3.084805e-06	3.084805e-06
8.254042e+00	1.000000e+01	6.229188e-03	3.048550e-06	3.048550e-06
1.000000e+01	1.211528e+01	7.596384e-03	3.058539e-06	3.058539e-06
1.211528e+01	1.467799e+01	9.599596e-03	3.123714e-06	3.123714e-06
1.467799e+01	1.778279e+01	1.164019e-02	3.125055e-06	3.125055e-06
1.778279e+01	2.154435e+01	1.394940e-02	3.108051e-06	3.108051e-06
2.154435e+01	2.610157e+01	1.679437e-02	3.098320e-06	3.098320e-06
2.610157e+01	3.162278e+01	2.036528e-02	3.099720e-06	3.099720e-06
3.162278e+01	3.831187e+01	2.559584e-02	3.157153e-06	3.157153e-06
3.831187e+01	4.641589e+01	3.895443e-02	3.538528e-06	3.538528e-06
4.641589e+01	5.623413e+01	8.461763e-03	1.498332e-06	1.498332e-06
5.623413e+01	6.812921e+01	3.217643e-03	8.394207e-07	8.394207e-07
6.812921e+01	8.254042e+01	2.064748e-03	6.109107e-07	6.109107e-07
8.254042e+01	1.000000e+02	1.547265e-03	4.804629e-07	4.804629e-07
1.000000e+02	1.211528e+02	1.345238e-03	4.070148e-07	4.070148e-07
1.211528e+02	1.467799e+02	1.371022e-03	3.733078e-07	3.733078e-07
1.467799e+02	1.778279e+02	1.531989e-03	3.585135e-07	3.585135e-07
1.778279e+02	2.154435e+02	1.760647e-03	3.491778e-07	3.491778e-07
2.154435e+02	2.610157e+02	2.342088e-03	3.658862e-07	3.658862e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.727505e-06	2.114205e-06	2.114205e-06
1.211528e-02	1.467799e-02	7.804235e-06	2.467916e-06	2.467916e-06
1.467799e-02	1.778279e-02	7.729963e-06	2.231448e-06	2.231448e-06
1.778279e-02	2.154435e-02	1.276066e-05	2.604759e-06	2.604759e-06
2.154435e-02	2.610157e-02	1.536024e-05	2.596354e-06	2.596354e-06
2.610157e-02	3.162278e-02	2.028541e-05	2.710751e-06	2.710751e-06
3.162278e-02	3.831187e-02	2.152759e-05	2.537050e-06	2.537050e-06
3.831187e-02	4.641589e-02	2.788738e-05	2.623424e-06	2.623424e-06
4.641589e-02	5.623413e-02	2.933315e-05	2.444429e-06	2.444429e-06
5.623413e-02	6.812921e-02	4.052094e-05	2.610183e-06	2.610183e-06
6.812921e-02	8.254042e-02	4.607523e-05	2.528707e-06	2.528707e-06
8.254042e-02	1.000000e-01	4.811111e-05	2.347582e-06	2.347582e-06
1.000000e-01	1.211528e-01	6.438864e-05	2.467377e-06	2.467377e-06
1.211528e-01	1.467799e-01	8.444182e-05	2.567107e-06	2.567107e-06
1.467799e-01	1.778279e-01	1.006828e-04	2.546688e-06	2.546688e-06
1.778279e-01	2.154435e-01	1.159625e-04	2.483074e-06	2.483074e-06
2.154435e-01	2.610157e-01	1.408753e-04	2.486465e-06	2.486465e-06
2.610157e-01	3.162278e-01	1.750703e-04	2.518280e-06	2.518280e-06
3.162278e-01	3.831187e-01	2.130634e-04	2.523979e-06	2.523979e-06
3.831187e-01	4.641589e-01	2.547870e-04	2.507572e-06	2.507572e-06
4.641589e-01	5.623413e-01	3.039037e-04	2.488090e-06	2.488090e-06
5.623413e-01	6.812921e-01	3.628390e-04	2.469950e-06	2.469950e-06
6.812921e-01	8.254042e-01	4.406846e-04	2.473026e-06	2.473026e-06
8.254042e-01	1.000000e+00	5.279621e-04	2.459232e-06	2.459232e-06
1.000000e+00	1.211528e+00	6.335426e-04	2.447478e-06	2.447478e-06
1.211528e+00	1.467799e+00	7.647525e-04	2.443012e-06	2.443012e-06
1.467799e+00	1.778279e+00	9.174114e-04	2.430973e-06	2.430973e-06
1.778279e+00	2.154435e+00	1.109258e-03	2.428550e-06	2.428550e-06
2.154435e+00	2.610157e+00	1.335090e-03	2.420592e-06	2.420592e-06
2.610157e+00	3.162278e+00	1.601348e-03	2.408467e-06	2.408467e-06
3.162278e+00	3.831187e+00	1.926089e-03	2.399769e-06	2.399769e-06
3.831187e+00	4.641589e+00	2.325104e-03	2.395446e-06	2.395446e-06
4.641589e+00	5.623413e+00	2.794135e-03	2.385735e-06	2.385735e-06
5.623413e+00	6.812921e+00	3.359444e-03	2.376648e-06	2.376648e-06
6.812921e+00	8.254042e+00	4.042110e-03	2.368475e-06	2.368475e-06
8.254042e+00	1.000000e+01	4.782694e-03	2.340640e-06	2.340640e-06
1.000000e+01	1.211528e+01	5.832405e-03	2.348307e-06	2.348307e-06
1.211528e+01	1.467799e+01	7.370452e-03	2.398349e-06	2.398349e-06
1.467799e+01	1.778279e+01	8.937191e-03	2.399378e-06	2.399378e-06
1.778279e+01	2.154435e+01	1.071017e-02	2.386323e-06	2.386323e-06
2.154435e+01	2.610157e+01	1.289451e-02	2.378852e-06	2.378852e-06
2.610157e+01	3.162278e+01	1.563620e-02	2.379926e-06	2.379926e-06
3.162278e+01	3.831187e+01	1.965216e-02	2.424023e-06	2.424023e-06
3.831187e+01	4.641589e+01	2.990872e-02	2.716838e-06	2.716838e-06
4.641589e+01	5.623413e+01	6.496837e-03	1.150401e-06	1.150401e-06
5.623413e+01	6.812921e+01	2.470466e-03	6.444969e-07	6.444969e-07
6.812921e+01	8.254042e+01	1.585288e-03	4.690500e-07	4.690500e-07
8.254042e+01	1.000000e+02	1.187971e-03	3.688938e-07	3.688938e-07
1.000000e+02	1.211528e+02	1.032858e-03	3.125013e-07	3.125013e-07
1.211528e+02	1.467799e+02	1.052655e-03	2.866215e-07	2.866215e-07
1.467799e+02	1.778279e+02	1.176243e-03	2.752625e-07	2.752625e-07
1.778279e+02	2.154435e+02	1.351804e-03	2.680947e-07	2.680947e-07
2.154435e+02	2.610157e+02	1.798227e-03	2.809233e-07	2.809233e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=green!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.980262e-05	1.150173e-05	1.150173e-05
1.211528e-02	1.467799e-02	1.797651e-05	7.219423e-06	7.219423e-06
1.467799e-02	1.778279e-02	1.575112e-05	6.887660e-06	6.887660e-06
1.778279e-02	2.154435e-02	3.676998e-05	1.043659e-05	1.043659e-05
2.154435e-02	2.610157e-02	4.098198e-05	9.551082e-06	9.551082e-06
2.610157e-02	3.162278e-02	4.976585e-05	9.459803e-06	9.459803e-06
3.162278e-02	3.831187e-02	4.198124e-05	7.442713e-06	7.442713e-06
3.831187e-02	4.641589e-02	7.777156e-05	1.018571e-05	1.018571e-05
4.641589e-02	5.623413e-02	8.456405e-05	9.623627e-06	9.623627e-06
5.623413e-02	6.812921e-02	9.402375e-05	8.879674e-06	8.879674e-06
6.812921e-02	8.254042e-02	1.180375e-04	8.883449e-06	8.883449e-06
8.254042e-02	1.000000e-01	1.154036e-04	8.120384e-06	8.120384e-06
1.000000e-01	1.211528e-01	1.555425e-04	8.463228e-06	8.463228e-06
1.211528e-01	1.467799e-01	2.095584e-04	9.087923e-06	9.087923e-06
1.467799e-01	1.778279e-01	2.367625e-04	8.596200e-06	8.596200e-06
1.778279e-01	2.154435e-01	2.783380e-04	8.475368e-06	8.475368e-06
2.154435e-01	2.610157e-01	3.303657e-04	8.458189e-06	8.458189e-06
2.610157e-01	3.162278e-01	4.204202e-04	8.639783e-06	8.639783e-06
3.162278e-01	3.831187e-01	5.260816e-04	8.791563e-06	8.791563e-06
3.831187e-01	4.641589e-01	6.340900e-04	8.802748e-06	8.802748e-06
4.641589e-01	5.623413e-01	7.417719e-04	8.602630e-06	8.602630e-06
5.623413e-01	6.812921e-01	9.014256e-04	8.647252e-06	8.647252e-06
6.812921e-01	8.254042e-01	1.097791e-03	8.652702e-06	8.652702e-06
8.254042e-01	1.000000e+00	1.331171e-03	8.664471e-06	8.664471e-06
1.000000e+00	1.211528e+00	1.598854e-03	8.609935e-06	8.609935e-06
1.211528e+00	1.467799e+00	1.944046e-03	8.621693e-06	8.621693e-06
1.467799e+00	1.778279e+00	2.344433e-03	8.618014e-06	8.618014e-06
1.778279e+00	2.154435e+00	2.869368e-03	8.658409e-06	8.658409e-06
2.154435e+00	2.610157e+00	3.487747e-03	8.675236e-06	8.675236e-06
2.610157e+00	3.162278e+00	4.210624e-03	8.654883e-06	8.654883e-06
3.162278e+00	3.831187e+00	5.083853e-03	8.631512e-06	8.631512e-06
3.831187e+00	4.641589e+00	6.179526e-03	8.641199e-06	8.641199e-06
4.641589e+00	5.623413e+00	7.478237e-03	8.630158e-06	8.630158e-06
5.623413e+00	6.812921e+00	9.026909e-03	8.602031e-06	8.602031e-06
6.812921e+00	8.254042e+00	1.090845e-02	8.569883e-06	8.569883e-06
8.254042e+00	1.000000e+01	1.284207e-02	8.417714e-06	8.417714e-06
1.000000e+01	1.211528e+01	1.564735e-02	8.403682e-06	8.403682e-06
1.211528e+01	1.467799e+01	1.989536e-02	8.553678e-06	8.553678e-06
1.467799e+01	1.778279e+01	2.376951e-02	8.401313e-06	8.401313e-06
1.778279e+01	2.154435e+01	2.768463e-02	8.100456e-06	8.100456e-06
2.154435e+01	2.610157e+01	3.197691e-02	7.717368e-06	7.717368e-06
2.610157e+01	3.162278e+01	3.620022e-02	7.180391e-06	7.180391e-06
3.162278e+01	3.831187e+01	4.122812e-02	6.559760e-06	6.559760e-06
3.831187e+01	4.641589e+01	5.642876e-02	6.234641e-06	6.234641e-06
4.641589e+01	5.623413e+01	6.329594e-03	1.887016e-06	1.887016e-06
5.623413e+01	6.812921e+01	1.973906e-03	1.018423e-06	1.018423e-06
6.812921e+01	8.254042e+01	8.523462e-04	5.995909e-07	5.995909e-07
8.254042e+01	1.000000e+02	2.852297e-04	3.019771e-07	3.019771e-07
1.000000e+02	1.211528e+02	2.614378e-05	7.188337e-08	7.188337e-08
1.211528e+02	1.467799e+02	4.496615e-06	5.018649e-09	5.018649e-09
1.467799e+02	1.778279e+02	4.485049e-06	1.076289e-09	1.076289e-09
1.778279e+02	2.154435e+02	4.551149e-06	9.206940e-10	9.206940e-10
2.154435e+02	2.610157e+02	4.970677e-06	7.833683e-10	7.833683e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ScaledBy=1.99999911626227762e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.649033e-06	2.415732e-06	2.415732e-06
1.211528e-02	1.467799e-02	5.959387e-06	2.153701e-06	2.153701e-06
1.467799e-02	1.778279e-02	7.114796e-06	2.344244e-06	2.344244e-06
1.778279e-02	2.154435e-02	1.080050e-05	2.522775e-06	2.522775e-06
2.154435e-02	2.610157e-02	1.233839e-05	2.417601e-06	2.417601e-06
2.610157e-02	3.162278e-02	1.742805e-05	2.657719e-06	2.657719e-06
3.162278e-02	3.831187e-02	1.758619e-05	2.414541e-06	2.414541e-06
3.831187e-02	4.641589e-02	2.418679e-05	2.581730e-06	2.581730e-06
4.641589e-02	5.623413e-02	2.609809e-05	2.464285e-06	2.464285e-06
5.623413e-02	6.812921e-02	3.306802e-05	2.485971e-06	2.485971e-06
6.812921e-02	8.254042e-02	4.132341e-05	2.566013e-06	2.566013e-06
8.254042e-02	1.000000e-01	3.860521e-05	2.194879e-06	2.194879e-06
1.000000e-01	1.211528e-01	5.424847e-05	2.369762e-06	2.369762e-06
1.211528e-01	1.467799e-01	7.119744e-05	2.478159e-06	2.478159e-06
1.467799e-01	1.778279e-01	8.490953e-05	2.462749e-06	2.462749e-06
1.778279e-01	2.154435e-01	9.700143e-05	2.389255e-06	2.389255e-06
2.154435e-01	2.610157e-01	1.165379e-04	2.377199e-06	2.377199e-06
2.610157e-01	3.162278e-01	1.473702e-04	2.432914e-06	2.432914e-06
3.162278e-01	3.831187e-01	1.818437e-04	2.458758e-06	2.458758e-06
3.831187e-01	4.641589e-01	2.192507e-04	2.457093e-06	2.457093e-06
4.641589e-01	5.623413e-01	2.601033e-04	2.418831e-06	2.418831e-06
5.623413e-01	6.812921e-01	3.115143e-04	2.410865e-06	2.410865e-06
6.812921e-01	8.254042e-01	3.804585e-04	2.418870e-06	2.418870e-06
8.254042e-01	1.000000e+00	4.618819e-04	2.423427e-06	2.423427e-06
1.000000e+00	1.211528e+00	5.561618e-04	2.413979e-06	2.413979e-06
1.211528e+00	1.467799e+00	6.768850e-04	2.419109e-06	2.419109e-06
1.467799e+00	1.778279e+00	8.177596e-04	2.416885e-06	2.416885e-06
1.778279e+00	2.154435e+00	9.960017e-04	2.421558e-06	2.421558e-06
2.154435e+00	2.610157e+00	1.208462e-03	2.423731e-06	2.423731e-06
2.610157e+00	3.162278e+00	1.459636e-03	2.419432e-06	2.419432e-06
3.162278e+00	3.831187e+00	1.766503e-03	2.417541e-06	2.417541e-06
3.831187e+00	4.641589e+00	2.148345e-03	2.421110e-06	2.421110e-06
4.641589e+00	5.623413e+00	2.596847e-03	2.416187e-06	2.416187e-06
5.623413e+00	6.812921e+00	3.141733e-03	2.412034e-06	2.412034e-06
6.812921e+00	8.254042e+00	3.811069e-03	2.414237e-06	2.414237e-06
8.254042e+00	1.000000e+01	4.617108e-03	2.437654e-06	2.437654e-06
1.000000e+01	1.211528e+01	5.600261e-03	2.421616e-06	2.421616e-06
1.211528e+01	1.467799e+01	6.798420e-03	2.357954e-06	2.357954e-06
1.467799e+01	1.778279e+01	8.260278e-03	2.353201e-06	2.353201e-06
1.778279e+01	2.154435e+01	1.010444e-02	2.380700e-06	2.380700e-06
2.154435e+01	2.610157e+01	1.236153e-02	2.403092e-06	2.403092e-06
2.610157e+01	3.162278e+01	1.519667e-02	2.429136e-06	2.429136e-06
3.162278e+01	3.831187e+01	1.934286e-02	2.486403e-06	2.486403e-06
3.831187e+01	4.641589e+01	3.044321e-02	2.829639e-06	2.829639e-06
4.641589e+01	5.623413e+01	5.661322e-03	1.056370e-06	1.056370e-06
5.623413e+01	6.812921e+01	1.756857e-03	5.102960e-07	5.102960e-07
6.812921e+01	8.254042e+01	9.866763e-04	3.358965e-07	3.358965e-07
8.254042e+01	1.000000e+02	6.373275e-04	2.333939e-07	2.333939e-07
1.000000e+02	1.211528e+02	4.859385e-04	1.766908e-07	1.766908e-07
1.211528e+02	1.467799e+02	4.907418e-04	1.632302e-07	1.632302e-07
1.467799e+02	1.778279e+02	5.385967e-04	1.559002e-07	1.559002e-07
1.778279e+02	2.154435e+02	6.345128e-04	1.569702e-07	1.569702e-07
2.154435e+02	2.610157e+02	8.234312e-04	1.650290e-07	1.650290e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999929363565738e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.108316e-05	3.694387e-06	3.694387e-06
1.211528e-02	1.467799e-02	9.148121e-06	3.049374e-06	3.049374e-06
1.467799e-02	1.778279e-02	1.006784e-05	2.906337e-06	2.906337e-06
1.778279e-02	2.154435e-02	1.108003e-05	2.770007e-06	2.770007e-06
2.154435e-02	2.610157e-02	2.572180e-05	3.834380e-06	3.834380e-06
2.610157e-02	3.162278e-02	2.264623e-05	3.268702e-06	3.268702e-06
3.162278e-02	3.831187e-02	2.141828e-05	2.888040e-06	2.888040e-06
3.831187e-02	4.641589e-02	3.342888e-05	3.277971e-06	3.277971e-06
4.641589e-02	5.623413e-02	3.608229e-05	3.094032e-06	3.094032e-06
5.623413e-02	6.812921e-02	4.905345e-05	3.277522e-06	3.277522e-06
6.812921e-02	8.254042e-02	5.657607e-05	3.197869e-06	3.197869e-06
8.254042e-02	1.000000e-01	7.459767e-05	3.336108e-06	3.336108e-06
1.000000e-01	1.211528e-01	8.595604e-05	3.253485e-06	3.253485e-06
1.211528e-01	1.467799e-01	1.119120e-04	3.372742e-06	3.372742e-06
1.467799e-01	1.778279e-01	1.204785e-04	3.179307e-06	3.179307e-06
1.778279e-01	2.154435e-01	1.584444e-04	3.312447e-06	3.312447e-06
2.154435e-01	2.610157e-01	1.881121e-04	3.279086e-06	3.279086e-06
2.610157e-01	3.162278e-01	2.266981e-04	3.270404e-06	3.270404e-06
3.162278e-01	3.831187e-01	2.721680e-04	3.255588e-06	3.255588e-06
3.831187e-01	4.641589e-01	3.268958e-04	3.241521e-06	3.241521e-06
4.641589e-01	5.623413e-01	3.972767e-04	3.246565e-06	3.246565e-06
5.623413e-01	6.812921e-01	4.761469e-04	3.229099e-06	3.229099e-06
6.812921e-01	8.254042e-01	5.784858e-04	3.233632e-06	3.233632e-06
8.254042e-01	1.000000e+00	6.913265e-04	3.211582e-06	3.211582e-06
1.000000e+00	1.211528e+00	8.248950e-04	3.187204e-06	3.187204e-06
1.211528e+00	1.467799e+00	9.924494e-04	3.176135e-06	3.176135e-06
1.467799e+00	1.778279e+00	1.197125e-03	3.169184e-06	3.169184e-06
1.778279e+00	2.154435e+00	1.447010e-03	3.165529e-06	3.165529e-06
2.154435e+00	2.610157e+00	1.734456e-03	3.148662e-06	3.148662e-06
2.610157e+00	3.162278e+00	2.085666e-03	3.136893e-06	3.136893e-06
3.162278e+00	3.831187e+00	2.508661e-03	3.125589e-06	3.125589e-06
3.831187e+00	4.641589e+00	3.024079e-03	3.117746e-06	3.117746e-06
4.641589e+00	5.623413e+00	3.640006e-03	3.107626e-06	3.107626e-06
5.623413e+00	6.812921e+00	4.378066e-03	3.096364e-06	3.096364e-06
6.812921e+00	8.254042e+00	5.265608e-03	3.085095e-06	3.085095e-06
8.254042e+00	1.000000e+01	6.229783e-03	3.048695e-06	3.048695e-06
1.000000e+01	1.211528e+01	7.595311e-03	3.058323e-06	3.058323e-06
1.211528e+01	1.467799e+01	9.599982e-03	3.123776e-06	3.123776e-06
1.467799e+01	1.778279e+01	1.164000e-02	3.125029e-06	3.125029e-06
1.778279e+01	2.154435e+01	1.394892e-02	3.107999e-06	3.107999e-06
2.154435e+01	2.610157e+01	1.679423e-02	3.098308e-06	3.098308e-06
2.610157e+01	3.162278e+01	2.036226e-02	3.099490e-06	3.099490e-06
3.162278e+01	3.831187e+01	2.559716e-02	3.157234e-06	3.157234e-06
3.831187e+01	4.641589e+01	3.895362e-02	3.538491e-06	3.538491e-06
4.641589e+01	5.623413e+01	8.461375e-03	1.498298e-06	1.498298e-06
5.623413e+01	6.812921e+01	3.217985e-03	8.394654e-07	8.394654e-07
6.812921e+01	8.254042e+01	2.065670e-03	6.110472e-07	6.110472e-07
8.254042e+01	1.000000e+02	1.547149e-03	4.804450e-07	4.804450e-07
1.000000e+02	1.211528e+02	1.345428e-03	4.070434e-07	4.070434e-07
1.211528e+02	1.467799e+02	1.370966e-03	3.733000e-07	3.733000e-07
1.467799e+02	1.778279e+02	1.532048e-03	3.585203e-07	3.585203e-07
1.778279e+02	2.154435e+02	1.760665e-03	3.491796e-07	3.491796e-07
2.154435e+02	2.610157e+02	2.342073e-03	3.658850e-07	3.658850e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ScaledBy=1.99999936000020490e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	8.509507e-06	2.836503e-06	2.836503e-06
1.211528e-02	1.467799e-02	7.023811e-06	2.341271e-06	2.341271e-06
1.467799e-02	1.778279e-02	7.729963e-06	2.231448e-06	2.231448e-06
1.778279e-02	2.154435e-02	8.507106e-06	2.126777e-06	2.126777e-06
2.154435e-02	2.610157e-02	1.974888e-05	2.943989e-06	2.943989e-06
2.610157e-02	3.162278e-02	1.738749e-05	2.509668e-06	2.509668e-06
3.162278e-02	3.831187e-02	1.644469e-05	2.217401e-06	2.217401e-06
3.831187e-02	4.641589e-02	2.566626e-05	2.516784e-06	2.516784e-06
4.641589e-02	5.623413e-02	2.770353e-05	2.375558e-06	2.375558e-06
5.623413e-02	6.812921e-02	3.766262e-05	2.516439e-06	2.516439e-06
6.812921e-02	8.254042e-02	4.343839e-05	2.455283e-06	2.455283e-06
8.254042e-02	1.000000e-01	5.727513e-05	2.561422e-06	2.561422e-06
1.000000e-01	1.211528e-01	6.599599e-05	2.497984e-06	2.497984e-06
1.211528e-01	1.467799e-01	8.592463e-05	2.589548e-06	2.589548e-06
1.467799e-01	1.778279e-01	9.250190e-05	2.441032e-06	2.441032e-06
1.778279e-01	2.154435e-01	1.216516e-04	2.543255e-06	2.543255e-06
2.154435e-01	2.610157e-01	1.444301e-04	2.517641e-06	2.517641e-06
2.610157e-01	3.162278e-01	1.740560e-04	2.510975e-06	2.510975e-06
3.162278e-01	3.831187e-01	2.089671e-04	2.499599e-06	2.499599e-06
3.831187e-01	4.641589e-01	2.509864e-04	2.488799e-06	2.488799e-06
4.641589e-01	5.623413e-01	3.050240e-04	2.492672e-06	2.492672e-06
5.623413e-01	6.812921e-01	3.655796e-04	2.479261e-06	2.479261e-06
6.812921e-01	8.254042e-01	4.441541e-04	2.482742e-06	2.482742e-06
8.254042e-01	1.000000e+00	5.307915e-04	2.465812e-06	2.465812e-06
1.000000e+00	1.211528e+00	6.333440e-04	2.447095e-06	2.447095e-06
1.211528e+00	1.467799e+00	7.619898e-04	2.438596e-06	2.438596e-06
1.467799e+00	1.778279e+00	9.191378e-04	2.433259e-06	2.433259e-06
1.778279e+00	2.154435e+00	1.110996e-03	2.430453e-06	2.430453e-06
2.154435e+00	2.610157e+00	1.331697e-03	2.417515e-06	2.417515e-06
2.610157e+00	3.162278e+00	1.601348e-03	2.408467e-06	2.408467e-06
3.162278e+00	3.831187e+00	1.926119e-03	2.399788e-06	2.399788e-06
3.831187e+00	4.641589e+00	2.321849e-03	2.393766e-06	2.393766e-06
4.641589e+00	5.623413e+00	2.794754e-03	2.386001e-06	2.386001e-06
5.623413e+00	6.812921e+00	3.361424e-03	2.377349e-06	2.377349e-06
6.812921e+00	8.254042e+00	4.042868e-03	2.368698e-06	2.368698e-06
8.254042e+00	1.000000e+01	4.783151e-03	2.340751e-06	2.340751e-06
1.000000e+01	1.211528e+01	5.831583e-03	2.348142e-06	2.348142e-06
1.211528e+01	1.467799e+01	7.370744e-03	2.398397e-06	2.398397e-06
1.467799e+01	1.778279e+01	8.937046e-03	2.399359e-06	2.399359e-06
1.778279e+01	2.154435e+01	1.070981e-02	2.386283e-06	2.386283e-06
2.154435e+01	2.610157e+01	1.289440e-02	2.378841e-06	2.378841e-06
2.610157e+01	3.162278e+01	1.563388e-02	2.379749e-06	2.379749e-06
3.162278e+01	3.831187e+01	1.965318e-02	2.424085e-06	2.424085e-06
3.831187e+01	4.641589e+01	2.990811e-02	2.716810e-06	2.716810e-06
4.641589e+01	5.623413e+01	6.496538e-03	1.150375e-06	1.150375e-06
5.623413e+01	6.812921e+01	2.470729e-03	6.445312e-07	6.445312e-07
6.812921e+01	8.254042e+01	1.585996e-03	4.691546e-07	4.691546e-07
8.254042e+01	1.000000e+02	1.187883e-03	3.688802e-07	3.688802e-07
1.000000e+02	1.211528e+02	1.033004e-03	3.125233e-07	3.125233e-07
1.211528e+02	1.467799e+02	1.052611e-03	2.866155e-07	2.866155e-07
1.467799e+02	1.778279e+02	1.176288e-03	2.752678e-07	2.752678e-07
1.778279e+02	2.154435e+02	1.351818e-03	2.680960e-07	2.680960e-07
2.154435e+02	2.610157e+02	1.798216e-03	2.809224e-07	2.809224e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999910332047818e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	8.494076e-06	4.969450e-06	4.969450e-06
1.211528e-02	1.467799e-02	2.967421e-05	1.070256e-05	1.070256e-05
1.467799e-02	1.778279e-02	2.688335e-05	9.736730e-06	9.736730e-06
1.778279e-02	2.154435e-02	2.465821e-05	7.882600e-06	7.882600e-06
2.154435e-02	2.610157e-02	4.662454e-05	9.884245e-06	9.884245e-06
2.610157e-02	3.162278e-02	3.720958e-05	8.296311e-06	8.296311e-06
3.162278e-02	3.831187e-02	4.192368e-05	7.652285e-06	7.652285e-06
3.831187e-02	4.641589e-02	5.742656e-05	8.464584e-06	8.464584e-06
4.641589e-02	5.623413e-02	7.254073e-05	8.711889e-06	8.711889e-06
5.623413e-02	6.812921e-02	1.005568e-04	9.180728e-06	9.180728e-06
6.812921e-02	8.254042e-02	1.142742e-04	8.932429e-06	8.932429e-06
8.254042e-02	1.000000e-01	1.382482e-04	8.653247e-06	8.653247e-06
1.000000e-01	1.211528e-01	1.437170e-04	7.891330e-06	7.891330e-06
1.211528e-01	1.467799e-01	2.054513e-04	8.885154e-06	8.885154e-06
1.467799e-01	1.778279e-01	2.178556e-04	8.262969e-06	8.262969e-06
1.778279e-01	2.154435e-01	2.864022e-04	8.671912e-06	8.671912e-06
2.154435e-01	2.610157e-01	3.483534e-04	8.703024e-06	8.703024e-06
2.610157e-01	3.162278e-01	4.066409e-04	8.471486e-06	8.471486e-06
3.162278e-01	3.831187e-01	5.079971e-04	8.640627e-06	8.640627e-06
3.831187e-01	4.641589e-01	6.310256e-04	8.799242e-06	8.799242e-06
4.641589e-01	5.623413e-01	7.519571e-04	8.681156e-06	8.681156e-06
5.623413e-01	6.812921e-01	9.129934e-04	8.710794e-06	8.710794e-06
6.812921e-01	8.254042e-01	1.096839e-03	8.639331e-06	8.639331e-06
8.254042e-01	1.000000e+00	1.342505e-03	8.695661e-06	8.695661e-06
1.000000e+00	1.211528e+00	1.604765e-03	8.629656e-06	8.629656e-06
1.211528e+00	1.467799e+00	1.947175e-03	8.642866e-06	8.642866e-06
1.467799e+00	1.778279e+00	2.354858e-03	8.628368e-06	8.628368e-06
1.778279e+00	2.154435e+00	2.874480e-03	8.672971e-06	8.672971e-06
2.154435e+00	2.610157e+00	3.472999e-03	8.652753e-06	8.652753e-06
2.610157e+00	3.162278e+00	4.206754e-03	8.654059e-06	8.654059e-06
3.162278e+00	3.831187e+00	5.081480e-03	8.625887e-06	8.625887e-06
3.831187e+00	4.641589e+00	6.173714e-03	8.639415e-06	8.639415e-06
4.641589e+00	5.623413e+00	7.475670e-03	8.628109e-06	8.628109e-06
5.623413e+00	6.812921e+00	9.034576e-03	8.606364e-06	8.606364e-06
6.812921e+00	8.254042e+00	1.091168e-02	8.570577e-06	8.570577e-06
8.254042e+00	1.000000e+01	1.284918e-02	8.421778e-06	8.421778e-06
1.000000e+01	1.211528e+01	1.563891e-02	8.399682e-06	8.399682e-06
1.211528e+01	1.467799e+01	1.990121e-02	8.554975e-06	8.554975e-06
1.467799e+01	1.778279e+01	2.376566e-02	8.400816e-06	8.400816e-06
1.778279e+01	2.154435e+01	2.768205e-02	8.099903e-06	8.099903e-06
2.154435e+01	2.610157e+01	3.197831e-02	7.717521e-06	7.717521e-06
2.610157e+01	3.162278e+01	3.619245e-02	7.179609e-06	7.179609e-06
3.162278e+01	3.831187e+01	4.123298e-02	6.560245e-06	6.560245e-06
3.831187e+01	4.641589e+01	5.642753e-02	6.234645e-06	6.234645e-06
4.641589e+01	5.623413e+01	6.328376e-03	1.886774e-06	1.886774e-06
5.623413e+01	6.812921e+01	1.975307e-03	1.018763e-06	1.018763e-06
6.812921e+01	8.254042e+01	8.531574e-04	5.998587e-07	5.998587e-07
8.254042e+01	1.000000e+02	2.853636e-04	3.020544e-07	3.020544e-07
1.000000e+02	1.211528e+02	2.623387e-05	7.204332e-08	7.204332e-08
1.211528e+02	1.467799e+02	4.485275e-06	4.802952e-09	4.802952e-09
1.467799e+02	1.778279e+02	4.485178e-06	1.075190e-09	1.075190e-09
1.778279e+02	2.154435e+02	4.551231e-06	9.207059e-10	9.207059e-10
2.154435e+02	2.610157e+02	4.970636e-06	7.833640e-10	7.833640e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ScaledBy=1.99999911626227762e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.137117e-06	1.948958e-06	1.948958e-06
1.211528e-02	1.467799e-02	7.108791e-06	2.440855e-06	2.440855e-06
1.467799e-02	1.778279e-02	9.461775e-06	2.801980e-06	2.801980e-06
1.778279e-02	2.154435e-02	6.685750e-06	2.008398e-06	2.008398e-06
2.154435e-02	2.610157e-02	1.607401e-05	2.739371e-06	2.739371e-06
2.610157e-02	3.162278e-02	1.527452e-05	2.531633e-06	2.531633e-06
3.162278e-02	3.831187e-02	1.403820e-05	2.121982e-06	2.121982e-06
3.831187e-02	4.641589e-02	2.082732e-05	2.338775e-06	2.338775e-06
4.641589e-02	5.623413e-02	2.268930e-05	2.243106e-06	2.243106e-06
5.623413e-02	6.812921e-02	3.439465e-05	2.551887e-06	2.551887e-06
6.812921e-02	8.254042e-02	3.821458e-05	2.424424e-06	2.424424e-06
8.254042e-02	1.000000e-01	4.821725e-05	2.466852e-06	2.466852e-06
1.000000e-01	1.211528e-01	5.429229e-05	2.375141e-06	2.375141e-06
1.211528e-01	1.467799e-01	7.114683e-05	2.478585e-06	2.478585e-06
1.467799e-01	1.778279e-01	7.793897e-05	2.350910e-06	2.350910e-06
1.778279e-01	2.154435e-01	1.002196e-04	2.417320e-06	2.417320e-06
2.154435e-01	2.610157e-01	1.209233e-04	2.427909e-06	2.427909e-06
2.610157e-01	3.162278e-01	1.452628e-04	2.413634e-06	2.413634e-06
3.162278e-01	3.831187e-01	1.757862e-04	2.410329e-06	2.410329e-06
3.831187e-01	4.641589e-01	2.168710e-04	2.440689e-06	2.440689e-06
4.641589e-01	5.623413e-01	2.608826e-04	2.422640e-06	2.422640e-06
5.623413e-01	6.812921e-01	3.136155e-04	2.416293e-06	2.416293e-06
6.812921e-01	8.254042e-01	3.835684e-04	2.429306e-06	2.429306e-06
8.254042e-01	1.000000e+00	4.633159e-04	2.425050e-06	2.425050e-06
1.000000e+00	1.211528e+00	5.575957e-04	2.417861e-06	2.417861e-06
1.211528e+00	1.467799e+00	6.755025e-04	2.417957e-06	2.417957e-06
1.467799e+00	1.778279e+00	8.185442e-04	2.416341e-06	2.416341e-06
1.778279e+00	2.154435e+00	9.986099e-04	2.425950e-06	2.425950e-06
2.154435e+00	2.610157e+00	1.206079e-03	2.422176e-06	2.422176e-06
2.610157e+00	3.162278e+00	1.458308e-03	2.418194e-06	2.418194e-06
3.162278e+00	3.831187e+00	1.766447e-03	2.416958e-06	2.416958e-06
3.831187e+00	4.641589e+00	2.145169e-03	2.419763e-06	2.419763e-06
4.641589e+00	5.623413e+00	2.597058e-03	2.415908e-06	2.415908e-06
5.623413e+00	6.812921e+00	3.143295e-03	2.412726e-06	2.412726e-06
6.812921e+00	8.254042e+00	3.811965e-03	2.414572e-06	2.414572e-06
8.254042e+00	1.000000e+01	4.618107e-03	2.438026e-06	2.438026e-06
1.000000e+01	1.211528e+01	5.599542e-03	2.421413e-06	2.421413e-06
1.211528e+01	1.467799e+01	6.799014e-03	2.358019e-06	2.358019e-06
1.467799e+01	1.778279e+01	8.260049e-03	2.353214e-06	2.353214e-06
1.778279e+01	2.154435e+01	1.010386e-02	2.380588e-06	2.380588e-06
2.154435e+01	2.610157e+01	1.236128e-02	2.403061e-06	2.403061e-06
2.610157e+01	3.162278e+01	1.519472e-02	2.429013e-06	2.429013e-06
3.162278e+01	3.831187e+01	1.934401e-02	2.486483e-06	2.486483e-06
3.831187e+01	4.641589e+01	3.044227e-02	2.829589e-06	2.829589e-06
4.641589e+01	5.623413e+01	5.661058e-03	1.056343e-06	1.056343e-06
5.623413e+01	6.812921e+01	1.757305e-03	5.103857e-07	5.103857e-07
6.812921e+01	8.254042e+01	9.871558e-04	3.359810e-07	3.359810e-07
8.254042e+01	1.000000e+02	6.373704e-04	2.334156e-07	2.334156e-07
1.000000e+02	1.211528e+02	4.859962e-04	1.766977e-07	1.766977e-07
1.211528e+02	1.467799e+02	4.907613e-04	1.632386e-07	1.632386e-07
1.467799e+02	1.778279e+02	5.386076e-04	1.559005e-07	1.559005e-07
1.778279e+02	2.154435e+02	6.345285e-04	1.569731e-07	1.569731e-07
2.154435e+02	2.610157e+02	8.234141e-04	1.650264e-07	1.650264e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999938577013676e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	2.462924e-06	1.741551e-06	1.741551e-06
1.211528e-02	1.467799e-02	8.131665e-06	2.874978e-06	2.874978e-06
1.467799e-02	1.778279e-02	1.426278e-05	3.459233e-06	3.459233e-06
1.778279e-02	2.154435e-02	1.246503e-05	2.938037e-06	2.938037e-06
2.154435e-02	2.610157e-02	2.800819e-05	4.001169e-06	4.001169e-06
2.610157e-02	3.162278e-02	2.830778e-05	3.654519e-06	3.654519e-06
3.162278e-02	3.831187e-02	2.609135e-05	3.187567e-06	3.187567e-06
3.831187e-02	4.641589e-02	3.278601e-05	3.246299e-06	3.246299e-06
4.641589e-02	5.623413e-02	3.820479e-05	3.183732e-06	3.183732e-06
5.623413e-02	6.812921e-02	5.036739e-05	3.321127e-06	3.321127e-06
6.812921e-02	8.254042e-02	5.838362e-05	3.248552e-06	3.248552e-06
8.254042e-02	1.000000e-01	7.638798e-05	3.375904e-06	3.375904e-06
1.000000e-01	1.211528e-01	8.706436e-05	3.274393e-06	3.274393e-06
1.211528e-01	1.467799e-01	1.082528e-04	3.317144e-06	3.317144e-06
1.467799e-01	1.778279e-01	1.304625e-04	3.308420e-06	3.308420e-06
1.778279e-01	2.154435e-01	1.572672e-04	3.300118e-06	3.300118e-06
2.154435e-01	2.610157e-01	1.886837e-04	3.284065e-06	3.284065e-06
2.610157e-01	3.162278e-01	2.241505e-04	3.251975e-06	3.251975e-06
3.162278e-01	3.831187e-01	2.725574e-04	3.257916e-06	3.257916e-06
3.831187e-01	4.641589e-01	3.328101e-04	3.270714e-06	3.270714e-06
4.641589e-01	5.623413e-01	3.908562e-04	3.220224e-06	3.220224e-06
5.623413e-01	6.812921e-01	4.733658e-04	3.219654e-06	3.219654e-06
6.812921e-01	8.254042e-01	5.761180e-04	3.227008e-06	3.227008e-06
8.254042e-01	1.000000e+00	6.892377e-04	3.206727e-06	3.206727e-06
1.000000e+00	1.211528e+00	8.300178e-04	3.197085e-06	3.197085e-06
1.211528e+00	1.467799e+00	1.001262e-03	3.190205e-06	3.190205e-06
1.467799e+00	1.778279e+00	1.198124e-03	3.170506e-06	3.170506e-06
1.778279e+00	2.154435e+00	1.443153e-03	3.161307e-06	3.161307e-06
2.154435e+00	2.610157e+00	1.730357e-03	3.144940e-06	3.144940e-06
2.610157e+00	3.162278e+00	2.090638e-03	3.140631e-06	3.140631e-06
3.162278e+00	3.831187e+00	2.508576e-03	3.125536e-06	3.125536e-06
3.831187e+00	4.641589e+00	3.022469e-03	3.116916e-06	3.116916e-06
4.641589e+00	5.623413e+00	3.638576e-03	3.107015e-06	3.107015e-06
5.623413e+00	6.812921e+00	4.384448e-03	3.098619e-06	3.098619e-06
6.812921e+00	8.254042e+00	5.265747e-03	3.085135e-06	3.085135e-06
8.254042e+00	1.000000e+01	6.234841e-03	3.049933e-06	3.049933e-06
1.000000e+01	1.211528e+01	7.600441e-03	3.059356e-06	3.059356e-06
1.211528e+01	1.467799e+01	9.599112e-03	3.123635e-06	3.123635e-06
1.467799e+01	1.778279e+01	1.164611e-02	3.125850e-06	3.125850e-06
1.778279e+01	2.154435e+01	1.394525e-02	3.107589e-06	3.107589e-06
2.154435e+01	2.610157e+01	1.679038e-02	3.097952e-06	3.097952e-06
2.610157e+01	3.162278e+01	2.036494e-02	3.099694e-06	3.099694e-06
3.162278e+01	3.831187e+01	2.560209e-02	3.157539e-06	3.157539e-06
3.831187e+01	4.641589e+01	3.894877e-02	3.538271e-06	3.538271e-06
4.641589e+01	5.623413e+01	8.460499e-03	1.498220e-06	1.498220e-06
5.623413e+01	6.812921e+01	3.215139e-03	8.390940e-07	8.390940e-07
6.812921e+01	8.254042e+01	2.066010e-03	6.110975e-07	6.110975e-07
8.254042e+01	1.000000e+02	1.547294e-03	4.804674e-07	4.804674e-07
1.000000e+02	1.211528e+02	1.345793e-03	4.070986e-07	4.070986e-07
1.211528e+02	1.467799e+02	1.370527e-03	3.732403e-07	3.732403e-07
1.467799e+02	1.778279e+02	1.532466e-03	3.585692e-07	3.585692e-07
1.778279e+02	2.154435e+02	1.761159e-03	3.492286e-07	3.492286e-07
2.154435e+02	2.610157e+02	2.341774e-03	3.658617e-07	3.658617e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.891002e-06	1.337140e-06	1.337140e-06
1.211528e-02	1.467799e-02	6.243387e-06	2.207371e-06	2.207371e-06
1.467799e-02	1.778279e-02	1.095078e-05	2.655955e-06	2.655955e-06
1.778279e-02	2.154435e-02	9.570495e-06	2.255787e-06	2.255787e-06
2.154435e-02	2.610157e-02	2.150433e-05	3.072047e-06	3.072047e-06
2.610157e-02	3.162278e-02	2.173437e-05	2.805893e-06	2.805893e-06
3.162278e-02	3.831187e-02	2.003261e-05	2.447373e-06	2.447373e-06
3.831187e-02	4.641589e-02	2.517268e-05	2.492467e-06	2.492467e-06
4.641589e-02	5.623413e-02	2.933315e-05	2.444429e-06	2.444429e-06
5.623413e-02	6.812921e-02	3.867143e-05	2.549919e-06	2.549919e-06
6.812921e-02	8.254042e-02	4.482619e-05	2.494196e-06	2.494196e-06
8.254042e-02	1.000000e-01	5.864975e-05	2.591976e-06	2.591976e-06
1.000000e-01	1.211528e-01	6.684689e-05	2.514037e-06	2.514037e-06
1.211528e-01	1.467799e-01	8.311510e-05	2.546861e-06	2.546861e-06
1.467799e-01	1.778279e-01	1.001675e-04	2.540162e-06	2.540162e-06
1.778279e-01	2.154435e-01	1.207477e-04	2.533789e-06	2.533789e-06
2.154435e-01	2.610157e-01	1.448690e-04	2.521463e-06	2.521463e-06
2.610157e-01	3.162278e-01	1.720999e-04	2.496824e-06	2.496824e-06
3.162278e-01	3.831187e-01	2.092660e-04	2.501386e-06	2.501386e-06
3.831187e-01	4.641589e-01	2.555274e-04	2.511212e-06	2.511212e-06
4.641589e-01	5.623413e-01	3.000944e-04	2.472447e-06	2.472447e-06
5.623413e-01	6.812921e-01	3.634442e-04	2.472009e-06	2.472009e-06
6.812921e-01	8.254042e-01	4.423360e-04	2.477655e-06	2.477655e-06
8.254042e-01	1.000000e+00	5.291878e-04	2.462085e-06	2.462085e-06
1.000000e+00	1.211528e+00	6.372769e-04	2.454681e-06	2.454681e-06
1.211528e+00	1.467799e+00	7.687561e-04	2.449399e-06	2.449399e-06
1.467799e+00	1.778279e+00	9.199043e-04	2.434274e-06	2.434274e-06
1.778279e+00	2.154435e+00	1.108034e-03	2.427211e-06	2.427211e-06
2.154435e+00	2.610157e+00	1.328551e-03	2.414657e-06	2.414657e-06
2.610157e+00	3.162278e+00	1.605166e-03	2.411336e-06	2.411336e-06
3.162278e+00	3.831187e+00	1.926051e-03	2.399747e-06	2.399747e-06
3.831187e+00	4.641589e+00	2.320615e-03	2.393132e-06	2.393132e-06
4.641589e+00	5.623413e+00	2.793652e-03	2.385527e-06	2.385527e-06
5.623413e+00	6.812921e+00	3.366323e-03	2.379081e-06	2.379081e-06
6.812921e+00	8.254042e+00	4.042976e-03	2.368730e-06	2.368730e-06
8.254042e+00	1.000000e+01	4.787034e-03	2.341701e-06	2.341701e-06
1.000000e+01	1.211528e+01	5.835525e-03	2.348935e-06	2.348935e-06
1.211528e+01	1.467799e+01	7.370077e-03	2.398288e-06	2.398288e-06
1.467799e+01	1.778279e+01	8.941739e-03	2.399989e-06	2.399989e-06
1.778279e+01	2.154435e+01	1.070699e-02	2.385968e-06	2.385968e-06
2.154435e+01	2.610157e+01	1.289144e-02	2.378568e-06	2.378568e-06
2.610157e+01	3.162278e+01	1.563593e-02	2.379906e-06	2.379906e-06
3.162278e+01	3.831187e+01	1.965696e-02	2.424318e-06	2.424318e-06
3.831187e+01	4.641589e+01	2.990437e-02	2.716640e-06	2.716640e-06
4.641589e+01	5.623413e+01	6.495865e-03	1.150315e-06	1.150315e-06
5.623413e+01	6.812921e+01	2.468542e-03	6.442459e-07	6.442459e-07
6.812921e+01	8.254042e+01	1.586257e-03	4.691931e-07	4.691931e-07
8.254042e+01	1.000000e+02	1.187993e-03	3.688970e-07	3.688970e-07
1.000000e+02	1.211528e+02	1.033284e-03	3.125658e-07	3.125658e-07
1.211528e+02	1.467799e+02	1.052274e-03	2.865695e-07	2.865695e-07
1.467799e+02	1.778279e+02	1.176609e-03	2.753053e-07	2.753053e-07
1.778279e+02	2.154435e+02	1.352197e-03	2.681337e-07	2.681337e-07
2.154435e+02	2.610157e+02	1.797987e-03	2.809045e-07	2.809045e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999915604110335e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	5.561751e-06	4.650254e-06	4.650254e-06
1.211528e-02	1.467799e-02	9.215904e-06	4.907886e-06	4.907886e-06
1.467799e-02	1.778279e-02	1.804308e-05	6.354230e-06	6.354230e-06
1.778279e-02	2.154435e-02	1.343589e-05	5.550496e-06	5.550496e-06
2.154435e-02	2.610157e-02	5.346433e-05	1.103570e-05	1.103570e-05
2.610157e-02	3.162278e-02	5.797280e-05	1.023503e-05	1.023503e-05
3.162278e-02	3.831187e-02	3.889121e-05	7.257993e-06	7.257993e-06
3.831187e-02	4.641589e-02	5.591376e-05	7.940894e-06	7.940894e-06
4.641589e-02	5.623413e-02	7.190412e-05	8.484370e-06	8.484370e-06
5.623413e-02	6.812921e-02	9.174793e-05	8.749850e-06	8.749850e-06
6.812921e-02	8.254042e-02	1.034087e-04	8.247781e-06	8.247781e-06
8.254042e-02	1.000000e-01	1.343296e-04	8.677347e-06	8.677347e-06
1.000000e-01	1.211528e-01	1.652187e-04	8.702867e-06	8.702867e-06
1.211528e-01	1.467799e-01	2.047349e-04	9.027412e-06	9.027412e-06
1.467799e-01	1.778279e-01	2.470388e-04	8.890715e-06	8.890715e-06
1.778279e-01	2.154435e-01	2.972331e-04	8.853444e-06	8.853444e-06
2.154435e-01	2.610157e-01	3.497222e-04	8.642101e-06	8.642101e-06
2.610157e-01	3.162278e-01	4.000567e-04	8.373799e-06	8.373799e-06
3.162278e-01	3.831187e-01	5.087996e-04	8.640812e-06	8.640812e-06
3.831187e-01	4.641589e-01	6.314190e-04	8.775713e-06	8.775713e-06
4.641589e-01	5.623413e-01	7.324965e-04	8.563978e-06	8.563978e-06
5.623413e-01	6.812921e-01	9.112860e-04	8.697095e-06	8.697095e-06
6.812921e-01	8.254042e-01	1.100977e-03	8.669969e-06	8.669969e-06
8.254042e-01	1.000000e+00	1.333452e-03	8.673250e-06	8.673250e-06
1.000000e+00	1.211528e+00	1.625804e-03	8.697361e-06	8.697361e-06
1.211528e+00	1.467799e+00	1.975408e-03	8.716358e-06	8.716358e-06
1.467799e+00	1.778279e+00	2.357118e-03	8.631955e-06	8.631955e-06
1.778279e+00	2.154435e+00	2.855778e-03	8.636461e-06	8.636461e-06
2.154435e+00	2.610157e+00	3.471671e-03	8.656533e-06	8.656533e-06
2.610157e+00	3.162278e+00	4.213850e-03	8.657706e-06	8.657706e-06
3.162278e+00	3.831187e+00	5.091133e-03	8.641002e-06	8.641002e-06
3.831187e+00	4.641589e+00	6.163639e-03	8.632718e-06	8.632718e-06
4.641589e+00	5.623413e+00	7.476247e-03	8.628980e-06	8.628980e-06
5.623413e+00	6.812921e+00	9.043495e-03	8.608384e-06	8.608384e-06
6.812921e+00	8.254042e+00	1.090609e-02	8.569288e-06	8.569288e-06
8.254042e+00	1.000000e+01	1.285921e-02	8.424822e-06	8.424822e-06
1.000000e+01	1.211528e+01	1.564860e-02	8.402416e-06	8.402416e-06
1.211528e+01	1.467799e+01	1.988982e-02	8.551988e-06	8.551988e-06
1.467799e+01	1.778279e+01	2.378922e-02	8.405692e-06	8.405692e-06
1.778279e+01	2.154435e+01	2.767416e-02	8.099230e-06	8.099230e-06
2.154435e+01	2.610157e+01	3.198073e-02	7.718008e-06	7.718008e-06
2.610157e+01	3.162278e+01	3.619900e-02	7.180427e-06	7.180427e-06
3.162278e+01	3.831187e+01	4.122634e-02	6.559213e-06	6.559213e-06
3.831187e+01	4.641589e+01	5.641889e-02	6.234064e-06	6.234064e-06
4.641589e+01	5.623413e+01	6.328085e-03	1.887126e-06	1.887126e-06
5.623413e+01	6.812921e+01	1.973092e-03	1.018085e-06	1.018085e-06
6.812921e+01	8.254042e+01	8.532913e-04	5.998146e-07	5.998146e-07
8.254042e+01	1.000000e+02	2.848011e-04	3.015939e-07	3.015939e-07
1.000000e+02	1.211528e+02	2.615066e-05	7.191204e-08	7.191204e-08
1.211528e+02	1.467799e+02	4.493989e-06	5.026611e-09	5.026611e-09
1.467799e+02	1.778279e+02	4.486650e-06	1.075340e-09	1.075340e-09
1.778279e+02	2.154435e+02	4.552409e-06	9.208137e-10	9.208137e-10
2.154435e+02	2.610157e+02	4.969811e-06	7.832817e-10	7.832817e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ScaledBy=1.99999915208206019e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	1.991087e-06	1.417175e-06	1.417175e-06
1.211528e-02	1.467799e-02	2.907977e-06	1.355272e-06	1.355272e-06
1.467799e-02	1.778279e-02	9.556219e-06	2.556221e-06	2.556221e-06
1.778279e-02	2.154435e-02	4.878627e-06	1.617888e-06	1.617888e-06
2.154435e-02	2.610157e-02	1.960919e-05	3.117250e-06	3.117250e-06
2.610157e-02	3.162278e-02	1.894233e-05	2.807079e-06	2.807079e-06
3.162278e-02	3.831187e-02	1.550914e-05	2.243010e-06	2.243010e-06
3.831187e-02	4.641589e-02	2.114008e-05	2.420758e-06	2.420758e-06
4.641589e-02	5.623413e-02	2.437181e-05	2.317739e-06	2.317739e-06
5.623413e-02	6.812921e-02	3.130850e-05	2.421176e-06	2.421176e-06
6.812921e-02	8.254042e-02	3.851060e-05	2.434110e-06	2.434110e-06
8.254042e-02	1.000000e-01	4.843720e-05	2.490098e-06	2.490098e-06
1.000000e-01	1.211528e-01	5.683134e-05	2.462289e-06	2.462289e-06
1.211528e-01	1.467799e-01	6.842678e-05	2.430807e-06	2.430807e-06
1.467799e-01	1.778279e-01	8.550306e-05	2.479628e-06	2.479628e-06
1.778279e-01	2.154435e-01	1.017892e-04	2.453836e-06	2.453836e-06
2.154435e-01	2.610157e-01	1.223722e-04	2.447984e-06	2.447984e-06
2.610157e-01	3.162278e-01	1.430192e-04	2.395603e-06	2.395603e-06
3.162278e-01	3.831187e-01	1.756136e-04	2.411413e-06	2.411413e-06
3.831187e-01	4.641589e-01	2.194385e-04	2.455773e-06	2.455773e-06
4.641589e-01	5.623413e-01	2.570066e-04	2.414886e-06	2.414886e-06
5.623413e-01	6.812921e-01	3.149799e-04	2.424228e-06	2.424228e-06
6.812921e-01	8.254042e-01	3.846318e-04	2.436418e-06	2.436418e-06
8.254042e-01	1.000000e+00	4.614390e-04	2.420804e-06	2.420804e-06
1.000000e+00	1.211528e+00	5.622471e-04	2.429466e-06	2.429466e-06
1.211528e+00	1.467799e+00	6.830609e-04	2.431535e-06	2.431535e-06
1.467799e+00	1.778279e+00	8.190991e-04	2.417601e-06	2.417601e-06
1.778279e+00	2.154435e+00	9.945294e-04	2.420436e-06	2.420436e-06
2.154435e+00	2.610157e+00	1.202571e-03	2.417511e-06	2.417511e-06
2.610157e+00	3.162278e+00	1.463735e-03	2.423490e-06	2.423490e-06
3.162278e+00	3.831187e+00	1.766938e-03	2.417938e-06	2.417938e-06
3.831187e+00	4.641589e+00	2.142692e-03	2.417763e-06	2.417763e-06
4.641589e+00	5.623413e+00	2.596385e-03	2.415756e-06	2.415756e-06
5.623413e+00	6.812921e+00	3.147584e-03	2.414411e-06	2.414411e-06
6.812921e+00	8.254042e+00	3.812486e-03	2.414831e-06	2.414831e-06
8.254042e+00	1.000000e+01	4.621808e-03	2.438878e-06	2.438878e-06
1.000000e+01	1.211528e+01	5.601604e-03	2.421685e-06	2.421685e-06
1.211528e+01	1.467799e+01	6.798491e-03	2.358062e-06	2.358062e-06
1.467799e+01	1.778279e+01	8.265470e-03	2.354033e-06	2.354033e-06
1.778279e+01	2.154435e+01	1.009951e-02	2.379857e-06	2.379857e-06
2.154435e+01	2.610157e+01	1.236034e-02	2.403123e-06	2.403123e-06
2.610157e+01	3.162278e+01	1.519714e-02	2.429219e-06	2.429219e-06
3.162278e+01	3.831187e+01	1.934472e-02	2.486393e-06	2.486393e-06
3.831187e+01	4.641589e+01	3.043833e-02	2.829405e-06	2.829405e-06
4.641589e+01	5.623413e+01	5.660492e-03	1.056310e-06	1.056310e-06
5.623413e+01	6.812921e+01	1.755629e-03	5.101007e-07	5.101007e-07
6.812921e+01	8.254042e+01	9.874570e-04	3.360627e-07	3.360627e-07
8.254042e+01	1.000000e+02	6.374415e-04	2.335233e-07	2.335233e-07
1.000000e+02	1.211528e+02	4.860988e-04	1.766583e-07	1.766583e-07
1.211528e+02	1.467799e+02	4.907332e-04	1.633080e-07	1.633080e-07
1.467799e+02	1.778279e+02	5.387610e-04	1.559106e-07	1.559106e-07
1.778279e+02	2.154435e+02	6.347468e-04	1.570054e-07	1.570054e-07
2.154435e+02	2.610157e+02	8.234127e-04	1.650233e-07	1.650233e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999938577013676e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	6.157313e-06	2.753634e-06	2.753634e-06
1.211528e-02	1.467799e-02	1.118104e-05	3.371210e-06	3.371210e-06
1.467799e-02	1.778279e-02	1.677974e-05	3.752065e-06	3.752065e-06
1.778279e-02	2.154435e-02	1.246503e-05	2.938037e-06	2.938037e-06
2.154435e-02	2.610157e-02	2.114904e-05	3.476881e-06	3.476881e-06
2.610157e-02	3.162278e-02	3.066677e-05	3.803745e-06	3.803745e-06
3.162278e-02	3.831187e-02	3.193271e-05	3.526377e-06	3.526377e-06
3.831187e-02	4.641589e-02	2.957169e-05	3.083062e-06	3.083062e-06
4.641589e-02	5.623413e-02	4.271507e-05	3.366419e-06	3.366419e-06
5.623413e-02	6.812921e-02	4.817750e-05	3.248126e-06	3.248126e-06
6.812921e-02	8.254042e-02	5.567231e-05	3.172224e-06	3.172224e-06
8.254042e-02	1.000000e-01	7.355326e-05	3.312673e-06	3.312673e-06
1.000000e-01	1.211528e-01	8.632550e-05	3.260469e-06	3.260469e-06
1.211528e-01	1.467799e-01	1.129285e-04	3.388024e-06	3.388024e-06
1.467799e-01	1.778279e-01	1.281133e-04	3.278497e-06	3.278497e-06
1.778279e-01	2.154435e-01	1.579597e-04	3.307376e-06	3.307376e-06
2.154435e-01	2.610157e-01	1.867975e-04	3.267608e-06	3.267608e-06
2.610157e-01	3.162278e-01	2.258961e-04	3.264613e-06	3.264613e-06
3.162278e-01	3.831187e-01	2.708829e-04	3.247893e-06	3.247893e-06
3.831187e-01	4.641589e-01	3.284065e-04	3.249003e-06	3.249003e-06
4.641589e-01	5.623413e-01	3.990012e-04	3.253605e-06	3.253605e-06
5.623413e-01	6.812921e-01	4.782492e-04	3.236220e-06	3.236220e-06
6.812921e-01	8.254042e-01	5.762626e-04	3.227413e-06	3.227413e-06
8.254042e-01	1.000000e+00	6.893866e-04	3.207074e-06	3.207074e-06
1.000000e+00	1.211528e+00	8.321853e-04	3.201257e-06	3.201257e-06
1.211528e+00	1.467799e+00	9.943704e-04	3.179207e-06	3.179207e-06
1.467799e+00	1.778279e+00	1.194869e-03	3.166196e-06	3.166196e-06
1.778279e+00	2.154435e+00	1.440847e-03	3.158780e-06	3.158780e-06
2.154435e+00	2.610157e+00	1.733793e-03	3.148060e-06	3.148060e-06
2.610157e+00	3.162278e+00	2.088562e-03	3.139071e-06	3.139071e-06
3.162278e+00	3.831187e+00	2.510872e-03	3.126967e-06	3.126967e-06
3.831187e+00	4.641589e+00	3.019974e-03	3.115630e-06	3.115630e-06
4.641589e+00	5.623413e+00	3.638852e-03	3.107133e-06	3.107133e-06
5.623413e+00	6.812921e+00	4.382184e-03	3.097820e-06	3.097820e-06
6.812921e+00	8.254042e+00	5.269843e-03	3.086335e-06	3.086335e-06
8.254042e+00	1.000000e+01	6.234291e-03	3.049797e-06	3.049797e-06
1.000000e+01	1.211528e+01	7.597751e-03	3.058814e-06	3.058814e-06
1.211528e+01	1.467799e+01	9.598862e-03	3.123594e-06	3.123594e-06
1.467799e+01	1.778279e+01	1.164394e-02	3.125558e-06	3.125558e-06
1.778279e+01	2.154435e+01	1.394690e-02	3.107774e-06	3.107774e-06
2.154435e+01	2.610157e+01	1.679162e-02	3.098067e-06	3.098067e-06
2.610157e+01	3.162278e+01	2.036671e-02	3.099830e-06	3.099830e-06
3.162278e+01	3.831187e+01	2.560039e-02	3.157434e-06	3.157434e-06
3.831187e+01	4.641589e+01	3.895026e-02	3.538339e-06	3.538339e-06
4.641589e+01	5.623413e+01	8.459326e-03	1.498116e-06	1.498116e-06
5.623413e+01	6.812921e+01	3.215680e-03	8.391647e-07	8.391647e-07
6.812921e+01	8.254042e+01	2.065807e-03	6.110674e-07	6.110674e-07
8.254042e+01	1.000000e+02	1.547526e-03	4.805035e-07	4.805035e-07
1.000000e+02	1.211528e+02	1.345445e-03	4.070460e-07	4.070460e-07
1.211528e+02	1.467799e+02	1.370592e-03	3.732491e-07	3.732491e-07
1.467799e+02	1.778279e+02	1.532350e-03	3.585558e-07	3.585558e-07
1.778279e+02	2.154435e+02	1.761242e-03	3.492369e-07	3.492369e-07
2.154435e+02	2.610157e+02	2.341785e-03	3.658625e-07	3.658625e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__NTrials]
ScaledBy=1.99999920000031999e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	4.727505e-06	2.114204e-06	2.114204e-06
1.211528e-02	1.467799e-02	8.584658e-06	2.588372e-06	2.588372e-06
1.467799e-02	1.778279e-02	1.288327e-05	2.880787e-06	2.880787e-06
1.778279e-02	2.154435e-02	9.570495e-06	2.255787e-06	2.255787e-06
2.154435e-02	2.610157e-02	1.623796e-05	2.669505e-06	2.669505e-06
2.610157e-02	3.162278e-02	2.354555e-05	2.920467e-06	2.920467e-06
3.162278e-02	3.831187e-02	2.451752e-05	2.707508e-06	2.707508e-06
3.831187e-02	4.641589e-02	2.270477e-05	2.367136e-06	2.367136e-06
4.641589e-02	5.623413e-02	3.279609e-05	2.584694e-06	2.584694e-06
5.623413e-02	6.812921e-02	3.699007e-05	2.493870e-06	2.493870e-06
6.812921e-02	8.254042e-02	4.274449e-05	2.435593e-06	2.435593e-06
8.254042e-02	1.000000e-01	5.647327e-05	2.543428e-06	2.543428e-06
1.000000e-01	1.211528e-01	6.627959e-05	2.503347e-06	2.503347e-06
1.211528e-01	1.467799e-01	8.670505e-05	2.601282e-06	2.601282e-06
1.467799e-01	1.778279e-01	9.836379e-05	2.517188e-06	2.517188e-06
1.778279e-01	2.154435e-01	1.212794e-04	2.539361e-06	2.539361e-06
2.154435e-01	2.610157e-01	1.434207e-04	2.508828e-06	2.508828e-06
2.610157e-01	3.162278e-01	1.734402e-04	2.506528e-06	2.506528e-06
3.162278e-01	3.831187e-01	2.079803e-04	2.493691e-06	2.493691e-06
3.831187e-01	4.641589e-01	2.521463e-04	2.494543e-06	2.494543e-06
4.641589e-01	5.623413e-01	3.063481e-04	2.498076e-06	2.498076e-06
5.623413e-01	6.812921e-01	3.671937e-04	2.484728e-06	2.484728e-06
6.812921e-01	8.254042e-01	4.424470e-04	2.477966e-06	2.477966e-06
8.254042e-01	1.000000e+00	5.293023e-04	2.462351e-06	2.462351e-06
1.000000e+00	1.211528e+00	6.389409e-04	2.457884e-06	2.457884e-06
1.211528e+00	1.467799e+00	7.634648e-04	2.440955e-06	2.440955e-06
1.467799e+00	1.778279e+00	9.174050e-04	2.430964e-06	2.430964e-06
1.778279e+00	2.154435e+00	1.106264e-03	2.425271e-06	2.425271e-06
2.154435e+00	2.610157e+00	1.331188e-03	2.417052e-06	2.417052e-06
2.610157e+00	3.162278e+00	1.603572e-03	2.410139e-06	2.410139e-06
3.162278e+00	3.831187e+00	1.927818e-03	2.400851e-06	2.400851e-06
3.831187e+00	4.641589e+00	2.318697e-03	2.392141e-06	2.392141e-06
4.641589e+00	5.623413e+00	2.793866e-03	2.385620e-06	2.385620e-06
5.623413e+00	6.812921e+00	3.364588e-03	2.378470e-06	2.378470e-06
6.812921e+00	8.254042e+00	4.046118e-03	2.369649e-06	2.369649e-06
8.254042e+00	1.000000e+01	4.786609e-03	2.341598e-06	2.341598e-06
1.000000e+01	1.211528e+01	5.833459e-03	2.348518e-06	2.348518e-06
1.211528e+01	1.467799e+01	7.369886e-03	2.398257e-06	2.398257e-06
1.467799e+01	1.778279e+01	8.940064e-03	2.399764e-06	2.399764e-06
1.778279e+01	2.154435e+01	1.070825e-02	2.386109e-06	2.386109e-06
2.154435e+01	2.610157e+01	1.289239e-02	2.378657e-06	2.378657e-06
2.610157e+01	3.162278e+01	1.563731e-02	2.380010e-06	2.380010e-06
3.162278e+01	3.831187e+01	1.965565e-02	2.424238e-06	2.424238e-06
3.831187e+01	4.641589e+01	2.990552e-02	2.716692e-06	2.716692e-06
4.641589e+01	5.623413e+01	6.494963e-03	1.150235e-06	1.150235e-06
5.623413e+01	6.812921e+01	2.468959e-03	6.443002e-07	6.443002e-07
6.812921e+01	8.254042e+01	1.586101e-03	4.691701e-07	4.691701e-07
8.254042e+01	1.000000e+02	1.188171e-03	3.689246e-07	3.689246e-07
1.000000e+02	1.211528e+02	1.033017e-03	3.125255e-07	3.125255e-07
1.211528e+02	1.467799e+02	1.052324e-03	2.865763e-07	2.865763e-07
1.467799e+02	1.778279e+02	1.176520e-03	2.752949e-07	2.752949e-07
1.778279e+02	2.154435e+02	1.352260e-03	2.681400e-07	2.681400e-07
2.154435e+02	2.610157e+02	1.797995e-03	2.809051e-07	2.809051e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999915604110335e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	7.120481e-06	4.153182e-06	4.153182e-06
1.211528e-02	1.467799e-02	1.297504e-05	5.597327e-06	5.597327e-06
1.467799e-02	1.778279e-02	2.951414e-05	8.610153e-06	8.610153e-06
1.778279e-02	2.154435e-02	1.643244e-05	6.818966e-06	6.818966e-06
2.154435e-02	2.610157e-02	4.367952e-05	9.737727e-06	9.737727e-06
2.610157e-02	3.162278e-02	5.572541e-05	9.660006e-06	9.660006e-06
3.162278e-02	3.831187e-02	5.208759e-05	8.500162e-06	8.500162e-06
3.831187e-02	4.641589e-02	5.329829e-05	7.939633e-06	7.939633e-06
4.641589e-02	5.623413e-02	9.028121e-05	9.826820e-06	9.826820e-06
5.623413e-02	6.812921e-02	8.428375e-05	8.113249e-06	8.113249e-06
6.812921e-02	8.254042e-02	9.814672e-05	8.237783e-06	8.237783e-06
8.254042e-02	1.000000e-01	1.387229e-04	8.864738e-06	8.864738e-06
1.000000e-01	1.211528e-01	1.555149e-04	8.390220e-06	8.390220e-06
1.211528e-01	1.467799e-01	2.049189e-04	8.931892e-06	8.931892e-06
1.467799e-01	1.778279e-01	2.381513e-04	8.738133e-06	8.738133e-06
1.778279e-01	2.154435e-01	2.891441e-04	8.609348e-06	8.609348e-06
2.154435e-01	2.610157e-01	3.520034e-04	8.750101e-06	8.750101e-06
2.610157e-01	3.162278e-01	4.235818e-04	8.668366e-06	8.668366e-06
3.162278e-01	3.831187e-01	4.995802e-04	8.549704e-06	8.549704e-06
3.831187e-01	4.641589e-01	6.149244e-04	8.605556e-06	8.605556e-06
4.641589e-01	5.623413e-01	7.502515e-04	8.660417e-06	8.660417e-06
5.623413e-01	6.812921e-01	9.159459e-04	8.713901e-06	8.713901e-06
6.812921e-01	8.254042e-01	1.105656e-03	8.693997e-06	8.693997e-06
8.254042e-01	1.000000e+00	1.318737e-03	8.599455e-06	8.599455e-06
1.000000e+00	1.211528e+00	1.620055e-03	8.686021e-06	8.686021e-06
1.211528e+00	1.467799e+00	1.959116e-03	8.669195e-06	8.669195e-06
1.467799e+00	1.778279e+00	2.346051e-03	8.614020e-06	8.614020e-06
1.778279e+00	2.154435e+00	2.866920e-03	8.661466e-06	8.661466e-06
2.154435e+00	2.610157e+00	3.476350e-03	8.662550e-06	8.662550e-06
2.610157e+00	3.162278e+00	4.207829e-03	8.648477e-06	8.648477e-06
3.162278e+00	3.831187e+00	5.093318e-03	8.647767e-06	8.647767e-06
3.831187e+00	4.641589e+00	6.167679e-03	8.637395e-06	8.637395e-06
4.641589e+00	5.623413e+00	7.474835e-03	8.627129e-06	8.627129e-06
5.623413e+00	6.812921e+00	9.040738e-03	8.607230e-06	8.607230e-06
6.812921e+00	8.254042e+00	1.091518e-02	8.572658e-06	8.572658e-06
8.254042e+00	1.000000e+01	1.285505e-02	8.422736e-06	8.422736e-06
1.000000e+01	1.211528e+01	1.564116e-02	8.400367e-06	8.400367e-06
1.211528e+01	1.467799e+01	1.989249e-02	8.552694e-06	8.552694e-06
1.467799e+01	1.778279e+01	2.378390e-02	8.404827e-06	8.404827e-06
1.778279e+01	2.154435e+01	2.768272e-02	8.100798e-06	8.100798e-06
2.154435e+01	2.610157e+01	3.197699e-02	7.717303e-06	7.717303e-06
2.610157e+01	3.162278e+01	3.620551e-02	7.181119e-06	7.181119e-06
3.162278e+01	3.831187e+01	4.122278e-02	6.558949e-06	6.558949e-06
3.831187e+01	4.641589e+01	5.642052e-02	6.234111e-06	6.234111e-06
4.641589e+01	5.623413e+01	6.326500e-03	1.886870e-06	1.886870e-06
5.623413e+01	6.812921e+01	1.972189e-03	1.017848e-06	1.017848e-06
6.812921e+01	8.254042e+01	8.539165e-04	6.000582e-07	6.000582e-07
8.254042e+01	1.000000e+02	2.849815e-04	3.017065e-07	3.017065e-07
1.000000e+02	1.211528e+02	2.613776e-05	7.190696e-08	7.190696e-08
1.211528e+02	1.467799e+02	4.502897e-06	5.221262e-09	5.221262e-09
1.467799e+02	1.778279e+02	4.486614e-06	1.100797e-09	1.100797e-09
1.778279e+02	2.154435e+02	4.552662e-06	9.208429e-10	9.208429e-10
2.154435e+02	2.610157e+02	4.969841e-06	7.832847e-10	7.832847e-10
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=dotted
Path=//mt/home/lflower/setups/shower_IS/varyt0/500-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II_500/nu_kT
ScaledBy=1.99999915208206019e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-02	1.211528e-02	3.936093e-06	2.010089e-06	2.010089e-06
1.211528e-02	1.467799e-02	6.403378e-06	2.322223e-06	2.322223e-06
1.467799e-02	1.778279e-02	1.032749e-05	2.684423e-06	2.684423e-06
1.778279e-02	2.154435e-02	5.615354e-06	1.787042e-06	1.787042e-06
2.154435e-02	2.610157e-02	1.532709e-05	2.756821e-06	2.756821e-06
2.610157e-02	3.162278e-02	2.164044e-05	2.978912e-06	2.978912e-06
3.162278e-02	3.831187e-02	2.143188e-05	2.700636e-06	2.700636e-06
3.831187e-02	4.641589e-02	1.861376e-05	2.276037e-06	2.276037e-06
4.641589e-02	5.623413e-02	2.910559e-05	2.595157e-06	2.595157e-06
5.623413e-02	6.812921e-02	2.947397e-05	2.320434e-06	2.320434e-06
6.812921e-02	8.254042e-02	3.523582e-05	2.315550e-06	2.315550e-06
8.254042e-02	1.000000e-01	4.643022e-05	2.414448e-06	2.414448e-06
1.000000e-01	1.211528e-01	5.456715e-05	2.385245e-06	2.385245e-06
1.211528e-01	1.467799e-01	7.120977e-05	2.475126e-06	2.475126e-06
1.467799e-01	1.778279e-01	8.302644e-05	2.444115e-06	2.444115e-06
1.778279e-01	2.154435e-01	1.019014e-04	2.451622e-06	2.451622e-06
2.154435e-01	2.610157e-01	1.204105e-04	2.424028e-06	2.424028e-06
2.610157e-01	3.162278e-01	1.473993e-04	2.437538e-06	2.437538e-06
3.162278e-01	3.831187e-01	1.742703e-04	2.399380e-06	2.399380e-06
3.831187e-01	4.641589e-01	2.163864e-04	2.436939e-06	2.436939e-06
4.641589e-01	5.623413e-01	2.621002e-04	2.433368e-06	2.433368e-06
5.623413e-01	6.812921e-01	3.157073e-04	2.422844e-06	2.422844e-06
6.812921e-01	8.254042e-01	3.839472e-04	2.434252e-06	2.434252e-06
8.254042e-01	1.000000e+00	4.623147e-04	2.423609e-06	2.423609e-06
1.000000e+00	1.211528e+00	5.618878e-04	2.426866e-06	2.426866e-06
1.211528e+00	1.467799e+00	6.770341e-04	2.419630e-06	2.419630e-06
1.467799e+00	1.778279e+00	8.170939e-04	2.415377e-06	2.415377e-06
1.778279e+00	2.154435e+00	9.954064e-04	2.423142e-06	2.423142e-06
2.154435e+00	2.610157e+00	1.205489e-03	2.420598e-06	2.420598e-06
2.610157e+00	3.162278e+00	1.461358e-03	2.421435e-06	2.421435e-06
3.162278e+00	3.831187e+00	1.768329e-03	2.419246e-06	2.419246e-06
3.831187e+00	4.641589e+00	2.141172e-03	2.416816e-06	2.416816e-06
4.641589e+00	5.623413e+00	2.596877e-03	2.416078e-06	2.416078e-06
5.623413e+00	6.812921e+00	3.146244e-03	2.413940e-06	2.413940e-06
6.812921e+00	8.254042e+00	3.814829e-03	2.415446e-06	2.415446e-06
8.254042e+00	1.000000e+01	4.621726e-03	2.438895e-06	2.438895e-06
1.000000e+01	1.211528e+01	5.600043e-03	2.421445e-06	2.421445e-06
1.211528e+01	1.467799e+01	6.797519e-03	2.357765e-06	2.357765e-06
1.467799e+01	1.778279e+01	8.263605e-03	2.353763e-06	2.353763e-06
1.778279e+01	2.154435e+01	1.010134e-02	2.380123e-06	2.380123e-06
2.154435e+01	2.610157e+01	1.236059e-02	2.403102e-06	2.403102e-06
2.610157e+01	3.162278e+01	1.519819e-02	2.429265e-06	2.429265e-06
3.162278e+01	3.831187e+01	1.934392e-02	2.486384e-06	2.486384e-06
3.831187e+01	4.641589e+01	3.043966e-02	2.829471e-06	2.829471e-06
4.641589e+01	5.623413e+01	5.659569e-03	1.056199e-06	1.056199e-06
5.623413e+01	6.812921e+01	1.755797e-03	5.101101e-07	5.101101e-07
6.812921e+01	8.254042e+01	9.874487e-04	3.360753e-07	3.360753e-07
8.254042e+01	1.000000e+02	6.375480e-04	2.335422e-07	2.335422e-07
1.000000e+02	1.211528e+02	4.859584e-04	1.766368e-07	1.766368e-07
1.211528e+02	1.467799e+02	4.907516e-04	1.633111e-07	1.633111e-07
1.467799e+02	1.778279e+02	5.387171e-04	1.559057e-07	1.559057e-07
1.778279e+02	2.154435e+02	6.347701e-04	1.570066e-07	1.570066e-07
2.154435e+02	2.610157e+02	8.234200e-04	1.650243e-07	1.650243e-07
2.610157e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.831187e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.831187e+02	4.641589e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.641589e+02	5.623413e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.623413e+02	6.812921e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.812921e+02	8.254042e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.254042e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyt0/91GeV/0_1_jetrate.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$d_{01}$ [GeV$^2$]
YLabel=d$\sigma/$d$d_{01}$ [pb/GeV$^2$]
LegendXPos=0.65
LegendYPos=0.925
XMax=1e1
LogX=1
DrawOnly=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
LegendOnly=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
RatioPlotYLabel=Ratio to $t_0=10^{-6}$
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.198398e+06	2.264593e+03	2.264593e+03
1.230269e-04	1.513561e-04	4.131892e+06	1.820247e+03	1.820247e+03
1.513561e-04	1.862087e-04	3.295926e+06	1.465697e+03	1.465697e+03
1.862087e-04	2.290868e-04	2.624032e+06	1.179071e+03	1.179071e+03
2.290868e-04	2.818383e-04	2.082288e+06	9.469480e+02	9.469480e+02
2.818383e-04	3.467369e-04	1.652254e+06	7.604906e+02	7.604906e+02
3.467369e-04	4.265795e-04	1.311912e+06	6.109534e+02	6.109534e+02
4.265795e-04	5.248075e-04	1.037856e+06	4.899186e+02	4.899186e+02
5.248075e-04	6.456542e-04	8.214654e+05	3.929618e+02	3.929618e+02
6.456542e-04	7.943282e-04	6.490228e+05	3.149093e+02	3.149093e+02
7.943282e-04	9.772372e-04	5.130445e+05	2.524254e+02	2.524254e+02
9.772372e-04	1.202264e-03	4.046662e+05	2.021177e+02	2.021177e+02
1.202264e-03	1.479108e-03	3.180189e+05	1.615407e+02	1.615407e+02
1.479108e-03	1.819701e-03	2.493365e+05	1.289579e+02	1.289579e+02
1.819701e-03	2.238721e-03	1.946830e+05	1.027353e+02	1.027353e+02
2.238721e-03	2.754229e-03	1.527399e+05	8.204113e+01	8.204113e+01
2.754229e-03	3.388442e-03	1.199440e+05	6.554579e+01	6.554579e+01
3.388442e-03	4.168694e-03	9.417101e+04	5.236176e+01	5.236176e+01
4.168694e-03	5.128614e-03	7.417417e+04	4.189690e+01	4.189690e+01
5.128614e-03	6.309573e-03	5.815903e+04	3.344754e+01	3.344754e+01
6.309573e-03	7.762471e-03	4.582370e+04	2.676706e+01	2.676706e+01
7.762471e-03	9.549926e-03	3.599043e+04	2.138696e+01	2.138696e+01
9.549926e-03	1.174898e-02	2.815841e+04	1.705529e+01	1.705529e+01
1.174898e-02	1.445440e-02	2.206681e+04	1.361211e+01	1.361211e+01
1.445440e-02	1.778279e-02	1.723836e+04	1.084685e+01	1.084685e+01
1.778279e-02	2.187762e-02	1.342242e+04	8.629201e+00	8.629201e+00
2.187762e-02	2.691535e-02	1.041798e+04	6.854054e+00	6.854054e+00
2.691535e-02	3.311311e-02	8.090680e+03	5.445632e+00	5.445632e+00
3.311311e-02	4.073803e-02	6.274635e+03	4.323642e+00	4.323642e+00
4.073803e-02	5.011872e-02	4.840312e+03	3.423674e+00	3.423674e+00
5.011872e-02	6.165950e-02	3.748833e+03	2.716462e+00	2.716462e+00
6.165950e-02	7.585776e-02	2.894942e+03	2.152164e+00	2.152164e+00
7.585776e-02	9.332543e-02	2.222311e+03	1.700035e+00	1.700035e+00
9.332543e-02	1.148154e-01	1.706774e+03	1.343208e+00	1.343208e+00
1.148154e-01	1.412538e-01	1.298683e+03	1.056348e+00	1.056348e+00
1.412538e-01	1.737801e-01	9.907878e+02	8.318520e-01	8.318520e-01
1.737801e-01	2.137962e-01	7.523382e+02	6.535251e-01	6.535251e-01
2.137962e-01	2.630268e-01	5.687479e+02	5.122895e-01	5.122895e-01
2.630268e-01	3.235937e-01	4.235081e+02	3.985532e-01	3.985532e-01
3.235937e-01	3.981072e-01	3.169674e+02	3.108586e-01	3.108586e-01
3.981072e-01	4.897788e-01	2.351023e+02	2.413704e-01	2.413704e-01
4.897788e-01	6.025596e-01	1.729802e+02	1.866611e-01	1.866611e-01
6.025596e-01	7.413102e-01	1.273283e+02	1.443837e-01	1.443837e-01
7.413102e-01	9.120108e-01	9.225281e+01	1.108014e-01	1.108014e-01
9.120108e-01	1.122018e+00	6.702108e+01	8.514550e-02	8.514550e-02
1.122018e+00	1.380384e+00	4.826680e+01	6.514477e-02	6.514477e-02
1.380384e+00	1.698244e+00	3.430819e+01	4.951697e-02	4.951697e-02
1.698244e+00	2.089296e+00	2.434296e+01	3.760474e-02	3.760474e-02
2.089296e+00	2.570396e+00	1.740176e+01	2.866500e-02	2.866500e-02
2.570396e+00	3.162278e+00	1.220893e+01	2.164683e-02	2.164683e-02
3.162278e+00	3.890451e+00	8.456983e+00	1.624290e-02	1.624290e-02
3.890451e+00	4.786301e+00	6.026881e+00	1.236237e-02	1.236237e-02
4.786301e+00	5.888437e+00	4.248209e+00	9.357471e-03	9.357471e-03
5.888437e+00	7.244360e+00	3.029876e+00	7.124724e-03	7.124724e-03
7.244360e+00	8.912509e+00	2.166696e+00	5.431936e-03	5.431936e-03
8.912509e+00	1.096478e+01	1.545808e+00	4.136505e-03	4.136505e-03
1.096478e+01	1.348963e+01	1.089083e+00	3.130299e-03	3.130299e-03
1.348963e+01	1.659587e+01	7.844207e-01	2.395135e-03	2.395135e-03
1.659587e+01	2.041738e+01	5.627425e-01	1.828986e-03	1.828986e-03
2.041738e+01	2.511886e+01	4.088742e-01	1.405564e-03	1.405564e-03
2.511886e+01	3.090295e+01	2.957845e-01	1.077813e-03	1.077813e-03
3.090295e+01	3.801894e+01	2.137121e-01	8.259808e-04	8.259808e-04
3.801894e+01	4.677351e+01	1.548059e-01	6.337958e-04	6.337958e-04
4.677351e+01	5.754399e+01	1.123449e-01	4.867793e-04	4.867793e-04
5.754399e+01	7.079458e+01	8.129834e-02	3.733329e-04	3.733329e-04
7.079458e+01	8.709636e+01	5.835755e-02	2.851702e-04	2.851702e-04
8.709636e+01	1.071519e+02	4.180993e-02	2.176184e-04	2.176184e-04
1.071519e+02	1.318257e+02	2.967361e-02	1.652876e-04	1.652876e-04
1.318257e+02	1.621810e+02	2.145853e-02	1.267231e-04	1.267231e-04
1.621810e+02	1.995262e+02	1.516348e-02	9.604065e-05	9.604065e-05
1.995262e+02	2.454709e+02	1.075449e-02	7.292063e-05	7.292063e-05
2.454709e+02	3.019952e+02	7.627537e-03	5.536657e-05	5.536657e-05
3.019952e+02	3.715352e+02	5.306129e-03	4.163366e-05	4.163366e-05
3.715352e+02	4.570882e+02	3.631632e-03	3.105320e-05	3.105320e-05
4.570882e+02	5.623413e+02	2.479452e-03	2.313308e-05	2.313308e-05
5.623413e+02	6.918310e+02	1.585562e-03	1.667812e-05	1.667812e-05
6.918310e+02	8.511380e+02	9.670950e-04	1.174330e-05	1.174330e-05
8.511380e+02	1.047129e+03	4.868098e-04	7.511639e-06	7.511639e-06
1.047129e+03	1.288250e+03	9.195197e-05	2.943310e-06	2.943310e-06
1.288250e+03	1.584893e+03	7.657939e-08	7.657943e-08	7.657943e-08
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.576712e+02	1.993765e-01	1.993765e-01
1.230269e-04	1.513561e-04	3.637748e+02	1.602560e-01	1.602560e-01
1.513561e-04	1.862087e-04	2.901758e+02	1.290411e-01	1.290411e-01
1.862087e-04	2.290868e-04	2.310218e+02	1.038063e-01	1.038063e-01
2.290868e-04	2.818383e-04	1.833263e+02	8.337002e-02	8.337002e-02
2.818383e-04	3.467369e-04	1.454658e+02	6.695419e-02	6.695419e-02
3.467369e-04	4.265795e-04	1.155017e+02	5.378881e-02	5.378881e-02
4.265795e-04	5.248075e-04	9.137362e+01	4.313282e-02	4.313282e-02
5.248075e-04	6.456542e-04	7.232244e+01	3.459666e-02	3.459666e-02
6.456542e-04	7.943282e-04	5.714047e+01	2.772486e-02	2.772486e-02
7.943282e-04	9.772372e-04	4.516883e+01	2.222373e-02	2.222373e-02
9.772372e-04	1.202264e-03	3.562713e+01	1.779460e-02	1.779460e-02
1.202264e-03	1.479108e-03	2.799863e+01	1.422217e-02	1.422217e-02
1.479108e-03	1.819701e-03	2.195177e+01	1.135356e-02	1.135356e-02
1.819701e-03	2.238721e-03	1.714004e+01	9.044895e-03	9.044895e-03
2.238721e-03	2.754229e-03	1.344734e+01	7.222964e-03	7.222964e-03
2.754229e-03	3.388442e-03	1.055996e+01	5.770701e-03	5.770701e-03
3.388442e-03	4.168694e-03	8.290888e+00	4.609969e-03	4.609969e-03
4.168694e-03	5.128614e-03	6.530350e+00	3.688636e-03	3.688636e-03
5.128614e-03	6.309573e-03	5.120366e+00	2.944747e-03	2.944747e-03
6.309573e-03	7.762471e-03	4.034353e+00	2.356592e-03	2.356592e-03
7.762471e-03	9.549926e-03	3.168625e+00	1.882924e-03	1.882924e-03
9.549926e-03	1.174898e-02	2.479088e+00	1.501561e-03	1.501561e-03
1.174898e-02	1.445440e-02	1.942779e+00	1.198421e-03	1.198421e-03
1.445440e-02	1.778279e-02	1.517678e+00	9.549656e-04	9.549656e-04
1.778279e-02	2.187762e-02	1.181720e+00	7.597213e-04	7.597213e-04
2.187762e-02	2.691535e-02	9.172072e-01	6.034361e-04	6.034361e-04
2.691535e-02	3.311311e-02	7.123096e-01	4.794375e-04	4.794375e-04
3.311311e-02	4.073803e-02	5.524236e-01	3.806567e-04	3.806567e-04
4.073803e-02	5.011872e-02	4.261448e-01	3.014229e-04	3.014229e-04
5.011872e-02	6.165950e-02	3.300501e-01	2.391594e-04	2.391594e-04
6.165950e-02	7.585776e-02	2.548729e-01	1.894782e-04	1.894782e-04
7.585776e-02	9.332543e-02	1.956539e-01	1.496724e-04	1.496724e-04
9.332543e-02	1.148154e-01	1.502657e-01	1.182571e-04	1.182571e-04
1.148154e-01	1.412538e-01	1.143370e-01	9.300169e-05	9.300169e-05
1.412538e-01	1.737801e-01	8.722972e-02	7.323689e-05	7.323689e-05
1.737801e-01	2.137962e-01	6.623644e-02	5.753685e-05	5.753685e-05
2.137962e-01	2.630268e-01	5.007300e-02	4.510236e-05	4.510236e-05
2.630268e-01	3.235937e-01	3.728598e-02	3.508893e-05	3.508893e-05
3.235937e-01	3.981072e-01	2.790606e-02	2.736823e-05	2.736823e-05
3.981072e-01	4.897788e-01	2.069858e-02	2.125044e-05	2.125044e-05
4.897788e-01	6.025596e-01	1.522931e-02	1.643378e-05	1.643378e-05
6.025596e-01	7.413102e-01	1.121008e-02	1.271165e-05	1.271165e-05
7.413102e-01	9.120108e-01	8.122010e-03	9.755044e-06	9.755044e-06
9.120108e-01	1.122018e+00	5.900588e-03	7.496276e-06	7.496276e-06
1.122018e+00	1.380384e+00	4.249445e-03	5.735396e-06	5.735396e-06
1.380384e+00	1.698244e+00	3.020518e-03	4.359511e-06	4.359511e-06
1.698244e+00	2.089296e+00	2.143173e-03	3.310750e-06	3.310750e-06
2.089296e+00	2.570396e+00	1.532064e-03	2.523689e-06	2.523689e-06
2.570396e+00	3.162278e+00	1.074883e-03	1.905803e-06	1.905803e-06
3.162278e+00	3.890451e+00	7.445593e-04	1.430037e-06	1.430037e-06
3.890451e+00	4.786301e+00	5.306112e-04	1.088392e-06	1.088392e-06
4.786301e+00	5.888437e+00	3.740155e-04	8.238388e-07	8.238388e-07
5.888437e+00	7.244360e+00	2.667526e-04	6.272661e-07	6.272661e-07
7.244360e+00	8.912509e+00	1.907575e-04	4.782318e-07	4.782318e-07
8.912509e+00	1.096478e+01	1.360941e-04	3.641810e-07	3.641810e-07
1.096478e+01	1.348963e+01	9.588372e-05	2.755939e-07	2.755939e-07
1.348963e+01	1.659587e+01	6.906099e-05	2.108696e-07	2.108696e-07
1.659587e+01	2.041738e+01	4.954429e-05	1.610254e-07	1.610254e-07
2.041738e+01	2.511886e+01	3.599760e-05	1.237469e-07	1.237469e-07
2.511886e+01	3.090295e+01	2.604109e-05	9.489144e-08	9.489144e-08
3.090295e+01	3.801894e+01	1.881537e-05	7.271998e-08	7.271998e-08
3.801894e+01	4.677351e+01	1.362922e-05	5.579987e-08	5.579987e-08
4.677351e+01	5.754399e+01	9.890924e-06	4.285642e-08	4.285642e-08
5.754399e+01	7.079458e+01	7.157568e-06	3.286852e-08	3.286852e-08
7.079458e+01	8.709636e+01	5.137844e-06	2.510660e-08	2.510660e-08
8.709636e+01	1.071519e+02	3.680978e-06	1.915929e-08	1.915929e-08
1.071519e+02	1.318257e+02	2.612488e-06	1.455205e-08	1.455205e-08
1.318257e+02	1.621810e+02	1.889225e-06	1.115680e-08	1.115680e-08
1.621810e+02	1.995262e+02	1.335004e-06	8.455493e-09	8.455493e-09
1.995262e+02	2.454709e+02	9.468339e-07	6.419988e-09	6.419988e-09
2.454709e+02	3.019952e+02	6.715342e-07	4.874516e-09	4.874516e-09
3.019952e+02	3.715352e+02	4.671556e-07	3.665460e-09	3.665460e-09
3.715352e+02	4.570882e+02	3.197316e-07	2.733948e-09	2.733948e-09
4.570882e+02	5.623413e+02	2.182929e-07	2.036654e-09	2.036654e-09
5.623413e+02	6.918310e+02	1.395941e-07	1.468355e-09	1.468355e-09
6.918310e+02	8.511380e+02	8.514378e-08	1.033889e-09	1.033889e-09
8.511380e+02	1.047129e+03	4.285911e-08	6.613304e-10	6.613304e-10
1.047129e+03	1.288250e+03	8.095521e-09	2.591313e-10	2.591313e-10
1.288250e+03	1.584893e+03	6.742111e-12	6.742111e-12	6.742111e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.868984e+03	8.661994e-01	8.661994e-01
1.230269e-04	1.513561e-04	1.480919e+03	6.946472e-01	6.946472e-01
1.513561e-04	1.862087e-04	1.177658e+03	5.579619e-01	5.579619e-01
1.862087e-04	2.290868e-04	9.345060e+02	4.477295e-01	4.477295e-01
2.290868e-04	2.818383e-04	7.390389e+02	3.586588e-01	3.586588e-01
2.818383e-04	3.467369e-04	5.843003e+02	2.872041e-01	2.872041e-01
3.467369e-04	4.265795e-04	4.623078e+02	2.301133e-01	2.301133e-01
4.265795e-04	5.248075e-04	3.642676e+02	1.839541e-01	1.839541e-01
5.248075e-04	6.456542e-04	2.870116e+02	1.470259e-01	1.470259e-01
6.456542e-04	7.943282e-04	2.259009e+02	1.174839e-01	1.174839e-01
7.943282e-04	9.772372e-04	1.776686e+02	9.379124e-02	9.379124e-02
9.772372e-04	1.202264e-03	1.394638e+02	7.482307e-02	7.482307e-02
1.202264e-03	1.479108e-03	1.089812e+02	5.953372e-02	5.953372e-02
1.479108e-03	1.819701e-03	8.490967e+01	4.728910e-02	4.728910e-02
1.819701e-03	2.238721e-03	6.583922e+01	3.746864e-02	3.746864e-02
2.238721e-03	2.754229e-03	5.127854e+01	2.974484e-02	2.974484e-02
2.754229e-03	3.388442e-03	4.000014e+01	2.363690e-02	2.363690e-02
3.388442e-03	4.168694e-03	3.117067e+01	1.877135e-02	1.877135e-02
4.168694e-03	5.128614e-03	2.438013e+01	1.493494e-02	1.493494e-02
5.128614e-03	6.309573e-03	1.895548e+01	1.184144e-02	1.184144e-02
6.309573e-03	7.762471e-03	1.482773e+01	9.420903e-03	9.420903e-03
7.762471e-03	9.549926e-03	1.155434e+01	7.479840e-03	7.479840e-03
9.549926e-03	1.174898e-02	8.957420e+00	5.920516e-03	5.920516e-03
1.174898e-02	1.445440e-02	6.945106e+00	4.683962e-03	4.683962e-03
1.445440e-02	1.778279e-02	5.369734e+00	3.700521e-03	3.700521e-03
1.778279e-02	2.187762e-02	4.128301e+00	2.912790e-03	2.912790e-03
2.187762e-02	2.691535e-02	3.160838e+00	2.287803e-03	2.287803e-03
2.691535e-02	3.311311e-02	2.418617e+00	1.794920e-03	1.794920e-03
3.311311e-02	4.073803e-02	1.846937e+00	1.406955e-03	1.406955e-03
4.073803e-02	5.011872e-02	1.399584e+00	1.096973e-03	1.096973e-03
5.011872e-02	6.165950e-02	1.065020e+00	8.573843e-04	8.573843e-04
6.165950e-02	7.585776e-02	8.054353e-01	6.670894e-04	6.670894e-04
7.585776e-02	9.332543e-02	6.039804e-01	5.163358e-04	5.163358e-04
9.332543e-02	1.148154e-01	4.527016e-01	3.992943e-04	3.992943e-04
1.148154e-01	1.412538e-01	3.344156e-01	3.059222e-04	3.059222e-04
1.412538e-01	1.737801e-01	2.471976e-01	2.342263e-04	2.342263e-04
1.737801e-01	2.137962e-01	1.809912e-01	1.781500e-04	1.781500e-04
2.137962e-01	2.630268e-01	1.313757e-01	1.346263e-04	1.346263e-04
2.630268e-01	3.235937e-01	9.304049e-02	1.000422e-04	1.000422e-04
3.235937e-01	3.981072e-01	6.604155e-02	7.436974e-05	7.436974e-05
3.981072e-01	4.897788e-01	4.609822e-02	5.459015e-05	5.459015e-05
4.897788e-01	6.025596e-01	3.157810e-02	3.952560e-05	3.952560e-05
6.025596e-01	7.413102e-01	2.158107e-02	2.854439e-05	2.854439e-05
7.413102e-01	9.120108e-01	1.424702e-02	2.008369e-05	2.008369e-05
9.120108e-01	1.122018e+00	9.407982e-03	1.410944e-05	1.410944e-05
1.122018e+00	1.380384e+00	6.059756e-03	9.728897e-06	9.728897e-06
1.380384e+00	1.698244e+00	3.800208e-03	6.574531e-06	6.574531e-06
1.698244e+00	2.089296e+00	2.351851e-03	4.387773e-06	4.387773e-06
2.089296e+00	2.570396e+00	1.455974e-03	2.921298e-06	2.921298e-06
2.570396e+00	3.162278e+00	8.707805e-04	1.899301e-06	1.899301e-06
3.162278e+00	3.890451e+00	4.982282e-04	1.190368e-06	1.190368e-06
3.890451e+00	4.786301e+00	2.986347e-04	7.675081e-07	7.675081e-07
4.786301e+00	5.888437e+00	1.732224e-04	4.827872e-07	4.827872e-07
5.888437e+00	7.244360e+00	1.012411e-04	3.030211e-07	3.030211e-07
7.244360e+00	8.912509e+00	5.977420e-05	1.917506e-07	1.917506e-07
8.912509e+00	1.096478e+01	3.447193e-05	1.188510e-07	1.188510e-07
1.096478e+01	1.348963e+01	1.929759e-05	7.203486e-08	7.203486e-08
1.348963e+01	1.659587e+01	1.129296e-05	4.486011e-08	4.486011e-08
1.659587e+01	2.041738e+01	6.471499e-06	2.750469e-08	2.750469e-08
2.041738e+01	2.511886e+01	3.753878e-06	1.692359e-08	1.692359e-08
2.511886e+01	3.090295e+01	2.187613e-06	1.043504e-08	1.043504e-08
3.090295e+01	3.801894e+01	1.256543e-06	6.350737e-09	6.350737e-09
3.801894e+01	4.677351e+01	7.226987e-07	3.864637e-09	3.864637e-09
4.677351e+01	5.754399e+01	4.150595e-07	2.349474e-09	2.349474e-09
5.754399e+01	7.079458e+01	2.340724e-07	1.407475e-09	1.407475e-09
7.079458e+01	8.709636e+01	1.316809e-07	8.403560e-10	8.403560e-10
8.709636e+01	1.071519e+02	7.379946e-08	5.010610e-10	5.010610e-10
1.071519e+02	1.318257e+02	4.013090e-08	2.909889e-10	2.909889e-10
1.318257e+02	1.621810e+02	2.201978e-08	1.697076e-10	1.697076e-10
1.621810e+02	1.995262e+02	1.179001e-08	9.682327e-11	9.682327e-11
1.995262e+02	2.454709e+02	6.243140e-09	5.469026e-11	5.469026e-11
2.454709e+02	3.019952e+02	3.313363e-09	3.090247e-11	3.090247e-11
3.019952e+02	3.715352e+02	1.664477e-09	1.671207e-11	1.671207e-11
3.715352e+02	4.570882e+02	8.258185e-10	8.916969e-12	8.916969e-12
4.570882e+02	5.623413e+02	3.913346e-10	4.561877e-12	4.561877e-12
5.623413e+02	6.918310e+02	1.719808e-10	2.216311e-12	2.216311e-12
6.918310e+02	8.511380e+02	6.925942e-11	1.006003e-12	1.006003e-12
8.511380e+02	1.047129e+03	2.223596e-11	3.970713e-13	3.970713e-13
1.047129e+03	1.288250e+03	2.841815e-12	9.852907e-14	9.852907e-14
1.288250e+03	1.584893e+03	6.265501e-16	6.265500e-16	6.265500e-16
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.151495e+06	5.445057e+02	5.445057e+02
1.230269e-04	1.513561e-04	9.139782e+05	4.372573e+02	4.372573e+02
1.513561e-04	1.862087e-04	7.253407e+05	3.502548e+02	3.502548e+02
1.862087e-04	2.290868e-04	5.758830e+05	2.810787e+02	2.810787e+02
2.290868e-04	2.818383e-04	4.565362e+05	2.255270e+02	2.255270e+02
2.818383e-04	3.467369e-04	3.614549e+05	1.807553e+02	1.807553e+02
3.467369e-04	4.265795e-04	2.866635e+05	1.450672e+02	1.450672e+02
4.265795e-04	5.248075e-04	2.266904e+05	1.162768e+02	1.162768e+02
5.248075e-04	6.456542e-04	1.796175e+05	9.336923e+01	9.336923e+01
6.456542e-04	7.943282e-04	1.419947e+05	7.485187e+01	7.485187e+01
7.943282e-04	9.772372e-04	1.122731e+05	6.000896e+01	6.000896e+01
9.772372e-04	1.202264e-03	8.869148e+04	4.813136e+01	4.813136e+01
1.202264e-03	1.479108e-03	6.998028e+04	3.863490e+01	3.863490e+01
1.479108e-03	1.819701e-03	5.520610e+04	3.106006e+01	3.106006e+01
1.819701e-03	2.238721e-03	4.350986e+04	2.500707e+01	2.500707e+01
2.238721e-03	2.754229e-03	3.432505e+04	2.008269e+01	2.008269e+01
2.754229e-03	3.388442e-03	2.700195e+04	1.609148e+01	1.609148e+01
3.388442e-03	4.168694e-03	2.127017e+04	1.290129e+01	1.290129e+01
4.168694e-03	5.128614e-03	1.673726e+04	1.031738e+01	1.031738e+01
5.128614e-03	6.309573e-03	1.311911e+04	8.239373e+00	8.239373e+00
6.309573e-03	7.762471e-03	1.029787e+04	6.567362e+00	6.567362e+00
7.762471e-03	9.549926e-03	8.057473e+03	5.227527e+00	5.227527e+00
9.549926e-03	1.174898e-02	6.292992e+03	4.161283e+00	4.161283e+00
1.174898e-02	1.445440e-02	4.923372e+03	3.316777e+00	3.316777e+00
1.445440e-02	1.778279e-02	3.844880e+03	2.642467e+00	2.642467e+00
1.778279e-02	2.187762e-02	2.995572e+03	2.104736e+00	2.104736e+00
2.187762e-02	2.691535e-02	2.327874e+03	1.675360e+00	1.675360e+00
2.691535e-02	3.311311e-02	1.806838e+03	1.330807e+00	1.330807e+00
3.311311e-02	4.073803e-02	1.401074e+03	1.057393e+00	1.057393e+00
4.073803e-02	5.011872e-02	1.081205e+03	8.385804e-01	8.385804e-01
5.011872e-02	6.165950e-02	8.336673e+02	6.623143e-01	6.623143e-01
6.165950e-02	7.585776e-02	6.410861e+02	5.228531e-01	5.228531e-01
7.585776e-02	9.332543e-02	4.912568e+02	4.128025e-01	4.128025e-01
9.332543e-02	1.148154e-01	3.754327e+02	3.244826e-01	3.244826e-01
1.148154e-01	1.412538e-01	2.851718e+02	2.548986e-01	2.548986e-01
1.412538e-01	1.737801e-01	2.167367e+02	2.001991e-01	2.001991e-01
1.737801e-01	2.137962e-01	1.637215e+02	1.565403e-01	1.565403e-01
2.137962e-01	2.630268e-01	1.229771e+02	1.220022e-01	1.220022e-01
2.630268e-01	3.235937e-01	9.176519e+01	9.529481e-02	9.529481e-02
3.235937e-01	3.981072e-01	6.810919e+01	7.379127e-02	7.379127e-02
3.981072e-01	4.897788e-01	5.034618e+01	5.717263e-02	5.717263e-02
4.897788e-01	6.025596e-01	3.683553e+01	4.409947e-02	4.409947e-02
6.025596e-01	7.413102e-01	2.685436e+01	3.384258e-02	3.384258e-02
7.413102e-01	9.120108e-01	1.937246e+01	2.595134e-02	2.595134e-02
9.120108e-01	1.122018e+00	1.391559e+01	1.977675e-02	1.977675e-02
1.122018e+00	1.380384e+00	9.905200e+00	1.503006e-02	1.503006e-02
1.380384e+00	1.698244e+00	6.917734e+00	1.126900e-02	1.126900e-02
1.698244e+00	2.089296e+00	4.860903e+00	8.542051e-03	8.542051e-03
2.089296e+00	2.570396e+00	3.369921e+00	6.341042e-03	6.341042e-03
2.570396e+00	3.162278e+00	2.303454e+00	4.709968e-03	4.709968e-03
3.162278e+00	3.890451e+00	1.577186e+00	3.553025e-03	3.553025e-03
3.890451e+00	4.786301e+00	1.061461e+00	2.564177e-03	2.564177e-03
4.786301e+00	5.888437e+00	7.183827e-01	1.878621e-03	1.878621e-03
5.888437e+00	7.244360e+00	4.826315e-01	1.353578e-03	1.353578e-03
7.244360e+00	8.912509e+00	3.188538e-01	9.569106e-04	9.569106e-04
8.912509e+00	1.096478e+01	2.109411e-01	6.816607e-04	6.816607e-04
1.096478e+01	1.348963e+01	1.376161e-01	4.861212e-04	4.861212e-04
1.348963e+01	1.659587e+01	9.014406e-02	3.391320e-04	3.391320e-04
1.659587e+01	2.041738e+01	5.931435e-02	2.395435e-04	2.395435e-04
2.041738e+01	2.511886e+01	3.840272e-02	1.646491e-04	1.646491e-04
2.511886e+01	3.090295e+01	2.474541e-02	1.126543e-04	1.126543e-04
3.090295e+01	3.801894e+01	1.581309e-02	7.627596e-05	7.627596e-05
3.801894e+01	4.677351e+01	1.018013e-02	5.201914e-05	5.201914e-05
4.677351e+01	5.754399e+01	6.462731e-03	3.501269e-05	3.501269e-05
5.754399e+01	7.079458e+01	4.084931e-03	2.351734e-05	2.351734e-05
7.079458e+01	8.709636e+01	2.573189e-03	1.577472e-05	1.577472e-05
8.709636e+01	1.071519e+02	1.608130e-03	1.048641e-05	1.048641e-05
1.071519e+02	1.318257e+02	9.878746e-04	6.896431e-06	6.896431e-06
1.318257e+02	1.621810e+02	6.080259e-04	4.498226e-06	4.498226e-06
1.621810e+02	1.995262e+02	3.714496e-04	2.941831e-06	2.941831e-06
1.995262e+02	2.454709e+02	2.236693e-04	1.892461e-06	1.892461e-06
2.454709e+02	3.019952e+02	1.344843e-04	1.212907e-06	1.212907e-06
3.019952e+02	3.715352e+02	7.768710e-05	7.531012e-07	7.531012e-07
3.715352e+02	4.570882e+02	4.502298e-05	4.692621e-07	4.692621e-07
4.570882e+02	5.623413e+02	2.512994e-05	2.837630e-07	2.837630e-07
5.623413e+02	6.918310e+02	1.311302e-05	1.636686e-07	1.636686e-07
6.918310e+02	8.511380e+02	6.592146e-06	9.361159e-08	9.361159e-08
8.511380e+02	1.047129e+03	2.626811e-06	4.614766e-08	4.614766e-08
1.047129e+03	1.288250e+03	4.136828e-07	1.463521e-08	1.463521e-08
1.288250e+03	1.584893e+03	7.218070e-11	7.218071e-11	7.218071e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.195801e+06	2.264027e+03	2.264027e+03
1.230269e-04	1.513561e-04	4.129961e+06	1.819822e+03	1.819822e+03
1.513561e-04	1.862087e-04	3.295972e+06	1.465707e+03	1.465707e+03
1.862087e-04	2.290868e-04	2.622203e+06	1.178660e+03	1.178660e+03
2.290868e-04	2.818383e-04	2.084155e+06	9.473722e+02	9.473722e+02
2.818383e-04	3.467369e-04	1.653778e+06	7.608411e+02	7.608411e+02
3.467369e-04	4.265795e-04	1.310929e+06	6.107245e+02	6.107245e+02
4.265795e-04	5.248075e-04	1.037212e+06	4.897667e+02	4.897667e+02
5.248075e-04	6.456542e-04	8.210787e+05	3.928692e+02	3.928692e+02
6.456542e-04	7.943282e-04	6.495891e+05	3.150467e+02	3.150467e+02
7.943282e-04	9.772372e-04	5.126805e+05	2.523359e+02	2.523359e+02
9.772372e-04	1.202264e-03	4.049211e+05	2.021814e+02	2.021814e+02
1.202264e-03	1.479108e-03	3.185536e+05	1.616765e+02	1.616765e+02
1.479108e-03	1.819701e-03	2.494886e+05	1.289973e+02	1.289973e+02
1.819701e-03	2.238721e-03	1.949567e+05	1.028075e+02	1.028075e+02
2.238721e-03	2.754229e-03	1.526898e+05	8.202767e+01	8.202767e+01
2.754229e-03	3.388442e-03	1.200105e+05	6.556397e+01	6.556397e+01
3.388442e-03	4.168694e-03	9.406778e+04	5.233305e+01	5.233305e+01
4.168694e-03	5.128614e-03	7.401677e+04	4.185242e+01	4.185242e+01
5.128614e-03	6.309573e-03	5.813570e+04	3.344083e+01	3.344083e+01
6.309573e-03	7.762471e-03	4.576460e+04	2.674979e+01	2.674979e+01
7.762471e-03	9.549926e-03	3.601265e+04	2.139356e+01	2.139356e+01
9.549926e-03	1.174898e-02	2.819165e+04	1.706536e+01	1.706536e+01
1.174898e-02	1.445440e-02	2.205375e+04	1.360808e+01	1.360808e+01
1.445440e-02	1.778279e-02	1.722769e+04	1.084350e+01	1.084350e+01
1.778279e-02	2.187762e-02	1.339709e+04	8.621055e+00	8.621055e+00
2.187762e-02	2.691535e-02	1.040965e+04	6.851314e+00	6.851314e+00
2.691535e-02	3.311311e-02	8.079650e+03	5.441918e+00	5.441918e+00
3.311311e-02	4.073803e-02	6.261359e+03	4.319065e+00	4.319065e+00
4.073803e-02	5.011872e-02	4.843523e+03	3.424809e+00	3.424809e+00
5.011872e-02	6.165950e-02	3.747077e+03	2.715825e+00	2.715825e+00
6.165950e-02	7.585776e-02	2.889017e+03	2.149961e+00	2.149961e+00
7.585776e-02	9.332543e-02	2.218195e+03	1.698460e+00	1.698460e+00
9.332543e-02	1.148154e-01	1.703856e+03	1.342059e+00	1.342059e+00
1.148154e-01	1.412538e-01	1.298677e+03	1.056346e+00	1.056346e+00
1.412538e-01	1.737801e-01	9.913584e+02	8.320915e-01	8.320915e-01
1.737801e-01	2.137962e-01	7.510100e+02	6.529479e-01	6.529479e-01
2.137962e-01	2.630268e-01	5.678103e+02	5.118670e-01	5.118670e-01
2.630268e-01	3.235937e-01	4.231897e+02	3.984033e-01	3.984033e-01
3.235937e-01	3.981072e-01	3.164382e+02	3.105990e-01	3.105990e-01
3.981072e-01	4.897788e-01	2.347991e+02	2.412148e-01	2.412148e-01
4.897788e-01	6.025596e-01	1.728064e+02	1.865673e-01	1.865673e-01
6.025596e-01	7.413102e-01	1.272764e+02	1.443543e-01	1.443543e-01
7.413102e-01	9.120108e-01	9.218485e+01	1.107606e-01	1.107606e-01
9.120108e-01	1.122018e+00	6.686804e+01	8.504822e-02	8.504822e-02
1.122018e+00	1.380384e+00	4.788509e+01	6.488670e-02	6.488670e-02
1.380384e+00	1.698244e+00	3.438709e+01	4.957387e-02	4.957387e-02
1.698244e+00	2.089296e+00	2.431450e+01	3.758274e-02	3.758274e-02
2.089296e+00	2.570396e+00	1.737135e+01	2.863995e-02	2.863995e-02
2.570396e+00	3.162278e+00	1.222865e+01	2.166431e-02	2.166431e-02
3.162278e+00	3.890451e+00	8.438609e+00	1.622524e-02	1.622524e-02
3.890451e+00	4.786301e+00	6.039711e+00	1.237552e-02	1.237552e-02
4.786301e+00	5.888437e+00	4.242355e+00	9.351020e-03	9.351020e-03
5.888437e+00	7.244360e+00	3.024197e+00	7.118043e-03	7.118043e-03
7.244360e+00	8.912509e+00	2.169324e+00	5.435229e-03	5.435229e-03
8.912509e+00	1.096478e+01	1.539820e+00	4.128484e-03	4.128484e-03
1.096478e+01	1.348963e+01	1.093735e+00	3.136977e-03	3.136977e-03
1.348963e+01	1.659587e+01	7.917630e-01	2.406319e-03	2.406319e-03
1.659587e+01	2.041738e+01	5.611674e-01	1.826425e-03	1.826425e-03
2.041738e+01	2.511886e+01	4.061153e-01	1.400814e-03	1.400814e-03
2.511886e+01	3.090295e+01	2.955763e-01	1.077433e-03	1.077433e-03
3.090295e+01	3.801894e+01	2.137312e-01	8.260178e-04	8.260178e-04
3.801894e+01	4.677351e+01	1.559605e-01	6.361551e-04	6.361551e-04
4.677351e+01	5.754399e+01	1.127371e-01	4.876285e-04	4.876285e-04
5.754399e+01	7.079458e+01	8.098802e-02	3.726198e-04	3.726198e-04
7.079458e+01	8.709636e+01	5.854847e-02	2.856363e-04	2.856363e-04
8.709636e+01	1.071519e+02	4.171818e-02	2.173795e-04	2.173795e-04
1.071519e+02	1.318257e+02	2.995995e-02	1.660832e-04	1.660832e-04
1.318257e+02	1.621810e+02	2.137322e-02	1.264710e-04	1.264710e-04
1.621810e+02	1.995262e+02	1.517200e-02	9.606763e-05	9.606763e-05
1.995262e+02	2.454709e+02	1.083212e-02	7.318333e-05	7.318333e-05
2.454709e+02	3.019952e+02	7.588956e-03	5.522637e-05	5.522637e-05
3.019952e+02	3.715352e+02	5.258108e-03	4.144484e-05	4.144484e-05
3.715352e+02	4.570882e+02	3.610921e-03	3.096452e-05	3.096452e-05
4.570882e+02	5.623413e+02	2.499309e-03	2.322553e-05	2.322553e-05
5.623413e+02	6.918310e+02	1.609070e-03	1.680130e-05	1.680130e-05
6.918310e+02	8.511380e+02	9.633877e-04	1.172077e-05	1.172077e-05
8.511380e+02	1.047129e+03	4.902871e-04	7.538418e-06	7.538418e-06
1.047129e+03	1.288250e+03	9.270565e-05	2.955349e-06	2.955349e-06
1.288250e+03	1.584893e+03	2.297382e-07	1.326394e-07	1.326394e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.574424e+02	1.993267e-01	1.993267e-01
1.230269e-04	1.513561e-04	3.636050e+02	1.602185e-01	1.602185e-01
1.513561e-04	1.862087e-04	2.901798e+02	1.290420e-01	1.290420e-01
1.862087e-04	2.290868e-04	2.308607e+02	1.037701e-01	1.037701e-01
2.290868e-04	2.818383e-04	1.834906e+02	8.340737e-02	8.340737e-02
2.818383e-04	3.467369e-04	1.455999e+02	6.698505e-02	6.698505e-02
3.467369e-04	4.265795e-04	1.154152e+02	5.376866e-02	5.376866e-02
4.265795e-04	5.248075e-04	9.131698e+01	4.311944e-02	4.311944e-02
5.248075e-04	6.456542e-04	7.228840e+01	3.458851e-02	3.458851e-02
6.456542e-04	7.943282e-04	5.719032e+01	2.773696e-02	2.773696e-02
7.943282e-04	9.772372e-04	4.513678e+01	2.221584e-02	2.221584e-02
9.772372e-04	1.202264e-03	3.564956e+01	1.780020e-02	1.780020e-02
1.202264e-03	1.479108e-03	2.804570e+01	1.423412e-02	1.423412e-02
1.479108e-03	1.819701e-03	2.196517e+01	1.135702e-02	1.135702e-02
1.819701e-03	2.238721e-03	1.716414e+01	9.051250e-03	9.051250e-03
2.238721e-03	2.754229e-03	1.344292e+01	7.221779e-03	7.221779e-03
2.754229e-03	3.388442e-03	1.056582e+01	5.772302e-03	5.772302e-03
3.388442e-03	4.168694e-03	8.281799e+00	4.607442e-03	4.607442e-03
4.168694e-03	5.128614e-03	6.516493e+00	3.684719e-03	3.684719e-03
5.128614e-03	6.309573e-03	5.118311e+00	2.944157e-03	2.944157e-03
6.309573e-03	7.762471e-03	4.029150e+00	2.355072e-03	2.355072e-03
7.762471e-03	9.549926e-03	3.170582e+00	1.883505e-03	1.883505e-03
9.549926e-03	1.174898e-02	2.482015e+00	1.502447e-03	1.502447e-03
1.174898e-02	1.445440e-02	1.941629e+00	1.198066e-03	1.198066e-03
1.445440e-02	1.778279e-02	1.516739e+00	9.546702e-04	9.546702e-04
1.778279e-02	2.187762e-02	1.179490e+00	7.590043e-04	7.590043e-04
2.187762e-02	2.691535e-02	9.164739e-01	6.031948e-04	6.031948e-04
2.691535e-02	3.311311e-02	7.113386e-01	4.791106e-04	4.791106e-04
3.311311e-02	4.073803e-02	5.512548e-01	3.802538e-04	3.802538e-04
4.073803e-02	5.011872e-02	4.264275e-01	3.015228e-04	3.015228e-04
5.011872e-02	6.165950e-02	3.298956e-01	2.391033e-04	2.391033e-04
6.165950e-02	7.585776e-02	2.543513e-01	1.892842e-04	1.892842e-04
7.585776e-02	9.332543e-02	1.952915e-01	1.495337e-04	1.495337e-04
9.332543e-02	1.148154e-01	1.500088e-01	1.181559e-04	1.181559e-04
1.148154e-01	1.412538e-01	1.143365e-01	9.300148e-05	9.300148e-05
1.412538e-01	1.737801e-01	8.727995e-02	7.325798e-05	7.325798e-05
1.737801e-01	2.137962e-01	6.611949e-02	5.748604e-05	5.748604e-05
2.137962e-01	2.630268e-01	4.999045e-02	4.506517e-05	4.506517e-05
2.630268e-01	3.235937e-01	3.725794e-02	3.507573e-05	3.507573e-05
3.235937e-01	3.981072e-01	2.785946e-02	2.734537e-05	2.734537e-05
3.981072e-01	4.897788e-01	2.067190e-02	2.123674e-05	2.123674e-05
4.897788e-01	6.025596e-01	1.521401e-02	1.642552e-05	1.642552e-05
6.025596e-01	7.413102e-01	1.120552e-02	1.270906e-05	1.270906e-05
7.413102e-01	9.120108e-01	8.116023e-03	9.751448e-06	9.751448e-06
9.120108e-01	1.122018e+00	5.887112e-03	7.487711e-06	7.487711e-06
1.122018e+00	1.380384e+00	4.215841e-03	5.712674e-06	5.712674e-06
1.380384e+00	1.698244e+00	3.027465e-03	4.364521e-06	4.364521e-06
1.698244e+00	2.089296e+00	2.140667e-03	3.308813e-06	3.308813e-06
2.089296e+00	2.570396e+00	1.529387e-03	2.521483e-06	2.521483e-06
2.570396e+00	3.162278e+00	1.076620e-03	1.907342e-06	1.907342e-06
3.162278e+00	3.890451e+00	7.429416e-04	1.428483e-06	1.428483e-06
3.890451e+00	4.786301e+00	5.317408e-04	1.089550e-06	1.089550e-06
4.786301e+00	5.888437e+00	3.735002e-04	8.232710e-07	8.232710e-07
5.888437e+00	7.244360e+00	2.662526e-04	6.266779e-07	6.266779e-07
7.244360e+00	8.912509e+00	1.909889e-04	4.785217e-07	4.785217e-07
8.912509e+00	1.096478e+01	1.355669e-04	3.634749e-07	3.634749e-07
1.096478e+01	1.348963e+01	9.629325e-05	2.761818e-07	2.761818e-07
1.348963e+01	1.659587e+01	6.970743e-05	2.118542e-07	2.118542e-07
1.659587e+01	2.041738e+01	4.940560e-05	1.607998e-07	1.607998e-07
2.041738e+01	2.511886e+01	3.575470e-05	1.233287e-07	1.233287e-07
2.511886e+01	3.090295e+01	2.602276e-05	9.485805e-08	9.485805e-08
3.090295e+01	3.801894e+01	1.881706e-05	7.272324e-08	7.272324e-08
3.801894e+01	4.677351e+01	1.373089e-05	5.600759e-08	5.600759e-08
4.677351e+01	5.754399e+01	9.925463e-06	4.293118e-08	4.293118e-08
5.754399e+01	7.079458e+01	7.130249e-06	3.280573e-08	3.280573e-08
7.079458e+01	8.709636e+01	5.154652e-06	2.514764e-08	2.514764e-08
8.709636e+01	1.071519e+02	3.672900e-06	1.913826e-08	1.913826e-08
1.071519e+02	1.318257e+02	2.637697e-06	1.462209e-08	1.462209e-08
1.318257e+02	1.621810e+02	1.881714e-06	1.113460e-08	1.113460e-08
1.621810e+02	1.995262e+02	1.335754e-06	8.457867e-09	8.457867e-09
1.995262e+02	2.454709e+02	9.536682e-07	6.443116e-09	6.443116e-09
2.454709e+02	3.019952e+02	6.681374e-07	4.862172e-09	4.862172e-09
3.019952e+02	3.715352e+02	4.629278e-07	3.648836e-09	3.648836e-09
3.715352e+02	4.570882e+02	3.179082e-07	2.726141e-09	2.726141e-09
4.570882e+02	5.623413e+02	2.200410e-07	2.044793e-09	2.044793e-09
5.623413e+02	6.918310e+02	1.416638e-07	1.479200e-09	1.479200e-09
6.918310e+02	8.511380e+02	8.481737e-08	1.031906e-09	1.031906e-09
8.511380e+02	1.047129e+03	4.316525e-08	6.636881e-10	6.636881e-10
1.047129e+03	1.288250e+03	8.161877e-09	2.601911e-10	2.601911e-10
1.288250e+03	1.584893e+03	2.022633e-11	1.167768e-11	1.167768e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.867991e+03	8.659489e-01	8.659489e-01
1.230269e-04	1.513561e-04	1.479989e+03	6.943258e-01	6.943258e-01
1.513561e-04	1.862087e-04	1.177644e+03	5.579654e-01	5.579654e-01
1.862087e-04	2.290868e-04	9.343432e+02	4.477917e-01	4.477917e-01
2.290868e-04	2.818383e-04	7.397625e+02	3.588157e-01	3.588157e-01
2.818383e-04	3.467369e-04	5.848588e+02	2.873606e-01	2.873606e-01
3.467369e-04	4.265795e-04	4.617694e+02	2.299433e-01	2.299433e-01
4.265795e-04	5.248075e-04	3.640769e+02	1.839207e-01	1.839207e-01
5.248075e-04	6.456542e-04	2.868533e+02	1.469923e-01	1.469923e-01
6.456542e-04	7.943282e-04	2.259460e+02	1.174560e-01	1.174560e-01
7.943282e-04	9.772372e-04	1.775082e+02	9.374938e-02	9.374938e-02
9.772372e-04	1.202264e-03	1.395348e+02	7.483727e-02	7.483727e-02
1.202264e-03	1.479108e-03	1.091588e+02	5.958098e-02	5.958098e-02
1.479108e-03	1.819701e-03	8.496745e+01	4.730430e-02	4.730430e-02
1.819701e-03	2.238721e-03	6.593401e+01	3.749632e-02	3.749632e-02
2.238721e-03	2.754229e-03	5.125771e+01	2.973733e-02	2.973733e-02
2.754229e-03	3.388442e-03	4.002564e+01	2.364638e-02	2.364638e-02
3.388442e-03	4.168694e-03	3.113776e+01	1.876145e-02	1.876145e-02
4.168694e-03	5.128614e-03	2.432734e+01	1.491896e-02	1.491896e-02
5.128614e-03	6.309573e-03	1.895836e+01	1.184428e-02	1.184428e-02
6.309573e-03	7.762471e-03	1.480369e+01	9.413262e-03	9.413262e-03
7.762471e-03	9.549926e-03	1.155679e+01	7.479199e-03	7.479199e-03
9.549926e-03	1.174898e-02	8.967415e+00	5.923036e-03	5.923036e-03
1.174898e-02	1.445440e-02	6.944807e+00	4.685176e-03	4.685176e-03
1.445440e-02	1.778279e-02	5.365573e+00	3.699512e-03	3.699512e-03
1.778279e-02	2.187762e-02	4.119741e+00	2.909650e-03	2.909650e-03
2.187762e-02	2.691535e-02	3.157194e+00	2.285732e-03	2.285732e-03
2.691535e-02	3.311311e-02	2.415734e+00	1.794003e-03	1.794003e-03
3.311311e-02	4.073803e-02	1.843791e+00	1.405730e-03	1.405730e-03
4.073803e-02	5.011872e-02	1.400092e+00	1.097075e-03	1.097075e-03
5.011872e-02	6.165950e-02	1.064088e+00	8.567553e-04	8.567553e-04
6.165950e-02	7.585776e-02	8.035703e-01	6.662072e-04	6.662072e-04
7.585776e-02	9.332543e-02	6.024301e-01	5.156378e-04	5.156378e-04
9.332543e-02	1.148154e-01	4.518870e-01	3.990252e-04	3.990252e-04
1.148154e-01	1.412538e-01	3.344204e-01	3.060181e-04	3.060181e-04
1.412538e-01	1.737801e-01	2.471568e-01	2.341708e-04	2.341708e-04
1.737801e-01	2.137962e-01	1.806191e-01	1.779034e-04	1.779034e-04
2.137962e-01	2.630268e-01	1.311604e-01	1.344538e-04	1.344538e-04
2.630268e-01	3.235937e-01	9.292749e-02	9.998140e-05	9.998140e-05
3.235937e-01	3.981072e-01	6.589238e-02	7.426162e-05	7.426162e-05
3.981072e-01	4.897788e-01	4.601587e-02	5.455492e-05	5.455492e-05
4.897788e-01	6.025596e-01	3.155515e-02	3.953395e-05	3.953395e-05
6.025596e-01	7.413102e-01	2.153696e-02	2.849177e-05	2.849177e-05
7.413102e-01	9.120108e-01	1.423464e-02	2.007487e-05	2.007487e-05
9.120108e-01	1.122018e+00	9.375607e-03	1.408065e-05	1.408065e-05
1.122018e+00	1.380384e+00	6.006309e-03	9.680023e-06	9.680023e-06
1.380384e+00	1.698244e+00	3.813802e-03	6.585605e-06	6.585605e-06
1.698244e+00	2.089296e+00	2.347251e-03	4.385736e-06	4.385736e-06
2.089296e+00	2.570396e+00	1.456909e-03	2.923044e-06	2.923044e-06
2.570396e+00	3.162278e+00	8.719645e-04	1.902404e-06	1.902404e-06
3.162278e+00	3.890451e+00	4.974479e-04	1.189610e-06	1.189610e-06
3.890451e+00	4.786301e+00	2.997072e-04	7.690694e-07	7.690694e-07
4.786301e+00	5.888437e+00	1.725937e-04	4.807882e-07	4.807882e-07
5.888437e+00	7.244360e+00	1.008526e-04	3.022220e-07	3.022220e-07
7.244360e+00	8.912509e+00	5.989057e-05	1.920285e-07	1.920285e-07
8.912509e+00	1.096478e+01	3.436087e-05	1.187507e-07	1.187507e-07
1.096478e+01	1.348963e+01	1.949087e-05	7.253254e-08	7.253254e-08
1.348963e+01	1.659587e+01	1.140870e-05	4.517590e-08	4.517590e-08
1.659587e+01	2.041738e+01	6.438306e-06	2.739189e-08	2.739189e-08
2.041738e+01	2.511886e+01	3.743032e-06	1.689318e-08	1.689318e-08
2.511886e+01	3.090295e+01	2.173106e-06	1.038695e-08	1.038695e-08
3.090295e+01	3.801894e+01	1.256731e-06	6.361250e-09	6.361250e-09
3.801894e+01	4.677351e+01	7.331200e-07	3.911458e-09	3.911458e-09
4.677351e+01	5.754399e+01	4.161897e-07	2.356617e-09	2.356617e-09
5.754399e+01	7.079458e+01	2.327971e-07	1.404583e-09	1.404583e-09
7.079458e+01	8.709636e+01	1.319560e-07	8.421714e-10	8.421714e-10
8.709636e+01	1.071519e+02	7.331376e-08	4.992243e-10	4.992243e-10
1.071519e+02	1.318257e+02	4.025705e-08	2.916413e-10	2.916413e-10
1.318257e+02	1.621810e+02	2.216327e-08	1.702877e-10	1.702877e-10
1.621810e+02	1.995262e+02	1.174573e-08	9.668962e-11	9.668962e-11
1.995262e+02	2.454709e+02	6.313681e-09	5.502817e-11	5.502817e-11
2.454709e+02	3.019952e+02	3.303441e-09	3.089497e-11	3.089497e-11
3.019952e+02	3.715352e+02	1.647297e-09	1.662992e-11	1.662992e-11
3.715352e+02	4.570882e+02	8.224838e-10	8.900966e-12	8.900966e-12
4.570882e+02	5.623413e+02	3.948913e-10	4.582639e-12	4.582639e-12
5.623413e+02	6.918310e+02	1.728961e-10	2.214742e-12	2.214742e-12
6.918310e+02	8.511380e+02	6.935866e-11	1.007414e-12	1.007414e-12
8.511380e+02	1.047129e+03	2.223571e-11	3.959953e-13	3.959953e-13
1.047129e+03	1.288250e+03	2.866593e-12	9.915753e-14	9.915753e-14
1.288250e+03	1.584893e+03	2.562925e-15	1.511989e-15	1.511989e-15
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.150660e+06	5.441621e+02	5.441621e+02
1.230269e-04	1.513561e-04	9.134660e+05	4.370590e+02	4.370590e+02
1.513561e-04	1.862087e-04	7.250971e+05	3.501119e+02	3.501119e+02
1.862087e-04	2.290868e-04	5.753779e+05	2.809212e+02	2.809212e+02
2.290868e-04	2.818383e-04	4.567269e+05	2.255176e+02	2.255176e+02
2.818383e-04	3.467369e-04	3.617113e+05	1.808129e+02	1.808129e+02
3.467369e-04	4.265795e-04	2.864248e+05	1.449972e+02	1.449972e+02
4.265795e-04	5.248075e-04	2.266180e+05	1.162702e+02	1.162702e+02
5.248075e-04	6.456542e-04	1.794852e+05	9.332662e+01	9.332662e+01
6.456542e-04	7.943282e-04	1.420269e+05	7.484419e+01	7.484419e+01
7.943282e-04	9.772372e-04	1.122502e+05	6.002022e+01	6.002022e+01
9.772372e-04	1.202264e-03	8.879111e+04	4.816944e+01	4.816944e+01
1.202264e-03	1.479108e-03	7.011360e+04	3.868132e+01	3.868132e+01
1.479108e-03	1.819701e-03	5.527242e+04	3.108312e+01	3.108312e+01
1.819701e-03	2.238721e-03	4.357699e+04	2.502501e+01	2.502501e+01
2.238721e-03	2.754229e-03	3.431873e+04	2.008312e+01	2.008312e+01
2.754229e-03	3.388442e-03	2.701700e+04	1.609691e+01	1.609691e+01
3.388442e-03	4.168694e-03	2.124415e+04	1.289291e+01	1.289291e+01
4.168694e-03	5.128614e-03	1.669911e+04	1.030543e+01	1.030543e+01
5.128614e-03	6.309573e-03	1.311897e+04	8.241137e+00	8.241137e+00
6.309573e-03	7.762471e-03	1.027806e+04	6.559749e+00	6.559749e+00
7.762471e-03	9.549926e-03	8.062049e+03	5.228652e+00	5.228652e+00
9.549926e-03	1.174898e-02	6.300996e+03	4.163787e+00	4.163787e+00
1.174898e-02	1.445440e-02	4.921835e+03	3.316785e+00	3.316785e+00
1.445440e-02	1.778279e-02	3.843495e+03	2.642871e+00	2.642871e+00
1.778279e-02	2.187762e-02	2.992036e+03	2.103848e+00	2.103848e+00
2.187762e-02	2.691535e-02	2.326435e+03	1.674696e+00	1.674696e+00
2.691535e-02	3.311311e-02	1.804371e+03	1.329869e+00	1.329869e+00
3.311311e-02	4.073803e-02	1.398463e+03	1.056413e+00	1.056413e+00
4.073803e-02	5.011872e-02	1.081851e+03	8.388838e-01	8.388838e-01
5.011872e-02	6.165950e-02	8.330700e+02	6.619016e-01	6.619016e-01
6.165950e-02	7.585776e-02	6.398025e+02	5.223093e-01	5.223093e-01
7.585776e-02	9.332543e-02	4.905590e+02	4.126948e-01	4.126948e-01
9.332543e-02	1.148154e-01	3.746848e+02	3.241581e-01	3.241581e-01
1.148154e-01	1.412538e-01	2.852700e+02	2.550075e-01	2.550075e-01
1.412538e-01	1.737801e-01	2.167294e+02	2.001625e-01	2.001625e-01
1.737801e-01	2.137962e-01	1.633780e+02	1.563418e-01	1.563418e-01
2.137962e-01	2.630268e-01	1.227296e+02	1.218448e-01	1.218448e-01
2.630268e-01	3.235937e-01	9.173641e+01	9.530935e-02	9.530935e-02
3.235937e-01	3.981072e-01	6.798832e+01	7.372385e-02	7.372385e-02
3.981072e-01	4.897788e-01	5.023311e+01	5.709716e-02	5.709716e-02
4.897788e-01	6.025596e-01	3.681226e+01	4.409160e-02	4.409160e-02
6.025596e-01	7.413102e-01	2.681474e+01	3.379564e-02	3.379564e-02
7.413102e-01	9.120108e-01	1.936841e+01	2.595299e-02	2.595299e-02
9.120108e-01	1.122018e+00	1.387472e+01	1.974065e-02	1.974065e-02
1.122018e+00	1.380384e+00	9.821877e+00	1.496284e-02	1.496284e-02
1.380384e+00	1.698244e+00	6.951211e+00	1.130331e-02	1.130331e-02
1.698244e+00	2.089296e+00	4.858382e+00	8.541209e-03	8.541209e-03
2.089296e+00	2.570396e+00	3.364390e+00	6.335530e-03	6.335530e-03
2.570396e+00	3.162278e+00	2.305760e+00	4.708864e-03	4.708864e-03
3.162278e+00	3.890451e+00	1.572187e+00	3.544467e-03	3.544467e-03
3.890451e+00	4.786301e+00	1.064250e+00	2.567658e-03	2.567658e-03
4.786301e+00	5.888437e+00	7.178155e-01	1.877111e-03	1.877111e-03
5.888437e+00	7.244360e+00	4.805512e-01	1.349957e-03	1.349957e-03
7.244360e+00	8.912509e+00	3.190964e-01	9.565699e-04	9.565699e-04
8.912509e+00	1.096478e+01	2.097369e-01	6.794233e-04	6.794233e-04
1.096478e+01	1.348963e+01	1.389652e-01	4.899696e-04	4.899696e-04
1.348963e+01	1.659587e+01	9.116694e-02	3.414909e-04	3.414909e-04
1.659587e+01	2.041738e+01	5.883096e-02	2.379419e-04	2.379419e-04
2.041738e+01	2.511886e+01	3.831130e-02	1.648251e-04	1.648251e-04
2.511886e+01	3.090295e+01	2.468286e-02	1.122938e-04	1.122938e-04
3.090295e+01	3.801894e+01	1.579499e-02	7.619838e-05	7.619838e-05
3.801894e+01	4.677351e+01	1.023325e-02	5.221855e-05	5.221855e-05
4.677351e+01	5.754399e+01	6.501680e-03	3.520043e-05	3.520043e-05
5.754399e+01	7.079458e+01	4.077552e-03	2.355730e-05	2.355730e-05
7.079458e+01	8.709636e+01	2.578506e-03	1.579114e-05	1.579114e-05
8.709636e+01	1.071519e+02	1.593662e-03	1.040914e-05	1.040914e-05
1.071519e+02	1.318257e+02	9.881794e-04	6.876572e-06	6.876572e-06
1.318257e+02	1.621810e+02	6.125289e-04	4.533633e-06	4.533633e-06
1.621810e+02	1.995262e+02	3.687486e-04	2.919960e-06	2.919960e-06
1.995262e+02	2.454709e+02	2.247315e-04	1.896576e-06	1.896576e-06
2.454709e+02	3.019952e+02	1.342579e-04	1.213502e-06	1.213502e-06
3.019952e+02	3.715352e+02	7.680446e-05	7.492372e-07	7.492372e-07
3.715352e+02	4.570882e+02	4.481645e-05	4.691349e-07	4.691349e-07
4.570882e+02	5.623413e+02	2.538495e-05	2.856527e-07	2.856527e-07
5.623413e+02	6.918310e+02	1.324570e-05	1.645362e-07	1.645362e-07
6.918310e+02	8.511380e+02	6.583553e-06	9.335878e-08	9.335878e-08
8.511380e+02	1.047129e+03	2.632263e-06	4.612022e-08	4.612022e-08
1.047129e+03	1.288250e+03	4.192430e-07	1.474667e-08	1.474667e-08
1.288250e+03	1.584893e+03	1.872995e-10	1.088369e-10	1.088369e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.197673e+06	2.264435e+03	2.264435e+03
1.230269e-04	1.513561e-04	4.129488e+06	1.819718e+03	1.819718e+03
1.513561e-04	1.862087e-04	3.290925e+06	1.464585e+03	1.464585e+03
1.862087e-04	2.290868e-04	2.616002e+06	1.177265e+03	1.177265e+03
2.290868e-04	2.818383e-04	2.076942e+06	9.457313e+02	9.457313e+02
2.818383e-04	3.467369e-04	1.652224e+06	7.604838e+02	7.604838e+02
3.467369e-04	4.265795e-04	1.308721e+06	6.102100e+02	6.102100e+02
4.265795e-04	5.248075e-04	1.036656e+06	4.896352e+02	4.896352e+02
5.248075e-04	6.456542e-04	8.198404e+05	3.925729e+02	3.925729e+02
6.456542e-04	7.943282e-04	6.484332e+05	3.147663e+02	3.147663e+02
7.943282e-04	9.772372e-04	5.125604e+05	2.523063e+02	2.523063e+02
9.772372e-04	1.202264e-03	4.041359e+05	2.019853e+02	2.019853e+02
1.202264e-03	1.479108e-03	3.180493e+05	1.615484e+02	1.615484e+02
1.479108e-03	1.819701e-03	2.495488e+05	1.290128e+02	1.290128e+02
1.819701e-03	2.238721e-03	1.950078e+05	1.028209e+02	1.028209e+02
2.238721e-03	2.754229e-03	1.527013e+05	8.203077e+01	8.203077e+01
2.754229e-03	3.388442e-03	1.201216e+05	6.559430e+01	6.559430e+01
3.388442e-03	4.168694e-03	9.416685e+04	5.236061e+01	5.236061e+01
4.168694e-03	5.128614e-03	7.410703e+04	4.187793e+01	4.187793e+01
5.128614e-03	6.309573e-03	5.813029e+04	3.343928e+01	3.343928e+01
6.309573e-03	7.762471e-03	4.572957e+04	2.673955e+01	2.673955e+01
7.762471e-03	9.549926e-03	3.599504e+04	2.138833e+01	2.138833e+01
9.549926e-03	1.174898e-02	2.817548e+04	1.706046e+01	1.706046e+01
1.174898e-02	1.445440e-02	2.204533e+04	1.360549e+01	1.360549e+01
1.445440e-02	1.778279e-02	1.719507e+04	1.083323e+01	1.083323e+01
1.778279e-02	2.187762e-02	1.339039e+04	8.618900e+00	8.618900e+00
2.187762e-02	2.691535e-02	1.040261e+04	6.848993e+00	6.848993e+00
2.691535e-02	3.311311e-02	8.068373e+03	5.438119e+00	5.438119e+00
3.311311e-02	4.073803e-02	6.256980e+03	4.317555e+00	4.317555e+00
4.073803e-02	5.011872e-02	4.835866e+03	3.422101e+00	3.422101e+00
5.011872e-02	6.165950e-02	3.740091e+03	2.713293e+00	2.713293e+00
6.165950e-02	7.585776e-02	2.885696e+03	2.148725e+00	2.148725e+00
7.585776e-02	9.332543e-02	2.219555e+03	1.698981e+00	1.698981e+00
9.332543e-02	1.148154e-01	1.701747e+03	1.341228e+00	1.341228e+00
1.148154e-01	1.412538e-01	1.299468e+03	1.056667e+00	1.056667e+00
1.412538e-01	1.737801e-01	9.901836e+02	8.315984e-01	8.315984e-01
1.737801e-01	2.137962e-01	7.505149e+02	6.527327e-01	6.527327e-01
2.137962e-01	2.630268e-01	5.676002e+02	5.117724e-01	5.117724e-01
2.630268e-01	3.235937e-01	4.225840e+02	3.981181e-01	3.981181e-01
3.235937e-01	3.981072e-01	3.167925e+02	3.107728e-01	3.107728e-01
3.981072e-01	4.897788e-01	2.345573e+02	2.410905e-01	2.410905e-01
4.897788e-01	6.025596e-01	1.726117e+02	1.864621e-01	1.864621e-01
6.025596e-01	7.413102e-01	1.270903e+02	1.442487e-01	1.442487e-01
7.413102e-01	9.120108e-01	9.200249e+01	1.106510e-01	1.106510e-01
9.120108e-01	1.122018e+00	6.682876e+01	8.502325e-02	8.502325e-02
1.122018e+00	1.380384e+00	4.809391e+01	6.502802e-02	6.502802e-02
1.380384e+00	1.698244e+00	3.432442e+01	4.952867e-02	4.952867e-02
1.698244e+00	2.089296e+00	2.430369e+01	3.757439e-02	3.757439e-02
2.089296e+00	2.570396e+00	1.735723e+01	2.862831e-02	2.862831e-02
2.570396e+00	3.162278e+00	1.220589e+01	2.164414e-02	2.164414e-02
3.162278e+00	3.890451e+00	8.435707e+00	1.622245e-02	1.622245e-02
3.890451e+00	4.786301e+00	6.032079e+00	1.236770e-02	1.236770e-02
4.786301e+00	5.888437e+00	4.242768e+00	9.351473e-03	9.351473e-03
5.888437e+00	7.244360e+00	3.018233e+00	7.111020e-03	7.111020e-03
7.244360e+00	8.912509e+00	2.168330e+00	5.433984e-03	5.433984e-03
8.912509e+00	1.096478e+01	1.543196e+00	4.133008e-03	4.133008e-03
1.096478e+01	1.348963e+01	1.086159e+00	3.126094e-03	3.126094e-03
1.348963e+01	1.659587e+01	7.878944e-01	2.400433e-03	2.400433e-03
1.659587e+01	2.041738e+01	5.636581e-01	1.830473e-03	1.830473e-03
2.041738e+01	2.511886e+01	4.063954e-01	1.401297e-03	1.401297e-03
2.511886e+01	3.090295e+01	2.957765e-01	1.077798e-03	1.077798e-03
3.090295e+01	3.801894e+01	2.153466e-01	8.291333e-04	8.291333e-04
3.801894e+01	4.677351e+01	1.555220e-01	6.352602e-04	6.352602e-04
4.677351e+01	5.754399e+01	1.116151e-01	4.851957e-04	4.851957e-04
5.754399e+01	7.079458e+01	8.078576e-02	3.721541e-04	3.721541e-04
7.079458e+01	8.709636e+01	5.848297e-02	2.854764e-04	2.854764e-04
8.709636e+01	1.071519e+02	4.180992e-02	2.176184e-04	2.176184e-04
1.071519e+02	1.318257e+02	2.974819e-02	1.654952e-04	1.654952e-04
1.318257e+02	1.621810e+02	2.131559e-02	1.263003e-04	1.263003e-04
1.621810e+02	1.995262e+02	1.518051e-02	9.609457e-05	9.609457e-05
1.995262e+02	2.454709e+02	1.085486e-02	7.326012e-05	7.326012e-05
2.454709e+02	3.019952e+02	7.558010e-03	5.511365e-05	5.511365e-05
3.019952e+02	3.715352e+02	5.231974e-03	4.134172e-05	4.134172e-05
3.715352e+02	4.570882e+02	3.628446e-03	3.103958e-05	3.103958e-05
4.570882e+02	5.623413e+02	2.460027e-03	2.304229e-05	2.304229e-05
5.623413e+02	6.918310e+02	1.604334e-03	1.677656e-05	1.677656e-05
6.918310e+02	8.511380e+02	9.706598e-04	1.176493e-05	1.176493e-05
8.511380e+02	1.047129e+03	4.910984e-04	7.544654e-06	7.544654e-06
1.047129e+03	1.288250e+03	9.053878e-05	2.920605e-06	2.920605e-06
1.288250e+03	1.584893e+03	1.531588e-07	1.082997e-07	1.082997e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.576070e+02	1.993625e-01	1.993625e-01
1.230269e-04	1.513561e-04	3.635634e+02	1.602093e-01	1.602093e-01
1.513561e-04	1.862087e-04	2.897356e+02	1.289432e-01	1.289432e-01
1.862087e-04	2.290868e-04	2.303148e+02	1.036473e-01	1.036473e-01
2.290868e-04	2.818383e-04	1.828555e+02	8.326291e-02	8.326291e-02
2.818383e-04	3.467369e-04	1.454631e+02	6.695357e-02	6.695357e-02
3.467369e-04	4.265795e-04	1.152208e+02	5.372336e-02	5.372336e-02
4.265795e-04	5.248075e-04	9.126791e+01	4.310786e-02	4.310786e-02
5.248075e-04	6.456542e-04	7.217938e+01	3.456242e-02	3.456242e-02
6.456542e-04	7.943282e-04	5.708856e+01	2.771227e-02	2.771227e-02
7.943282e-04	9.772372e-04	4.512621e+01	2.221324e-02	2.221324e-02
9.772372e-04	1.202264e-03	3.558043e+01	1.778294e-02	1.778294e-02
1.202264e-03	1.479108e-03	2.800131e+01	1.422285e-02	1.422285e-02
1.479108e-03	1.819701e-03	2.197046e+01	1.135839e-02	1.135839e-02
1.819701e-03	2.238721e-03	1.716863e+01	9.052436e-03	9.052436e-03
2.238721e-03	2.754229e-03	1.344394e+01	7.222052e-03	7.222052e-03
2.754229e-03	3.388442e-03	1.057560e+01	5.774971e-03	5.774971e-03
3.388442e-03	4.168694e-03	8.290522e+00	4.609868e-03	4.609868e-03
4.168694e-03	5.128614e-03	6.524440e+00	3.686966e-03	3.686966e-03
5.128614e-03	6.309573e-03	5.117836e+00	2.944020e-03	2.944020e-03
6.309573e-03	7.762471e-03	4.026067e+00	2.354171e-03	2.354171e-03
7.762471e-03	9.549926e-03	3.169031e+00	1.883045e-03	1.883045e-03
9.549926e-03	1.174898e-02	2.480591e+00	1.502016e-03	1.502016e-03
1.174898e-02	1.445440e-02	1.940888e+00	1.197838e-03	1.197838e-03
1.445440e-02	1.778279e-02	1.513867e+00	9.537658e-04	9.537658e-04
1.778279e-02	2.187762e-02	1.178900e+00	7.588144e-04	7.588144e-04
2.187762e-02	2.691535e-02	9.158534e-01	6.029906e-04	6.029906e-04
2.691535e-02	3.311311e-02	7.103457e-01	4.787761e-04	4.787761e-04
3.311311e-02	4.073803e-02	5.508693e-01	3.801208e-04	3.801208e-04
4.073803e-02	5.011872e-02	4.257533e-01	3.012844e-04	3.012844e-04
5.011872e-02	6.165950e-02	3.292805e-01	2.388804e-04	2.388804e-04
6.165950e-02	7.585776e-02	2.540589e-01	1.891754e-04	1.891754e-04
7.585776e-02	9.332543e-02	1.954113e-01	1.495796e-04	1.495796e-04
9.332543e-02	1.148154e-01	1.498231e-01	1.180828e-04	1.180828e-04
1.148154e-01	1.412538e-01	1.144062e-01	9.302981e-05	9.302981e-05
1.412538e-01	1.737801e-01	8.717653e-02	7.321456e-05	7.321456e-05
1.737801e-01	2.137962e-01	6.607590e-02	5.746709e-05	5.746709e-05
2.137962e-01	2.630268e-01	4.997197e-02	4.505683e-05	4.505683e-05
2.630268e-01	3.235937e-01	3.720461e-02	3.505062e-05	3.505062e-05
3.235937e-01	3.981072e-01	2.789065e-02	2.736068e-05	2.736068e-05
3.981072e-01	4.897788e-01	2.065060e-02	2.122580e-05	2.122580e-05
4.897788e-01	6.025596e-01	1.519686e-02	1.641626e-05	1.641626e-05
6.025596e-01	7.413102e-01	1.118913e-02	1.269976e-05	1.269976e-05
7.413102e-01	9.120108e-01	8.099972e-03	9.741800e-06	9.741800e-06
9.120108e-01	1.122018e+00	5.883655e-03	7.485512e-06	7.485512e-06
1.122018e+00	1.380384e+00	4.234226e-03	5.725116e-06	5.725116e-06
1.380384e+00	1.698244e+00	3.021947e-03	4.360542e-06	4.360542e-06
1.698244e+00	2.089296e+00	2.139715e-03	3.308078e-06	3.308078e-06
2.089296e+00	2.570396e+00	1.528144e-03	2.520458e-06	2.520458e-06
2.570396e+00	3.162278e+00	1.074616e-03	1.905567e-06	1.905567e-06
3.162278e+00	3.890451e+00	7.426861e-04	1.428237e-06	1.428237e-06
3.890451e+00	4.786301e+00	5.310688e-04	1.088862e-06	1.088862e-06
4.786301e+00	5.888437e+00	3.735365e-04	8.233110e-07	8.233110e-07
5.888437e+00	7.244360e+00	2.657275e-04	6.260597e-07	6.260597e-07
7.244360e+00	8.912509e+00	1.909014e-04	4.784121e-07	4.784121e-07
8.912509e+00	1.096478e+01	1.358641e-04	3.638732e-07	3.638732e-07
1.096478e+01	1.348963e+01	9.562627e-05	2.752237e-07	2.752237e-07
1.348963e+01	1.659587e+01	6.936682e-05	2.113360e-07	2.113360e-07
1.659587e+01	2.041738e+01	4.962489e-05	1.611563e-07	1.611563e-07
2.041738e+01	2.511886e+01	3.577937e-05	1.233713e-07	1.233713e-07
2.511886e+01	3.090295e+01	2.604040e-05	9.489018e-08	9.489018e-08
3.090295e+01	3.801894e+01	1.895927e-05	7.299753e-08	7.299753e-08
3.801894e+01	4.677351e+01	1.369228e-05	5.592879e-08	5.592879e-08
4.677351e+01	5.754399e+01	9.826674e-06	4.271700e-08	4.271700e-08
5.754399e+01	7.079458e+01	7.112438e-06	3.276473e-08	3.276473e-08
7.079458e+01	8.709636e+01	5.148886e-06	2.513357e-08	2.513357e-08
8.709636e+01	1.071519e+02	3.680978e-06	1.915929e-08	1.915929e-08
1.071519e+02	1.318257e+02	2.619053e-06	1.457032e-08	1.457032e-08
1.318257e+02	1.621810e+02	1.876641e-06	1.111958e-08	1.111958e-08
1.621810e+02	1.995262e+02	1.336504e-06	8.460240e-09	8.460240e-09
1.995262e+02	2.454709e+02	9.556706e-07	6.449877e-09	6.449877e-09
2.454709e+02	3.019952e+02	6.654129e-07	4.852248e-09	4.852248e-09
3.019952e+02	3.715352e+02	4.606270e-07	3.639757e-09	3.639757e-09
3.715352e+02	4.570882e+02	3.194511e-07	2.732748e-09	2.732748e-09
4.570882e+02	5.623413e+02	2.165827e-07	2.028661e-09	2.028661e-09
5.623413e+02	6.918310e+02	1.412468e-07	1.477021e-09	1.477021e-09
6.918310e+02	8.511380e+02	8.545764e-08	1.035793e-09	1.035793e-09
8.511380e+02	1.047129e+03	4.323668e-08	6.642371e-10	6.642371e-10
1.047129e+03	1.288250e+03	7.971102e-09	2.571323e-10	2.571323e-10
1.288250e+03	1.584893e+03	1.348422e-11	9.534785e-12	9.534785e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.868514e+03	8.660632e-01	8.660632e-01
1.230269e-04	1.513561e-04	1.480057e+03	6.943805e-01	6.943805e-01
1.513561e-04	1.862087e-04	1.176018e+03	5.576516e-01	5.576516e-01
1.862087e-04	2.290868e-04	9.315497e+02	4.470084e-01	4.470084e-01
2.290868e-04	2.818383e-04	7.370824e+02	3.581485e-01	3.581485e-01
2.818383e-04	3.467369e-04	5.842433e+02	2.871931e-01	2.871931e-01
3.467369e-04	4.265795e-04	4.610315e+02	2.297838e-01	2.297838e-01
4.265795e-04	5.248075e-04	3.639030e+02	1.838749e-01	1.838749e-01
5.248075e-04	6.456542e-04	2.865246e+02	1.469151e-01	1.469151e-01
6.456542e-04	7.943282e-04	2.255951e+02	1.173896e-01	1.173896e-01
7.943282e-04	9.772372e-04	1.775130e+02	9.375426e-02	9.375426e-02
9.772372e-04	1.202264e-03	1.392611e+02	7.476125e-02	7.476125e-02
1.202264e-03	1.479108e-03	1.089934e+02	5.953679e-02	5.953679e-02
1.479108e-03	1.819701e-03	8.497855e+01	4.730841e-02	4.730841e-02
1.819701e-03	2.238721e-03	6.592652e+01	3.748378e-02	3.748378e-02
2.238721e-03	2.754229e-03	5.126002e+01	2.973555e-02	2.973555e-02
2.754229e-03	3.388442e-03	4.005916e+01	2.365398e-02	2.365398e-02
3.388442e-03	4.168694e-03	3.117260e+01	1.877172e-02	1.877172e-02
4.168694e-03	5.128614e-03	2.436271e+01	1.493118e-02	1.493118e-02
5.128614e-03	6.309573e-03	1.894824e+01	1.184071e-02	1.184071e-02
6.309573e-03	7.762471e-03	1.479469e+01	9.411256e-03	9.411256e-03
7.762471e-03	9.549926e-03	1.155753e+01	7.481095e-03	7.481095e-03
9.549926e-03	1.174898e-02	8.960671e+00	5.920682e-03	5.920682e-03
1.174898e-02	1.445440e-02	6.939562e+00	4.682500e-03	4.682500e-03
1.445440e-02	1.778279e-02	5.353282e+00	3.694297e-03	3.694297e-03
1.778279e-02	2.187762e-02	4.117995e+00	2.909519e-03	2.909519e-03
2.187762e-02	2.691535e-02	3.154595e+00	2.284954e-03	2.284954e-03
2.691535e-02	3.311311e-02	2.412309e+00	1.792566e-03	1.792566e-03
3.311311e-02	4.073803e-02	1.841273e+00	1.404318e-03	1.404318e-03
4.073803e-02	5.011872e-02	1.397897e+00	1.096270e-03	1.096270e-03
5.011872e-02	6.165950e-02	1.062105e+00	8.560868e-04	8.560868e-04
6.165950e-02	7.585776e-02	8.027554e-01	6.661667e-04	6.661667e-04
7.585776e-02	9.332543e-02	6.033260e-01	5.160954e-04	5.160954e-04
9.332543e-02	1.148154e-01	4.511310e-01	3.985149e-04	3.985149e-04
1.148154e-01	1.412538e-01	3.343846e-01	3.058591e-04	3.058591e-04
1.412538e-01	1.737801e-01	2.466685e-01	2.338363e-04	2.338363e-04
1.737801e-01	2.137962e-01	1.803379e-01	1.777285e-04	1.777285e-04
2.137962e-01	2.630268e-01	1.309419e-01	1.343369e-04	1.343369e-04
2.630268e-01	3.235937e-01	9.271901e-02	9.987092e-05	9.987092e-05
3.235937e-01	3.981072e-01	6.597960e-02	7.432679e-05	7.432679e-05
3.981072e-01	4.897788e-01	4.592913e-02	5.447637e-05	5.447637e-05
4.897788e-01	6.025596e-01	3.149466e-02	3.947318e-05	3.947318e-05
6.025596e-01	7.413102e-01	2.150410e-02	2.847375e-05	2.847375e-05
7.413102e-01	9.120108e-01	1.420403e-02	2.005416e-05	2.005416e-05
9.120108e-01	1.122018e+00	9.359236e-03	1.406149e-05	1.406149e-05
1.122018e+00	1.380384e+00	6.019681e-03	9.684142e-06	9.684142e-06
1.380384e+00	1.698244e+00	3.801498e-03	6.576551e-06	6.576551e-06
1.698244e+00	2.089296e+00	2.344877e-03	4.381883e-06	4.381883e-06
2.089296e+00	2.570396e+00	1.452873e-03	2.917623e-06	2.917623e-06
2.570396e+00	3.162278e+00	8.719643e-04	1.900638e-06	1.900638e-06
3.162278e+00	3.890451e+00	4.970703e-04	1.189167e-06	1.189167e-06
3.890451e+00	4.786301e+00	2.990559e-04	7.678144e-07	7.678144e-07
4.786301e+00	5.888437e+00	1.722849e-04	4.803533e-07	4.803533e-07
5.888437e+00	7.244360e+00	1.007673e-04	3.020787e-07	3.020787e-07
7.244360e+00	8.912509e+00	5.967045e-05	1.913637e-07	1.913637e-07
8.912509e+00	1.096478e+01	3.443898e-05	1.189690e-07	1.189690e-07
1.096478e+01	1.348963e+01	1.931463e-05	7.213281e-08	7.213281e-08
1.348963e+01	1.659587e+01	1.134406e-05	4.496554e-08	4.496554e-08
1.659587e+01	2.041738e+01	6.452240e-06	2.739677e-08	2.739677e-08
2.041738e+01	2.511886e+01	3.731217e-06	1.686988e-08	1.686988e-08
2.511886e+01	3.090295e+01	2.186574e-06	1.040801e-08	1.040801e-08
3.090295e+01	3.801894e+01	1.268118e-06	6.390043e-09	6.390043e-09
3.801894e+01	4.677351e+01	7.278897e-07	3.884816e-09	3.884816e-09
4.677351e+01	5.754399e+01	4.083684e-07	2.327751e-09	2.327751e-09
5.754399e+01	7.079458e+01	2.335163e-07	1.406918e-09	1.406918e-09
7.079458e+01	8.709636e+01	1.321821e-07	8.419515e-10	8.419515e-10
8.709636e+01	1.071519e+02	7.337783e-08	4.989401e-10	4.989401e-10
1.071519e+02	1.318257e+02	3.957623e-08	2.877448e-10	2.877448e-10
1.318257e+02	1.621810e+02	2.183422e-08	1.686458e-10	1.686458e-10
1.621810e+02	1.995262e+02	1.183229e-08	9.716768e-11	9.716768e-11
1.995262e+02	2.454709e+02	6.373410e-09	5.545589e-11	5.545589e-11
2.454709e+02	3.019952e+02	3.274841e-09	3.071298e-11	3.071298e-11
3.019952e+02	3.715352e+02	1.654031e-09	1.670988e-11	1.670988e-11
3.715352e+02	4.570882e+02	8.266496e-10	8.949243e-12	8.949243e-12
4.570882e+02	5.623413e+02	3.899251e-10	4.558904e-12	4.558904e-12
5.623413e+02	6.918310e+02	1.733750e-10	2.215197e-12	2.215197e-12
6.918310e+02	8.511380e+02	7.009052e-11	1.013899e-12	1.013899e-12
8.511380e+02	1.047129e+03	2.226770e-11	3.974492e-13	3.974492e-13
1.047129e+03	1.288250e+03	2.783082e-12	9.752137e-14	9.752137e-14
1.288250e+03	1.584893e+03	8.567763e-16	6.675096e-16	6.675096e-16
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.151180e+06	5.442841e+02	5.442841e+02
1.230269e-04	1.513561e-04	9.137268e+05	4.371626e+02	4.371626e+02
1.513561e-04	1.862087e-04	7.246125e+05	3.500815e+02	3.500815e+02
1.862087e-04	2.290868e-04	5.744532e+05	2.807462e+02	2.807462e+02
2.290868e-04	2.818383e-04	4.554257e+05	2.252223e+02	2.252223e+02
2.818383e-04	3.467369e-04	3.615297e+05	1.807763e+02	1.807763e+02
3.467369e-04	4.265795e-04	2.860086e+05	1.448749e+02	1.448749e+02
4.265795e-04	5.248075e-04	2.265339e+05	1.162542e+02	1.162542e+02
5.248075e-04	6.456542e-04	1.792800e+05	9.326963e+01	9.326963e+01
6.456542e-04	7.943282e-04	1.418769e+05	7.482436e+01	7.482436e+01
7.943282e-04	9.772372e-04	1.122672e+05	6.003187e+01	6.003187e+01
9.772372e-04	1.202264e-03	8.865189e+04	4.813109e+01	4.813109e+01
1.202264e-03	1.479108e-03	7.002503e+04	3.865565e+01	3.865565e+01
1.479108e-03	1.819701e-03	5.529344e+04	3.109595e+01	3.109595e+01
1.819701e-03	2.238721e-03	4.357112e+04	2.501707e+01	2.501707e+01
2.238721e-03	2.754229e-03	3.430872e+04	2.007594e+01	2.007594e+01
2.754229e-03	3.388442e-03	2.703529e+04	1.610009e+01	1.610009e+01
3.388442e-03	4.168694e-03	2.127063e+04	1.290213e+01	1.290213e+01
4.168694e-03	5.128614e-03	1.670861e+04	1.030536e+01	1.030536e+01
5.128614e-03	6.309573e-03	1.311935e+04	8.241818e+00	8.241818e+00
6.309573e-03	7.762471e-03	1.027913e+04	6.562346e+00	6.562346e+00
7.762471e-03	9.549926e-03	8.059492e+03	5.227771e+00	5.227771e+00
9.549926e-03	1.174898e-02	6.298617e+03	4.164051e+00	4.164051e+00
1.174898e-02	1.445440e-02	4.917898e+03	3.314654e+00	3.314654e+00
1.445440e-02	1.778279e-02	3.834133e+03	2.638841e+00	2.638841e+00
1.778279e-02	2.187762e-02	2.989628e+03	2.102957e+00	2.102957e+00
2.187762e-02	2.691535e-02	2.325863e+03	1.674916e+00	1.674916e+00
2.691535e-02	3.311311e-02	1.802453e+03	1.329405e+00	1.329405e+00
3.311311e-02	4.073803e-02	1.397314e+03	1.055871e+00	1.055871e+00
4.073803e-02	5.011872e-02	1.079830e+03	8.379833e-01	8.379833e-01
5.011872e-02	6.165950e-02	8.318737e+02	6.616185e-01	6.616185e-01
6.165950e-02	7.585776e-02	6.394159e+02	5.223552e-01	5.223552e-01
7.585776e-02	9.332543e-02	4.909744e+02	4.128303e-01	4.128303e-01
9.332543e-02	1.148154e-01	3.742195e+02	3.238985e-01	3.238985e-01
1.148154e-01	1.412538e-01	2.853716e+02	2.550143e-01	2.550143e-01
1.412538e-01	1.737801e-01	2.164717e+02	2.000278e-01	2.000278e-01
1.737801e-01	2.137962e-01	1.633151e+02	1.563223e-01	1.563223e-01
2.137962e-01	2.630268e-01	1.226319e+02	1.217945e-01	1.217945e-01
2.630268e-01	3.235937e-01	9.146606e+01	9.511317e-02	9.511317e-02
3.235937e-01	3.981072e-01	6.808570e+01	7.378245e-02	7.378245e-02
3.981072e-01	4.897788e-01	5.020348e+01	5.709266e-02	5.709266e-02
4.897788e-01	6.025596e-01	3.675111e+01	4.405047e-02	4.405047e-02
6.025596e-01	7.413102e-01	2.680256e+01	3.381129e-02	3.381129e-02
7.413102e-01	9.120108e-01	1.934245e+01	2.593705e-02	2.593705e-02
9.120108e-01	1.122018e+00	1.386039e+01	1.972956e-02	1.972956e-02
1.122018e+00	1.380384e+00	9.852546e+00	1.498182e-02	1.498182e-02
1.380384e+00	1.698244e+00	6.936670e+00	1.129103e-02	1.129103e-02
1.698244e+00	2.089296e+00	4.850654e+00	8.531062e-03	8.531062e-03
2.089296e+00	2.570396e+00	3.357094e+00	6.323236e-03	6.323236e-03
2.570396e+00	3.162278e+00	2.304682e+00	4.711262e-03	4.711262e-03
3.162278e+00	3.890451e+00	1.572670e+00	3.547469e-03	3.547469e-03
3.890451e+00	4.786301e+00	1.063061e+00	2.568426e-03	2.568426e-03
4.786301e+00	5.888437e+00	7.173704e-01	1.876725e-03	1.876725e-03
5.888437e+00	7.244360e+00	4.807661e-01	1.350946e-03	1.350946e-03
7.244360e+00	8.912509e+00	3.180543e-01	9.532705e-04	9.532705e-04
8.912509e+00	1.096478e+01	2.105092e-01	6.809562e-04	6.809562e-04
1.096478e+01	1.348963e+01	1.375497e-01	4.860124e-04	4.860124e-04
1.348963e+01	1.659587e+01	9.044185e-02	3.397483e-04	3.397483e-04
1.659587e+01	2.041738e+01	5.922803e-02	2.389970e-04	2.389970e-04
2.041738e+01	2.511886e+01	3.806318e-02	1.637228e-04	1.637228e-04
2.511886e+01	3.090295e+01	2.474469e-02	1.123979e-04	1.123979e-04
3.090295e+01	3.801894e+01	1.593240e-02	7.660040e-05	7.660040e-05
3.801894e+01	4.677351e+01	1.018063e-02	5.199719e-05	5.199719e-05
4.677351e+01	5.754399e+01	6.384313e-03	3.478689e-05	3.478689e-05
5.754399e+01	7.079458e+01	4.089513e-03	2.358036e-05	2.358036e-05
7.079458e+01	8.709636e+01	2.580795e-03	1.578966e-05	1.578966e-05
8.709636e+01	1.071519e+02	1.601992e-03	1.045647e-05	1.045647e-05
1.071519e+02	1.318257e+02	9.759705e-04	6.836281e-06	6.836281e-06
1.318257e+02	1.621810e+02	6.079146e-04	4.515154e-06	4.515154e-06
1.621810e+02	1.995262e+02	3.701983e-04	2.932461e-06	2.932461e-06
1.995262e+02	2.454709e+02	2.276256e-04	1.914066e-06	1.914066e-06
2.454709e+02	3.019952e+02	1.329589e-04	1.204379e-06	1.204379e-06
3.019952e+02	3.715352e+02	7.758407e-05	7.573189e-07	7.573189e-07
3.715352e+02	4.570882e+02	4.485445e-05	4.688797e-07	4.688797e-07
4.570882e+02	5.623413e+02	2.494482e-05	2.829121e-07	2.829121e-07
5.623413e+02	6.918310e+02	1.333636e-05	1.656819e-07	1.656819e-07
6.918310e+02	8.511380e+02	6.600357e-06	9.322106e-08	9.322106e-08
8.511380e+02	1.047129e+03	2.636848e-06	4.615777e-08	4.615777e-08
1.047129e+03	1.288250e+03	4.073482e-07	1.451591e-08	1.451591e-08
1.288250e+03	1.584893e+03	1.082738e-10	8.070173e-11	8.070173e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999894351093870e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	7.819537e+04	2.777447e+02	2.777447e+02
1.230269e-04	1.513561e-04	7.893188e+04	2.515834e+02	2.515834e+02
1.513561e-04	1.862087e-04	8.041386e+04	2.289396e+02	2.289396e+02
1.862087e-04	2.290868e-04	8.214256e+04	2.086120e+02	2.086120e+02
2.290868e-04	2.818383e-04	8.471704e+04	1.910034e+02	1.910034e+02
2.818383e-04	3.467369e-04	8.812498e+04	1.756325e+02	1.756325e+02
3.467369e-04	4.265795e-04	9.213067e+04	1.619040e+02	1.619040e+02
4.265795e-04	5.248075e-04	9.928501e+04	1.515295e+02	1.515295e+02
5.248075e-04	6.456542e-04	1.091211e+05	1.432221e+02	1.432221e+02
6.456542e-04	7.943282e-04	1.279238e+05	1.398077e+02	1.398077e+02
7.943282e-04	9.772372e-04	1.776117e+05	1.485221e+02	1.485221e+02
9.772372e-04	1.202264e-03	3.877780e+05	1.978552e+02	1.978552e+02
1.202264e-03	1.479108e-03	3.178679e+05	1.615023e+02	1.615023e+02
1.479108e-03	1.819701e-03	2.492607e+05	1.289383e+02	1.289383e+02
1.819701e-03	2.238721e-03	1.946285e+05	1.027209e+02	1.027209e+02
2.238721e-03	2.754229e-03	1.523252e+05	8.192967e+01	8.192967e+01
2.754229e-03	3.388442e-03	1.198394e+05	6.551718e+01	6.551718e+01
3.388442e-03	4.168694e-03	9.387484e+04	5.227935e+01	5.227935e+01
4.168694e-03	5.128614e-03	7.393671e+04	4.182978e+01	4.182978e+01
5.128614e-03	6.309573e-03	5.805738e+04	3.341829e+01	3.341829e+01
6.309573e-03	7.762471e-03	4.573419e+04	2.674090e+01	2.674090e+01
7.762471e-03	9.549926e-03	3.599746e+04	2.138904e+01	2.138904e+01
9.549926e-03	1.174898e-02	2.816772e+04	1.705811e+01	1.705811e+01
1.174898e-02	1.445440e-02	2.204126e+04	1.360423e+01	1.360423e+01
1.445440e-02	1.778279e-02	1.718647e+04	1.083052e+01	1.083052e+01
1.778279e-02	2.187762e-02	1.336947e+04	8.612161e+00	8.612161e+00
2.187762e-02	2.691535e-02	1.037962e+04	6.841418e+00	6.841418e+00
2.691535e-02	3.311311e-02	8.057672e+03	5.434510e+00	5.434510e+00
3.311311e-02	4.073803e-02	6.240948e+03	4.312018e+00	4.312018e+00
4.073803e-02	5.011872e-02	4.824993e+03	3.418252e+00	3.418252e+00
5.011872e-02	6.165950e-02	3.734015e+03	2.711087e+00	2.711087e+00
6.165950e-02	7.585776e-02	2.885149e+03	2.148521e+00	2.148521e+00
7.585776e-02	9.332543e-02	2.214635e+03	1.697097e+00	1.697097e+00
9.332543e-02	1.148154e-01	1.699613e+03	1.340387e+00	1.340387e+00
1.148154e-01	1.412538e-01	1.297715e+03	1.055954e+00	1.055954e+00
1.412538e-01	1.737801e-01	9.870265e+02	8.302713e-01	8.302713e-01
1.737801e-01	2.137962e-01	7.489600e+02	6.520561e-01	6.520561e-01
2.137962e-01	2.630268e-01	5.661077e+02	5.110989e-01	5.110989e-01
2.630268e-01	3.235937e-01	4.220571e+02	3.978697e-01	3.978697e-01
3.235937e-01	3.981072e-01	3.158098e+02	3.102903e-01	3.102903e-01
3.981072e-01	4.897788e-01	2.344489e+02	2.410348e-01	2.410348e-01
4.897788e-01	6.025596e-01	1.727761e+02	1.865508e-01	1.865508e-01
6.025596e-01	7.413102e-01	1.272377e+02	1.443323e-01	1.443323e-01
7.413102e-01	9.120108e-01	9.213237e+01	1.107290e-01	1.107290e-01
9.120108e-01	1.122018e+00	6.686604e+01	8.504694e-02	8.504694e-02
1.122018e+00	1.380384e+00	4.809619e+01	6.502953e-02	6.502953e-02
1.380384e+00	1.698244e+00	3.432826e+01	4.953143e-02	4.953143e-02
1.698244e+00	2.089296e+00	2.427945e+01	3.755564e-02	3.755564e-02
2.089296e+00	2.570396e+00	1.735864e+01	2.862945e-02	2.862945e-02
2.570396e+00	3.162278e+00	1.222151e+01	2.165798e-02	2.165798e-02
3.162278e+00	3.890451e+00	8.452706e+00	1.623878e-02	1.623878e-02
3.890451e+00	4.786301e+00	6.071532e+00	1.240808e-02	1.240808e-02
4.786301e+00	5.888437e+00	4.228481e+00	9.335715e-03	9.335715e-03
5.888437e+00	7.244360e+00	3.012551e+00	7.104323e-03	7.104323e-03
7.244360e+00	8.912509e+00	2.171760e+00	5.438279e-03	5.438279e-03
8.912509e+00	1.096478e+01	1.539719e+00	4.128349e-03	4.128349e-03
1.096478e+01	1.348963e+01	1.088507e+00	3.129470e-03	3.129470e-03
1.348963e+01	1.659587e+01	7.874845e-01	2.399808e-03	2.399808e-03
1.659587e+01	2.041738e+01	5.622134e-01	1.828126e-03	1.828126e-03
2.041738e+01	2.511886e+01	4.060475e-01	1.400697e-03	1.400697e-03
2.511886e+01	3.090295e+01	2.950144e-01	1.076409e-03	1.076409e-03
3.090295e+01	3.801894e+01	2.147303e-01	8.279460e-04	8.279460e-04
3.801894e+01	4.677351e+01	1.562329e-01	6.367102e-04	6.367102e-04
4.677351e+01	5.754399e+01	1.120326e-01	4.861023e-04	4.861023e-04
5.754399e+01	7.079458e+01	8.145086e-02	3.736829e-04	3.736829e-04
7.079458e+01	8.709636e+01	5.805096e-02	2.844200e-04	2.844200e-04
8.709636e+01	1.071519e+02	4.124696e-02	2.161483e-04	2.161483e-04
1.071519e+02	1.318257e+02	2.993139e-02	1.660039e-04	1.660039e-04
1.318257e+02	1.621810e+02	2.154383e-02	1.269747e-04	1.269747e-04
1.621810e+02	1.995262e+02	1.518111e-02	9.609644e-05	9.609644e-05
1.995262e+02	2.454709e+02	1.084695e-02	7.323338e-05	7.323338e-05
2.454709e+02	3.019952e+02	7.572876e-03	5.516782e-05	5.516782e-05
3.019952e+02	3.715352e+02	5.240791e-03	4.137653e-05	4.137653e-05
3.715352e+02	4.570882e+02	3.587818e-03	3.086530e-05	3.086530e-05
4.570882e+02	5.623413e+02	2.450962e-03	2.299978e-05	2.299978e-05
5.623413e+02	6.918310e+02	1.570649e-03	1.659950e-05	1.659950e-05
6.918310e+02	8.511380e+02	9.629589e-04	1.171816e-05	1.171816e-05
8.511380e+02	1.047129e+03	4.912141e-04	7.545540e-06	7.545540e-06
1.047129e+03	1.288250e+03	9.185770e-05	2.941801e-06	2.941801e-06
1.288250e+03	1.584893e+03	2.297381e-07	1.326394e-07	1.326394e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	6.884383e+00	2.445287e-02	2.445287e-02
1.230269e-04	1.513561e-04	6.949226e+00	2.214961e-02	2.214961e-02
1.513561e-04	1.862087e-04	7.079701e+00	2.015602e-02	2.015602e-02
1.862087e-04	2.290868e-04	7.231897e+00	1.836637e-02	1.836637e-02
2.290868e-04	2.818383e-04	7.458556e+00	1.681609e-02	1.681609e-02
2.818383e-04	3.467369e-04	7.758596e+00	1.546283e-02	1.546283e-02
3.467369e-04	4.265795e-04	8.111259e+00	1.425417e-02	1.425417e-02
4.265795e-04	5.248075e-04	8.741133e+00	1.334078e-02	1.334078e-02
5.248075e-04	6.456542e-04	9.607114e+00	1.260939e-02	1.260939e-02
6.456542e-04	7.943282e-04	1.126252e+01	1.230879e-02	1.230879e-02
7.943282e-04	9.772372e-04	1.563708e+01	1.307601e-02	1.307601e-02
9.772372e-04	1.202264e-03	3.414029e+01	1.741933e-02	1.741933e-02
1.202264e-03	1.479108e-03	2.798535e+01	1.421879e-02	1.421879e-02
1.479108e-03	1.819701e-03	2.194511e+01	1.135183e-02	1.135183e-02
1.819701e-03	2.238721e-03	1.713525e+01	9.043630e-03	9.043630e-03
2.238721e-03	2.754229e-03	1.341083e+01	7.213153e-03	7.213153e-03
2.754229e-03	3.388442e-03	1.055076e+01	5.768185e-03	5.768185e-03
3.388442e-03	4.168694e-03	8.264817e+00	4.602716e-03	4.602716e-03
4.168694e-03	5.128614e-03	6.509449e+00	3.682727e-03	3.682727e-03
5.128614e-03	6.309573e-03	5.111419e+00	2.942174e-03	2.942174e-03
6.309573e-03	7.762471e-03	4.026475e+00	2.354290e-03	2.354290e-03
7.762471e-03	9.549926e-03	3.169246e+00	1.883109e-03	1.883109e-03
9.549926e-03	1.174898e-02	2.479909e+00	1.501810e-03	1.501810e-03
1.174898e-02	1.445440e-02	1.940530e+00	1.197727e-03	1.197727e-03
1.445440e-02	1.778279e-02	1.513111e+00	9.535278e-04	9.535278e-04
1.778279e-02	2.187762e-02	1.177059e+00	7.582218e-04	7.582218e-04
2.187762e-02	2.691535e-02	9.138298e-01	6.023241e-04	6.023241e-04
2.691535e-02	3.311311e-02	7.094040e-01	4.784587e-04	4.784587e-04
3.311311e-02	4.073803e-02	5.494581e-01	3.796336e-04	3.796336e-04
4.073803e-02	5.011872e-02	4.247963e-01	3.009456e-04	3.009456e-04
5.011872e-02	6.165950e-02	3.287457e-01	2.386863e-04	2.386863e-04
6.165950e-02	7.585776e-02	2.540108e-01	1.891575e-04	1.891575e-04
7.585776e-02	9.332543e-02	1.949783e-01	1.494138e-04	1.494138e-04
9.332543e-02	1.148154e-01	1.496353e-01	1.180087e-04	1.180087e-04
1.148154e-01	1.412538e-01	1.142519e-01	9.296708e-05	9.296708e-05
1.412538e-01	1.737801e-01	8.689860e-02	7.309776e-05	7.309776e-05
1.737801e-01	2.137962e-01	6.593906e-02	5.740755e-05	5.740755e-05
2.137962e-01	2.630268e-01	4.984059e-02	4.499756e-05	4.499756e-05
2.630268e-01	3.235937e-01	3.715825e-02	3.502878e-05	3.502878e-05
3.235937e-01	3.981072e-01	2.780414e-02	2.731821e-05	2.731821e-05
3.981072e-01	4.897788e-01	2.064107e-02	2.122090e-05	2.122090e-05
4.897788e-01	6.025596e-01	1.521135e-02	1.642409e-05	1.642409e-05
6.025596e-01	7.413102e-01	1.120211e-02	1.270713e-05	1.270713e-05
7.413102e-01	9.120108e-01	8.111407e-03	9.748674e-06	9.748674e-06
9.120108e-01	1.122018e+00	5.886941e-03	7.487602e-06	7.487602e-06
1.122018e+00	1.380384e+00	4.234427e-03	5.725253e-06	5.725253e-06
1.380384e+00	1.698244e+00	3.022287e-03	4.360787e-06	4.360787e-06
1.698244e+00	2.089296e+00	2.137583e-03	3.306429e-06	3.306429e-06
2.089296e+00	2.570396e+00	1.528269e-03	2.520561e-06	2.520561e-06
2.570396e+00	3.162278e+00	1.075991e-03	1.906786e-06	1.906786e-06
3.162278e+00	3.890451e+00	7.441830e-04	1.429676e-06	1.429676e-06
3.890451e+00	4.786301e+00	5.345426e-04	1.092417e-06	1.092417e-06
4.786301e+00	5.888437e+00	3.722789e-04	8.219239e-07	8.219239e-07
5.888437e+00	7.244360e+00	2.652275e-04	6.254703e-07	6.254703e-07
7.244360e+00	8.912509e+00	1.912035e-04	4.787905e-07	4.787905e-07
8.912509e+00	1.096478e+01	1.355581e-04	3.634632e-07	3.634632e-07
1.096478e+01	1.348963e+01	9.583302e-05	2.755211e-07	2.755211e-07
1.348963e+01	1.659587e+01	6.933077e-05	2.112810e-07	2.112810e-07
1.659587e+01	2.041738e+01	4.949771e-05	1.609497e-07	1.609497e-07
2.041738e+01	2.511886e+01	3.574874e-05	1.233185e-07	1.233185e-07
2.511886e+01	3.090295e+01	2.597332e-05	9.476788e-08	9.476788e-08
3.090295e+01	3.801894e+01	1.890503e-05	7.289303e-08	7.289303e-08
3.801894e+01	4.677351e+01	1.375487e-05	5.605649e-08	5.605649e-08
4.677351e+01	5.754399e+01	9.863442e-06	4.279684e-08	4.279684e-08
5.754399e+01	7.079458e+01	7.171001e-06	3.289935e-08	3.289935e-08
7.079458e+01	8.709636e+01	5.110853e-06	2.504057e-08	2.504057e-08
8.709636e+01	1.071519e+02	3.631416e-06	1.902987e-08	1.902987e-08
1.071519e+02	1.318257e+02	2.635184e-06	1.461512e-08	1.461512e-08
1.318257e+02	1.621810e+02	1.896736e-06	1.117896e-08	1.117896e-08
1.621810e+02	1.995262e+02	1.336557e-06	8.460410e-09	8.460410e-09
1.995262e+02	2.454709e+02	9.549741e-07	6.447526e-09	6.447526e-09
2.454709e+02	3.019952e+02	6.667221e-07	4.857019e-09	4.857019e-09
3.019952e+02	3.715352e+02	4.614035e-07	3.642823e-09	3.642823e-09
3.715352e+02	4.570882e+02	3.158744e-07	2.717406e-09	2.717406e-09
4.570882e+02	5.623413e+02	2.157846e-07	2.024920e-09	2.024920e-09
5.623413e+02	6.918310e+02	1.382813e-07	1.461434e-09	1.461434e-09
6.918310e+02	8.511380e+02	8.477970e-08	1.031676e-09	1.031676e-09
8.511380e+02	1.047129e+03	4.324688e-08	6.643154e-10	6.643154e-10
1.047129e+03	1.288250e+03	8.087226e-09	2.589985e-10	2.589985e-10
1.288250e+03	1.584893e+03	2.022633e-11	1.167768e-11	1.167768e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999990368118005e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.986349e+01	1.112530e-01	1.112530e-01
1.230269e-04	1.513561e-04	3.018328e+01	1.008703e-01	1.008703e-01
1.513561e-04	1.862087e-04	3.068641e+01	9.159144e-02	9.159144e-02
1.862087e-04	2.290868e-04	3.140246e+01	8.359111e-02	8.359111e-02
2.290868e-04	2.818383e-04	3.235464e+01	7.648826e-02	7.648826e-02
2.818383e-04	3.467369e-04	3.367305e+01	7.035566e-02	7.035566e-02
3.467369e-04	4.265795e-04	3.520751e+01	6.484840e-02	6.484840e-02
4.265795e-04	5.248075e-04	3.793134e+01	6.068551e-02	6.068551e-02
5.248075e-04	6.456542e-04	4.172498e+01	5.740200e-02	5.740200e-02
6.456542e-04	7.943282e-04	4.892216e+01	5.604052e-02	5.604052e-02
7.943282e-04	9.772372e-04	6.784057e+01	5.945581e-02	5.945581e-02
9.772372e-04	1.202264e-03	1.345536e+02	7.361616e-02	7.361616e-02
1.202264e-03	1.479108e-03	1.088819e+02	5.949114e-02	5.949114e-02
1.479108e-03	1.819701e-03	8.481780e+01	4.725024e-02	4.725024e-02
1.819701e-03	2.238721e-03	6.579972e+01	3.745217e-02	3.745217e-02
2.238721e-03	2.754229e-03	5.112549e+01	2.970131e-02	2.970131e-02
2.754229e-03	3.388442e-03	3.995924e+01	2.362626e-02	2.362626e-02
3.388442e-03	4.168694e-03	3.106091e+01	1.873619e-02	1.873619e-02
4.168694e-03	5.128614e-03	2.429662e+01	1.490872e-02	1.490872e-02
5.128614e-03	6.309573e-03	1.892734e+01	1.183465e-02	1.183465e-02
6.309573e-03	7.762471e-03	1.478582e+01	9.404984e-03	9.404984e-03
7.762471e-03	9.549926e-03	1.154656e+01	7.474264e-03	7.474264e-03
9.549926e-03	1.174898e-02	8.954159e+00	5.917823e-03	5.917823e-03
1.174898e-02	1.445440e-02	6.937108e+00	4.681420e-03	4.681420e-03
1.445440e-02	1.778279e-02	5.347534e+00	3.691515e-03	3.691515e-03
1.778279e-02	2.187762e-02	4.109641e+00	2.906052e-03	2.906052e-03
2.187762e-02	2.691535e-02	3.145971e+00	2.281647e-03	2.281647e-03
2.691535e-02	3.311311e-02	2.407523e+00	1.790934e-03	1.790934e-03
3.311311e-02	4.073803e-02	1.836575e+00	1.402888e-03	1.402888e-03
4.073803e-02	5.011872e-02	1.394181e+00	1.094786e-03	1.094786e-03
5.011872e-02	6.165950e-02	1.059013e+00	8.545852e-04	8.545852e-04
6.165950e-02	7.585776e-02	8.014757e-01	6.651251e-04	6.651251e-04
7.585776e-02	9.332543e-02	6.011237e-01	5.149479e-04	5.149479e-04
9.332543e-02	1.148154e-01	4.501550e-01	3.981144e-04	3.981144e-04
1.148154e-01	1.412538e-01	3.336058e-01	3.054359e-04	3.054359e-04
1.412538e-01	1.737801e-01	2.456155e-01	2.333175e-04	2.333175e-04
1.737801e-01	2.137962e-01	1.798191e-01	1.774927e-04	1.774927e-04
2.137962e-01	2.630268e-01	1.306346e-01	1.341715e-04	1.341715e-04
2.630268e-01	3.235937e-01	9.258148e-02	9.979143e-05	9.979143e-05
3.235937e-01	3.981072e-01	6.574846e-02	7.417202e-05	7.417202e-05
3.981072e-01	4.897788e-01	4.595774e-02	5.452750e-05	5.452750e-05
4.897788e-01	6.025596e-01	3.151165e-02	3.947694e-05	3.947694e-05
6.025596e-01	7.413102e-01	2.151387e-02	2.846618e-05	2.846618e-05
7.413102e-01	9.120108e-01	1.421796e-02	2.006534e-05	2.006534e-05
9.120108e-01	1.122018e+00	9.372598e-03	1.408056e-05	1.408056e-05
1.122018e+00	1.380384e+00	6.035156e-03	9.701258e-06	9.701258e-06
1.380384e+00	1.698244e+00	3.803766e-03	6.577145e-06	6.577145e-06
1.698244e+00	2.089296e+00	2.338708e-03	4.371772e-06	4.371772e-06
2.089296e+00	2.570396e+00	1.454076e-03	2.919664e-06	2.919664e-06
2.570396e+00	3.162278e+00	8.725847e-04	1.900711e-06	1.900711e-06
3.162278e+00	3.890451e+00	4.971500e-04	1.188558e-06	1.188558e-06
3.890451e+00	4.786301e+00	3.009127e-04	7.698607e-07	7.698607e-07
4.786301e+00	5.888437e+00	1.717230e-04	4.791312e-07	4.791312e-07
5.888437e+00	7.244360e+00	1.003789e-04	3.015918e-07	3.015918e-07
7.244360e+00	8.912509e+00	6.004895e-05	1.920482e-07	1.920482e-07
8.912509e+00	1.096478e+01	3.444352e-05	1.189908e-07	1.189908e-07
1.096478e+01	1.348963e+01	1.939702e-05	7.234893e-08	7.234893e-08
1.348963e+01	1.659587e+01	1.132293e-05	4.492730e-08	4.492730e-08
1.659587e+01	2.041738e+01	6.466614e-06	2.745626e-08	2.745626e-08
2.041738e+01	2.511886e+01	3.713446e-06	1.675172e-08	1.675172e-08
2.511886e+01	3.090295e+01	2.179935e-06	1.039725e-08	1.039725e-08
3.090295e+01	3.801894e+01	1.254476e-06	6.338221e-09	6.338221e-09
3.801894e+01	4.677351e+01	7.245549e-07	3.862927e-09	3.862927e-09
4.677351e+01	5.754399e+01	4.125057e-07	2.341019e-09	2.341019e-09
5.754399e+01	7.079458e+01	2.369053e-07	1.416125e-09	1.416125e-09
7.079458e+01	8.709636e+01	1.308490e-07	8.364139e-10	8.364139e-10
8.709636e+01	1.071519e+02	7.216136e-08	4.934124e-10	4.934124e-10
1.071519e+02	1.318257e+02	4.076089e-08	2.948990e-10	2.948990e-10
1.318257e+02	1.621810e+02	2.200401e-08	1.687061e-10	1.687061e-10
1.621810e+02	1.995262e+02	1.179590e-08	9.693880e-11	9.693880e-11
1.995262e+02	2.454709e+02	6.306675e-09	5.508893e-11	5.508893e-11
2.454709e+02	3.019952e+02	3.272012e-09	3.081224e-11	3.081224e-11
3.019952e+02	3.715352e+02	1.668644e-09	1.685635e-11	1.685635e-11
3.715352e+02	4.570882e+02	8.020059e-10	8.760797e-12	8.760797e-12
4.570882e+02	5.623413e+02	3.903697e-10	4.576887e-12	4.576887e-12
5.623413e+02	6.918310e+02	1.696630e-10	2.191595e-12	2.191595e-12
6.918310e+02	8.511380e+02	6.786419e-11	9.904339e-13	9.904339e-13
8.511380e+02	1.047129e+03	2.263797e-11	4.005386e-13	4.005386e-13
1.047129e+03	1.288250e+03	2.830667e-12	9.882784e-14	9.882784e-14
1.288250e+03	1.584893e+03	1.301481e-15	8.020795e-16	8.020795e-16
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=1.99999997213438219e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.585691e+04	6.134540e+01	6.134540e+01
1.230269e-04	1.513561e-04	1.599792e+04	5.549975e+01	5.549975e+01
1.513561e-04	1.862087e-04	1.625575e+04	5.040373e+01	5.040373e+01
1.862087e-04	2.290868e-04	1.659103e+04	4.585999e+01	4.585999e+01
2.290868e-04	2.818383e-04	1.709119e+04	4.193219e+01	4.193219e+01
2.818383e-04	3.467369e-04	1.777390e+04	3.854196e+01	3.854196e+01
3.467369e-04	4.265795e-04	1.860458e+04	3.556576e+01	3.556576e+01
4.265795e-04	5.248075e-04	1.998256e+04	3.313248e+01	3.313248e+01
5.248075e-04	6.456542e-04	2.199244e+04	3.136186e+01	3.136186e+01
6.456542e-04	7.943282e-04	2.568468e+04	3.040777e+01	3.040777e+01
7.943282e-04	9.772372e-04	3.593815e+04	3.241519e+01	3.241519e+01
9.772372e-04	1.202264e-03	8.490109e+04	4.704028e+01	4.704028e+01
1.202264e-03	1.479108e-03	6.999939e+04	3.864138e+01	3.864138e+01
1.479108e-03	1.819701e-03	5.524382e+04	3.107873e+01	3.107873e+01
1.819701e-03	2.238721e-03	4.352091e+04	2.501390e+01	2.501390e+01
2.238721e-03	2.754229e-03	3.423840e+04	2.005847e+01	2.005847e+01
2.754229e-03	3.388442e-03	2.699246e+04	1.609342e+01	1.609342e+01
3.388442e-03	4.168694e-03	2.121647e+04	1.288800e+01	1.288800e+01
4.168694e-03	5.128614e-03	1.668097e+04	1.029916e+01	1.029916e+01
5.128614e-03	6.309573e-03	1.310576e+04	8.238750e+00	8.238750e+00
6.309573e-03	7.762471e-03	1.027703e+04	6.559712e+00	6.559712e+00
7.762471e-03	9.549926e-03	8.059795e+03	5.228054e+00	5.228054e+00
9.549926e-03	1.174898e-02	6.296162e+03	4.162810e+00	4.162810e+00
1.174898e-02	1.445440e-02	4.919646e+03	3.315754e+00	3.315754e+00
1.445440e-02	1.778279e-02	3.834031e+03	2.639414e+00	2.639414e+00
1.778279e-02	2.187762e-02	2.984822e+03	2.101185e+00	2.101185e+00
2.187762e-02	2.691535e-02	2.319704e+03	1.672666e+00	1.672666e+00
2.691535e-02	3.311311e-02	1.799440e+03	1.328010e+00	1.328010e+00
3.311311e-02	4.073803e-02	1.393822e+03	1.054826e+00	1.054826e+00
4.073803e-02	5.011872e-02	1.077800e+03	8.374058e-01	8.374058e-01
5.011872e-02	6.165950e-02	8.300962e+02	6.609038e-01	6.609038e-01
6.165950e-02	7.585776e-02	6.389310e+02	5.219488e-01	5.219488e-01
7.585776e-02	9.332543e-02	4.898552e+02	4.123539e-01	4.123539e-01
9.332543e-02	1.148154e-01	3.735774e+02	3.235830e-01	3.235830e-01
1.148154e-01	1.412538e-01	2.850169e+02	2.548953e-01	2.548953e-01
1.412538e-01	1.737801e-01	2.156353e+02	1.995998e-01	1.995998e-01
1.737801e-01	2.137962e-01	1.629400e+02	1.561334e-01	1.561334e-01
2.137962e-01	2.630268e-01	1.223508e+02	1.216542e-01	1.216542e-01
2.630268e-01	3.235937e-01	9.147160e+01	9.517641e-02	9.517641e-02
3.235937e-01	3.981072e-01	6.786890e+01	7.367181e-02	7.367181e-02
3.981072e-01	4.897788e-01	5.019555e+01	5.708936e-02	5.708936e-02
4.897788e-01	6.025596e-01	3.680118e+01	4.408061e-02	4.408061e-02
6.025596e-01	7.413102e-01	2.679693e+01	3.377884e-02	3.377884e-02
7.413102e-01	9.120108e-01	1.937623e+01	2.596495e-02	2.596495e-02
9.120108e-01	1.122018e+00	1.386659e+01	1.973174e-02	1.973174e-02
1.122018e+00	1.380384e+00	9.861394e+00	1.498788e-02	1.498788e-02
1.380384e+00	1.698244e+00	6.928050e+00	1.127767e-02	1.127767e-02
1.698244e+00	2.089296e+00	4.849041e+00	8.533795e-03	8.533795e-03
2.089296e+00	2.570396e+00	3.357687e+00	6.326787e-03	6.326787e-03
2.570396e+00	3.162278e+00	2.308146e+00	4.714846e-03	4.714846e-03
3.162278e+00	3.890451e+00	1.576724e+00	3.552605e-03	3.552605e-03
3.890451e+00	4.786301e+00	1.069279e+00	2.572643e-03	2.572643e-03
4.786301e+00	5.888437e+00	7.160608e-01	1.875904e-03	1.875904e-03
5.888437e+00	7.244360e+00	4.788337e-01	1.347683e-03	1.347683e-03
7.244360e+00	8.912509e+00	3.192862e-01	9.558677e-04	9.558677e-04
8.912509e+00	1.096478e+01	2.101071e-01	6.804184e-04	6.804184e-04
1.096478e+01	1.348963e+01	1.379185e-01	4.871976e-04	4.871976e-04
1.348963e+01	1.659587e+01	9.023540e-02	3.393807e-04	3.393807e-04
1.659587e+01	2.041738e+01	5.913291e-02	2.389596e-04	2.389596e-04
2.041738e+01	2.511886e+01	3.803964e-02	1.635135e-04	1.635135e-04
2.511886e+01	3.090295e+01	2.465655e-02	1.121672e-04	1.121672e-04
3.090295e+01	3.801894e+01	1.583974e-02	7.640155e-05	7.640155e-05
3.801894e+01	4.677351e+01	1.018877e-02	5.195476e-05	5.195476e-05
4.677351e+01	5.754399e+01	6.440115e-03	3.495983e-05	3.495983e-05
5.754399e+01	7.079458e+01	4.121415e-03	2.362236e-05	2.362236e-05
7.079458e+01	8.709636e+01	2.557608e-03	1.570491e-05	1.570491e-05
8.709636e+01	1.071519e+02	1.576466e-03	1.038887e-05	1.038887e-05
1.071519e+02	1.318257e+02	1.000042e-03	6.959030e-06	6.959030e-06
1.318257e+02	1.621810e+02	6.128304e-04	4.521983e-06	4.521983e-06
1.621810e+02	1.995262e+02	3.718419e-04	2.946316e-06	2.946316e-06
1.995262e+02	2.454709e+02	2.251807e-04	1.899069e-06	1.899069e-06
2.454709e+02	3.019952e+02	1.337692e-04	1.213268e-06	1.213268e-06
3.019952e+02	3.715352e+02	7.750095e-05	7.543101e-07	7.543101e-07
3.715352e+02	4.570882e+02	4.388469e-05	4.630730e-07	4.630730e-07
4.570882e+02	5.623413e+02	2.489861e-05	2.824830e-07	2.824830e-07
5.623413e+02	6.918310e+02	1.315528e-05	1.655171e-07	1.655171e-07
6.918310e+02	8.511380e+02	6.469232e-06	9.207443e-08	9.207443e-08
8.511380e+02	1.047129e+03	2.676020e-06	4.675050e-08	4.675050e-08
1.047129e+03	1.288250e+03	4.006013e-07	1.427029e-08	1.427029e-08
1.288250e+03	1.584893e+03	1.455999e-10	8.891573e-11	8.891573e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999894351093870e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.734702e+03	7.521608e+01	7.521608e+01
1.230269e-04	1.513561e-04	5.841725e+03	6.844258e+01	6.844258e+01
1.513561e-04	1.862087e-04	5.797062e+03	6.146945e+01	6.146945e+01
1.862087e-04	2.290868e-04	5.800761e+03	5.543674e+01	5.543674e+01
2.290868e-04	2.818383e-04	5.817903e+03	5.005400e+01	5.005400e+01
2.818383e-04	3.467369e-04	5.730062e+03	4.478525e+01	4.478525e+01
3.467369e-04	4.265795e-04	5.883284e+03	4.091341e+01	4.091341e+01
4.265795e-04	5.248075e-04	5.909525e+03	3.696848e+01	3.696848e+01
5.248075e-04	6.456542e-04	5.899934e+03	3.330268e+01	3.330268e+01
6.456542e-04	7.943282e-04	5.970490e+03	3.020372e+01	3.020372e+01
7.943282e-04	9.772372e-04	6.009393e+03	2.731937e+01	2.731937e+01
9.772372e-04	1.202264e-03	6.050919e+03	2.471533e+01	2.471533e+01
1.202264e-03	1.479108e-03	6.107682e+03	2.238688e+01	2.238688e+01
1.479108e-03	1.819701e-03	6.205013e+03	2.034354e+01	2.034354e+01
1.819701e-03	2.238721e-03	6.344227e+03	1.854577e+01	1.854577e+01
2.238721e-03	2.754229e-03	6.478334e+03	1.689612e+01	1.689612e+01
2.754229e-03	3.388442e-03	6.722648e+03	1.551764e+01	1.551764e+01
3.388442e-03	4.168694e-03	7.047046e+03	1.432383e+01	1.432383e+01
4.168694e-03	5.128614e-03	7.538799e+03	1.335693e+01	1.335693e+01
5.128614e-03	6.309573e-03	8.150206e+03	1.252102e+01	1.252102e+01
6.309573e-03	7.762471e-03	9.542969e+03	1.221510e+01	1.221510e+01
7.762471e-03	9.549926e-03	1.295544e+04	1.283162e+01	1.283162e+01
9.549926e-03	1.174898e-02	2.594611e+04	1.637160e+01	1.637160e+01
1.174898e-02	1.445440e-02	2.195847e+04	1.357865e+01	1.357865e+01
1.445440e-02	1.778279e-02	1.713658e+04	1.081479e+01	1.081479e+01
1.778279e-02	2.187762e-02	1.331934e+04	8.596001e+00	8.596001e+00
2.187762e-02	2.691535e-02	1.036146e+04	6.835434e+00	6.835434e+00
2.691535e-02	3.311311e-02	8.049679e+03	5.431813e+00	5.431813e+00
3.311311e-02	4.073803e-02	6.241010e+03	4.312040e+00	4.312040e+00
4.073803e-02	5.011872e-02	4.819566e+03	3.416328e+00	3.416328e+00
5.011872e-02	6.165950e-02	3.731839e+03	2.710296e+00	2.710296e+00
6.165950e-02	7.585776e-02	2.875432e+03	2.144900e+00	2.144900e+00
7.585776e-02	9.332543e-02	2.210992e+03	1.695700e+00	1.695700e+00
9.332543e-02	1.148154e-01	1.699280e+03	1.340255e+00	1.340255e+00
1.148154e-01	1.412538e-01	1.295501e+03	1.055053e+00	1.055053e+00
1.412538e-01	1.737801e-01	9.860129e+02	8.298449e-01	8.298449e-01
1.737801e-01	2.137962e-01	7.491680e+02	6.521465e-01	6.521465e-01
2.137962e-01	2.630268e-01	5.663746e+02	5.112193e-01	5.112193e-01
2.630268e-01	3.235937e-01	4.224505e+02	3.980552e-01	3.980552e-01
3.235937e-01	3.981072e-01	3.159860e+02	3.103769e-01	3.103769e-01
3.981072e-01	4.897788e-01	2.344055e+02	2.410125e-01	2.410125e-01
4.897788e-01	6.025596e-01	1.726968e+02	1.865080e-01	1.865080e-01
6.025596e-01	7.413102e-01	1.273022e+02	1.443689e-01	1.443689e-01
7.413102e-01	9.120108e-01	9.198210e+01	1.106387e-01	1.106387e-01
9.120108e-01	1.122018e+00	6.670052e+01	8.494162e-02	8.494162e-02
1.122018e+00	1.380384e+00	4.802683e+01	6.498261e-02	6.498261e-02
1.380384e+00	1.698244e+00	3.443274e+01	4.960675e-02	4.960675e-02
1.698244e+00	2.089296e+00	2.431565e+01	3.758362e-02	3.758362e-02
2.089296e+00	2.570396e+00	1.732219e+01	2.859938e-02	2.859938e-02
2.570396e+00	3.162278e+00	1.219591e+01	2.163528e-02	2.163528e-02
3.162278e+00	3.890451e+00	8.455451e+00	1.624143e-02	1.624143e-02
3.890451e+00	4.786301e+00	6.037097e+00	1.237284e-02	1.237284e-02
4.786301e+00	5.888437e+00	4.231532e+00	9.339083e-03	9.339083e-03
5.888437e+00	7.244360e+00	3.020291e+00	7.113443e-03	7.113443e-03
7.244360e+00	8.912509e+00	2.165374e+00	5.430277e-03	5.430277e-03
8.912509e+00	1.096478e+01	1.542730e+00	4.132383e-03	4.132383e-03
1.096478e+01	1.348963e+01	1.086311e+00	3.126312e-03	3.126312e-03
1.348963e+01	1.659587e+01	7.868993e-01	2.398916e-03	2.398916e-03
1.659587e+01	2.041738e+01	5.628375e-01	1.829140e-03	1.829140e-03
2.041738e+01	2.511886e+01	4.066513e-01	1.401738e-03	1.401738e-03
2.511886e+01	3.090295e+01	2.958433e-01	1.077919e-03	1.077919e-03
3.090295e+01	3.801894e+01	2.144111e-01	8.273302e-04	8.273302e-04
3.801894e+01	4.677351e+01	1.543698e-01	6.329024e-04	6.329024e-04
4.677351e+01	5.754399e+01	1.122709e-01	4.866191e-04	4.866191e-04
5.754399e+01	7.079458e+01	8.127600e-02	3.732815e-04	3.732815e-04
7.079458e+01	8.709636e+01	5.808439e-02	2.845019e-04	2.845019e-04
8.709636e+01	1.071519e+02	4.198321e-02	2.180688e-04	2.180688e-04
1.071519e+02	1.318257e+02	3.001885e-02	1.662463e-04	1.662463e-04
1.318257e+02	1.621810e+02	2.114421e-02	1.257915e-04	1.257915e-04
1.621810e+02	1.995262e+02	1.519328e-02	9.613497e-05	9.613497e-05
1.995262e+02	2.454709e+02	1.073570e-02	7.285687e-05	7.285687e-05
2.454709e+02	3.019952e+02	7.575287e-03	5.517660e-05	5.517660e-05
3.019952e+02	3.715352e+02	5.328992e-03	4.172326e-05	4.172326e-05
3.715352e+02	4.570882e+02	3.604811e-03	3.093831e-05	3.093831e-05
4.570882e+02	5.623413e+02	2.442112e-03	2.295823e-05	2.295823e-05
5.623413e+02	6.918310e+02	1.556089e-03	1.652238e-05	1.652238e-05
6.918310e+02	8.511380e+02	9.743671e-04	1.178737e-05	1.178737e-05
8.511380e+02	1.047129e+03	4.980526e-04	7.597882e-06	7.597882e-06
1.047129e+03	1.288250e+03	8.846604e-05	2.886980e-06	2.886980e-06
1.288250e+03	1.584893e+03	3.063174e-07	1.531588e-07	1.531588e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	5.048878e-01	6.622084e-03	6.622084e-03
1.230269e-04	1.513561e-04	5.143103e-01	6.025741e-03	6.025741e-03
1.513561e-04	1.862087e-04	5.103780e-01	5.411820e-03	5.411820e-03
1.862087e-04	2.290868e-04	5.107036e-01	4.880695e-03	4.880695e-03
2.290868e-04	2.818383e-04	5.122129e-01	4.406795e-03	4.406795e-03
2.818383e-04	3.467369e-04	5.044793e-01	3.942929e-03	3.942929e-03
3.467369e-04	4.265795e-04	5.179691e-01	3.602049e-03	3.602049e-03
4.265795e-04	5.248075e-04	5.202794e-01	3.254735e-03	3.254735e-03
5.248075e-04	6.456542e-04	5.194350e-01	2.931995e-03	2.931995e-03
6.456542e-04	7.943282e-04	5.256467e-01	2.659160e-03	2.659160e-03
7.943282e-04	9.772372e-04	5.290718e-01	2.405220e-03	2.405220e-03
9.772372e-04	1.202264e-03	5.327277e-01	2.175958e-03	2.175958e-03
1.202264e-03	1.479108e-03	5.377252e-01	1.970959e-03	1.970959e-03
1.479108e-03	1.819701e-03	5.462943e-01	1.791061e-03	1.791061e-03
1.819701e-03	2.238721e-03	5.585509e-01	1.632785e-03	1.632785e-03
2.238721e-03	2.754229e-03	5.703578e-01	1.487548e-03	1.487548e-03
2.754229e-03	3.388442e-03	5.918674e-01	1.366185e-03	1.366185e-03
3.388442e-03	4.168694e-03	6.204278e-01	1.261082e-03	1.261082e-03
4.168694e-03	5.128614e-03	6.637220e-01	1.175955e-03	1.175955e-03
5.128614e-03	6.309573e-03	7.175507e-01	1.102361e-03	1.102361e-03
6.309573e-03	7.762471e-03	8.401705e-01	1.075428e-03	1.075428e-03
7.762471e-03	9.549926e-03	1.140607e+00	1.129706e-03	1.129706e-03
9.549926e-03	1.174898e-02	2.284317e+00	1.441369e-03	1.441369e-03
1.174898e-02	1.445440e-02	1.933241e+00	1.195476e-03	1.195476e-03
1.445440e-02	1.778279e-02	1.508719e+00	9.521427e-04	9.521427e-04
1.778279e-02	2.187762e-02	1.172646e+00	7.567988e-04	7.567988e-04
2.187762e-02	2.691535e-02	9.122315e-01	6.017971e-04	6.017971e-04
2.691535e-02	3.311311e-02	7.087002e-01	4.782213e-04	4.782213e-04
3.311311e-02	4.073803e-02	5.494636e-01	3.796355e-04	3.796355e-04
4.073803e-02	5.011872e-02	4.243185e-01	3.007763e-04	3.007763e-04
5.011872e-02	6.165950e-02	3.285540e-01	2.386167e-04	2.386167e-04
6.165950e-02	7.585776e-02	2.531554e-01	1.888387e-04	1.888387e-04
7.585776e-02	9.332543e-02	1.946576e-01	1.492908e-04	1.492908e-04
9.332543e-02	1.148154e-01	1.496060e-01	1.179972e-04	1.179972e-04
1.148154e-01	1.412538e-01	1.140570e-01	9.288773e-05	9.288773e-05
1.412538e-01	1.737801e-01	8.680938e-02	7.306022e-05	7.306022e-05
1.737801e-01	2.137962e-01	6.595735e-02	5.741551e-05	5.741551e-05
2.137962e-01	2.630268e-01	4.986407e-02	4.500816e-05	4.500816e-05
2.630268e-01	3.235937e-01	3.719289e-02	3.504510e-05	3.504510e-05
3.235937e-01	3.981072e-01	2.781966e-02	2.732583e-05	2.732583e-05
3.981072e-01	4.897788e-01	2.063725e-02	2.121893e-05	2.121893e-05
4.897788e-01	6.025596e-01	1.520436e-02	1.642032e-05	1.642032e-05
6.025596e-01	7.413102e-01	1.120779e-02	1.271035e-05	1.271035e-05
7.413102e-01	9.120108e-01	8.098179e-03	9.740722e-06	9.740722e-06
9.120108e-01	1.122018e+00	5.872370e-03	7.478330e-06	7.478330e-06
1.122018e+00	1.380384e+00	4.228320e-03	5.721122e-06	5.721122e-06
1.380384e+00	1.698244e+00	3.031486e-03	4.367419e-06	4.367419e-06
1.698244e+00	2.089296e+00	2.140769e-03	3.308892e-06	3.308892e-06
2.089296e+00	2.570396e+00	1.525059e-03	2.517913e-06	2.517913e-06
2.570396e+00	3.162278e+00	1.073738e-03	1.904787e-06	1.904787e-06
3.162278e+00	3.890451e+00	7.444247e-04	1.429908e-06	1.429908e-06
3.890451e+00	4.786301e+00	5.315109e-04	1.089315e-06	1.089315e-06
4.786301e+00	5.888437e+00	3.725475e-04	8.222204e-07	8.222204e-07
5.888437e+00	7.244360e+00	2.659089e-04	6.262733e-07	6.262733e-07
7.244360e+00	8.912509e+00	1.906412e-04	4.780860e-07	4.780860e-07
8.912509e+00	1.096478e+01	1.358232e-04	3.638184e-07	3.638184e-07
1.096478e+01	1.348963e+01	9.563974e-05	2.752431e-07	2.752431e-07
1.348963e+01	1.659587e+01	6.927926e-05	2.112025e-07	2.112025e-07
1.659587e+01	2.041738e+01	4.955266e-05	1.610390e-07	1.610390e-07
2.041738e+01	2.511886e+01	3.580192e-05	1.234101e-07	1.234101e-07
2.511886e+01	3.090295e+01	2.604628e-05	9.490089e-08	9.490089e-08
3.090295e+01	3.801894e+01	1.887692e-05	7.283883e-08	7.283883e-08
3.801894e+01	4.677351e+01	1.359084e-05	5.572124e-08	5.572124e-08
4.677351e+01	5.754399e+01	9.884425e-06	4.284234e-08	4.284234e-08
5.754399e+01	7.079458e+01	7.155606e-06	3.286401e-08	3.286401e-08
7.079458e+01	8.709636e+01	5.113797e-06	2.504778e-08	2.504778e-08
8.709636e+01	1.071519e+02	3.696236e-06	1.919896e-08	1.919896e-08
1.071519e+02	1.318257e+02	2.642884e-06	1.463646e-08	1.463646e-08
1.318257e+02	1.621810e+02	1.861553e-06	1.107479e-08	1.107479e-08
1.621810e+02	1.995262e+02	1.337628e-06	8.463799e-09	8.463799e-09
1.995262e+02	2.454709e+02	9.451797e-07	6.414377e-09	6.414377e-09
2.454709e+02	3.019952e+02	6.669344e-07	4.857793e-09	4.857793e-09
3.019952e+02	3.715352e+02	4.691688e-07	3.673349e-09	3.673349e-09
3.715352e+02	4.570882e+02	3.173705e-07	2.723834e-09	2.723834e-09
4.570882e+02	5.623413e+02	2.150055e-07	2.021261e-09	2.021261e-09
5.623413e+02	6.918310e+02	1.369993e-07	1.454644e-09	1.454644e-09
6.918310e+02	8.511380e+02	8.578405e-08	1.037769e-09	1.037769e-09
8.511380e+02	1.047129e+03	4.384895e-08	6.689236e-10	6.689236e-10
1.047129e+03	1.288250e+03	7.788621e-09	2.541720e-10	2.541720e-10
1.288250e+03	1.584893e+03	2.696844e-11	1.348422e-11	1.348422e-11
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999990368118005e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	2.137576e+00	2.947970e-02	2.947970e-02
1.230269e-04	1.513561e-04	2.196205e+00	2.702289e-02	2.702289e-02
1.513561e-04	1.862087e-04	2.155576e+00	2.398568e-02	2.398568e-02
1.862087e-04	2.290868e-04	2.173949e+00	2.186309e-02	2.186309e-02
2.290868e-04	2.818383e-04	2.199594e+00	1.989897e-02	1.989897e-02
2.818383e-04	3.467369e-04	2.146750e+00	1.763464e-02	1.763464e-02
3.467369e-04	4.265795e-04	2.193094e+00	1.603926e-02	1.603926e-02
4.265795e-04	5.248075e-04	2.210801e+00	1.453560e-02	1.453560e-02
5.248075e-04	6.456542e-04	2.208250e+00	1.310561e-02	1.310561e-02
6.456542e-04	7.943282e-04	2.238289e+00	1.190481e-02	1.190481e-02
7.943282e-04	9.772372e-04	2.250035e+00	1.075357e-02	1.075357e-02
9.772372e-04	1.202264e-03	2.267925e+00	9.738460e-03	9.738460e-03
1.202264e-03	1.479108e-03	2.287640e+00	8.812971e-03	8.812971e-03
1.479108e-03	1.819701e-03	2.318758e+00	7.993538e-03	7.993538e-03
1.819701e-03	2.238721e-03	2.372819e+00	7.288728e-03	7.288728e-03
2.238721e-03	2.754229e-03	2.420773e+00	6.638412e-03	6.638412e-03
2.754229e-03	3.388442e-03	2.513616e+00	6.099590e-03	6.099590e-03
3.388442e-03	4.168694e-03	2.636910e+00	5.634898e-03	5.634898e-03
4.168694e-03	5.128614e-03	2.818692e+00	5.249269e-03	5.249269e-03
5.128614e-03	6.309573e-03	3.043772e+00	4.916180e-03	4.916180e-03
6.309573e-03	7.762471e-03	3.562393e+00	4.793180e-03	4.793180e-03
7.762471e-03	9.549926e-03	4.821326e+00	5.019039e-03	5.019039e-03
9.549926e-03	1.174898e-02	8.421271e+00	5.768129e-03	5.768129e-03
1.174898e-02	1.445440e-02	6.907079e+00	4.670295e-03	4.670295e-03
1.445440e-02	1.778279e-02	5.333275e+00	3.686832e-03	3.686832e-03
1.778279e-02	2.187762e-02	4.091010e+00	2.898594e-03	2.898594e-03
2.187762e-02	2.691535e-02	3.139027e+00	2.278853e-03	2.278853e-03
2.691535e-02	3.311311e-02	2.404925e+00	1.789738e-03	1.789738e-03
3.311311e-02	4.073803e-02	1.836057e+00	1.402232e-03	1.402232e-03
4.073803e-02	5.011872e-02	1.391785e+00	1.093582e-03	1.093582e-03
5.011872e-02	6.165950e-02	1.058318e+00	8.543688e-04	8.543688e-04
6.165950e-02	7.585776e-02	7.993409e-01	6.644825e-04	6.644825e-04
7.585776e-02	9.332543e-02	6.005626e-01	5.147964e-04	5.147964e-04
9.332543e-02	1.148154e-01	4.500678e-01	3.979633e-04	3.979633e-04
1.148154e-01	1.412538e-01	3.330656e-01	3.052128e-04	3.052128e-04
1.412538e-01	1.737801e-01	2.453702e-01	2.331824e-04	2.331824e-04
1.737801e-01	2.137962e-01	1.797667e-01	1.774054e-04	1.774054e-04
2.137962e-01	2.630268e-01	1.305864e-01	1.341118e-04	1.341118e-04
2.630268e-01	3.235937e-01	9.266063e-02	9.982119e-05	9.982119e-05
3.235937e-01	3.981072e-01	6.574756e-02	7.416167e-05	7.416167e-05
3.981072e-01	4.897788e-01	4.585627e-02	5.443055e-05	5.443055e-05
4.897788e-01	6.025596e-01	3.149989e-02	3.946383e-05	3.946383e-05
6.025596e-01	7.413102e-01	2.152842e-02	2.847773e-05	2.847773e-05
7.413102e-01	9.120108e-01	1.416932e-02	2.001066e-05	2.001066e-05
9.120108e-01	1.122018e+00	9.330037e-03	1.403547e-05	1.403547e-05
1.122018e+00	1.380384e+00	6.024221e-03	9.694351e-06	9.694351e-06
1.380384e+00	1.698244e+00	3.817508e-03	6.589678e-06	6.589678e-06
1.698244e+00	2.089296e+00	2.341979e-03	4.375089e-06	4.375089e-06
2.089296e+00	2.570396e+00	1.448022e-03	2.911091e-06	2.911091e-06
2.570396e+00	3.162278e+00	8.680963e-04	1.894029e-06	1.894029e-06
3.162278e+00	3.890451e+00	4.972621e-04	1.188746e-06	1.188746e-06
3.890451e+00	4.786301e+00	2.993309e-04	7.682731e-07	7.682731e-07
4.786301e+00	5.888437e+00	1.715726e-04	4.794172e-07	4.794172e-07
5.888437e+00	7.244360e+00	1.006520e-04	3.016486e-07	3.016486e-07
7.244360e+00	8.912509e+00	5.945643e-05	1.908402e-07	1.908402e-07
8.912509e+00	1.096478e+01	3.457487e-05	1.193698e-07	1.193698e-07
1.096478e+01	1.348963e+01	1.938299e-05	7.233187e-08	7.233187e-08
1.348963e+01	1.659587e+01	1.138066e-05	4.509078e-08	4.509078e-08
1.659587e+01	2.041738e+01	6.444871e-06	2.739783e-08	2.739783e-08
2.041738e+01	2.511886e+01	3.695715e-06	1.670556e-08	1.670556e-08
2.511886e+01	3.090295e+01	2.166389e-06	1.034259e-08	1.034259e-08
3.090295e+01	3.801894e+01	1.270098e-06	6.400566e-09	6.400566e-09
3.801894e+01	4.677351e+01	7.211201e-07	3.867297e-09	3.867297e-09
4.677351e+01	5.754399e+01	4.135879e-07	2.343071e-09	2.343071e-09
5.754399e+01	7.079458e+01	2.343115e-07	1.407783e-09	1.407783e-09
7.079458e+01	8.709636e+01	1.307774e-07	8.349201e-10	8.349201e-10
8.709636e+01	1.071519e+02	7.358859e-08	4.981995e-10	4.981995e-10
1.071519e+02	1.318257e+02	4.041745e-08	2.924881e-10	2.924881e-10
1.318257e+02	1.621810e+02	2.178288e-08	1.684104e-10	1.684104e-10
1.621810e+02	1.995262e+02	1.177682e-08	9.680961e-11	9.680961e-11
1.995262e+02	2.454709e+02	6.244603e-09	5.486861e-11	5.486861e-11
2.454709e+02	3.019952e+02	3.299045e-09	3.098744e-11	3.098744e-11
3.019952e+02	3.715352e+02	1.690213e-09	1.694159e-11	1.694159e-11
3.715352e+02	4.570882e+02	8.044155e-10	8.777479e-12	8.777479e-12
4.570882e+02	5.623413e+02	3.929632e-10	4.611127e-12	4.611127e-12
5.623413e+02	6.918310e+02	1.674374e-10	2.177665e-12	2.177665e-12
6.918310e+02	8.511380e+02	6.905547e-11	9.999501e-13	9.999501e-13
8.511380e+02	1.047129e+03	2.302972e-11	4.059810e-13	4.059810e-13
1.047129e+03	1.288250e+03	2.658137e-12	9.434452e-14	9.434452e-14
1.288250e+03	1.584893e+03	2.239019e-15	1.269508e-15	1.269508e-15
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=1.99999997213438219e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.262865e+03	1.806626e+01	1.806626e+01
1.230269e-04	1.513561e-04	1.292458e+03	1.647733e+01	1.647733e+01
1.513561e-04	1.862087e-04	1.271529e+03	1.468320e+01	1.468320e+01
1.862087e-04	2.290868e-04	1.277176e+03	1.331039e+01	1.331039e+01
2.290868e-04	2.818383e-04	1.292123e+03	1.212951e+01	1.212951e+01
2.818383e-04	3.467369e-04	1.270565e+03	1.084543e+01	1.084543e+01
3.467369e-04	4.265795e-04	1.294620e+03	9.829645e+00	9.829645e+00
4.265795e-04	5.248075e-04	1.306773e+03	8.918912e+00	8.918912e+00
5.248075e-04	6.456542e-04	1.302477e+03	8.024005e+00	8.024005e+00
6.456542e-04	7.943282e-04	1.325147e+03	7.319539e+00	7.319539e+00
7.943282e-04	9.772372e-04	1.330114e+03	6.600189e+00	6.600189e+00
9.772372e-04	1.202264e-03	1.347682e+03	6.008551e+00	6.008551e+00
1.202264e-03	1.479108e-03	1.353712e+03	5.418518e+00	5.418518e+00
1.479108e-03	1.819701e-03	1.380823e+03	4.939698e+00	4.939698e+00
1.819701e-03	2.238721e-03	1.411243e+03	4.505451e+00	4.505451e+00
2.238721e-03	2.754229e-03	1.444581e+03	4.112710e+00	4.112710e+00
2.754229e-03	3.388442e-03	1.506002e+03	3.794125e+00	3.794125e+00
3.388442e-03	4.168694e-03	1.581340e+03	3.512201e+00	3.512201e+00
4.168694e-03	5.128614e-03	1.690418e+03	3.271592e+00	3.271592e+00
5.128614e-03	6.309573e-03	1.847415e+03	3.107638e+00	3.107638e+00
6.309573e-03	7.762471e-03	2.148701e+03	3.004458e+00	3.004458e+00
7.762471e-03	9.549926e-03	2.885483e+03	3.113265e+00	3.113265e+00
9.549926e-03	1.174898e-02	5.806169e+03	3.996907e+00	3.996907e+00
1.174898e-02	1.445440e-02	4.904270e+03	3.311508e+00	3.311508e+00
1.445440e-02	1.778279e-02	3.826529e+03	2.637394e+00	2.637394e+00
1.778279e-02	2.187762e-02	2.975936e+03	2.098763e+00	2.098763e+00
2.187762e-02	2.691535e-02	2.317853e+03	1.672493e+00	1.672493e+00
2.691535e-02	3.311311e-02	1.797932e+03	1.327548e+00	1.327548e+00
3.311311e-02	4.073803e-02	1.393748e+03	1.054422e+00	1.054422e+00
4.073803e-02	5.011872e-02	1.076660e+03	8.369401e-01	8.369401e-01
5.011872e-02	6.165950e-02	8.294331e+02	6.604745e-01	6.604745e-01
6.165950e-02	7.585776e-02	6.371255e+02	5.213311e-01	5.213311e-01
7.585776e-02	9.332543e-02	4.892761e+02	4.121435e-01	4.121435e-01
9.332543e-02	1.148154e-01	3.737103e+02	3.237534e-01	3.237534e-01
1.148154e-01	1.412538e-01	2.845174e+02	2.546285e-01	2.546285e-01
1.412538e-01	1.737801e-01	2.155789e+02	1.996356e-01	1.996356e-01
1.737801e-01	2.137962e-01	1.629139e+02	1.560993e-01	1.560993e-01
2.137962e-01	2.630268e-01	1.224630e+02	1.217539e-01	1.217539e-01
2.630268e-01	3.235937e-01	9.157830e+01	9.525727e-02	9.525727e-02
3.235937e-01	3.981072e-01	6.790780e+01	7.369359e-02	7.369359e-02
3.981072e-01	4.897788e-01	5.013633e+01	5.702560e-02	5.702560e-02
4.897788e-01	6.025596e-01	3.680728e+01	4.410432e-02	4.410432e-02
6.025596e-01	7.413102e-01	2.683643e+01	3.382750e-02	3.382750e-02
7.413102e-01	9.120108e-01	1.931304e+01	2.591346e-02	2.591346e-02
9.120108e-01	1.122018e+00	1.381848e+01	1.968906e-02	1.968906e-02
1.122018e+00	1.380384e+00	9.852376e+00	1.498913e-02	1.498913e-02
1.380384e+00	1.698244e+00	6.955260e+00	1.130420e-02	1.130420e-02
1.698244e+00	2.089296e+00	4.849317e+00	8.523447e-03	8.523447e-03
2.089296e+00	2.570396e+00	3.350358e+00	6.320319e-03	6.320319e-03
2.570396e+00	3.162278e+00	2.297569e+00	4.698788e-03	4.698788e-03
3.162278e+00	3.890451e+00	1.575285e+00	3.550944e-03	3.550944e-03
3.890451e+00	4.786301e+00	1.064341e+00	2.569191e-03	2.569191e-03
4.786301e+00	5.888437e+00	7.158235e-01	1.874789e-03	1.874789e-03
5.888437e+00	7.244360e+00	4.798265e-01	1.347355e-03	1.347355e-03
7.244360e+00	8.912509e+00	3.174146e-01	9.525581e-04	9.525581e-04
8.912509e+00	1.096478e+01	2.103415e-01	6.806837e-04	6.806837e-04
1.096478e+01	1.348963e+01	1.373653e-01	4.851996e-04	4.851996e-04
1.348963e+01	1.659587e+01	9.066077e-02	3.402462e-04	3.402462e-04
1.659587e+01	2.041738e+01	5.909120e-02	2.386659e-04	2.386659e-04
2.041738e+01	2.511886e+01	3.795941e-02	1.631626e-04	1.631626e-04
2.511886e+01	3.090295e+01	2.465204e-02	1.121407e-04	1.121407e-04
3.090295e+01	3.801894e+01	1.598933e-02	7.697760e-05	7.697760e-05
3.801894e+01	4.677351e+01	1.011432e-02	5.187846e-05	5.187846e-05
4.677351e+01	5.754399e+01	6.457547e-03	3.498422e-05	3.498422e-05
5.754399e+01	7.079458e+01	4.089595e-03	2.357796e-05	2.357796e-05
7.079458e+01	8.709636e+01	2.557777e-03	1.568624e-05	1.568624e-05
8.709636e+01	1.071519e+02	1.612722e-03	1.048544e-05	1.048544e-05
1.071519e+02	1.318257e+02	9.947365e-04	6.913345e-06	6.913345e-06
1.318257e+02	1.621810e+02	6.061838e-04	4.510027e-06	4.510027e-06
1.621810e+02	1.995262e+02	3.692828e-04	2.926186e-06	2.926186e-06
1.995262e+02	2.454709e+02	2.231657e-04	1.893624e-06	1.893624e-06
2.454709e+02	3.019952e+02	1.337736e-04	1.214114e-06	1.214114e-06
3.019952e+02	3.715352e+02	7.886471e-05	7.619163e-07	7.619163e-07
3.715352e+02	4.570882e+02	4.392094e-05	4.623360e-07	4.623360e-07
4.570882e+02	5.623413e+02	2.503320e-05	2.842316e-07	2.842316e-07
5.623413e+02	6.918310e+02	1.300995e-05	1.642501e-07	1.642501e-07
6.918310e+02	8.511380e+02	6.544559e-06	9.239232e-08	9.239232e-08
8.511380e+02	1.047129e+03	2.703621e-06	4.697968e-08	4.697968e-08
1.047129e+03	1.288250e+03	3.887014e-07	1.406627e-08	1.406627e-08
1.288250e+03	1.584893e+03	6.121169e-10	3.723254e-10	3.723254e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__WeightNormalisation]
ScaledBy=1.99999929567383496e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	4.399928e+02	2.083425e+01	2.083425e+01
1.230269e-04	1.513561e-04	4.362252e+02	1.870300e+01	1.870300e+01
1.513561e-04	1.862087e-04	4.621225e+02	1.735537e+01	1.735537e+01
1.862087e-04	2.290868e-04	4.683416e+02	1.575203e+01	1.575203e+01
2.290868e-04	2.818383e-04	4.642266e+02	1.413906e+01	1.413906e+01
2.818383e-04	3.467369e-04	4.508444e+02	1.256228e+01	1.256228e+01
3.467369e-04	4.265795e-04	4.592138e+02	1.143044e+01	1.143044e+01
4.265795e-04	5.248075e-04	4.690063e+02	1.041465e+01	1.041465e+01
5.248075e-04	6.456542e-04	4.605506e+02	9.304525e+00	9.304525e+00
6.456542e-04	7.943282e-04	4.519695e+02	8.310174e+00	8.310174e+00
7.943282e-04	9.772372e-04	4.644966e+02	7.595331e+00	7.595331e+00
9.772372e-04	1.202264e-03	4.657890e+02	6.857259e+00	6.857259e+00
1.202264e-03	1.479108e-03	4.662427e+02	6.185311e+00	6.185311e+00
1.479108e-03	1.819701e-03	4.671502e+02	5.581917e+00	5.581917e+00
1.819701e-03	2.238721e-03	4.606561e+02	4.997400e+00	4.997400e+00
2.238721e-03	2.754229e-03	4.715578e+02	4.558509e+00	4.558509e+00
2.754229e-03	3.388442e-03	4.633519e+02	4.073905e+00	4.073905e+00
3.388442e-03	4.168694e-03	4.663871e+02	3.684927e+00	3.684927e+00
4.168694e-03	5.128614e-03	4.730209e+02	3.345766e+00	3.345766e+00
5.128614e-03	6.309573e-03	4.702394e+02	3.007566e+00	3.007566e+00
6.309573e-03	7.762471e-03	4.781170e+02	2.734151e+00	2.734151e+00
7.762471e-03	9.549926e-03	4.819247e+02	2.474828e+00	2.474828e+00
9.549926e-03	1.174898e-02	4.801287e+02	2.227070e+00	2.227070e+00
1.174898e-02	1.445440e-02	4.946275e+02	2.037956e+00	2.037956e+00
1.445440e-02	1.778279e-02	5.012523e+02	1.849627e+00	1.849627e+00
1.778279e-02	2.187762e-02	5.114225e+02	1.684399e+00	1.684399e+00
2.187762e-02	2.691535e-02	5.283481e+02	1.543532e+00	1.543532e+00
2.691535e-02	3.311311e-02	5.415173e+02	1.408840e+00	1.408840e+00
3.311311e-02	4.073803e-02	5.643851e+02	1.296711e+00	1.296711e+00
4.073803e-02	5.011872e-02	6.025621e+02	1.207971e+00	1.207971e+00
5.011872e-02	6.165950e-02	6.611168e+02	1.140761e+00	1.140761e+00
6.165950e-02	7.585776e-02	7.585972e+02	1.101694e+00	1.101694e+00
7.585776e-02	9.332543e-02	9.731160e+02	1.124962e+00	1.124962e+00
9.332543e-02	1.148154e-01	1.556720e+03	1.282804e+00	1.282804e+00
1.148154e-01	1.412538e-01	1.292269e+03	1.053736e+00	1.053736e+00
1.412538e-01	1.737801e-01	9.843671e+02	8.291521e-01	8.291521e-01
1.737801e-01	2.137962e-01	7.473832e+02	6.513693e-01	6.513693e-01
2.137962e-01	2.630268e-01	5.655237e+02	5.108352e-01	5.108352e-01
2.630268e-01	3.235937e-01	4.205467e+02	3.971573e-01	3.971573e-01
3.235937e-01	3.981072e-01	3.155055e+02	3.101409e-01	3.101409e-01
3.981072e-01	4.897788e-01	2.341394e+02	2.408756e-01	2.408756e-01
4.897788e-01	6.025596e-01	1.721370e+02	1.862055e-01	1.862055e-01
6.025596e-01	7.413102e-01	1.268307e+02	1.441013e-01	1.441013e-01
7.413102e-01	9.120108e-01	9.204109e+01	1.106742e-01	1.106742e-01
9.120108e-01	1.122018e+00	6.691656e+01	8.507908e-02	8.507908e-02
1.122018e+00	1.380384e+00	4.801634e+01	6.497554e-02	6.497554e-02
1.380384e+00	1.698244e+00	3.420575e+01	4.944299e-02	4.944299e-02
1.698244e+00	2.089296e+00	2.421463e+01	3.750548e-02	3.750548e-02
2.089296e+00	2.570396e+00	1.729117e+01	2.857377e-02	2.857377e-02
2.570396e+00	3.162278e+00	1.220773e+01	2.164576e-02	2.164576e-02
3.162278e+00	3.890451e+00	8.442723e+00	1.622920e-02	1.622920e-02
3.890451e+00	4.786301e+00	6.048052e+00	1.238406e-02	1.238406e-02
4.786301e+00	5.888437e+00	4.237263e+00	9.345405e-03	9.345405e-03
5.888437e+00	7.244360e+00	3.023559e+00	7.117291e-03	7.117291e-03
7.244360e+00	8.912509e+00	2.168670e+00	5.434408e-03	5.434408e-03
8.912509e+00	1.096478e+01	1.541502e+00	4.130738e-03	4.130738e-03
1.096478e+01	1.348963e+01	1.096506e+00	3.140947e-03	3.140947e-03
1.348963e+01	1.659587e+01	7.865265e-01	2.398348e-03	2.398348e-03
1.659587e+01	2.041738e+01	5.620111e-01	1.827797e-03	1.827797e-03
2.041738e+01	2.511886e+01	4.072313e-01	1.402737e-03	1.402737e-03
2.511886e+01	3.090295e+01	2.926816e-01	1.072144e-03	1.072144e-03
3.090295e+01	3.801894e+01	2.159403e-01	8.302753e-04	8.302753e-04
3.801894e+01	4.677351e+01	1.550004e-01	6.341938e-04	6.341938e-04
4.677351e+01	5.754399e+01	1.121971e-01	4.864592e-04	4.864592e-04
5.754399e+01	7.079458e+01	8.006564e-02	3.704917e-04	3.704917e-04
7.079458e+01	8.709636e+01	5.811646e-02	2.845805e-04	2.845805e-04
8.709636e+01	1.071519e+02	4.154260e-02	2.169215e-04	2.169215e-04
1.071519e+02	1.318257e+02	2.959443e-02	1.650669e-04	1.650669e-04
1.318257e+02	1.621810e+02	2.129687e-02	1.262449e-04	1.262449e-04
1.621810e+02	1.995262e+02	1.520423e-02	9.616961e-05	9.616961e-05
1.995262e+02	2.454709e+02	1.074609e-02	7.289210e-05	7.289210e-05
2.454709e+02	3.019952e+02	7.615878e-03	5.532424e-05	5.532424e-05
3.019952e+02	3.715352e+02	5.249285e-03	4.141005e-05	4.141005e-05
3.715352e+02	4.570882e+02	3.599236e-03	3.091438e-05	3.091438e-05
4.570882e+02	5.623413e+02	2.432832e-03	2.291457e-05	2.291457e-05
5.623413e+02	6.918310e+02	1.577667e-03	1.663654e-05	1.663654e-05
6.918310e+02	8.511380e+02	9.971828e-04	1.192458e-05	1.192458e-05
8.511380e+02	1.047129e+03	4.968936e-04	7.589037e-06	7.589037e-06
1.047129e+03	1.288250e+03	9.148083e-05	2.935760e-06	2.935760e-06
1.288250e+03	1.584893e+03	1.531587e-07	1.082996e-07	1.082996e-07
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	3.873730e-02	1.834264e-03	1.834264e-03
1.230269e-04	1.513561e-04	3.840560e-02	1.646627e-03	1.646627e-03
1.513561e-04	1.862087e-04	4.068563e-02	1.527981e-03	1.527981e-03
1.862087e-04	2.290868e-04	4.123317e-02	1.386822e-03	1.386822e-03
2.290868e-04	2.818383e-04	4.087088e-02	1.244814e-03	1.244814e-03
2.818383e-04	3.467369e-04	3.969269e-02	1.105994e-03	1.105994e-03
3.467369e-04	4.265795e-04	4.042955e-02	1.006345e-03	1.006345e-03
4.265795e-04	5.248075e-04	4.129169e-02	9.169141e-04	9.169141e-04
5.248075e-04	6.456542e-04	4.054724e-02	8.191779e-04	8.191779e-04
6.456542e-04	7.943282e-04	3.979176e-02	7.316343e-04	7.316343e-04
7.943282e-04	9.772372e-04	4.089465e-02	6.686991e-04	6.686991e-04
9.772372e-04	1.202264e-03	4.100845e-02	6.037186e-04	6.037186e-04
1.202264e-03	1.479108e-03	4.104839e-02	5.445597e-04	5.445597e-04
1.479108e-03	1.819701e-03	4.112827e-02	4.914364e-04	4.914364e-04
1.819701e-03	2.238721e-03	4.055654e-02	4.399751e-04	4.399751e-04
2.238721e-03	2.754229e-03	4.151633e-02	4.013348e-04	4.013348e-04
2.754229e-03	3.388442e-03	4.079387e-02	3.586698e-04	3.586698e-04
3.388442e-03	4.168694e-03	4.106109e-02	3.244239e-04	3.244239e-04
4.168694e-03	5.128614e-03	4.164514e-02	2.945640e-04	2.945640e-04
5.128614e-03	6.309573e-03	4.140025e-02	2.647885e-04	2.647885e-04
6.309573e-03	7.762471e-03	4.209380e-02	2.407169e-04	2.407169e-04
7.762471e-03	9.549926e-03	4.242904e-02	2.178859e-04	2.178859e-04
9.549926e-03	1.174898e-02	4.227090e-02	1.960730e-04	1.960730e-04
1.174898e-02	1.445440e-02	4.354740e-02	1.794233e-04	1.794233e-04
1.445440e-02	1.778279e-02	4.413065e-02	1.628426e-04	1.628426e-04
1.778279e-02	2.187762e-02	4.502605e-02	1.482958e-04	1.482958e-04
2.187762e-02	2.691535e-02	4.651619e-02	1.358938e-04	1.358938e-04
2.691535e-02	3.311311e-02	4.767561e-02	1.240354e-04	1.240354e-04
3.311311e-02	4.073803e-02	4.968891e-02	1.141635e-04	1.141635e-04
4.073803e-02	5.011872e-02	5.305004e-02	1.063507e-04	1.063507e-04
5.011872e-02	6.165950e-02	5.820525e-02	1.004335e-04	1.004335e-04
6.165950e-02	7.585776e-02	6.678748e-02	9.699402e-05	9.699402e-05
7.585776e-02	9.332543e-02	8.567393e-02	9.904256e-05	9.904256e-05
9.332543e-02	1.148154e-01	1.370548e-01	1.129391e-04	1.129391e-04
1.148154e-01	1.412538e-01	1.137724e-01	9.277177e-05	9.277177e-05
1.412538e-01	1.737801e-01	8.666445e-02	7.299921e-05	7.299921e-05
1.737801e-01	2.137962e-01	6.580022e-02	5.734708e-05	5.734708e-05
2.137962e-01	2.630268e-01	4.978916e-02	4.497434e-05	4.497434e-05
2.630268e-01	3.235937e-01	3.702527e-02	3.496604e-05	3.496604e-05
3.235937e-01	3.981072e-01	2.777736e-02	2.730505e-05	2.730505e-05
3.981072e-01	4.897788e-01	2.061382e-02	2.120688e-05	2.120688e-05
4.897788e-01	6.025596e-01	1.515508e-02	1.639368e-05	1.639368e-05
6.025596e-01	7.413102e-01	1.116628e-02	1.268679e-05	1.268679e-05
7.413102e-01	9.120108e-01	8.103369e-03	9.743843e-06	9.743843e-06
9.120108e-01	1.122018e+00	5.891388e-03	7.490430e-06	7.490430e-06
1.122018e+00	1.380384e+00	4.227398e-03	5.720499e-06	5.720499e-06
1.380384e+00	1.698244e+00	3.011502e-03	4.353000e-06	4.353000e-06
1.698244e+00	2.089296e+00	2.131875e-03	3.302012e-06	3.302012e-06
2.089296e+00	2.570396e+00	1.522328e-03	2.515657e-06	2.515657e-06
2.570396e+00	3.162278e+00	1.074778e-03	1.905710e-06	1.905710e-06
3.162278e+00	3.890451e+00	7.433041e-04	1.428831e-06	1.428831e-06
3.890451e+00	4.786301e+00	5.324753e-04	1.090303e-06	1.090303e-06
4.786301e+00	5.888437e+00	3.730520e-04	8.227769e-07	8.227769e-07
5.888437e+00	7.244360e+00	2.661965e-04	6.266120e-07	6.266120e-07
7.244360e+00	8.912509e+00	1.909314e-04	4.784496e-07	4.784496e-07
8.912509e+00	1.096478e+01	1.357150e-04	3.636735e-07	3.636735e-07
1.096478e+01	1.348963e+01	9.653722e-05	2.765315e-07	2.765315e-07
1.348963e+01	1.659587e+01	6.924642e-05	2.111525e-07	2.111525e-07
1.659587e+01	2.041738e+01	4.947992e-05	1.609207e-07	1.609207e-07
2.041738e+01	2.511886e+01	3.585297e-05	1.234981e-07	1.234981e-07
2.511886e+01	3.090295e+01	2.576793e-05	9.439244e-08	9.439244e-08
3.090295e+01	3.801894e+01	1.901155e-05	7.309810e-08	7.309810e-08
3.801894e+01	4.677351e+01	1.364636e-05	5.583493e-08	5.583493e-08
4.677351e+01	5.754399e+01	9.877926e-06	4.282825e-08	4.282825e-08
5.754399e+01	7.079458e+01	7.049045e-06	3.261839e-08	3.261839e-08
7.079458e+01	8.709636e+01	5.116619e-06	2.505469e-08	2.505469e-08
8.709636e+01	1.071519e+02	3.657443e-06	1.909794e-08	1.909794e-08
1.071519e+02	1.318257e+02	2.605517e-06	1.453262e-08	1.453262e-08
1.318257e+02	1.621810e+02	1.874994e-06	1.111470e-08	1.111470e-08
1.621810e+02	1.995262e+02	1.338592e-06	8.466848e-09	8.466848e-09
1.995262e+02	2.454709e+02	9.460939e-07	6.417478e-09	6.417478e-09
2.454709e+02	3.019952e+02	6.705081e-07	4.870790e-09	4.870790e-09
3.019952e+02	3.715352e+02	4.621513e-07	3.645774e-09	3.645774e-09
3.715352e+02	4.570882e+02	3.168796e-07	2.721727e-09	2.721727e-09
4.570882e+02	5.623413e+02	2.141885e-07	2.017417e-09	2.017417e-09
5.623413e+02	6.918310e+02	1.388991e-07	1.464695e-09	1.464695e-09
6.918310e+02	8.511380e+02	8.779275e-08	1.049849e-09	1.049849e-09
8.511380e+02	1.047129e+03	4.374691e-08	6.681448e-10	6.681448e-10
1.047129e+03	1.288250e+03	8.054048e-09	2.584667e-10	2.584667e-10
1.288250e+03	1.584893e+03	1.348422e-11	9.534785e-12	9.534785e-12
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate[EXTRA__MEWeight]
ScaledBy=1.99999995183993103e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	1.553594e-01	7.789293e-03	7.789293e-03
1.230269e-04	1.513561e-04	1.541008e-01	7.050140e-03	7.050140e-03
1.513561e-04	1.862087e-04	1.561013e-01	6.196001e-03	6.196001e-03
1.862087e-04	2.290868e-04	1.613053e-01	5.714787e-03	5.714787e-03
2.290868e-04	2.818383e-04	1.631514e-01	5.249109e-03	5.249109e-03
2.818383e-04	3.467369e-04	1.579911e-01	4.673679e-03	4.673679e-03
3.467369e-04	4.265795e-04	1.596569e-01	4.201186e-03	4.201186e-03
4.265795e-04	5.248075e-04	1.603858e-01	3.768639e-03	3.768639e-03
5.248075e-04	6.456542e-04	1.577568e-01	3.380651e-03	3.380651e-03
6.456542e-04	7.943282e-04	1.556664e-01	3.031393e-03	3.031393e-03
7.943282e-04	9.772372e-04	1.619694e-01	2.802587e-03	2.802587e-03
9.772372e-04	1.202264e-03	1.633019e-01	2.546225e-03	2.546225e-03
1.202264e-03	1.479108e-03	1.610940e-01	2.263792e-03	2.263792e-03
1.479108e-03	1.819701e-03	1.622125e-01	2.052015e-03	2.052015e-03
1.819701e-03	2.238721e-03	1.601223e-01	1.840282e-03	1.840282e-03
2.238721e-03	2.754229e-03	1.635257e-01	1.673894e-03	1.673894e-03
2.754229e-03	3.388442e-03	1.611386e-01	1.500989e-03	1.500989e-03
3.388442e-03	4.168694e-03	1.615100e-01	1.352390e-03	1.352390e-03
4.168694e-03	5.128614e-03	1.650669e-01	1.236703e-03	1.236703e-03
5.128614e-03	6.309573e-03	1.635879e-01	1.107223e-03	1.107223e-03
6.309573e-03	7.762471e-03	1.659730e-01	1.005359e-03	1.005359e-03
7.762471e-03	9.549926e-03	1.667660e-01	9.063514e-04	9.063514e-04
9.549926e-03	1.174898e-02	1.668083e-01	8.194631e-04	8.194631e-04
1.174898e-02	1.445440e-02	1.719911e-01	7.500794e-04	7.500794e-04
1.445440e-02	1.778279e-02	1.739336e-01	6.793890e-04	6.793890e-04
1.778279e-02	2.187762e-02	1.774049e-01	6.187643e-04	6.187643e-04
2.187762e-02	2.691535e-02	1.831741e-01	5.665751e-04	5.665751e-04
2.691535e-02	3.311311e-02	1.877562e-01	5.171967e-04	5.171967e-04
3.311311e-02	4.073803e-02	1.948841e-01	4.740085e-04	4.740085e-04
4.073803e-02	5.011872e-02	2.078553e-01	4.411418e-04	4.411418e-04
5.011872e-02	6.165950e-02	2.273750e-01	4.152934e-04	4.152934e-04
6.165950e-02	7.585776e-02	2.594266e-01	3.987279e-04	3.987279e-04
7.585776e-02	9.332543e-02	3.255582e-01	3.984897e-04	3.984897e-04
9.332543e-02	1.148154e-01	4.293823e-01	3.916659e-04	3.916659e-04
1.148154e-01	1.412538e-01	3.320407e-01	3.046430e-04	3.046430e-04
1.412538e-01	1.737801e-01	2.450808e-01	2.331166e-04	2.331166e-04
1.737801e-01	2.137962e-01	1.793631e-01	1.772166e-04	1.772166e-04
2.137962e-01	2.630268e-01	1.304433e-01	1.340685e-04	1.340685e-04
2.630268e-01	3.235937e-01	9.209974e-02	9.946425e-05	9.946425e-05
3.235937e-01	3.981072e-01	6.566211e-02	7.413279e-05	7.413279e-05
3.981072e-01	4.897788e-01	4.581409e-02	5.440176e-05	5.440176e-05
4.897788e-01	6.025596e-01	3.140522e-02	3.941393e-05	3.941393e-05
6.025596e-01	7.413102e-01	2.143132e-02	2.841982e-05	2.841982e-05
7.413102e-01	9.120108e-01	1.417703e-02	2.001451e-05	2.001451e-05
9.120108e-01	1.122018e+00	9.358674e-03	1.405857e-05	1.405857e-05
1.122018e+00	1.380384e+00	6.013202e-03	9.682735e-06	9.682735e-06
1.380384e+00	1.698244e+00	3.792393e-03	6.568973e-06	6.568973e-06
1.698244e+00	2.089296e+00	2.332178e-03	4.367165e-06	4.367165e-06
2.089296e+00	2.570396e+00	1.444020e-03	2.908065e-06	2.908065e-06
2.570396e+00	3.162278e+00	8.699457e-04	1.896697e-06	1.896697e-06
3.162278e+00	3.890451e+00	4.965080e-04	1.187804e-06	1.187804e-06
3.890451e+00	4.786301e+00	2.990295e-04	7.669149e-07	7.669149e-07
4.786301e+00	5.888437e+00	1.720980e-04	4.803553e-07	4.803553e-07
5.888437e+00	7.244360e+00	1.006485e-04	3.014322e-07	3.014322e-07
7.244360e+00	8.912509e+00	5.964636e-05	1.914416e-07	1.914416e-07
8.912509e+00	1.096478e+01	3.448356e-05	1.190902e-07	1.190902e-07
1.096478e+01	1.348963e+01	1.948094e-05	7.244129e-08	7.244129e-08
1.348963e+01	1.659587e+01	1.130489e-05	4.489440e-08	4.489440e-08
1.659587e+01	2.041738e+01	6.435940e-06	2.736377e-08	2.736377e-08
2.041738e+01	2.511886e+01	3.723179e-06	1.677230e-08	1.677230e-08
2.511886e+01	3.090295e+01	2.155530e-06	1.032483e-08	1.032483e-08
3.090295e+01	3.801894e+01	1.271934e-06	6.402306e-09	6.402306e-09
3.801894e+01	4.677351e+01	7.205285e-07	3.868719e-09	3.868719e-09
4.677351e+01	5.754399e+01	4.132562e-07	2.338935e-09	2.338935e-09
5.754399e+01	7.079458e+01	2.329162e-07	1.407838e-09	1.407838e-09
7.079458e+01	8.709636e+01	1.311960e-07	8.398250e-10	8.398250e-10
8.709636e+01	1.071519e+02	7.287493e-08	4.961654e-10	4.961654e-10
1.071519e+02	1.318257e+02	3.996557e-08	2.911879e-10	2.911879e-10
1.318257e+02	1.621810e+02	2.204008e-08	1.695988e-10	1.695988e-10
1.621810e+02	1.995262e+02	1.178020e-08	9.702770e-11	9.702770e-11
1.995262e+02	2.454709e+02	6.333521e-09	5.548268e-11	5.548268e-11
2.454709e+02	3.019952e+02	3.304971e-09	3.091228e-11	3.091228e-11
3.019952e+02	3.715352e+02	1.661158e-09	1.677743e-11	1.677743e-11
3.715352e+02	4.570882e+02	8.096440e-10	8.817226e-12	8.817226e-12
4.570882e+02	5.623413e+02	3.851438e-10	4.522612e-12	4.522612e-12
5.623413e+02	6.918310e+02	1.707968e-10	2.216561e-12	2.216561e-12
6.918310e+02	8.511380e+02	7.063280e-11	1.017305e-12	1.017305e-12
8.511380e+02	1.047129e+03	2.282746e-11	4.038219e-13	4.038219e-13
1.047129e+03	1.288250e+03	2.828884e-12	9.930980e-14	9.930980e-14
1.288250e+03	1.584893e+03	2.338150e-15	1.822673e-15	1.822673e-15
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ErrorBars=1
LineColor=grey!70!white
LineStyle=dotted
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/0_1_jetrate
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-04	1.230269e-04	9.953919e+01	5.157834e+00	5.157834e+00
1.230269e-04	1.513561e-04	9.919984e+01	4.618747e+00	4.618747e+00
1.513561e-04	1.862087e-04	1.015434e+02	4.178809e+00	4.178809e+00
1.862087e-04	2.290868e-04	1.047145e+02	3.831575e+00	3.831575e+00
2.290868e-04	2.818383e-04	1.053398e+02	3.493592e+00	3.493592e+00
2.818383e-04	3.467369e-04	1.011624e+02	3.067913e+00	3.067913e+00
3.467369e-04	4.265795e-04	1.028033e+02	2.789993e+00	2.789993e+00
4.265795e-04	5.248075e-04	1.052750e+02	2.552065e+00	2.552065e+00
5.248075e-04	6.456542e-04	1.021999e+02	2.256818e+00	2.256818e+00
6.456542e-04	7.943282e-04	1.014607e+02	2.031817e+00	2.031817e+00
7.943282e-04	9.772372e-04	1.056847e+02	1.883240e+00	1.883240e+00
9.772372e-04	1.202264e-03	1.047107e+02	1.679495e+00	1.679495e+00
1.202264e-03	1.479108e-03	1.040752e+02	1.505091e+00	1.505091e+00
1.479108e-03	1.819701e-03	1.051200e+02	1.367059e+00	1.367059e+00
1.819701e-03	2.238721e-03	1.034012e+02	1.221435e+00	1.221435e+00
2.238721e-03	2.754229e-03	1.060952e+02	1.117460e+00	1.117460e+00
2.754229e-03	3.388442e-03	1.044665e+02	1.000774e+00	1.000774e+00
3.388442e-03	4.168694e-03	1.051810e+02	9.052917e-01	9.052917e-01
4.168694e-03	5.128614e-03	1.074346e+02	8.274646e-01	8.274646e-01
5.128614e-03	6.309573e-03	1.057909e+02	7.375110e-01	7.375110e-01
6.309573e-03	7.762471e-03	1.077174e+02	6.714299e-01	6.714299e-01
7.762471e-03	9.549926e-03	1.083636e+02	6.063792e-01	6.063792e-01
9.549926e-03	1.174898e-02	1.084062e+02	5.480303e-01	5.480303e-01
1.174898e-02	1.445440e-02	1.119410e+02	5.027212e-01	5.027212e-01
1.445440e-02	1.778279e-02	1.134019e+02	4.560721e-01	4.560721e-01
1.778279e-02	2.187762e-02	1.159486e+02	4.164613e-01	4.164613e-01
2.187762e-02	2.691535e-02	1.196202e+02	3.812143e-01	3.812143e-01
2.691535e-02	3.311311e-02	1.228383e+02	3.484976e-01	3.484976e-01
3.311311e-02	4.073803e-02	1.285473e+02	3.225943e-01	3.225943e-01
4.073803e-02	5.011872e-02	1.373729e+02	3.007457e-01	3.007457e-01
5.011872e-02	6.165950e-02	1.501562e+02	2.824889e-01	2.824889e-01
6.165950e-02	7.585776e-02	1.719092e+02	2.720205e-01	2.720205e-01
7.585776e-02	9.332543e-02	2.210697e+02	2.790249e-01	2.790249e-01
9.332543e-02	1.148154e-01	3.447664e+02	3.113343e-01	3.113343e-01
1.148154e-01	1.412538e-01	2.839207e+02	2.544492e-01	2.544492e-01
1.412538e-01	1.737801e-01	2.153446e+02	1.995709e-01	1.995709e-01
1.737801e-01	2.137962e-01	1.626002e+02	1.559748e-01	1.559748e-01
2.137962e-01	2.630268e-01	1.223976e+02	1.217847e-01	1.217847e-01
2.630268e-01	3.235937e-01	9.119626e+01	9.507140e-02	9.507140e-02
3.235937e-01	3.981072e-01	6.780640e+01	7.362754e-02	7.362754e-02
3.981072e-01	4.897788e-01	5.016013e+01	5.710005e-02	5.710005e-02
4.897788e-01	6.025596e-01	3.668903e+01	4.402308e-02	4.402308e-02
6.025596e-01	7.413102e-01	2.672843e+01	3.375049e-02	3.375049e-02
7.413102e-01	9.120108e-01	1.935298e+01	2.595475e-02	2.595475e-02
9.120108e-01	1.122018e+00	1.387892e+01	1.974507e-02	1.974507e-02
1.122018e+00	1.380384e+00	9.842460e+00	1.497560e-02	1.497560e-02
1.380384e+00	1.698244e+00	6.910284e+00	1.126883e-02	1.126883e-02
1.698244e+00	2.089296e+00	4.829225e+00	8.509542e-03	8.509542e-03
2.089296e+00	2.570396e+00	3.340029e+00	6.306315e-03	6.306315e-03
2.570396e+00	3.162278e+00	2.305284e+00	4.713374e-03	4.713374e-03
3.162278e+00	3.890451e+00	1.574207e+00	3.551620e-03	3.551620e-03
3.890451e+00	4.786301e+00	1.064981e+00	2.569179e-03	2.569179e-03
4.786301e+00	5.888437e+00	7.163399e-01	1.876806e-03	1.876806e-03
5.888437e+00	7.244360e+00	4.810641e-01	1.349974e-03	1.349974e-03
7.244360e+00	8.912509e+00	3.176806e-01	9.531457e-04	9.531457e-04
8.912509e+00	1.096478e+01	2.105863e-01	6.809775e-04	6.809775e-04
1.096478e+01	1.348963e+01	1.387573e-01	4.880583e-04	4.880583e-04
1.348963e+01	1.659587e+01	9.035091e-02	3.396789e-04	3.396789e-04
1.659587e+01	2.041738e+01	5.880139e-02	2.374604e-04	2.374604e-04
2.041738e+01	2.511886e+01	3.816456e-02	1.636679e-04	1.636679e-04
2.511886e+01	3.090295e+01	2.448669e-02	1.119665e-04	1.119665e-04
3.090295e+01	3.801894e+01	1.601821e-02	7.694630e-05	7.694630e-05
3.801894e+01	4.677351e+01	1.010192e-02	5.176360e-05	5.176360e-05
4.677351e+01	5.754399e+01	6.453901e-03	3.493610e-05	3.493610e-05
5.754399e+01	7.079458e+01	4.040918e-03	2.340499e-05	2.340499e-05
7.079458e+01	8.709636e+01	2.557423e-03	1.570913e-05	1.570913e-05
8.709636e+01	1.071519e+02	1.590799e-03	1.041479e-05	1.041479e-05
1.071519e+02	1.318257e+02	9.850092e-04	6.891593e-06	6.891593e-06
1.318257e+02	1.621810e+02	6.110870e-04	4.529421e-06	4.529421e-06
1.621810e+02	1.995262e+02	3.708436e-04	2.940883e-06	2.940883e-06
1.995262e+02	2.454709e+02	2.257372e-04	1.908871e-06	1.908871e-06
2.454709e+02	3.019952e+02	1.345332e-04	1.212486e-06	1.212486e-06
3.019952e+02	3.715352e+02	7.758860e-05	7.579264e-07	7.579264e-07
3.715352e+02	4.570882e+02	4.421694e-05	4.661656e-07	4.661656e-07
4.570882e+02	5.623413e+02	2.488681e-05	2.836690e-07	2.836690e-07
5.623413e+02	6.918310e+02	1.320262e-05	1.659611e-07	1.659611e-07
6.918310e+02	8.511380e+02	6.679807e-06	9.345224e-08	9.345224e-08
8.511380e+02	1.047129e+03	2.713296e-06	4.708010e-08	4.708010e-08
1.047129e+03	1.288250e+03	4.062317e-07	1.447915e-08	1.447915e-08
1.288250e+03	1.584893e+03	2.440847e-10	1.864432e-10	1.864432e-10
1.584893e+03	1.949845e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.949845e+03	2.398833e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.398833e+03	2.951209e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.951209e+03	3.630781e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630781e+03	4.466836e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.466836e+03	5.495409e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.495409e+03	6.760830e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760830e+03	8.317638e+03	0.000000e+00	0.000000e+00	0.000000e+00
8.317638e+03	1.023293e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.023293e+04	1.258925e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+04	1.548817e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.548817e+04	1.905461e+04	0.000000e+00	0.000000e+00	0.000000e+00
1.905461e+04	2.344229e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.344229e+04	2.884032e+04	0.000000e+00	0.000000e+00	0.000000e+00
2.884032e+04	3.548134e+04	0.000000e+00	0.000000e+00	0.000000e+00
3.548134e+04	4.365158e+04	0.000000e+00	0.000000e+00	0.000000e+00
4.365158e+04	5.370318e+04	0.000000e+00	0.000000e+00	0.000000e+00
5.370318e+04	6.606934e+04	0.000000e+00	0.000000e+00	0.000000e+00
6.606934e+04	8.128305e+04	0.000000e+00	0.000000e+00	0.000000e+00
8.128305e+04	1.000000e+05	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyt0/91GeV/2nd_photon_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$k_\mathrm{T}^{\gamma_2}$ [GeV]
YLabel=d$\sigma/$d$k_\mathrm{T}^{\gamma_2}$ [pb/GeV]
LegendXPos=0.65
LegendYPos=0.925
XMax=5
LogX=1
DrawOnly=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
LegendOnly=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
RatioPlotYLabel=Ratio to $t_0=10^{-6}$
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	5.425011e+05	2.181657e+02	2.181657e+02
1.258925e-03	1.584893e-03	4.241300e+05	1.719235e+02	1.719235e+02
1.584893e-03	1.995262e-03	3.270608e+05	1.345551e+02	1.345551e+02
1.995262e-03	2.511886e-03	2.512903e+05	1.051172e+02	1.051172e+02
2.511886e-03	3.162278e-03	1.929103e+05	8.208489e+01	8.208489e+01
3.162278e-03	3.981072e-03	1.488244e+05	6.425736e+01	6.425736e+01
3.981072e-03	5.011872e-03	1.170966e+05	5.079934e+01	5.079934e+01
5.011872e-03	6.309573e-03	8.282948e+04	3.807836e+01	3.807836e+01
6.309573e-03	7.943282e-03	5.609940e+04	2.792961e+01	2.792961e+01
7.943282e-03	1.000000e-02	3.794024e+04	2.047084e+01	2.047084e+01
1.000000e-02	1.258925e-02	2.557750e+04	1.498012e+01	1.498012e+01
1.258925e-02	1.584893e-02	1.722990e+04	1.095789e+01	1.095789e+01
1.584893e-02	1.995262e-02	1.158916e+04	8.009616e+00	8.009616e+00
1.995262e-02	2.511886e-02	7.769111e+03	5.844824e+00	5.844824e+00
2.511886e-02	3.162278e-02	5.192287e+03	4.258580e+00	4.258580e+00
3.162278e-02	3.981072e-02	3.444715e+03	3.091451e+00	3.091451e+00
3.981072e-02	5.011872e-02	2.272618e+03	2.237943e+00	2.237943e+00
5.011872e-02	6.309573e-02	1.487119e+03	1.613461e+00	1.613461e+00
6.309573e-02	7.943282e-02	9.662259e+02	1.159111e+00	1.159111e+00
7.943282e-02	1.000000e-01	6.175217e+02	8.258705e-01	8.258705e-01
1.000000e-01	1.258925e-01	3.906718e+02	5.854533e-01	5.854533e-01
1.258925e-01	1.584893e-01	2.448548e+02	4.130855e-01	4.130855e-01
1.584893e-01	1.995262e-01	1.507600e+02	2.888877e-01	2.888877e-01
1.995262e-01	2.511886e-01	9.157027e+01	2.006610e-01	2.006610e-01
2.511886e-01	3.162278e-01	5.469481e+01	1.382161e-01	1.382161e-01
3.162278e-01	3.981072e-01	3.205948e+01	9.431136e-02	9.431136e-02
3.981072e-01	5.011872e-01	1.860909e+01	6.403958e-02	6.403958e-02
5.011872e-01	6.309573e-01	1.070927e+01	4.329778e-02	4.329778e-02
6.309573e-01	7.943282e-01	6.117234e+00	2.916509e-02	2.916509e-02
7.943282e-01	1.000000e+00	3.572773e+00	1.986499e-02	1.986499e-02
1.000000e+00	1.258925e+00	2.059137e+00	1.344091e-02	1.344091e-02
1.258925e+00	1.584893e+00	1.190098e+00	9.107035e-03	9.107035e-03
1.584893e+00	1.995262e+00	6.862592e-01	6.163536e-03	6.163536e-03
1.995262e+00	2.511886e+00	4.022515e-01	4.205665e-03	4.205665e-03
2.511886e+00	3.162278e+00	2.266115e-01	2.813367e-03	2.813367e-03
3.162278e+00	3.981072e+00	1.228512e-01	1.846185e-03	1.846185e-03
3.981072e+00	5.011872e+00	6.794309e-02	1.223654e-03	1.223654e-03
5.011872e+00	6.309573e+00	3.555343e-02	7.889083e-04	7.889083e-04
6.309573e+00	7.943282e+00	1.889691e-02	5.126031e-04	5.126031e-04
7.943282e+00	1.000000e+01	8.548941e-03	3.072854e-04	3.072854e-04
1.000000e+01	1.258925e+01	3.825240e-03	1.831958e-04	1.831958e-04
1.258925e+01	1.584893e+01	1.247453e-03	9.323902e-05	9.323902e-05
1.584893e+01	1.995262e+01	3.266056e-04	4.252043e-05	4.252043e-05
1.995262e+01	2.511886e+01	2.198576e-05	9.832335e-06	9.832335e-06
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	4.776221e+01	1.920747e-02	1.920747e-02
1.258925e-03	1.584893e-03	3.734075e+01	1.513627e-02	1.513627e-02
1.584893e-03	1.995262e-03	2.879467e+01	1.184633e-02	1.184633e-02
1.995262e-03	2.511886e-03	2.212379e+01	9.254598e-03	9.254598e-03
2.511886e-03	3.162278e-03	1.698397e+01	7.226817e-03	7.226817e-03
3.162278e-03	3.981072e-03	1.310261e+01	5.657267e-03	5.657267e-03
3.981072e-03	5.011872e-03	1.030927e+01	4.472412e-03	4.472412e-03
5.011872e-03	6.309573e-03	7.292369e+00	3.352448e-03	3.352448e-03
6.309573e-03	7.943282e-03	4.939034e+00	2.458944e-03	2.458944e-03
7.943282e-03	1.000000e-02	3.340288e+00	1.802269e-03	1.802269e-03
1.000000e-02	1.258925e-02	2.251863e+00	1.318861e-03	1.318861e-03
1.258925e-02	1.584893e-02	1.516934e+00	9.647411e-04	9.647411e-04
1.584893e-02	1.995262e-02	1.020318e+00	7.051728e-04	7.051728e-04
1.995262e-02	2.511886e-02	6.839984e-01	5.145828e-04	5.145828e-04
2.511886e-02	3.162278e-02	4.571329e-01	3.749287e-04	3.749287e-04
3.162278e-02	3.981072e-02	3.032753e-01	2.721737e-04	2.721737e-04
3.981072e-02	5.011872e-02	2.000830e-01	1.970303e-04	1.970303e-04
5.011872e-02	6.309573e-02	1.309271e-01	1.420504e-04	1.420504e-04
6.309573e-02	7.943282e-02	8.506729e-02	1.020490e-04	1.020490e-04
7.943282e-02	1.000000e-01	5.436710e-02	7.271026e-05	7.271026e-05
1.000000e-01	1.258925e-01	3.439506e-02	5.154375e-05	5.154375e-05
1.258925e-01	1.584893e-01	2.155721e-02	3.636836e-05	3.636836e-05
1.584893e-01	1.995262e-01	1.327303e-02	2.543389e-05	2.543389e-05
1.995262e-01	2.511886e-01	8.061917e-03	1.766635e-05	1.766635e-05
2.511886e-01	3.162278e-01	4.815373e-03	1.216865e-05	1.216865e-05
3.162278e-01	3.981072e-01	2.822541e-03	8.303245e-06	8.303245e-06
3.981072e-01	5.011872e-01	1.638359e-03	5.638093e-06	5.638093e-06
5.011872e-01	6.309573e-01	9.428520e-04	3.811970e-06	3.811970e-06
6.309573e-01	7.943282e-01	5.385659e-04	2.567717e-06	2.567717e-06
7.943282e-01	1.000000e+00	3.145497e-04	1.748929e-06	1.748929e-06
1.000000e+00	1.258925e+00	1.812880e-04	1.183348e-06	1.183348e-06
1.258925e+00	1.584893e+00	1.047772e-04	8.017903e-07	8.017903e-07
1.584893e+00	1.995262e+00	6.041879e-05	5.426424e-07	5.426424e-07
1.995262e+00	2.511886e+00	3.541454e-05	3.702700e-07	3.702700e-07
2.511886e+00	3.162278e+00	1.995104e-05	2.476910e-07	2.476910e-07
3.162278e+00	3.981072e+00	1.081591e-05	1.625396e-07	1.625396e-07
3.981072e+00	5.011872e+00	5.981762e-06	1.077314e-07	1.077314e-07
5.011872e+00	6.309573e+00	3.130151e-06	6.945609e-08	6.945609e-08
6.309573e+00	7.943282e+00	1.663699e-06	4.512997e-08	4.512997e-08
7.943282e+00	1.000000e+01	7.526554e-07	2.705364e-08	2.705364e-08
1.000000e+01	1.258925e+01	3.367771e-07	1.612870e-08	1.612870e-08
1.258925e+01	1.584893e+01	1.098267e-07	8.208835e-09	8.208835e-09
1.584893e+01	1.995262e+01	2.875461e-08	3.743531e-09	3.743531e-09
1.995262e+01	2.511886e+01	1.935644e-09	8.656462e-10	8.656462e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.780970e+02	7.799714e-02	7.799714e-02
1.258925e-03	1.584893e-03	1.385789e+02	6.127348e-02	6.127348e-02
1.584893e-03	1.995262e-03	1.062868e+02	4.776977e-02	4.776977e-02
1.995262e-03	2.511886e-03	8.124083e+01	3.718481e-02	3.718481e-02
2.511886e-03	3.162278e-03	6.203365e+01	2.892486e-02	2.892486e-02
3.162278e-03	3.981072e-03	4.757827e+01	2.254616e-02	2.254616e-02
3.981072e-03	5.011872e-03	3.721636e+01	1.774470e-02	1.774470e-02
5.011872e-03	6.309573e-03	2.593082e+01	1.315417e-02	1.315417e-02
6.309573e-03	7.943282e-03	1.722753e+01	9.511781e-03	9.511781e-03
7.943282e-03	1.000000e-02	1.140922e+01	6.864513e-03	6.864513e-03
1.000000e-02	1.258925e-02	7.522449e+00	4.942321e-03	4.942321e-03
1.258925e-02	1.584893e-02	4.945311e+00	3.549639e-03	3.549639e-03
1.584893e-02	1.995262e-02	3.239370e+00	2.544059e-03	2.544059e-03
1.995262e-02	2.511886e-02	2.114004e+00	1.819596e-03	1.819596e-03
2.511886e-02	3.162278e-02	1.367201e+00	1.292733e-03	1.292733e-03
3.162278e-02	3.981072e-02	8.759406e-01	9.140207e-04	9.140207e-04
3.981072e-02	5.011872e-02	5.544232e-01	6.407551e-04	6.407551e-04
5.011872e-02	6.309573e-02	3.455416e-01	4.448618e-04	4.448618e-04
6.309573e-02	7.943282e-02	2.123117e-01	3.059187e-04	3.059187e-04
7.943282e-02	1.000000e-01	1.266250e-01	2.065354e-04	2.065354e-04
1.000000e-01	1.258925e-01	7.391824e-02	1.372025e-04	1.372025e-04
1.258925e-01	1.584893e-01	4.201468e-02	8.960542e-05	8.960542e-05
1.584893e-01	1.995262e-01	2.300797e-02	5.697758e-05	5.697758e-05
1.995262e-01	2.511886e-01	1.202881e-02	3.504380e-05	3.504380e-05
2.511886e-01	3.162278e-01	5.956320e-03	2.066700e-05	2.066700e-05
3.162278e-01	3.981072e-01	2.778771e-03	1.164593e-05	1.164593e-05
3.981072e-01	5.011872e-01	1.213699e-03	6.195897e-06	6.195897e-06
5.011872e-01	6.309573e-01	4.987314e-04	3.120713e-06	3.120713e-06
6.309573e-01	7.943282e-01	1.933597e-04	1.488352e-06	1.488352e-06
7.943282e-01	1.000000e+00	7.421397e-05	6.868428e-07	6.868428e-07
1.000000e+00	1.258925e+00	2.704413e-05	3.024598e-07	3.024598e-07
1.258925e+00	1.584893e+00	9.994131e-06	1.328910e-07	1.328910e-07
1.584893e+00	1.995262e+00	3.515738e-06	5.499106e-08	5.499106e-08
1.995262e+00	2.511886e+00	1.324176e-06	2.394531e-08	2.394531e-08
2.511886e+00	3.162278e+00	4.493888e-07	9.692747e-09	9.692747e-09
3.162278e+00	3.981072e+00	1.488090e-07	3.822015e-09	3.822015e-09
3.981072e+00	5.011872e+00	4.800414e-08	1.464246e-09	1.464246e-09
5.011872e+00	6.309573e+00	1.510611e-08	5.591002e-10	5.591002e-10
6.309573e+00	7.943282e+00	5.107124e-09	2.255414e-10	2.255414e-10
7.943282e+00	1.000000e+01	1.169491e-09	7.023514e-11	7.023514e-11
1.000000e+01	1.258925e+01	3.038034e-10	2.384279e-11	2.384279e-11
1.258925e+01	1.584893e+01	5.151441e-11	5.991922e-12	5.991922e-12
1.584893e+01	1.995262e+01	7.476074e-12	1.416858e-12	1.416858e-12
1.995262e+01	2.511886e+01	2.866261e-13	1.395977e-13	1.395977e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	8.106405e+04	3.642502e+01	3.642502e+01
1.258925e-03	1.584893e-03	6.326458e+04	2.865724e+01	2.865724e+01
1.584893e-03	1.995262e-03	4.874121e+04	2.240241e+01	2.240241e+01
1.995262e-03	2.511886e-03	3.744888e+04	1.749820e+01	1.749820e+01
2.511886e-03	3.162278e-03	2.876238e+04	1.366258e+01	1.366258e+01
3.162278e-03	3.981072e-03	2.221344e+04	1.070193e+01	1.070193e+01
3.981072e-03	5.011872e-03	1.748818e+04	8.458379e+00	8.458379e+00
5.011872e-03	6.309573e-03	1.247643e+04	6.394879e+00	6.394879e+00
6.309573e-03	7.943282e-03	8.536606e+03	4.740056e+00	4.740056e+00
7.943282e-03	1.000000e-02	5.822869e+03	3.504734e+00	3.504734e+00
1.000000e-02	1.258925e-02	3.960297e+03	2.588190e+00	2.588190e+00
1.258925e-02	1.584893e-02	2.685241e+03	1.905873e+00	1.905873e+00
1.584893e-02	1.995262e-02	1.813698e+03	1.400846e+00	1.400846e+00
1.995262e-02	2.511886e-02	1.214534e+03	1.022975e+00	1.022975e+00
2.511886e-02	3.162278e-02	8.074577e+02	7.432942e-01	7.432942e-01
3.162278e-02	3.981072e-02	5.322936e+02	5.376952e-01	5.376952e-01
3.981072e-02	5.011872e-02	3.476493e+02	3.862431e-01	3.862431e-01
5.011872e-02	6.309573e-02	2.251495e+02	2.763810e-01	2.763810e-01
6.309573e-02	7.943282e-02	1.439784e+02	1.960499e-01	1.960499e-01
7.943282e-02	1.000000e-01	9.017629e+01	1.374411e-01	1.374411e-01
1.000000e-01	1.258925e-01	5.565137e+01	9.552363e-02	9.552363e-02
1.258925e-01	1.584893e-01	3.383817e+01	6.582220e-02	6.582220e-02
1.584893e-01	1.995262e-01	2.014861e+01	4.483923e-02	4.483923e-02
1.995262e-01	2.511886e-01	1.173973e+01	3.019506e-02	3.019506e-02
2.511886e-01	3.162278e-01	6.660522e+00	1.998508e-02	1.998508e-02
3.162278e-01	3.981072e-01	3.672593e+00	1.303403e-02	1.303403e-02
3.981072e-01	5.011872e-01	1.965250e+00	8.316635e-03	8.316635e-03
5.011872e-01	6.309573e-01	1.022985e+00	5.211345e-03	5.211345e-03
6.309573e-01	7.943282e-01	5.150898e-01	3.186762e-03	3.186762e-03
7.943282e-01	1.000000e+00	2.598149e-01	1.939218e-03	1.939218e-03
1.000000e+00	1.258925e+00	1.235431e-01	1.111696e-03	1.111696e-03
1.258925e+00	1.584893e+00	5.921695e-02	6.391187e-04	6.391187e-04
1.584893e+00	1.995262e+00	2.638155e-02	3.388397e-04	3.388397e-04
1.995262e+00	2.511886e+00	1.230518e-02	1.851158e-04	1.851158e-04
2.511886e+00	3.162278e+00	5.298126e-03	9.571621e-05	9.571621e-05
3.162278e+00	3.981072e+00	2.228318e-03	4.943779e-05	4.943779e-05
3.981072e+00	5.011872e+00	9.032407e-04	2.354234e-05	2.354234e-05
5.011872e+00	6.309573e+00	3.493830e-04	1.116616e-05	1.116616e-05
6.309573e+00	7.943282e+00	1.514029e-04	6.051302e-06	6.051302e-06
7.943282e+00	1.000000e+01	4.538155e-05	2.506960e-06	2.506960e-06
1.000000e+01	1.258925e+01	1.495079e-05	1.045331e-06	1.045331e-06
1.258925e+01	1.584893e+01	3.328207e-06	3.289801e-07	3.289801e-07
1.584893e+01	1.995262e+01	5.858452e-07	1.028356e-07	1.028356e-07
1.995262e+01	2.511886e+01	4.763778e-08	2.555404e-08	2.555404e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.595722e+03	1.183218e+01	1.183218e+01
1.258925e-03	1.584893e-03	2.097951e+03	1.209159e+01	1.209159e+01
1.584893e-03	1.995262e-03	2.785890e+03	1.241846e+01	1.241846e+01
1.995262e-03	2.511886e-03	3.938750e+03	1.316028e+01	1.316028e+01
2.511886e-03	3.162278e-03	1.485276e+04	2.277661e+01	2.277661e+01
3.162278e-03	3.981072e-03	1.484362e+05	6.417351e+01	6.417351e+01
3.981072e-03	5.011872e-03	1.169572e+05	5.076909e+01	5.076909e+01
5.011872e-03	6.309573e-03	8.281885e+04	3.807591e+01	3.807591e+01
6.309573e-03	7.943282e-03	5.621352e+04	2.795800e+01	2.795800e+01
7.943282e-03	1.000000e-02	3.802104e+04	2.049263e+01	2.049263e+01
1.000000e-02	1.258925e-02	2.558523e+04	1.498238e+01	1.498238e+01
1.258925e-02	1.584893e-02	1.723282e+04	1.095882e+01	1.095882e+01
1.584893e-02	1.995262e-02	1.156033e+04	7.999650e+00	7.999650e+00
1.995262e-02	2.511886e-02	7.751579e+03	5.838226e+00	5.838226e+00
2.511886e-02	3.162278e-02	5.181707e+03	4.254240e+00	4.254240e+00
3.162278e-02	3.981072e-02	3.438650e+03	3.088729e+00	3.088729e+00
3.981072e-02	5.011872e-02	2.266794e+03	2.235074e+00	2.235074e+00
5.011872e-02	6.309573e-02	1.483849e+03	1.611687e+00	1.611687e+00
6.309573e-02	7.943282e-02	9.603473e+02	1.155580e+00	1.155580e+00
7.943282e-02	1.000000e-01	6.171984e+02	8.256540e-01	8.256540e-01
1.000000e-01	1.258925e-01	3.911395e+02	5.858035e-01	5.858035e-01
1.258925e-01	1.584893e-01	2.451197e+02	4.133089e-01	4.133089e-01
1.584893e-01	1.995262e-01	1.509632e+02	2.890822e-01	2.890822e-01
1.995262e-01	2.511886e-01	9.114155e+01	2.001908e-01	2.001908e-01
2.511886e-01	3.162278e-01	5.425437e+01	1.376584e-01	1.376584e-01
3.162278e-01	3.981072e-01	3.195628e+01	9.415943e-02	9.415943e-02
3.981072e-01	5.011872e-01	1.853460e+01	6.391128e-02	6.391128e-02
5.011872e-01	6.309573e-01	1.076493e+01	4.341017e-02	4.341017e-02
6.309573e-01	7.943282e-01	6.152277e+00	2.924850e-02	2.924850e-02
7.943282e-01	1.000000e+00	3.520971e+00	1.972045e-02	1.972045e-02
1.000000e+00	1.258925e+00	2.036063e+00	1.336539e-02	1.336539e-02
1.258925e+00	1.584893e+00	1.194907e+00	9.125415e-03	9.125415e-03
1.584893e+00	1.995262e+00	6.812218e-01	6.140873e-03	6.140873e-03
1.995262e+00	2.511886e+00	4.015040e-01	4.201756e-03	4.201756e-03
2.511886e+00	3.162278e+00	2.217215e-01	2.782848e-03	2.782848e-03
3.162278e+00	3.981072e+00	1.260694e-01	1.870211e-03	1.870211e-03
3.981072e+00	5.011872e+00	7.052154e-02	1.246656e-03	1.246656e-03
5.011872e+00	6.309573e+00	3.621863e-02	7.962543e-04	7.962543e-04
6.309573e+00	7.943282e+00	1.843805e-02	5.063412e-04	5.063412e-04
7.943282e+00	1.000000e+01	8.261769e-03	3.020802e-04	3.020802e-04
1.000000e+01	1.258925e+01	3.579583e-03	1.772157e-04	1.772157e-04
1.258925e+01	1.584893e+01	1.122011e-03	8.842685e-05	8.842685e-05
1.584893e+01	1.995262e+01	2.933916e-04	4.030042e-05	4.030042e-05
1.995262e+01	2.511886e+01	1.758861e-05	8.794307e-06	8.794307e-06
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.404886e-01	1.041714e-03	1.041714e-03
1.258925e-03	1.584893e-03	1.847052e-01	1.064553e-03	1.064553e-03
1.584893e-03	1.995262e-03	2.452719e-01	1.093331e-03	1.093331e-03
1.995262e-03	2.511886e-03	3.467706e-01	1.158641e-03	1.158641e-03
2.511886e-03	3.162278e-03	1.307648e+00	2.005270e-03	2.005270e-03
3.162278e-03	3.981072e-03	1.306844e+01	5.649885e-03	5.649885e-03
3.981072e-03	5.011872e-03	1.029700e+01	4.469750e-03	4.469750e-03
5.011872e-03	6.309573e-03	7.291433e+00	3.352232e-03	3.352232e-03
6.309573e-03	7.943282e-03	4.949081e+00	2.461444e-03	2.461444e-03
7.943282e-03	1.000000e-02	3.347401e+00	1.804187e-03	1.804187e-03
1.000000e-02	1.258925e-02	2.252543e+00	1.319060e-03	1.319060e-03
1.258925e-02	1.584893e-02	1.517191e+00	9.648229e-04	9.648229e-04
1.584893e-02	1.995262e-02	1.017781e+00	7.042953e-04	7.042953e-04
1.995262e-02	2.511886e-02	6.824549e-01	5.140019e-04	5.140019e-04
2.511886e-02	3.162278e-02	4.562015e-01	3.745465e-04	3.745465e-04
3.162278e-02	3.981072e-02	3.027413e-01	2.719340e-04	2.719340e-04
3.981072e-02	5.011872e-02	1.995702e-01	1.967776e-04	1.967776e-04
5.011872e-02	6.309573e-02	1.306392e-01	1.418941e-04	1.418941e-04
6.309573e-02	7.943282e-02	8.454970e-02	1.017381e-04	1.017381e-04
7.943282e-02	1.000000e-01	5.433861e-02	7.269121e-05	7.269121e-05
1.000000e-01	1.258925e-01	3.443623e-02	5.157459e-05	5.157459e-05
1.258925e-01	1.584893e-01	2.158052e-02	3.638803e-05	3.638803e-05
1.584893e-01	1.995262e-01	1.329092e-02	2.545102e-05	2.545102e-05
1.995262e-01	2.511886e-01	8.024172e-03	1.762495e-05	1.762495e-05
2.511886e-01	3.162278e-01	4.776596e-03	1.211955e-05	1.211955e-05
3.162278e-01	3.981072e-01	2.813455e-03	8.289869e-06	8.289869e-06
3.981072e-01	5.011872e-01	1.631801e-03	5.626798e-06	5.626798e-06
5.011872e-01	6.309573e-01	9.477530e-04	3.821864e-06	3.821864e-06
6.309573e-01	7.943282e-01	5.416509e-04	2.575060e-06	2.575060e-06
7.943282e-01	1.000000e+00	3.099890e-04	1.736204e-06	1.736204e-06
1.000000e+00	1.258925e+00	1.792565e-04	1.176699e-06	1.176699e-06
1.258925e+00	1.584893e+00	1.052005e-04	8.034085e-07	8.034085e-07
1.584893e+00	1.995262e+00	5.997529e-05	5.406471e-07	5.406471e-07
1.995262e+00	2.511886e+00	3.534873e-05	3.699258e-07	3.699258e-07
2.511886e+00	3.162278e+00	1.952054e-05	2.450041e-07	2.450041e-07
3.162278e+00	3.981072e+00	1.109925e-05	1.646548e-07	1.646548e-07
3.981072e+00	5.011872e+00	6.208770e-06	1.097566e-07	1.097566e-07
5.011872e+00	6.309573e+00	3.188716e-06	7.010284e-08	7.010284e-08
6.309573e+00	7.943282e+00	1.623300e-06	4.457866e-08	4.457866e-08
7.943282e+00	1.000000e+01	7.273724e-07	2.659537e-08	2.659537e-08
1.000000e+01	1.258925e+01	3.151492e-07	1.560221e-08	1.560221e-08
1.258925e+01	1.584893e+01	9.878270e-08	7.785168e-09	7.785168e-09
1.584893e+01	1.995262e+01	2.583041e-08	3.548080e-09	3.548080e-09
1.995262e+01	2.511886e+01	1.548515e-09	7.742575e-10	7.742575e-10
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	5.489980e-01	4.386296e-03	4.386296e-03
1.258925e-03	1.584893e-03	7.205609e-01	4.472664e-03	4.472664e-03
1.584893e-03	1.995262e-03	9.577054e-01	4.593914e-03	4.593914e-03
1.995262e-03	2.511886e-03	1.348810e+00	4.854713e-03	4.854713e-03
2.511886e-03	3.162278e-03	5.090056e+00	8.406627e-03	8.406627e-03
3.162278e-03	3.981072e-03	4.743802e+01	2.250966e-02	2.250966e-02
3.981072e-03	5.011872e-03	3.715692e+01	1.772923e-02	1.772923e-02
5.011872e-03	6.309573e-03	2.592827e+01	1.315352e-02	1.315352e-02
6.309573e-03	7.943282e-03	1.727180e+01	9.525133e-03	9.525133e-03
7.943282e-03	1.000000e-02	1.143790e+01	6.873489e-03	6.873489e-03
1.000000e-02	1.258925e-02	7.523495e+00	4.942246e-03	4.942246e-03
1.258925e-02	1.584893e-02	4.947007e+00	3.550858e-03	3.550858e-03
1.584893e-02	1.995262e-02	3.232905e+00	2.541964e-03	2.541964e-03
1.995262e-02	2.511886e-02	2.105225e+00	1.814586e-03	1.814586e-03
2.511886e-02	3.162278e-02	1.364086e+00	1.291396e-03	1.291396e-03
3.162278e-02	3.981072e-02	8.732877e-01	9.122437e-04	9.122437e-04
3.981072e-02	5.011872e-02	5.521309e-01	6.393269e-04	6.393269e-04
5.011872e-02	6.309573e-02	3.448172e-01	4.444980e-04	4.444980e-04
6.309573e-02	7.943282e-02	2.102052e-01	3.040715e-04	3.040715e-04
7.943282e-02	1.000000e-01	1.264197e-01	2.061917e-04	2.061917e-04
1.000000e-01	1.258925e-01	7.390368e-02	1.371688e-04	1.371688e-04
1.258925e-01	1.584893e-01	4.211272e-02	8.971208e-05	8.971208e-05
1.584893e-01	1.995262e-01	2.293526e-02	5.681674e-05	5.681674e-05
1.995262e-01	2.511886e-01	1.191296e-02	3.478694e-05	3.478694e-05
2.511886e-01	3.162278e-01	5.932016e-03	2.063941e-05	2.063941e-05
3.162278e-01	3.981072e-01	2.761711e-03	1.160570e-05	1.160570e-05
3.981072e-01	5.011872e-01	1.210369e-03	6.195615e-06	6.195615e-06
5.011872e-01	6.309573e-01	5.077130e-04	3.162658e-06	3.162658e-06
6.309573e-01	7.943282e-01	1.944292e-04	1.491185e-06	1.491185e-06
7.943282e-01	1.000000e+00	7.175481e-05	6.723630e-07	6.723630e-07
1.000000e+00	1.258925e+00	2.659147e-05	2.995710e-07	2.995710e-07
1.258925e+00	1.584893e+00	1.003726e-05	1.336942e-07	1.336942e-07
1.584893e+00	1.995262e+00	3.522939e-06	5.523999e-08	5.523999e-08
1.995262e+00	2.511886e+00	1.303757e-06	2.358115e-08	2.358115e-08
2.511886e+00	3.162278e+00	4.469778e-07	9.703183e-09	9.703183e-09
3.162278e+00	3.981072e+00	1.541998e-07	3.983619e-09	3.983619e-09
3.981072e+00	5.011872e+00	5.286078e-08	1.584253e-09	1.584253e-09
5.011872e+00	6.309573e+00	1.550450e-08	5.554589e-10	5.554589e-10
6.309573e+00	7.943282e+00	5.028884e-09	2.239695e-10	2.239695e-10
7.943282e+00	1.000000e+01	1.120086e-09	6.507145e-11	6.507145e-11
1.000000e+01	1.258925e+01	2.796557e-10	2.224529e-11	2.224529e-11
1.258925e+01	1.584893e+01	4.609262e-11	5.323345e-12	5.323345e-12
1.584893e+01	1.995262e+01	6.532572e-12	1.341146e-12	1.341146e-12
1.995262e+01	2.511886e+01	2.586620e-13	1.383656e-13	1.383656e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.343608e+02	1.942139e+00	1.942139e+00
1.258925e-03	1.584893e-03	3.066804e+02	1.976005e+00	1.976005e+00
1.584893e-03	1.995262e-03	4.075634e+02	2.028697e+00	2.028697e+00
1.995262e-03	2.511886e-03	5.748438e+02	2.142546e+00	2.142546e+00
2.511886e-03	3.162278e-03	2.120148e+03	3.618710e+00	3.618710e+00
3.162278e-03	3.981072e-03	2.213516e+04	1.067661e+01	1.067661e+01
3.981072e-03	5.011872e-03	1.746437e+04	8.451951e+00	8.451951e+00
5.011872e-03	6.309573e-03	1.247300e+04	6.393724e+00	6.393724e+00
6.309573e-03	7.943282e-03	8.554565e+03	4.744823e+00	4.744823e+00
7.943282e-03	1.000000e-02	5.846358e+03	3.515660e+00	3.515660e+00
1.000000e-02	1.258925e-02	3.964673e+03	2.590610e+00	2.590610e+00
1.258925e-02	1.584893e-02	2.687249e+03	1.907460e+00	1.907460e+00
1.584893e-02	1.995262e-02	1.807477e+03	1.397385e+00	1.397385e+00
1.995262e-02	2.511886e-02	1.210289e+03	1.020470e+00	1.020470e+00
2.511886e-02	3.162278e-02	8.057824e+02	7.425813e-01	7.425813e-01
3.162278e-02	3.981072e-02	5.300779e+02	5.357366e-01	5.357366e-01
3.981072e-02	5.011872e-02	3.469324e+02	3.860639e-01	3.860639e-01
5.011872e-02	6.309573e-02	2.244644e+02	2.758358e-01	2.758358e-01
6.309573e-02	7.943282e-02	1.430754e+02	1.954515e-01	1.954515e-01
7.943282e-02	1.000000e-01	9.017658e+01	1.374992e-01	1.374992e-01
1.000000e-01	1.258925e-01	5.575464e+01	9.567772e-02	9.567772e-02
1.258925e-01	1.584893e-01	3.393422e+01	6.598307e-02	6.598307e-02
1.584893e-01	1.995262e-01	2.017697e+01	4.492288e-02	4.492288e-02
1.995262e-01	2.511886e-01	1.166595e+01	3.005960e-02	3.005960e-02
2.511886e-01	3.162278e-01	6.628542e+00	1.995911e-02	1.995911e-02
3.162278e-01	3.981072e-01	3.650723e+00	1.297540e-02	1.297540e-02
3.981072e-01	5.011872e-01	1.960513e+00	8.322973e-03	8.322973e-03
5.011872e-01	6.309573e-01	1.037791e+00	5.283546e-03	5.283546e-03
6.309573e-01	7.943282e-01	5.188085e-01	3.215261e-03	3.215261e-03
7.943282e-01	1.000000e+00	2.535990e-01	1.917622e-03	1.917622e-03
1.000000e+00	1.258925e+00	1.215758e-01	1.092814e-03	1.092814e-03
1.258925e+00	1.584893e+00	5.860130e-02	6.326162e-04	6.326162e-04
1.584893e+00	1.995262e+00	2.679481e-02	3.481766e-04	3.481766e-04
1.995262e+00	2.511886e+00	1.227940e-02	1.852690e-04	1.852690e-04
2.511886e+00	3.162278e+00	5.287937e-03	9.733052e-05	9.733052e-05
3.162278e+00	3.981072e+00	2.248535e-03	4.914423e-05	4.914423e-05
3.981072e+00	5.011872e+00	9.650985e-04	2.511261e-05	2.511261e-05
5.011872e+00	6.309573e+00	3.683556e-04	1.161054e-05	1.161054e-05
6.309573e+00	7.943282e+00	1.455278e-04	5.852015e-06	5.852015e-06
7.943282e+00	1.000000e+01	4.279163e-05	2.238755e-06	2.238755e-06
1.000000e+01	1.258925e+01	1.271448e-05	8.652854e-07	8.652854e-07
1.258925e+01	1.584893e+01	2.791147e-06	2.923460e-07	2.923460e-07
1.584893e+01	1.995262e+01	4.974740e-07	9.094442e-08	9.094442e-08
1.995262e+01	2.511886e+01	3.865899e-08	2.484574e-08	2.484574e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	5.539581e+02	6.971472e+00	6.971472e+00
1.258925e-03	1.584893e-03	6.962739e+02	6.965876e+00	6.965876e+00
1.584893e-03	1.995262e-03	8.851012e+02	6.999746e+00	6.999746e+00
1.995262e-03	2.511886e-03	1.108962e+03	6.983034e+00	6.983034e+00
2.511886e-03	3.162278e-03	1.409126e+03	7.015530e+00	7.015530e+00
3.162278e-03	3.981072e-03	1.826398e+03	7.118418e+00	7.118418e+00
3.981072e-03	5.011872e-03	2.370229e+03	7.227383e+00	7.227383e+00
5.011872e-03	6.309573e-03	3.183231e+03	7.464829e+00	7.464829e+00
6.309573e-03	7.943282e-03	4.552085e+03	7.955929e+00	7.955929e+00
7.943282e-03	1.000000e-02	8.639191e+03	9.768374e+00	9.768374e+00
1.000000e-02	1.258925e-02	2.553667e+04	1.496815e+01	1.496815e+01
1.258925e-02	1.584893e-02	1.719620e+04	1.094717e+01	1.094717e+01
1.584893e-02	1.995262e-02	1.155440e+04	7.997597e+00	7.997597e+00
1.995262e-02	2.511886e-02	7.762977e+03	5.842516e+00	5.842516e+00
2.511886e-02	3.162278e-02	5.185361e+03	4.255739e+00	4.255739e+00
3.162278e-02	3.981072e-02	3.444986e+03	3.091573e+00	3.091573e+00
3.981072e-02	5.011872e-02	2.263962e+03	2.233677e+00	2.233677e+00
5.011872e-02	6.309573e-02	1.477818e+03	1.608408e+00	1.608408e+00
6.309573e-02	7.943282e-02	9.576326e+02	1.153945e+00	1.153945e+00
7.943282e-02	1.000000e-01	6.168493e+02	8.254205e-01	8.254205e-01
1.000000e-01	1.258925e-01	3.915377e+02	5.861017e-01	5.861017e-01
1.258925e-01	1.584893e-01	2.445831e+02	4.128562e-01	4.128562e-01
1.584893e-01	1.995262e-01	1.504489e+02	2.885894e-01	2.885894e-01
1.995262e-01	2.511886e-01	9.124313e+01	2.003023e-01	2.003023e-01
2.511886e-01	3.162278e-01	5.426484e+01	1.376717e-01	1.376717e-01
3.162278e-01	3.981072e-01	3.192437e+01	9.411242e-02	9.411242e-02
3.981072e-01	5.011872e-01	1.850750e+01	6.386453e-02	6.386453e-02
5.011872e-01	6.309573e-01	1.066638e+01	4.321099e-02	4.321099e-02
6.309573e-01	7.943282e-01	6.173547e+00	2.929903e-02	2.929903e-02
7.943282e-01	1.000000e+00	3.509816e+00	1.968919e-02	1.968919e-02
1.000000e+00	1.258925e+00	2.057733e+00	1.343633e-02	1.343633e-02
1.258925e+00	1.584893e+00	1.182014e+00	9.076051e-03	9.076051e-03
1.584893e+00	1.995262e+00	6.864254e-01	6.164282e-03	6.164282e-03
1.995262e+00	2.511886e+00	3.958318e-01	4.171969e-03	4.171969e-03
2.511886e+00	3.162278e+00	2.216517e-01	2.782409e-03	2.782409e-03
3.162278e+00	3.981072e+00	1.270405e-01	1.877400e-03	1.877400e-03
3.981072e+00	5.011872e+00	6.732603e-02	1.218084e-03	1.218084e-03
5.011872e+00	6.309573e+00	3.565846e-02	7.900726e-04	7.900726e-04
6.309573e+00	7.943282e+00	1.800700e-02	5.003874e-04	5.003874e-04
7.943282e+00	1.000000e+01	8.836117e-03	3.124039e-04	3.124039e-04
1.000000e+01	1.258925e+01	3.693638e-03	1.800169e-04	1.800169e-04
1.258925e+01	1.584893e+01	1.261391e-03	9.375847e-05	9.375847e-05
1.584893e+01	1.995262e+01	2.546416e-04	3.754486e-05	3.754486e-05
1.995262e+01	2.511886e+01	3.517721e-05	1.243703e-05	1.243703e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	4.877088e-02	6.137737e-04	6.137737e-04
1.258925e-03	1.584893e-03	6.130050e-02	6.132810e-04	6.132810e-04
1.584893e-03	1.995262e-03	7.792499e-02	6.162630e-04	6.162630e-04
1.995262e-03	2.511886e-03	9.763387e-02	6.147916e-04	6.147916e-04
2.511886e-03	3.162278e-03	1.240606e-01	6.176526e-04	6.176526e-04
3.162278e-03	3.981072e-03	1.607975e-01	6.267109e-04	6.267109e-04
3.981072e-03	5.011872e-03	2.086768e-01	6.363043e-04	6.363043e-04
5.011872e-03	6.309573e-03	2.802541e-01	6.572092e-04	6.572092e-04
6.309573e-03	7.943282e-03	4.007690e-01	7.004461e-04	7.004461e-04
7.943282e-03	1.000000e-02	7.606011e-01	8.600151e-04	8.600151e-04
1.000000e-02	1.258925e-02	2.248268e+00	1.317808e-03	1.317808e-03
1.258925e-02	1.584893e-02	1.513967e+00	9.637973e-04	9.637973e-04
1.584893e-02	1.995262e-02	1.017258e+00	7.041145e-04	7.041145e-04
1.995262e-02	2.511886e-02	6.834584e-01	5.143796e-04	5.143796e-04
2.511886e-02	3.162278e-02	4.565231e-01	3.746785e-04	3.746785e-04
3.162278e-02	3.981072e-02	3.032992e-01	2.721845e-04	2.721845e-04
3.981072e-02	5.011872e-02	1.993209e-01	1.966547e-04	1.966547e-04
5.011872e-02	6.309573e-02	1.301082e-01	1.416055e-04	1.416055e-04
6.309573e-02	7.943282e-02	8.431073e-02	1.015942e-04	1.015942e-04
7.943282e-02	1.000000e-01	5.430788e-02	7.267065e-05	7.267065e-05
1.000000e-01	1.258925e-01	3.447129e-02	5.160084e-05	5.160084e-05
1.258925e-01	1.584893e-01	2.153328e-02	3.634817e-05	3.634817e-05
1.584893e-01	1.995262e-01	1.324564e-02	2.540763e-05	2.540763e-05
1.995262e-01	2.511886e-01	8.033115e-03	1.763477e-05	1.763477e-05
2.511886e-01	3.162278e-01	4.777519e-03	1.212073e-05	1.212073e-05
3.162278e-01	3.981072e-01	2.810646e-03	8.285729e-06	8.285729e-06
3.981072e-01	5.011872e-01	1.629414e-03	5.622682e-06	5.622682e-06
5.011872e-01	6.309573e-01	9.390761e-04	3.804329e-06	3.804329e-06
6.309573e-01	7.943282e-01	5.435240e-04	2.579509e-06	2.579509e-06
7.943282e-01	1.000000e+00	3.090069e-04	1.733451e-06	1.733451e-06
1.000000e+00	1.258925e+00	1.811644e-04	1.182945e-06	1.182945e-06
1.258925e+00	1.584893e+00	1.040654e-04	7.990625e-07	7.990625e-07
1.584893e+00	1.995262e+00	6.043341e-05	5.427081e-07	5.427081e-07
1.995262e+00	2.511886e+00	3.484933e-05	3.673034e-07	3.673034e-07
2.511886e+00	3.162278e+00	1.951439e-05	2.449655e-07	2.449655e-07
3.162278e+00	3.981072e+00	1.118474e-05	1.652877e-07	1.652877e-07
3.981072e+00	5.011872e+00	5.927435e-06	1.072411e-07	1.072411e-07
5.011872e+00	6.309573e+00	3.139398e-06	6.955861e-08	6.955861e-08
6.309573e+00	7.943282e+00	1.585350e-06	4.405449e-08	4.405449e-08
7.943282e+00	1.000000e+01	7.779384e-07	2.750428e-08	2.750428e-08
1.000000e+01	1.258925e+01	3.251907e-07	1.584882e-08	1.584882e-08
1.258925e+01	1.584893e+01	1.110538e-07	8.254567e-09	8.254567e-09
1.584893e+01	1.995262e+01	2.241885e-08	3.305479e-09	3.305479e-09
1.995262e+01	2.511886e+01	3.097030e-09	1.094965e-09	1.094965e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.819155e-01	2.491331e-03	2.491331e-03
1.258925e-03	1.584893e-03	2.281633e-01	2.481316e-03	2.481316e-03
1.584893e-03	1.995262e-03	2.925845e-01	2.514438e-03	2.514438e-03
1.995262e-03	2.511886e-03	3.642113e-01	2.495247e-03	2.495247e-03
2.511886e-03	3.162278e-03	4.631395e-01	2.510249e-03	2.510249e-03
3.162278e-03	3.981072e-03	5.990799e-01	2.542117e-03	2.542117e-03
3.981072e-03	5.011872e-03	7.771782e-01	2.580696e-03	2.580696e-03
5.011872e-03	6.309573e-03	1.042581e+00	2.663307e-03	2.663307e-03
6.309573e-03	7.943282e-03	1.485244e+00	2.828781e-03	2.828781e-03
7.943282e-03	1.000000e-02	2.804965e+00	3.464365e-03	3.464365e-03
1.000000e-02	1.258925e-02	7.511897e+00	4.938696e-03	4.938696e-03
1.258925e-02	1.584893e-02	4.932929e+00	3.545258e-03	3.545258e-03
1.584893e-02	1.995262e-02	3.227751e+00	2.539128e-03	2.539128e-03
1.995262e-02	2.511886e-02	2.108170e+00	1.815570e-03	1.815570e-03
2.511886e-02	3.162278e-02	1.364769e+00	1.291663e-03	1.291663e-03
3.162278e-02	3.981072e-02	8.752851e-01	9.134306e-04	9.134306e-04
3.981072e-02	5.011872e-02	5.508814e-01	6.381333e-04	6.381333e-04
5.011872e-02	6.309573e-02	3.424468e-01	4.424018e-04	4.424018e-04
6.309573e-02	7.943282e-02	2.097609e-01	3.039132e-04	3.039132e-04
7.943282e-02	1.000000e-01	1.262103e-01	2.059344e-04	2.059344e-04
1.000000e-01	1.258925e-01	7.395114e-02	1.371943e-04	1.371943e-04
1.258925e-01	1.584893e-01	4.198977e-02	8.954136e-05	8.954136e-05
1.584893e-01	1.995262e-01	2.287131e-02	5.678431e-05	5.678431e-05
1.995262e-01	2.511886e-01	1.196335e-02	3.492145e-05	3.492145e-05
2.511886e-01	3.162278e-01	5.891010e-03	2.051951e-05	2.051951e-05
3.162278e-01	3.981072e-01	2.766822e-03	1.161849e-05	1.161849e-05
3.981072e-01	5.011872e-01	1.209487e-03	6.188481e-06	6.188481e-06
5.011872e-01	6.309573e-01	5.003207e-04	3.144414e-06	3.144414e-06
6.309573e-01	7.943282e-01	1.960899e-04	1.503612e-06	1.503612e-06
7.943282e-01	1.000000e+00	7.184918e-05	6.723615e-07	6.723615e-07
1.000000e+00	1.258925e+00	2.686884e-05	3.000688e-07	3.000688e-07
1.258925e+00	1.584893e+00	9.872104e-06	1.311431e-07	1.311431e-07
1.584893e+00	1.995262e+00	3.541303e-06	5.562163e-08	5.562163e-08
1.995262e+00	2.511886e+00	1.289140e-06	2.363990e-08	2.363990e-08
2.511886e+00	3.162278e+00	4.536416e-07	9.883948e-09	9.883948e-09
3.162278e+00	3.981072e+00	1.520263e-07	3.846230e-09	3.846230e-09
3.981072e+00	5.011872e+00	5.095420e-08	1.558640e-09	1.558640e-09
5.011872e+00	6.309573e+00	1.492544e-08	5.562806e-10	5.562806e-10
6.309573e+00	7.943282e+00	4.585432e-09	2.067627e-10	2.067627e-10
7.943282e+00	1.000000e+01	1.211220e-09	7.030726e-11	7.030726e-11
1.000000e+01	1.258925e+01	2.814853e-10	2.145672e-11	2.145672e-11
1.258925e+01	1.584893e+01	5.801122e-11	6.197142e-12	6.197142e-12
1.584893e+01	1.995262e+01	5.282755e-12	1.197380e-12	1.197380e-12
1.995262e+01	2.511886e+01	3.768135e-13	1.585861e-13	1.585861e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	8.180581e+01	1.137963e+00	1.137963e+00
1.258925e-03	1.584893e-03	1.045718e+02	1.159284e+00	1.159284e+00
1.584893e-03	1.995262e-03	1.309761e+02	1.148132e+00	1.148132e+00
1.995262e-03	2.511886e-03	1.643314e+02	1.148541e+00	1.148541e+00
2.511886e-03	3.162278e-03	2.092420e+02	1.151663e+00	1.151663e+00
3.162278e-03	3.981072e-03	2.716998e+02	1.175131e+00	1.175131e+00
3.981072e-03	5.011872e-03	3.525341e+02	1.190176e+00	1.190176e+00
5.011872e-03	6.309573e-03	4.744077e+02	1.233334e+00	1.233334e+00
6.309573e-03	7.943282e-03	6.811189e+02	1.319748e+00	1.319748e+00
7.943282e-03	1.000000e-02	1.310831e+03	1.644709e+00	1.644709e+00
1.000000e-02	1.258925e-02	3.949958e+03	2.582704e+00	2.582704e+00
1.258925e-02	1.584893e-02	2.678750e+03	1.903050e+00	1.903050e+00
1.584893e-02	1.995262e-02	1.805909e+03	1.396486e+00	1.396486e+00
1.995262e-02	2.511886e-02	1.212698e+03	1.021698e+00	1.021698e+00
2.511886e-02	3.162278e-02	8.053060e+02	7.416342e-01	7.416342e-01
3.162278e-02	3.981072e-02	5.315471e+02	5.367188e-01	5.367188e-01
3.981072e-02	5.011872e-02	3.460708e+02	3.852626e-01	3.852626e-01
5.011872e-02	6.309573e-02	2.233335e+02	2.750844e-01	2.750844e-01
6.309573e-02	7.943282e-02	1.426364e+02	1.951238e-01	1.951238e-01
7.943282e-02	1.000000e-01	9.015470e+01	1.375822e-01	1.375822e-01
1.000000e-01	1.258925e-01	5.586645e+01	9.584481e-02	9.584481e-02
1.258925e-01	1.584893e-01	3.390238e+01	6.597907e-02	6.597907e-02
1.584893e-01	1.995262e-01	2.012896e+01	4.483612e-02	4.483612e-02
1.995262e-01	2.511886e-01	1.173456e+01	3.023224e-02	3.023224e-02
2.511886e-01	3.162278e-01	6.608774e+00	1.990499e-02	1.990499e-02
3.162278e-01	3.981072e-01	3.661049e+00	1.300863e-02	1.300863e-02
3.981072e-01	5.011872e-01	1.962920e+00	8.334246e-03	8.334246e-03
5.011872e-01	6.309573e-01	1.021974e+00	5.233822e-03	5.233822e-03
6.309573e-01	7.943282e-01	5.192105e-01	3.202743e-03	3.202743e-03
7.943282e-01	1.000000e+00	2.536875e-01	1.912730e-03	1.912730e-03
1.000000e+00	1.258925e+00	1.230776e-01	1.109019e-03	1.109019e-03
1.258925e+00	1.584893e+00	5.842178e-02	6.335973e-04	6.335973e-04
1.584893e+00	1.995262e+00	2.677220e-02	3.459894e-04	3.459894e-04
1.995262e+00	2.511886e+00	1.214945e-02	1.865085e-04	1.865085e-04
2.511886e+00	3.162278e+00	5.240327e-03	9.528105e-05	9.528105e-05
3.162278e+00	3.981072e+00	2.255246e-03	4.881325e-05	4.881325e-05
3.981072e+00	5.011872e+00	9.243184e-04	2.451909e-05	2.451909e-05
5.011872e+00	6.309573e+00	3.410784e-04	1.086969e-05	1.086969e-05
6.309573e+00	7.943282e+00	1.341965e-04	5.384913e-06	5.384913e-06
7.943282e+00	1.000000e+01	4.497302e-05	2.301221e-06	2.301221e-06
1.000000e+01	1.258925e+01	1.366177e-05	9.262857e-07	9.262857e-07
1.258925e+01	1.584893e+01	3.405512e-06	3.433846e-07	3.433846e-07
1.584893e+01	1.995262e+01	4.541386e-07	8.627429e-08	8.627429e-08
1.995262e+01	2.511886e+01	3.148117e-08	1.168481e-08	1.168481e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999894351093870e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.289879e+01	1.417399e+00	1.417399e+00
1.258925e-03	1.584893e-03	2.996674e+01	1.445124e+00	1.445124e+00
1.584893e-03	1.995262e-03	3.659087e+01	1.423220e+00	1.423220e+00
1.995262e-03	2.511886e-03	4.507081e+01	1.407775e+00	1.407775e+00
2.511886e-03	3.162278e-03	6.210156e+01	1.472776e+00	1.472776e+00
3.162278e-03	3.981072e-03	7.604670e+01	1.452533e+00	1.452533e+00
3.981072e-03	5.011872e-03	9.302226e+01	1.431790e+00	1.431790e+00
5.011872e-03	6.309573e-03	1.204895e+02	1.452313e+00	1.452313e+00
6.309573e-03	7.943282e-03	1.528160e+02	1.457707e+00	1.457707e+00
7.943282e-03	1.000000e-02	1.945049e+02	1.465720e+00	1.465720e+00
1.000000e-02	1.258925e-02	2.505706e+02	1.482692e+00	1.482692e+00
1.258925e-02	1.584893e-02	3.273343e+02	1.510363e+00	1.510363e+00
1.584893e-02	1.995262e-02	4.406239e+02	1.561780e+00	1.561780e+00
1.995262e-02	2.511886e-02	6.342011e+02	1.669933e+00	1.669933e+00
2.511886e-02	3.162278e-02	1.239918e+03	2.081047e+00	2.081047e+00
3.162278e-02	3.981072e-02	3.440648e+03	3.089625e+00	3.089625e+00
3.981072e-02	5.011872e-02	2.267412e+03	2.235378e+00	2.235378e+00
5.011872e-02	6.309573e-02	1.480525e+03	1.609880e+00	1.609880e+00
6.309573e-02	7.943282e-02	9.579980e+02	1.154165e+00	1.154165e+00
7.943282e-02	1.000000e-01	6.161287e+02	8.249381e-01	8.249381e-01
1.000000e-01	1.258925e-01	3.897577e+02	5.847675e-01	5.847675e-01
1.258925e-01	1.584893e-01	2.441223e+02	4.124670e-01	4.124670e-01
1.584893e-01	1.995262e-01	1.505651e+02	2.887007e-01	2.887007e-01
1.995262e-01	2.511886e-01	9.099904e+01	2.000341e-01	2.000341e-01
2.511886e-01	3.162278e-01	5.420929e+01	1.376012e-01	1.376012e-01
3.162278e-01	3.981072e-01	3.202978e+01	9.426764e-02	9.426764e-02
3.981072e-01	5.011872e-01	1.844027e+01	6.374842e-02	6.374842e-02
5.011872e-01	6.309573e-01	1.071959e+01	4.331863e-02	4.331863e-02
6.309573e-01	7.943282e-01	6.155607e+00	2.925641e-02	2.925641e-02
7.943282e-01	1.000000e+00	3.524725e+00	1.973096e-02	1.973096e-02
1.000000e+00	1.258925e+00	2.046853e+00	1.340076e-02	1.340076e-02
1.258925e+00	1.584893e+00	1.180759e+00	9.071229e-03	9.071229e-03
1.584893e+00	1.995262e+00	6.803357e-01	6.136876e-03	6.136876e-03
1.995262e+00	2.511886e+00	3.957435e-01	4.171504e-03	4.171504e-03
2.511886e+00	3.162278e+00	2.246554e-01	2.801198e-03	2.801198e-03
3.162278e+00	3.981072e+00	1.213529e-01	1.834893e-03	1.834893e-03
3.981072e+00	5.011872e+00	6.714969e-02	1.216488e-03	1.216488e-03
5.011872e+00	6.309573e+00	3.611358e-02	7.950983e-04	7.950983e-04
6.309573e+00	7.943282e+00	1.834071e-02	5.050027e-04	5.050027e-04
7.943282e+00	1.000000e+01	8.129223e-03	2.996471e-04	2.996471e-04
1.000000e+01	1.258925e+01	3.790144e-03	1.823534e-04	1.823534e-04
1.258925e+01	1.584893e+01	1.289266e-03	9.478876e-05	9.478876e-05
1.584893e+01	1.995262e+01	2.435701e-04	3.671959e-05	3.671959e-05
1.995262e+01	2.511886e+01	4.836864e-05	1.458370e-05	1.458370e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.016028e-03	1.247890e-04	1.247890e-04
1.258925e-03	1.584893e-03	2.638296e-03	1.272299e-04	1.272299e-04
1.584893e-03	1.995262e-03	3.221491e-03	1.253015e-04	1.253015e-04
1.995262e-03	2.511886e-03	3.968070e-03	1.239417e-04	1.239417e-04
2.511886e-03	3.162278e-03	5.467472e-03	1.296644e-04	1.296644e-04
3.162278e-03	3.981072e-03	6.695213e-03	1.278821e-04	1.278821e-04
3.981072e-03	5.011872e-03	8.189756e-03	1.260559e-04	1.260559e-04
5.011872e-03	6.309573e-03	1.060799e-02	1.278628e-04	1.278628e-04
6.309573e-03	7.943282e-03	1.345405e-02	1.283377e-04	1.283377e-04
7.943282e-03	1.000000e-02	1.712437e-02	1.290431e-04	1.290431e-04
1.000000e-02	1.258925e-02	2.206044e-02	1.305374e-04	1.305374e-04
1.258925e-02	1.584893e-02	2.881878e-02	1.329736e-04	1.329736e-04
1.584893e-02	1.995262e-02	3.879289e-02	1.375003e-04	1.375003e-04
1.995262e-02	2.511886e-02	5.583558e-02	1.470223e-04	1.470223e-04
2.511886e-02	3.162278e-02	1.091634e-01	1.832171e-04	1.832171e-04
3.162278e-02	3.981072e-02	3.029175e-01	2.720131e-04	2.720131e-04
3.981072e-02	5.011872e-02	1.996248e-01	1.968045e-04	1.968045e-04
5.011872e-02	6.309573e-02	1.303467e-01	1.417352e-04	1.417352e-04
6.309573e-02	7.943282e-02	8.434293e-02	1.016136e-04	1.016136e-04
7.943282e-02	1.000000e-01	5.424448e-02	7.262822e-05	7.262822e-05
1.000000e-01	1.258925e-01	3.431457e-02	5.148341e-05	5.148341e-05
1.258925e-01	1.584893e-01	2.149272e-02	3.631393e-05	3.631393e-05
1.584893e-01	1.995262e-01	1.325587e-02	2.541745e-05	2.541745e-05
1.995262e-01	2.511886e-01	8.011629e-03	1.761117e-05	1.761117e-05
2.511886e-01	3.162278e-01	4.772629e-03	1.211452e-05	1.211452e-05
3.162278e-01	3.981072e-01	2.819928e-03	8.299399e-06	8.299399e-06
3.981072e-01	5.011872e-01	1.623496e-03	5.612462e-06	5.612462e-06
5.011872e-01	6.309573e-01	9.437613e-04	3.813807e-06	3.813807e-06
6.309573e-01	7.943282e-01	5.419447e-04	2.575759e-06	2.575759e-06
7.943282e-01	1.000000e+00	3.103196e-04	1.737130e-06	1.737130e-06
1.000000e+00	1.258925e+00	1.802066e-04	1.179814e-06	1.179814e-06
1.258925e+00	1.584893e+00	1.039550e-04	7.986384e-07	7.986384e-07
1.584893e+00	1.995262e+00	5.989731e-05	5.402956e-07	5.402956e-07
1.995262e+00	2.511886e+00	3.484159e-05	3.672626e-07	3.672626e-07
2.511886e+00	3.162278e+00	1.977884e-05	2.466197e-07	2.466197e-07
3.162278e+00	3.981072e+00	1.068401e-05	1.615455e-07	1.615455e-07
3.981072e+00	5.011872e+00	5.911913e-06	1.071006e-07	1.071006e-07
5.011872e+00	6.309573e+00	3.179469e-06	7.000112e-08	7.000112e-08
6.309573e+00	7.943282e+00	1.614731e-06	4.446084e-08	4.446084e-08
7.943282e+00	1.000000e+01	7.157034e-07	2.638118e-08	2.638118e-08
1.000000e+01	1.258925e+01	3.336874e-07	1.605454e-08	1.605454e-08
1.258925e+01	1.584893e+01	1.135081e-07	8.345280e-09	8.345280e-09
1.584893e+01	1.995262e+01	2.144411e-08	3.232822e-09	3.232822e-09
1.995262e+01	2.511886e+01	4.258416e-09	1.283961e-09	1.283961e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999990368118005e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.871453e-03	4.687073e-04	4.687073e-04
1.258925e-03	1.584893e-03	9.219172e-03	4.941878e-04	4.941878e-04
1.584893e-03	1.995262e-03	1.088395e-02	4.740497e-04	4.740497e-04
1.995262e-03	2.511886e-03	1.339853e-02	4.664868e-04	4.664868e-04
2.511886e-03	3.162278e-03	1.880584e-02	4.992500e-04	4.992500e-04
3.162278e-03	3.981072e-03	2.307147e-02	4.887621e-04	4.887621e-04
3.981072e-03	5.011872e-03	2.812411e-02	4.826632e-04	4.826632e-04
5.011872e-03	6.309573e-03	3.634880e-02	4.884090e-04	4.884090e-04
6.309573e-03	7.943282e-03	4.638051e-02	4.917179e-04	4.917179e-04
7.943282e-03	1.000000e-02	5.860293e-02	4.919103e-04	4.919103e-04
1.000000e-02	1.258925e-02	7.564835e-02	4.989056e-04	4.989056e-04
1.258925e-02	1.584893e-02	9.889222e-02	5.080099e-04	5.080099e-04
1.584893e-02	1.995262e-02	1.326102e-01	5.239233e-04	5.239233e-04
1.995262e-02	2.511886e-02	1.904366e-01	5.592173e-04	5.592173e-04
2.511886e-02	3.162278e-02	3.726579e-01	6.968032e-04	6.968032e-04
3.162278e-02	3.981072e-02	8.744147e-01	9.131345e-04	9.131345e-04
3.981072e-02	5.011872e-02	5.521409e-01	6.393501e-04	6.393501e-04
5.011872e-02	6.309573e-02	3.432224e-01	4.431605e-04	4.431605e-04
6.309573e-02	7.943282e-02	2.099378e-01	3.040385e-04	3.040385e-04
7.943282e-02	1.000000e-01	1.261356e-01	2.060396e-04	2.060396e-04
1.000000e-01	1.258925e-01	7.390426e-02	1.373506e-04	1.373506e-04
1.258925e-01	1.584893e-01	4.187442e-02	8.948377e-05	8.948377e-05
1.584893e-01	1.995262e-01	2.288873e-02	5.677801e-05	5.677801e-05
1.995262e-01	2.511886e-01	1.190437e-02	3.480348e-05	3.480348e-05
2.511886e-01	3.162278e-01	5.875984e-03	2.050076e-05	2.050076e-05
3.162278e-01	3.981072e-01	2.755823e-03	1.155640e-05	1.155640e-05
3.981072e-01	5.011872e-01	1.198987e-03	6.160358e-06	6.160358e-06
5.011872e-01	6.309573e-01	4.966493e-04	3.111085e-06	3.111085e-06
6.309573e-01	7.943282e-01	1.944680e-04	1.492314e-06	1.492314e-06
7.943282e-01	1.000000e+00	7.289103e-05	6.794157e-07	6.794157e-07
1.000000e+00	1.258925e+00	2.686752e-05	2.992393e-07	2.992393e-07
1.258925e+00	1.584893e+00	9.744610e-06	1.312864e-07	1.312864e-07
1.584893e+00	1.995262e+00	3.572577e-06	5.614554e-08	5.614554e-08
1.995262e+00	2.511886e+00	1.269869e-06	2.311810e-08	2.311810e-08
2.511886e+00	3.162278e+00	4.460850e-07	9.693310e-09	9.693310e-09
3.162278e+00	3.981072e+00	1.460667e-07	3.807208e-09	3.807208e-09
3.981072e+00	5.011872e+00	4.977807e-08	1.551661e-09	1.551661e-09
5.011872e+00	6.309573e+00	1.565209e-08	5.683010e-10	5.683010e-10
6.309573e+00	7.943282e+00	4.686915e-09	2.111578e-10	2.111578e-10
7.943282e+00	1.000000e+01	1.223820e-09	7.056630e-11	7.056630e-11
1.000000e+01	1.258925e+01	2.800557e-10	2.076565e-11	2.076565e-11
1.258925e+01	1.584893e+01	4.492048e-11	4.779532e-12	4.779532e-12
1.584893e+01	1.995262e+01	5.092890e-12	1.007153e-12	1.007153e-12
1.995262e+01	2.511886e+01	5.114000e-13	1.709759e-13	1.709759e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=1.99999997213438219e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	3.856117e+00	2.644999e-01	2.644999e-01
1.258925e-03	1.584893e-03	4.836085e+00	2.569264e-01	2.569264e-01
1.584893e-03	1.995262e-03	6.046877e+00	2.566126e-01	2.566126e-01
1.995262e-03	2.511886e-03	7.340995e+00	2.558377e-01	2.558377e-01
2.511886e-03	3.162278e-03	1.010549e+01	2.645055e-01	2.645055e-01
3.162278e-03	3.981072e-03	1.250355e+01	2.639721e-01	2.639721e-01
3.981072e-03	5.011872e-03	1.516683e+01	2.582716e-01	2.582716e-01
5.011872e-03	6.309573e-03	1.975944e+01	2.634778e-01	2.634778e-01
6.309573e-03	7.943282e-03	2.510399e+01	2.644599e-01	2.644599e-01
7.943282e-03	1.000000e-02	3.205249e+01	2.670968e-01	2.670968e-01
1.000000e-02	1.258925e-02	4.125662e+01	2.698190e-01	2.698190e-01
1.258925e-02	1.584893e-02	5.402527e+01	2.752325e-01	2.752325e-01
1.584893e-02	1.995262e-02	7.278293e+01	2.848950e-01	2.848950e-01
1.995262e-02	2.511886e-02	1.053150e+02	3.066708e-01	3.066708e-01
2.511886e-02	3.162278e-02	2.050031e+02	3.815879e-01	3.815879e-01
3.162278e-02	3.981072e-02	5.308626e+02	5.364559e-01	5.364559e-01
3.981072e-02	5.011872e-02	3.465308e+02	3.854073e-01	3.854073e-01
5.011872e-02	6.309573e-02	2.240158e+02	2.756724e-01	2.756724e-01
6.309573e-02	7.943282e-02	1.423560e+02	1.945313e-01	1.945313e-01
7.943282e-02	1.000000e-01	8.976568e+01	1.369635e-01	1.369635e-01
1.000000e-01	1.258925e-01	5.550685e+01	9.543455e-02	9.543455e-02
1.258925e-01	1.584893e-01	3.377681e+01	6.584781e-02	6.584781e-02
1.584893e-01	1.995262e-01	2.010068e+01	4.474093e-02	4.474093e-02
1.995262e-01	2.511886e-01	1.167912e+01	3.014436e-02	3.014436e-02
2.511886e-01	3.162278e-01	6.590490e+00	1.986984e-02	1.986984e-02
3.162278e-01	3.981072e-01	3.670031e+00	1.303462e-02	1.303462e-02
3.981072e-01	5.011872e-01	1.951925e+00	8.315744e-03	8.315744e-03
5.011872e-01	6.309573e-01	1.024935e+00	5.229747e-03	5.229747e-03
6.309573e-01	7.943282e-01	5.200255e-01	3.220414e-03	3.220414e-03
7.943282e-01	1.000000e+00	2.552325e-01	1.904217e-03	1.904217e-03
1.000000e+00	1.258925e+00	1.233741e-01	1.110297e-03	1.110297e-03
1.258925e+00	1.584893e+00	5.774091e-02	6.289024e-04	6.289024e-04
1.584893e+00	1.995262e+00	2.716640e-02	3.525732e-04	3.525732e-04
1.995262e+00	2.511886e+00	1.196616e-02	1.834351e-04	1.834351e-04
2.511886e+00	3.162278e+00	5.260095e-03	9.574972e-05	9.574972e-05
3.162278e+00	3.981072e+00	2.173574e-03	4.819369e-05	4.819369e-05
3.981072e+00	5.011872e+00	9.275352e-04	2.479289e-05	2.479289e-05
5.011872e+00	6.309573e+00	3.700023e-04	1.181184e-05	1.181184e-05
6.309573e+00	7.943282e+00	1.393125e-04	5.729843e-06	5.729843e-06
7.943282e+00	1.000000e+01	4.559165e-05	2.389883e-06	2.389883e-06
1.000000e+01	1.258925e+01	1.434859e-05	1.013599e-06	1.013599e-06
1.258925e+01	1.584893e+01	3.363941e-06	3.486239e-07	3.486239e-07
1.584893e+01	1.995262e+01	4.607453e-07	9.251310e-08	9.251310e-08
1.995262e+01	2.511886e+01	4.400092e-08	1.373636e-08	1.373636e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999894351093870e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	6.141435e-01	2.321245e-01	2.321245e-01
1.258925e-03	1.584893e-03	1.672562e+00	3.414102e-01	3.414102e-01
1.584893e-03	1.995262e-03	1.826776e+00	3.180009e-01	3.180009e-01
1.995262e-03	2.511886e-03	2.242548e+00	3.140194e-01	3.140194e-01
2.511886e-03	3.162278e-03	2.619582e+00	3.024833e-01	3.024833e-01
3.162278e-03	3.981072e-03	3.329297e+00	3.039218e-01	3.039218e-01
3.981072e-03	5.011872e-03	4.054985e+00	2.989375e-01	2.989375e-01
5.011872e-03	6.309573e-03	5.514192e+00	3.106895e-01	3.106895e-01
6.309573e-03	7.943282e-03	6.660501e+00	3.043260e-01	3.043260e-01
7.943282e-03	1.000000e-02	8.659388e+00	3.092639e-01	3.092639e-01
1.000000e-02	1.258925e-02	1.034393e+01	3.012513e-01	3.012513e-01
1.258925e-02	1.584893e-02	1.320627e+01	3.033721e-01	3.033721e-01
1.584893e-02	1.995262e-02	1.730456e+01	3.095038e-01	3.095038e-01
1.995262e-02	2.511886e-02	2.075895e+01	3.021262e-01	3.021262e-01
2.511886e-02	3.162278e-02	2.725413e+01	3.085329e-01	3.085329e-01
3.162278e-02	3.981072e-02	3.471347e+01	3.103378e-01	3.103378e-01
3.981072e-02	5.011872e-02	4.550620e+01	3.166803e-01	3.166803e-01
5.011872e-02	6.309573e-02	6.120928e+01	3.273364e-01	3.273364e-01
6.309573e-02	7.943282e-02	8.799229e+01	3.497904e-01	3.497904e-01
7.943282e-02	1.000000e-01	1.717298e+02	4.355203e-01	4.355203e-01
1.000000e-01	1.258925e-01	3.900732e+02	5.850044e-01	5.850044e-01
1.258925e-01	1.584893e-01	2.435209e+02	4.119586e-01	4.119586e-01
1.584893e-01	1.995262e-01	1.505120e+02	2.886497e-01	2.886497e-01
1.995262e-01	2.511886e-01	9.103114e+01	2.000694e-01	2.000694e-01
2.511886e-01	3.162278e-01	5.422605e+01	1.376225e-01	1.376225e-01
3.162278e-01	3.981072e-01	3.176954e+01	9.388390e-02	9.388390e-02
3.981072e-01	5.011872e-01	1.849096e+01	6.383597e-02	6.383597e-02
5.011872e-01	6.309573e-01	1.070173e+01	4.328254e-02	4.328254e-02
6.309573e-01	7.943282e-01	6.140310e+00	2.922005e-02	2.922005e-02
7.943282e-01	1.000000e+00	3.577521e+00	1.987818e-02	1.987818e-02
1.000000e+00	1.258925e+00	2.043344e+00	1.338927e-02	1.338927e-02
1.258925e+00	1.584893e+00	1.185916e+00	9.091017e-03	9.091017e-03
1.584893e+00	1.995262e+00	6.802251e-01	6.136377e-03	6.136377e-03
1.995262e+00	2.511886e+00	3.917861e-01	4.150594e-03	4.150594e-03
2.511886e+00	3.162278e+00	2.237472e-01	2.795530e-03	2.795530e-03
3.162278e+00	3.981072e+00	1.251261e-01	1.863200e-03	1.863200e-03
3.981072e+00	5.011872e+00	6.719376e-02	1.216887e-03	1.216887e-03
5.011872e+00	6.309573e+00	3.567595e-02	7.902661e-04	7.902661e-04
6.309573e+00	7.943282e+00	1.815994e-02	5.025078e-04	5.025078e-04
7.943282e+00	1.000000e+01	8.372217e-03	3.040926e-04	3.040926e-04
1.000000e+01	1.258925e+01	3.860332e-03	1.840341e-04	1.840341e-04
1.258925e+01	1.584893e+01	1.219576e-03	9.219131e-05	9.219131e-05
1.584893e+01	1.995262e+01	3.376768e-04	4.323509e-05	4.323509e-05
1.995262e+01	2.511886e+01	5.276580e-05	1.523218e-05	1.523218e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	5.406971e-05	2.043643e-05	2.043643e-05
1.258925e-03	1.584893e-03	1.472537e-04	3.005804e-05	3.005804e-05
1.584893e-03	1.995262e-03	1.608309e-04	2.799706e-05	2.799706e-05
1.995262e-03	2.511886e-03	1.974357e-04	2.764652e-05	2.764652e-05
2.511886e-03	3.162278e-03	2.306301e-04	2.663088e-05	2.663088e-05
3.162278e-03	3.981072e-03	2.931140e-04	2.675753e-05	2.675753e-05
3.981072e-03	5.011872e-03	3.570043e-04	2.631870e-05	2.631870e-05
5.011872e-03	6.309573e-03	4.854739e-04	2.735336e-05	2.735336e-05
6.309573e-03	7.943282e-03	5.863957e-04	2.679311e-05	2.679311e-05
7.943282e-03	1.000000e-02	7.623797e-04	2.722785e-05	2.722785e-05
1.000000e-02	1.258925e-02	9.106884e-04	2.652241e-05	2.652241e-05
1.258925e-02	1.584893e-02	1.162691e-03	2.670912e-05	2.670912e-05
1.584893e-02	1.995262e-02	1.523507e-03	2.724896e-05	2.724896e-05
1.995262e-02	2.511886e-02	1.827635e-03	2.659944e-05	2.659944e-05
2.511886e-02	3.162278e-02	2.399476e-03	2.716349e-05	2.716349e-05
3.162278e-02	3.981072e-02	3.056202e-03	2.732239e-05	2.732239e-05
3.981072e-02	5.011872e-02	4.006403e-03	2.788079e-05	2.788079e-05
5.011872e-02	6.309573e-02	5.388915e-03	2.881896e-05	2.881896e-05
6.309573e-02	7.943282e-02	7.746912e-03	3.079583e-05	3.079583e-05
7.943282e-02	1.000000e-01	1.511923e-02	3.834357e-05	3.834357e-05
1.000000e-01	1.258925e-01	3.434238e-02	5.150426e-05	5.150426e-05
1.258925e-01	1.584893e-01	2.143977e-02	3.626917e-05	3.626917e-05
1.584893e-01	1.995262e-01	1.325120e-02	2.541296e-05	2.541296e-05
1.995262e-01	2.511886e-01	8.014455e-03	1.761427e-05	1.761427e-05
2.511886e-01	3.162278e-01	4.774105e-03	1.211639e-05	1.211639e-05
3.162278e-01	3.981072e-01	2.797016e-03	8.265615e-06	8.265615e-06
3.981072e-01	5.011872e-01	1.627959e-03	5.620171e-06	5.620171e-06
5.011872e-01	6.309573e-01	9.421893e-04	3.810630e-06	3.810630e-06
6.309573e-01	7.943282e-01	5.405981e-04	2.572556e-06	2.572556e-06
7.943282e-01	1.000000e+00	3.149678e-04	1.750091e-06	1.750091e-06
1.000000e+00	1.258925e+00	1.798977e-04	1.178802e-06	1.178802e-06
1.258925e+00	1.584893e+00	1.044090e-04	8.003806e-07	8.003806e-07
1.584893e+00	1.995262e+00	5.988756e-05	5.402516e-07	5.402516e-07
1.995262e+00	2.511886e+00	3.449317e-05	3.654216e-07	3.654216e-07
2.511886e+00	3.162278e+00	1.969889e-05	2.461208e-07	2.461208e-07
3.162278e+00	3.981072e+00	1.101620e-05	1.640377e-07	1.640377e-07
3.981072e+00	5.011872e+00	5.915794e-06	1.071357e-07	1.071357e-07
5.011872e+00	6.309573e+00	3.140939e-06	6.957568e-08	6.957568e-08
6.309573e+00	7.943282e+00	1.598816e-06	4.424120e-08	4.424120e-08
7.943282e+00	1.000000e+01	7.370967e-07	2.677256e-08	2.677256e-08
1.000000e+01	1.258925e+01	3.398668e-07	1.620251e-08	1.620251e-08
1.258925e+01	1.584893e+01	1.073725e-07	8.116598e-09	8.116598e-09
1.584893e+01	1.995262e+01	2.972934e-08	3.806452e-09	3.806452e-09
1.995262e+01	2.511886e+01	4.645545e-09	1.341053e-09	1.341053e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999990368118005e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.547486e-04	6.503142e-05	6.503142e-05
1.258925e-03	1.584893e-03	3.768612e-04	8.786629e-05	8.786629e-05
1.584893e-03	1.995262e-03	4.694321e-04	9.371506e-05	9.371506e-05
1.995262e-03	2.511886e-03	5.776094e-04	9.205576e-05	9.205576e-05
2.511886e-03	3.162278e-03	6.857973e-04	8.989310e-05	8.989310e-05
3.162278e-03	3.981072e-03	9.393954e-04	9.787941e-05	9.787941e-05
3.981072e-03	5.011872e-03	1.121503e-03	9.400657e-05	9.400657e-05
5.011872e-03	6.309573e-03	1.531769e-03	9.736821e-05	9.736821e-05
6.309573e-03	7.943282e-03	1.723466e-03	8.982085e-05	8.982085e-05
7.943282e-03	1.000000e-02	2.234202e-03	9.062745e-05	9.062745e-05
1.000000e-02	1.258925e-02	2.702360e-03	9.007054e-05	9.007054e-05
1.258925e-02	1.584893e-02	3.533997e-03	9.302679e-05	9.302679e-05
1.584893e-02	1.995262e-02	4.617032e-03	9.386385e-05	9.386385e-05
1.995262e-02	2.511886e-02	5.575242e-03	9.251379e-05	9.251379e-05
2.511886e-02	3.162278e-02	7.195242e-03	9.344225e-05	9.344225e-05
3.162278e-02	3.981072e-02	9.273698e-03	9.451446e-05	9.451446e-05
3.981072e-02	5.011872e-02	1.196244e-02	9.525445e-05	9.525445e-05
5.011872e-02	6.309573e-02	1.609017e-02	9.842027e-05	9.842027e-05
6.309573e-02	7.943282e-02	2.303599e-02	1.047512e-04	1.047512e-04
7.943282e-02	1.000000e-01	4.371593e-02	1.269952e-04	1.269952e-04
1.000000e-01	1.258925e-01	7.355215e-02	1.368871e-04	1.368871e-04
1.258925e-01	1.584893e-01	4.170569e-02	8.925047e-05	8.925047e-05
1.584893e-01	1.995262e-01	2.279257e-02	5.656676e-05	5.656676e-05
1.995262e-01	2.511886e-01	1.184798e-02	3.464486e-05	3.464486e-05
2.511886e-01	3.162278e-01	5.865635e-03	2.048712e-05	2.048712e-05
3.162278e-01	3.981072e-01	2.743860e-03	1.153918e-05	1.153918e-05
3.981072e-01	5.011872e-01	1.200873e-03	6.167273e-06	6.167273e-06
5.011872e-01	6.309573e-01	4.946962e-04	3.109722e-06	3.109722e-06
6.309573e-01	7.943282e-01	1.926626e-04	1.482018e-06	1.482018e-06
7.943282e-01	1.000000e+00	7.348815e-05	6.821388e-07	6.821388e-07
1.000000e+00	1.258925e+00	2.691116e-05	3.033030e-07	3.033030e-07
1.258925e+00	1.584893e+00	1.000105e-05	1.328948e-07	1.328948e-07
1.584893e+00	1.995262e+00	3.475496e-06	5.497401e-08	5.497401e-08
1.995262e+00	2.511886e+00	1.310445e-06	2.413484e-08	2.413484e-08
2.511886e+00	3.162278e+00	4.567767e-07	9.825890e-09	9.825890e-09
3.162278e+00	3.981072e+00	1.565307e-07	3.938639e-09	3.938639e-09
3.981072e+00	5.011872e+00	4.819686e-08	1.503261e-09	1.503261e-09
5.011872e+00	6.309573e+00	1.568240e-08	5.744163e-10	5.744163e-10
6.309573e+00	7.943282e+00	4.601138e-09	2.135614e-10	2.135614e-10
7.943282e+00	1.000000e+01	1.274530e-09	7.238579e-11	7.238579e-11
1.000000e+01	1.258925e+01	3.147622e-10	2.296517e-11	2.296517e-11
1.258925e+01	1.584893e+01	5.671452e-11	6.578964e-12	6.578964e-12
1.584893e+01	1.995262e+01	7.622060e-12	1.372240e-12	1.372240e-12
1.995262e+01	2.511886e+01	4.868856e-13	1.638068e-13	1.638068e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=1.99999997213438219e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	1.275992e-01	5.396793e-02	5.396793e-02
1.258925e-03	1.584893e-03	2.542535e-01	5.561639e-02	5.561639e-02
1.584893e-03	1.995262e-03	3.105398e-01	6.074568e-02	6.074568e-02
1.995262e-03	2.511886e-03	3.611164e-01	5.533213e-02	5.533213e-02
2.511886e-03	3.162278e-03	4.127923e-01	5.258437e-02	5.258437e-02
3.162278e-03	3.981072e-03	5.335161e-01	5.374226e-02	5.374226e-02
3.981072e-03	5.011872e-03	6.844047e-01	5.571681e-02	5.571681e-02
5.011872e-03	6.309573e-03	9.400501e-01	5.908640e-02	5.908640e-02
6.309573e-03	7.943282e-03	1.112945e+00	5.662193e-02	5.662193e-02
7.943282e-03	1.000000e-02	1.408829e+00	5.598273e-02	5.598273e-02
1.000000e-02	1.258925e-02	1.682112e+00	5.469658e-02	5.469658e-02
1.258925e-02	1.584893e-02	2.139207e+00	5.481880e-02	5.481880e-02
1.584893e-02	1.995262e-02	2.914791e+00	5.835178e-02	5.835178e-02
1.995262e-02	2.511886e-02	3.425044e+00	5.569811e-02	5.569811e-02
2.511886e-02	3.162278e-02	4.489460e+00	5.665005e-02	5.665005e-02
3.162278e-02	3.981072e-02	5.741395e+00	5.728564e-02	5.728564e-02
3.981072e-02	5.011872e-02	7.487151e+00	5.807635e-02	5.807635e-02
5.011872e-02	6.309573e-02	1.008715e+01	6.012072e-02	6.012072e-02
6.309573e-02	7.943282e-02	1.450834e+01	6.435587e-02	6.435587e-02
7.943282e-02	1.000000e-01	2.765345e+01	7.831663e-02	7.831663e-02
1.000000e-01	1.258925e-01	5.539218e+01	9.518007e-02	9.518007e-02
1.258925e-01	1.584893e-01	3.356983e+01	6.544372e-02	6.544372e-02
1.584893e-01	1.995262e-01	2.005522e+01	4.468102e-02	4.468102e-02
1.995262e-01	2.511886e-01	1.160604e+01	2.988712e-02	2.988712e-02
2.511886e-01	3.162278e-01	6.583400e+00	1.983166e-02	1.983166e-02
3.162278e-01	3.981072e-01	3.636818e+00	1.295393e-02	1.295393e-02
3.981072e-01	5.011872e-01	1.950881e+00	8.303026e-03	8.303026e-03
5.011872e-01	6.309573e-01	1.023115e+00	5.229820e-03	5.229820e-03
6.309573e-01	7.943282e-01	5.217129e-01	3.237438e-03	3.237438e-03
7.943282e-01	1.000000e+00	2.577807e-01	1.924488e-03	1.924488e-03
1.000000e+00	1.258925e+00	1.230743e-01	1.114675e-03	1.114675e-03
1.258925e+00	1.584893e+00	5.900374e-02	6.366547e-04	6.366547e-04
1.584893e+00	1.995262e+00	2.648582e-02	3.438940e-04	3.438940e-04
1.995262e+00	2.511886e+00	1.235655e-02	1.901781e-04	1.901781e-04
2.511886e+00	3.162278e+00	5.362597e-03	9.661830e-05	9.661830e-05
3.162278e+00	3.981072e+00	2.288184e-03	4.912670e-05	4.912670e-05
3.981072e+00	5.011872e+00	8.983944e-04	2.428397e-05	2.428397e-05
5.011872e+00	6.309573e+00	3.635905e-04	1.175032e-05	1.175032e-05
6.309573e+00	7.943282e+00	1.293001e-04	5.085553e-06	5.085553e-06
7.943282e+00	1.000000e+01	4.613514e-05	2.347276e-06	2.347276e-06
1.000000e+01	1.258925e+01	1.512913e-05	9.945615e-07	9.945615e-07
1.258925e+01	1.584893e+01	3.715092e-06	3.877138e-07	3.877138e-07
1.584893e+01	1.995262e+01	7.035836e-07	1.393895e-07	1.393895e-07
1.995262e+01	2.511886e+01	8.398632e-08	3.171823e-08	3.171823e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999929567383496e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	8.773479e-02	8.773484e-02	8.773484e-02
1.258925e-03	1.584893e-03	6.969006e-02	6.969010e-02	6.969010e-02
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	1.319145e-01	7.616090e-02	7.616090e-02
2.511886e-03	3.162278e-03	6.985550e-02	4.939533e-02	4.939533e-02
3.162278e-03	3.981072e-03	5.548827e-02	3.923616e-02	3.923616e-02
3.981072e-03	5.011872e-03	6.611389e-02	3.817089e-02	3.817089e-02
5.011872e-03	6.309573e-03	2.275698e-01	6.311652e-02	6.311652e-02
6.309573e-03	7.943282e-03	1.668601e-01	4.816837e-02	4.816837e-02
7.943282e-03	1.000000e-02	3.423993e-01	6.149674e-02	6.149674e-02
1.000000e-02	1.258925e-02	4.035802e-01	5.950465e-02	5.950465e-02
1.258925e-02	1.584893e-02	4.390477e-01	5.531480e-02	5.531480e-02
1.584893e-02	1.995262e-02	6.753536e-01	6.114366e-02	6.114366e-02
1.995262e-02	2.511886e-02	6.639699e-01	5.403311e-02	5.403311e-02
2.511886e-02	3.162278e-02	9.640063e-01	5.802637e-02	5.802637e-02
3.162278e-02	3.981072e-02	1.168029e+00	5.692623e-02	5.692623e-02
3.981072e-02	5.011872e-02	1.421449e+00	5.596951e-02	5.596951e-02
5.011872e-02	6.309573e-02	1.932593e+00	5.816422e-02	5.816422e-02
6.309573e-02	7.943282e-02	2.412519e+00	5.791900e-02	5.791900e-02
7.943282e-02	1.000000e-01	3.007592e+00	5.763617e-02	5.763617e-02
1.000000e-01	1.258925e-01	3.974386e+00	5.905017e-02	5.905017e-02
1.258925e-01	1.584893e-01	5.273450e+00	6.062237e-02	6.062237e-02
1.584893e-01	1.995262e-01	7.057999e+00	6.250670e-02	6.250670e-02
1.995262e-01	2.511886e-01	9.855777e+00	6.583110e-02	6.583110e-02
2.511886e-01	3.162278e-01	1.809538e+01	7.950040e-02	7.950040e-02
3.162278e-01	3.981072e-01	3.192464e+01	9.411279e-02	9.411279e-02
3.981072e-01	5.011872e-01	1.851101e+01	6.387058e-02	6.387058e-02
5.011872e-01	6.309573e-01	1.074270e+01	4.336530e-02	4.336530e-02
6.309573e-01	7.943282e-01	6.136423e+00	2.921079e-02	2.921079e-02
7.943282e-01	1.000000e+00	3.563384e+00	1.983887e-02	1.983887e-02
1.000000e+00	1.258925e+00	2.061768e+00	1.344949e-02	1.344949e-02
1.258925e+00	1.584893e+00	1.191073e+00	9.110764e-03	9.110764e-03
1.584893e+00	1.995262e+00	6.791181e-01	6.131382e-03	6.131382e-03
1.995262e+00	2.511886e+00	3.891041e-01	4.136362e-03	4.136362e-03
2.511886e+00	3.162278e+00	2.243061e-01	2.799020e-03	2.799020e-03
3.162278e+00	3.981072e+00	1.262914e-01	1.871856e-03	1.871856e-03
3.981072e+00	5.011872e+00	6.503405e-02	1.197171e-03	1.197171e-03
5.011872e+00	6.309573e+00	3.784662e-02	8.139529e-04	8.139529e-04
6.309573e+00	7.943282e+00	1.800699e-02	5.003872e-04	5.003872e-04
7.943282e+00	1.000000e+01	8.328035e-03	3.032892e-04	3.032892e-04
1.000000e+01	1.258925e+01	3.886654e-03	1.846605e-04	1.846605e-04
1.258925e+01	1.584893e+01	1.275329e-03	9.427501e-05	9.427501e-05
1.584893e+01	1.995262e+01	2.989271e-04	4.067882e-05	4.067882e-05
1.995262e+01	2.511886e+01	4.836866e-05	1.458370e-05	1.458370e-05
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	7.724244e-06	7.724244e-06	7.724244e-06
1.258925e-03	1.584893e-03	6.135572e-06	6.135572e-06	6.135572e-06
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	1.161386e-05	6.705267e-06	6.705267e-06
2.511886e-03	3.162278e-03	6.150137e-06	4.348804e-06	4.348804e-06
3.162278e-03	3.981072e-03	4.885234e-06	3.454382e-06	3.454382e-06
3.981072e-03	5.011872e-03	5.820722e-06	3.360595e-06	3.360595e-06
5.011872e-03	6.309573e-03	2.003543e-05	5.556829e-06	5.556829e-06
6.309573e-03	7.943282e-03	1.469050e-05	4.240782e-06	4.240782e-06
7.943282e-03	1.000000e-02	3.014511e-05	5.414222e-06	5.414222e-06
1.000000e-02	1.258925e-02	3.553152e-05	5.238837e-06	5.238837e-06
1.258925e-02	1.584893e-02	3.865410e-05	4.869959e-06	4.869959e-06
1.584893e-02	1.995262e-02	5.945868e-05	5.383136e-06	5.383136e-06
1.995262e-02	2.511886e-02	5.845644e-05	4.757118e-06	4.757118e-06
2.511886e-02	3.162278e-02	8.487189e-05	5.108688e-06	5.108688e-06
3.162278e-02	3.981072e-02	1.028342e-04	5.011831e-06	5.011831e-06
3.981072e-02	5.011872e-02	1.251455e-04	4.927600e-06	4.927600e-06
5.011872e-02	6.309573e-02	1.701471e-04	5.120825e-06	5.120825e-06
6.309573e-02	7.943282e-02	2.124001e-04	5.099235e-06	5.099235e-06
7.943282e-02	1.000000e-01	2.647908e-04	5.074334e-06	5.074334e-06
1.000000e-01	1.258925e-01	3.499083e-04	5.198824e-06	5.198824e-06
1.258925e-01	1.584893e-01	4.642787e-04	5.337242e-06	5.337242e-06
1.584893e-01	1.995262e-01	6.213920e-04	5.503140e-06	5.503140e-06
1.995262e-01	2.511886e-01	8.677104e-04	5.795823e-06	5.795823e-06
2.511886e-01	3.162278e-01	1.593132e-03	6.999278e-06	6.999278e-06
3.162278e-01	3.981072e-01	2.810670e-03	8.285765e-06	8.285765e-06
3.981072e-01	5.011872e-01	1.629724e-03	5.623218e-06	5.623218e-06
5.011872e-01	6.309573e-01	9.457957e-04	3.817916e-06	3.817916e-06
6.309573e-01	7.943282e-01	5.402553e-04	2.571741e-06	2.571741e-06
7.943282e-01	1.000000e+00	3.137231e-04	1.746630e-06	1.746630e-06
1.000000e+00	1.258925e+00	1.815197e-04	1.184104e-06	1.184104e-06
1.258925e+00	1.584893e+00	1.048631e-04	8.021189e-07	8.021189e-07
1.584893e+00	1.995262e+00	5.979009e-05	5.398117e-07	5.398117e-07
1.995262e+00	2.511886e+00	3.425702e-05	3.641686e-07	3.641686e-07
2.511886e+00	3.162278e+00	1.974809e-05	2.464279e-07	2.464279e-07
3.162278e+00	3.981072e+00	1.111879e-05	1.647997e-07	1.647997e-07
3.981072e+00	5.011872e+00	5.725650e-06	1.053999e-07	1.053999e-07
5.011872e+00	6.309573e+00	3.332046e-06	7.166106e-08	7.166106e-08
6.309573e+00	7.943282e+00	1.585350e-06	4.405449e-08	4.405449e-08
7.943282e+00	1.000000e+01	7.332070e-07	2.670182e-08	2.670182e-08
1.000000e+01	1.258925e+01	3.421840e-07	1.625765e-08	1.625765e-08
1.258925e+01	1.584893e+01	1.122810e-07	8.300047e-09	8.300047e-09
1.584893e+01	1.995262e+01	2.631778e-08	3.581396e-09	3.581396e-09
1.995262e+01	2.511886e+01	4.258416e-09	1.283961e-09	1.283961e-09
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT[EXTRA__MEWeight]
ScaledBy=1.99999995183993103e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	2.258766e-06	2.258766e-06	2.258766e-06
1.258925e-03	1.584893e-03	1.345295e-05	1.345295e-05	1.345295e-05
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	4.740281e-06	3.348055e-06	3.348055e-06
2.511886e-03	3.162278e-03	5.942518e-06	5.548045e-06	5.548045e-06
3.162278e-03	3.981072e-03	9.085580e-06	6.712573e-06	6.712573e-06
3.981072e-03	5.011872e-03	9.177080e-06	5.834480e-06	5.834480e-06
5.011872e-03	6.309573e-03	4.121117e-05	1.365741e-05	1.365741e-05
6.309573e-03	7.943282e-03	3.738974e-05	1.320968e-05	1.320968e-05
7.943282e-03	1.000000e-02	6.771045e-05	1.564909e-05	1.564909e-05
1.000000e-02	1.258925e-02	7.599262e-05	1.328352e-05	1.328352e-05
1.258925e-02	1.584893e-02	8.210781e-05	1.260018e-05	1.260018e-05
1.584893e-02	1.995262e-02	1.290483e-04	1.436612e-05	1.436612e-05
1.995262e-02	2.511886e-02	1.249501e-04	1.232486e-05	1.232486e-05
2.511886e-02	3.162278e-02	1.830130e-04	1.320869e-05	1.320869e-05
3.162278e-02	3.981072e-02	2.187658e-04	1.304022e-05	1.304022e-05
3.981072e-02	5.011872e-02	2.616093e-04	1.241023e-05	1.241023e-05
5.011872e-02	6.309573e-02	3.659212e-04	1.330025e-05	1.330025e-05
6.309573e-02	7.943282e-02	4.472989e-04	1.290373e-05	1.290373e-05
7.943282e-02	1.000000e-01	5.554451e-04	1.291690e-05	1.291690e-05
1.000000e-01	1.258925e-01	7.190569e-04	1.294110e-05	1.294110e-05
1.258925e-01	1.584893e-01	9.603378e-04	1.338448e-05	1.338448e-05
1.584893e-01	1.995262e-01	1.266418e-03	1.358476e-05	1.358476e-05
1.995262e-01	2.511886e-01	1.706503e-03	1.381101e-05	1.381101e-05
2.511886e-01	3.162278e-01	2.746208e-03	1.481469e-05	1.481469e-05
3.162278e-01	3.981072e-01	2.742927e-03	1.152956e-05	1.152956e-05
3.981072e-01	5.011872e-01	1.198167e-03	6.136299e-06	6.136299e-06
5.011872e-01	6.309573e-01	4.964262e-04	3.110035e-06	3.110035e-06
6.309573e-01	7.943282e-01	1.930251e-04	1.484111e-06	1.484111e-06
7.943282e-01	1.000000e+00	7.350274e-05	6.779902e-07	6.779902e-07
1.000000e+00	1.258925e+00	2.721259e-05	3.034137e-07	3.034137e-07
1.258925e+00	1.584893e+00	9.932147e-06	1.311506e-07	1.311506e-07
1.584893e+00	1.995262e+00	3.504592e-06	5.505653e-08	5.505653e-08
1.995262e+00	2.511886e+00	1.272699e-06	2.353804e-08	2.353804e-08
2.511886e+00	3.162278e+00	4.571463e-07	9.975544e-09	9.975544e-09
3.162278e+00	3.981072e+00	1.651360e-07	4.230467e-09	4.230467e-09
3.981072e+00	5.011872e+00	4.789060e-08	1.523345e-09	1.523345e-09
5.011872e+00	6.309573e+00	1.681274e-08	5.910444e-10	5.910444e-10
6.309573e+00	7.943282e+00	4.665086e-09	2.147612e-10	2.147612e-10
7.943282e+00	1.000000e+01	1.114488e-09	6.646739e-11	6.646739e-11
1.000000e+01	1.258925e+01	3.045668e-10	2.281361e-11	2.281361e-11
1.258925e+01	1.584893e+01	5.232317e-11	5.627130e-12	5.627130e-12
1.584893e+01	1.995262e+01	6.674954e-12	1.171460e-12	1.171460e-12
1.995262e+01	2.511886e+01	4.709816e-13	1.662812e-13	1.662812e-13
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=dotted
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/2nd_photon_kT
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	7.772181e-03	7.772183e-03	7.772183e-03
1.258925e-03	1.584893e-03	9.263971e-03	9.263967e-03	9.263967e-03
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	1.779294e-02	1.057579e-02	1.057579e-02
2.511886e-03	3.162278e-03	1.054402e-02	8.115111e-03	8.115111e-03
3.162278e-03	3.981072e-03	1.032196e-02	8.263634e-03	8.263634e-03
3.981072e-03	5.011872e-03	7.260392e-03	4.274564e-03	4.274564e-03
5.011872e-03	6.309573e-03	3.117949e-02	9.369216e-03	9.369216e-03
6.309573e-03	7.943282e-03	2.476353e-02	8.254695e-03	8.254695e-03
7.943282e-03	1.000000e-02	4.518287e-02	9.015963e-03	9.015963e-03
1.000000e-02	1.258925e-02	6.533606e-02	1.108834e-02	1.108834e-02
1.258925e-02	1.584893e-02	6.504369e-02	9.520706e-03	9.520706e-03
1.584893e-02	1.995262e-02	1.033982e-01	1.042465e-02	1.042465e-02
1.995262e-02	2.511886e-02	9.834950e-02	9.013275e-03	9.013275e-03
2.511886e-02	3.162278e-02	1.517863e-01	1.049274e-02	1.049274e-02
3.162278e-02	3.981072e-02	1.756449e-01	9.841579e-03	9.841579e-03
3.981072e-02	5.011872e-02	2.155943e-01	9.577809e-03	9.577809e-03
5.011872e-02	6.309573e-02	2.841791e-01	9.678741e-03	9.678741e-03
6.309573e-02	7.943282e-02	3.599354e-01	9.711178e-03	9.711178e-03
7.943282e-02	1.000000e-01	4.425391e-01	9.672112e-03	9.672112e-03
1.000000e-01	1.258925e-01	5.956964e-01	1.005274e-02	1.005274e-02
1.258925e-01	1.584893e-01	7.783927e-01	1.015428e-02	1.015428e-02
1.584893e-01	1.995262e-01	1.049250e+00	1.054095e-02	1.054095e-02
1.995262e-01	2.511886e-01	1.435344e+00	1.086946e-02	1.086946e-02
2.511886e-01	3.162278e-01	2.546021e+00	1.272164e-02	1.272164e-02
3.162278e-01	3.981072e-01	3.640524e+00	1.294076e-02	1.294076e-02
3.981072e-01	5.011872e-01	1.956058e+00	8.327142e-03	8.327142e-03
5.011872e-01	6.309573e-01	1.027237e+00	5.243449e-03	5.243449e-03
6.309573e-01	7.943282e-01	5.164664e-01	3.189258e-03	3.189258e-03
7.943282e-01	1.000000e+00	2.578539e-01	1.914697e-03	1.914697e-03
1.000000e+00	1.258925e+00	1.246027e-01	1.117462e-03	1.117462e-03
1.258925e+00	1.584893e+00	5.891772e-02	6.355077e-04	6.355077e-04
1.584893e+00	1.995262e+00	2.646720e-02	3.418671e-04	3.418671e-04
1.995262e+00	2.511886e+00	1.195498e-02	1.838739e-04	1.838739e-04
2.511886e+00	3.162278e+00	5.259274e-03	9.463652e-05	9.463652e-05
3.162278e+00	3.981072e+00	2.321083e-03	5.018949e-05	5.018949e-05
3.981072e+00	5.011872e+00	8.647712e-04	2.330872e-05	2.330872e-05
5.011872e+00	6.309573e+00	3.977526e-04	1.247694e-05	1.247694e-05
6.309573e+00	7.943282e+00	1.301404e-04	5.219473e-06	5.219473e-06
7.943282e+00	1.000000e+01	4.407791e-05	2.393157e-06	2.393157e-06
1.000000e+01	1.258925e+01	1.467350e-05	1.014149e-06	1.014149e-06
1.258925e+01	1.584893e+01	3.212818e-06	3.271097e-07	3.271097e-07
1.584893e+01	1.995262e+01	5.537112e-07	1.041480e-07	1.041480e-07
1.995262e+01	2.511886e+01	5.720356e-08	2.521971e-08	2.521971e-08
2.511886e+01	3.162278e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+01	3.981072e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+01	5.011872e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyt0/91GeV/dinu_mass.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$m_{\nu \bar{\nu}}$ [GeV$^2$]$$
YLabel=d$\sigma/$d$m_{\nu \bar{\nu}}$ [pb/GeV$^2$]
LegendXPos=0.1
LegendYPos=0.925
XMin=30
DrawOnly=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
LegendOnly=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
RatioPlotYLabel=Ratio to $t_0=10^{-6}$
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.855790e-02	5.403425e-04	5.403425e-04
1.300000e+01	1.600000e+01	4.918933e-02	6.103064e-04	6.103064e-04
1.600000e+01	1.900000e+01	6.093390e-02	6.792692e-04	6.792692e-04
1.900000e+01	2.200000e+01	7.370827e-02	7.470860e-04	7.470860e-04
2.200000e+01	2.500000e+01	8.677040e-02	8.105845e-04	8.105845e-04
2.500000e+01	2.800000e+01	1.029144e-01	8.827762e-04	8.827762e-04
2.800000e+01	3.100000e+01	1.189525e-01	9.490721e-04	9.490721e-04
3.100000e+01	3.400000e+01	1.389205e-01	1.025642e-03	1.025642e-03
3.400000e+01	3.700000e+01	1.597745e-01	1.099933e-03	1.099933e-03
3.700000e+01	4.000000e+01	1.866332e-01	1.188795e-03	1.188795e-03
4.000000e+01	4.300000e+01	2.161726e-01	1.279419e-03	1.279419e-03
4.300000e+01	4.600000e+01	2.462496e-01	1.365527e-03	1.365527e-03
4.600000e+01	4.900000e+01	2.901080e-01	1.482150e-03	1.482150e-03
4.900000e+01	5.200000e+01	3.384113e-01	1.600792e-03	1.600792e-03
5.200000e+01	5.500000e+01	3.971040e-01	1.734062e-03	1.734062e-03
5.500000e+01	5.800000e+01	4.799670e-01	1.906418e-03	1.906418e-03
5.800000e+01	6.100000e+01	5.789060e-01	2.093710e-03	2.093710e-03
6.100000e+01	6.400000e+01	7.136467e-01	2.324631e-03	2.324631e-03
6.400000e+01	6.700000e+01	8.994847e-01	2.609813e-03	2.609813e-03
6.700000e+01	7.000000e+01	1.157032e+00	2.959956e-03	2.959956e-03
7.000000e+01	7.300000e+01	1.541793e+00	3.416847e-03	3.416847e-03
7.300000e+01	7.600000e+01	2.159280e+00	4.043589e-03	4.043589e-03
7.600000e+01	7.900000e+01	3.230095e+00	4.945613e-03	4.945613e-03
7.900000e+01	8.200000e+01	5.307307e+00	6.339420e-03	6.339420e-03
8.200000e+01	8.500000e+01	1.034294e+01	8.849822e-03	8.849822e-03
8.500000e+01	8.800000e+01	3.034673e+01	1.515892e-02	1.515892e-02
8.800000e+01	9.100000e+01	7.113243e+02	7.339158e-02	7.339158e-02
9.100000e+01	9.400000e+01	3.015484e+03	1.511092e-01	1.511092e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.394667e-06	4.757217e-08	4.757217e-08
1.300000e+01	1.600000e+01	4.330667e-06	5.373184e-08	5.373184e-08
1.600000e+01	1.900000e+01	5.364667e-06	5.980338e-08	5.980338e-08
1.900000e+01	2.200000e+01	6.489333e-06	6.577402e-08	6.577402e-08
2.200000e+01	2.500000e+01	7.639333e-06	7.136448e-08	7.136448e-08
2.500000e+01	2.800000e+01	9.060667e-06	7.772030e-08	7.772030e-08
2.800000e+01	3.100000e+01	1.047267e-05	8.355703e-08	8.355703e-08
3.100000e+01	3.400000e+01	1.223067e-05	9.029827e-08	9.029827e-08
3.400000e+01	3.700000e+01	1.406667e-05	9.683893e-08	9.683893e-08
3.700000e+01	4.000000e+01	1.643133e-05	1.046624e-07	1.046624e-07
4.000000e+01	4.300000e+01	1.903200e-05	1.126410e-07	1.126410e-07
4.300000e+01	4.600000e+01	2.168000e-05	1.202220e-07	1.202220e-07
4.600000e+01	4.900000e+01	2.554133e-05	1.304897e-07	1.304897e-07
4.900000e+01	5.200000e+01	2.979400e-05	1.409350e-07	1.409350e-07
5.200000e+01	5.500000e+01	3.496133e-05	1.526681e-07	1.526681e-07
5.500000e+01	5.800000e+01	4.225667e-05	1.678425e-07	1.678425e-07
5.800000e+01	6.100000e+01	5.096733e-05	1.843318e-07	1.843318e-07
6.100000e+01	6.400000e+01	6.283000e-05	2.046623e-07	2.046623e-07
6.400000e+01	6.700000e+01	7.919133e-05	2.297699e-07	2.297699e-07
6.700000e+01	7.000000e+01	1.018660e-04	2.605968e-07	2.605968e-07
7.000000e+01	7.300000e+01	1.357407e-04	3.008218e-07	3.008218e-07
7.300000e+01	7.600000e+01	1.901047e-04	3.560006e-07	3.560006e-07
7.600000e+01	7.900000e+01	2.843800e-04	4.354155e-07	4.354155e-07
7.900000e+01	8.200000e+01	4.672593e-04	5.581274e-07	5.581274e-07
8.200000e+01	8.500000e+01	9.106007e-04	7.791451e-07	7.791451e-07
8.500000e+01	8.800000e+01	2.671749e-03	1.334604e-06	1.334604e-06
8.800000e+01	9.100000e+01	6.262553e-02	6.461452e-06	6.461452e-06
9.100000e+01	9.400000e+01	2.654855e-01	1.330377e-05	1.330377e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.101423e-12	4.736020e-14	4.736020e-14
1.300000e+01	1.600000e+01	1.015245e-11	1.351987e-13	1.351987e-13
1.600000e+01	1.900000e+01	2.700889e-11	3.204089e-13	3.204089e-13
1.900000e+01	2.200000e+01	6.235260e-11	6.696867e-13	6.696867e-13
2.200000e+01	2.500000e+01	1.313762e-10	1.294866e-12	1.294866e-12
2.500000e+01	2.800000e+01	2.605960e-10	2.351439e-12	2.351439e-12
2.800000e+01	3.100000e+01	4.818300e-10	4.040059e-12	4.040059e-12
3.100000e+01	3.400000e+01	8.706737e-10	6.747724e-12	6.747724e-12
3.400000e+01	3.700000e+01	1.507604e-09	1.088715e-11	1.088715e-11
3.700000e+01	4.000000e+01	2.601493e-09	1.738565e-11	1.738565e-11
4.000000e+01	4.300000e+01	4.372627e-09	2.711401e-11	2.711401e-11
4.300000e+01	4.600000e+01	7.099250e-09	4.123630e-11	4.123630e-11
4.600000e+01	4.900000e+01	1.188270e-08	6.358794e-11	6.358794e-11
4.900000e+01	5.200000e+01	1.956222e-08	9.688722e-11	9.688722e-11
5.200000e+01	5.500000e+01	3.234795e-08	1.479690e-10	1.479690e-10
5.500000e+01	5.800000e+01	5.514663e-08	2.293840e-10	2.293840e-10
5.800000e+01	6.100000e+01	9.420020e-08	3.567762e-10	3.567762e-10
6.100000e+01	6.400000e+01	1.659473e-07	5.664523e-10	5.664523e-10
6.400000e+01	6.700000e+01	3.035126e-07	9.234263e-10	9.234263e-10
6.700000e+01	7.000000e+01	5.774323e-07	1.549569e-09	1.549569e-09
7.000000e+01	7.300000e+01	1.170808e-06	2.724592e-09	2.724592e-09
7.300000e+01	7.600000e+01	2.602814e-06	5.126940e-09	5.126940e-09
7.600000e+01	7.900000e+01	6.591057e-06	1.065047e-08	1.065047e-08
7.900000e+01	8.200000e+01	2.022132e-05	2.562396e-08	2.562396e-08
8.200000e+01	8.500000e+01	8.778133e-05	8.061678e-08	8.061678e-08
8.500000e+01	8.800000e+01	8.646233e-04	4.774093e-07	4.774093e-07
8.800000e+01	9.100000e+01	2.039193e-01	2.301182e-05	2.301182e-05
9.100000e+01	9.400000e+01	1.179395e+00	6.159140e-05	6.159140e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.874350e-06	1.127517e-07	1.127517e-07
1.300000e+01	1.600000e+01	1.441966e-05	2.079286e-07	2.079286e-07
1.600000e+01	1.900000e+01	2.680618e-05	3.448471e-07	3.448471e-07
1.900000e+01	2.200000e+01	4.503253e-05	5.250652e-07	5.250652e-07
2.200000e+01	2.500000e+01	7.208860e-05	7.700512e-07	7.700512e-07
2.500000e+01	2.800000e+01	1.118942e-04	1.094723e-06	1.094723e-06
2.800000e+01	3.100000e+01	1.661651e-04	1.506179e-06	1.506179e-06
3.100000e+01	3.400000e+01	2.432633e-04	2.036273e-06	2.036273e-06
3.400000e+01	3.700000e+01	3.467060e-04	2.694985e-06	2.694985e-06
3.700000e+01	4.000000e+01	4.957263e-04	3.564883e-06	3.564883e-06
4.000000e+01	4.300000e+01	7.023587e-04	4.675006e-06	4.675006e-06
4.300000e+01	4.600000e+01	9.698440e-04	6.046255e-06	6.046255e-06
4.600000e+01	4.900000e+01	1.380463e-03	7.899540e-06	7.899540e-06
4.900000e+01	5.200000e+01	1.953044e-03	1.033217e-05	1.033217e-05
5.200000e+01	5.500000e+01	2.771622e-03	1.351163e-05	1.351163e-05
5.500000e+01	5.800000e+01	4.052063e-03	1.792830e-05	1.792830e-05
5.800000e+01	6.100000e+01	5.979767e-03	2.401948e-05	2.401948e-05
6.100000e+01	6.400000e+01	9.058357e-03	3.274344e-05	3.274344e-05
6.400000e+01	6.700000e+01	1.415916e-02	4.550807e-05	4.550807e-05
6.700000e+01	7.000000e+01	2.279407e-02	6.454285e-05	6.454285e-05
7.000000e+01	7.300000e+01	3.877763e-02	9.492267e-05	9.492267e-05
7.300000e+01	7.600000e+01	7.089730e-02	1.465335e-04	1.465335e-04
7.600000e+01	7.900000e+01	1.427736e-01	2.411256e-04	2.411256e-04
7.900000e+01	8.200000e+01	3.312832e-01	4.363658e-04	4.363658e-04
8.200000e+01	8.500000e+01	9.936970e-01	9.390575e-04	9.390575e-04
8.500000e+01	8.800000e+01	5.037367e+00	2.778230e-03	2.778230e-03
8.800000e+01	9.100000e+01	1.637283e+02	1.832888e-02	1.832888e-02
9.100000e+01	9.400000e+01	7.865737e+02	4.244776e-02	4.244776e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.855790e-02	5.403425e-04	5.403425e-04
1.300000e+01	1.600000e+01	4.918933e-02	6.103064e-04	6.103064e-04
1.600000e+01	1.900000e+01	6.093390e-02	6.792692e-04	6.792692e-04
1.900000e+01	2.200000e+01	7.370827e-02	7.470860e-04	7.470860e-04
2.200000e+01	2.500000e+01	8.677040e-02	8.105845e-04	8.105845e-04
2.500000e+01	2.800000e+01	1.029144e-01	8.827762e-04	8.827762e-04
2.800000e+01	3.100000e+01	1.189525e-01	9.490721e-04	9.490721e-04
3.100000e+01	3.400000e+01	1.389205e-01	1.025642e-03	1.025642e-03
3.400000e+01	3.700000e+01	1.597745e-01	1.099933e-03	1.099933e-03
3.700000e+01	4.000000e+01	1.866332e-01	1.188795e-03	1.188795e-03
4.000000e+01	4.300000e+01	2.161726e-01	1.279419e-03	1.279419e-03
4.300000e+01	4.600000e+01	2.462496e-01	1.365527e-03	1.365527e-03
4.600000e+01	4.900000e+01	2.901080e-01	1.482150e-03	1.482150e-03
4.900000e+01	5.200000e+01	3.384113e-01	1.600792e-03	1.600792e-03
5.200000e+01	5.500000e+01	3.971040e-01	1.734062e-03	1.734062e-03
5.500000e+01	5.800000e+01	4.799670e-01	1.906418e-03	1.906418e-03
5.800000e+01	6.100000e+01	5.789060e-01	2.093710e-03	2.093710e-03
6.100000e+01	6.400000e+01	7.136467e-01	2.324631e-03	2.324631e-03
6.400000e+01	6.700000e+01	8.994847e-01	2.609813e-03	2.609813e-03
6.700000e+01	7.000000e+01	1.157032e+00	2.959956e-03	2.959956e-03
7.000000e+01	7.300000e+01	1.541793e+00	3.416847e-03	3.416847e-03
7.300000e+01	7.600000e+01	2.159280e+00	4.043589e-03	4.043589e-03
7.600000e+01	7.900000e+01	3.230095e+00	4.945613e-03	4.945613e-03
7.900000e+01	8.200000e+01	5.307307e+00	6.339420e-03	6.339420e-03
8.200000e+01	8.500000e+01	1.034294e+01	8.849822e-03	8.849822e-03
8.500000e+01	8.800000e+01	3.034673e+01	1.515892e-02	1.515892e-02
8.800000e+01	9.100000e+01	7.113243e+02	7.339158e-02	7.339158e-02
9.100000e+01	9.400000e+01	3.015484e+03	1.511092e-01	1.511092e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.394667e-06	4.757217e-08	4.757217e-08
1.300000e+01	1.600000e+01	4.330667e-06	5.373184e-08	5.373184e-08
1.600000e+01	1.900000e+01	5.364667e-06	5.980338e-08	5.980338e-08
1.900000e+01	2.200000e+01	6.489333e-06	6.577402e-08	6.577402e-08
2.200000e+01	2.500000e+01	7.639333e-06	7.136448e-08	7.136448e-08
2.500000e+01	2.800000e+01	9.060667e-06	7.772030e-08	7.772030e-08
2.800000e+01	3.100000e+01	1.047267e-05	8.355703e-08	8.355703e-08
3.100000e+01	3.400000e+01	1.223067e-05	9.029827e-08	9.029827e-08
3.400000e+01	3.700000e+01	1.406667e-05	9.683893e-08	9.683893e-08
3.700000e+01	4.000000e+01	1.643133e-05	1.046624e-07	1.046624e-07
4.000000e+01	4.300000e+01	1.903200e-05	1.126410e-07	1.126410e-07
4.300000e+01	4.600000e+01	2.168000e-05	1.202220e-07	1.202220e-07
4.600000e+01	4.900000e+01	2.554133e-05	1.304897e-07	1.304897e-07
4.900000e+01	5.200000e+01	2.979400e-05	1.409350e-07	1.409350e-07
5.200000e+01	5.500000e+01	3.496133e-05	1.526681e-07	1.526681e-07
5.500000e+01	5.800000e+01	4.225667e-05	1.678425e-07	1.678425e-07
5.800000e+01	6.100000e+01	5.096733e-05	1.843318e-07	1.843318e-07
6.100000e+01	6.400000e+01	6.283000e-05	2.046623e-07	2.046623e-07
6.400000e+01	6.700000e+01	7.919133e-05	2.297699e-07	2.297699e-07
6.700000e+01	7.000000e+01	1.018660e-04	2.605968e-07	2.605968e-07
7.000000e+01	7.300000e+01	1.357407e-04	3.008218e-07	3.008218e-07
7.300000e+01	7.600000e+01	1.901047e-04	3.560006e-07	3.560006e-07
7.600000e+01	7.900000e+01	2.843800e-04	4.354155e-07	4.354155e-07
7.900000e+01	8.200000e+01	4.672593e-04	5.581274e-07	5.581274e-07
8.200000e+01	8.500000e+01	9.106007e-04	7.791451e-07	7.791451e-07
8.500000e+01	8.800000e+01	2.671749e-03	1.334604e-06	1.334604e-06
8.800000e+01	9.100000e+01	6.262553e-02	6.461452e-06	6.461452e-06
9.100000e+01	9.400000e+01	2.654855e-01	1.330377e-05	1.330377e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.101423e-12	4.736020e-14	4.736020e-14
1.300000e+01	1.600000e+01	1.015245e-11	1.351987e-13	1.351987e-13
1.600000e+01	1.900000e+01	2.700889e-11	3.204089e-13	3.204089e-13
1.900000e+01	2.200000e+01	6.235260e-11	6.696867e-13	6.696867e-13
2.200000e+01	2.500000e+01	1.313762e-10	1.294866e-12	1.294866e-12
2.500000e+01	2.800000e+01	2.605960e-10	2.351439e-12	2.351439e-12
2.800000e+01	3.100000e+01	4.818300e-10	4.040059e-12	4.040059e-12
3.100000e+01	3.400000e+01	8.706737e-10	6.747724e-12	6.747724e-12
3.400000e+01	3.700000e+01	1.507604e-09	1.088715e-11	1.088715e-11
3.700000e+01	4.000000e+01	2.601493e-09	1.738565e-11	1.738565e-11
4.000000e+01	4.300000e+01	4.372627e-09	2.711401e-11	2.711401e-11
4.300000e+01	4.600000e+01	7.099250e-09	4.123630e-11	4.123630e-11
4.600000e+01	4.900000e+01	1.188270e-08	6.358794e-11	6.358794e-11
4.900000e+01	5.200000e+01	1.956222e-08	9.688722e-11	9.688722e-11
5.200000e+01	5.500000e+01	3.234795e-08	1.479690e-10	1.479690e-10
5.500000e+01	5.800000e+01	5.514663e-08	2.293840e-10	2.293840e-10
5.800000e+01	6.100000e+01	9.420020e-08	3.567762e-10	3.567762e-10
6.100000e+01	6.400000e+01	1.659473e-07	5.664523e-10	5.664523e-10
6.400000e+01	6.700000e+01	3.035126e-07	9.234263e-10	9.234263e-10
6.700000e+01	7.000000e+01	5.774323e-07	1.549569e-09	1.549569e-09
7.000000e+01	7.300000e+01	1.170808e-06	2.724592e-09	2.724592e-09
7.300000e+01	7.600000e+01	2.602814e-06	5.126940e-09	5.126940e-09
7.600000e+01	7.900000e+01	6.591057e-06	1.065047e-08	1.065047e-08
7.900000e+01	8.200000e+01	2.022132e-05	2.562396e-08	2.562396e-08
8.200000e+01	8.500000e+01	8.778133e-05	8.061678e-08	8.061678e-08
8.500000e+01	8.800000e+01	8.646233e-04	4.774093e-07	4.774093e-07
8.800000e+01	9.100000e+01	2.039193e-01	2.301182e-05	2.301182e-05
9.100000e+01	9.400000e+01	1.179395e+00	6.159140e-05	6.159140e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.874350e-06	1.127517e-07	1.127517e-07
1.300000e+01	1.600000e+01	1.441966e-05	2.079286e-07	2.079286e-07
1.600000e+01	1.900000e+01	2.680618e-05	3.448471e-07	3.448471e-07
1.900000e+01	2.200000e+01	4.503253e-05	5.250652e-07	5.250652e-07
2.200000e+01	2.500000e+01	7.208860e-05	7.700512e-07	7.700512e-07
2.500000e+01	2.800000e+01	1.118942e-04	1.094723e-06	1.094723e-06
2.800000e+01	3.100000e+01	1.661651e-04	1.506179e-06	1.506179e-06
3.100000e+01	3.400000e+01	2.432633e-04	2.036273e-06	2.036273e-06
3.400000e+01	3.700000e+01	3.467060e-04	2.694985e-06	2.694985e-06
3.700000e+01	4.000000e+01	4.957263e-04	3.564883e-06	3.564883e-06
4.000000e+01	4.300000e+01	7.023587e-04	4.675006e-06	4.675006e-06
4.300000e+01	4.600000e+01	9.698440e-04	6.046255e-06	6.046255e-06
4.600000e+01	4.900000e+01	1.380463e-03	7.899540e-06	7.899540e-06
4.900000e+01	5.200000e+01	1.953044e-03	1.033217e-05	1.033217e-05
5.200000e+01	5.500000e+01	2.771622e-03	1.351163e-05	1.351163e-05
5.500000e+01	5.800000e+01	4.052063e-03	1.792830e-05	1.792830e-05
5.800000e+01	6.100000e+01	5.979767e-03	2.401948e-05	2.401948e-05
6.100000e+01	6.400000e+01	9.058357e-03	3.274344e-05	3.274344e-05
6.400000e+01	6.700000e+01	1.415916e-02	4.550807e-05	4.550807e-05
6.700000e+01	7.000000e+01	2.279407e-02	6.454285e-05	6.454285e-05
7.000000e+01	7.300000e+01	3.877763e-02	9.492267e-05	9.492267e-05
7.300000e+01	7.600000e+01	7.089730e-02	1.465335e-04	1.465335e-04
7.600000e+01	7.900000e+01	1.427736e-01	2.411256e-04	2.411256e-04
7.900000e+01	8.200000e+01	3.312832e-01	4.363658e-04	4.363658e-04
8.200000e+01	8.500000e+01	9.936970e-01	9.390575e-04	9.390575e-04
8.500000e+01	8.800000e+01	5.037367e+00	2.778230e-03	2.778230e-03
8.800000e+01	9.100000e+01	1.637283e+02	1.832888e-02	1.832888e-02
9.100000e+01	9.400000e+01	7.865737e+02	4.244776e-02	4.244776e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.855790e-02	5.403425e-04	5.403425e-04
1.300000e+01	1.600000e+01	4.918933e-02	6.103064e-04	6.103064e-04
1.600000e+01	1.900000e+01	6.093390e-02	6.792692e-04	6.792692e-04
1.900000e+01	2.200000e+01	7.370827e-02	7.470860e-04	7.470860e-04
2.200000e+01	2.500000e+01	8.677040e-02	8.105845e-04	8.105845e-04
2.500000e+01	2.800000e+01	1.029144e-01	8.827762e-04	8.827762e-04
2.800000e+01	3.100000e+01	1.189525e-01	9.490721e-04	9.490721e-04
3.100000e+01	3.400000e+01	1.389205e-01	1.025642e-03	1.025642e-03
3.400000e+01	3.700000e+01	1.597745e-01	1.099933e-03	1.099933e-03
3.700000e+01	4.000000e+01	1.866332e-01	1.188795e-03	1.188795e-03
4.000000e+01	4.300000e+01	2.161726e-01	1.279419e-03	1.279419e-03
4.300000e+01	4.600000e+01	2.462496e-01	1.365527e-03	1.365527e-03
4.600000e+01	4.900000e+01	2.901080e-01	1.482150e-03	1.482150e-03
4.900000e+01	5.200000e+01	3.384113e-01	1.600792e-03	1.600792e-03
5.200000e+01	5.500000e+01	3.971040e-01	1.734062e-03	1.734062e-03
5.500000e+01	5.800000e+01	4.799670e-01	1.906418e-03	1.906418e-03
5.800000e+01	6.100000e+01	5.789060e-01	2.093710e-03	2.093710e-03
6.100000e+01	6.400000e+01	7.136467e-01	2.324631e-03	2.324631e-03
6.400000e+01	6.700000e+01	8.994847e-01	2.609813e-03	2.609813e-03
6.700000e+01	7.000000e+01	1.157032e+00	2.959956e-03	2.959956e-03
7.000000e+01	7.300000e+01	1.541793e+00	3.416847e-03	3.416847e-03
7.300000e+01	7.600000e+01	2.159280e+00	4.043589e-03	4.043589e-03
7.600000e+01	7.900000e+01	3.230095e+00	4.945613e-03	4.945613e-03
7.900000e+01	8.200000e+01	5.307307e+00	6.339420e-03	6.339420e-03
8.200000e+01	8.500000e+01	1.034294e+01	8.849822e-03	8.849822e-03
8.500000e+01	8.800000e+01	3.034673e+01	1.515892e-02	1.515892e-02
8.800000e+01	9.100000e+01	7.113243e+02	7.339158e-02	7.339158e-02
9.100000e+01	9.400000e+01	3.015484e+03	1.511092e-01	1.511092e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.394667e-06	4.757217e-08	4.757217e-08
1.300000e+01	1.600000e+01	4.330667e-06	5.373184e-08	5.373184e-08
1.600000e+01	1.900000e+01	5.364667e-06	5.980338e-08	5.980338e-08
1.900000e+01	2.200000e+01	6.489333e-06	6.577402e-08	6.577402e-08
2.200000e+01	2.500000e+01	7.639333e-06	7.136448e-08	7.136448e-08
2.500000e+01	2.800000e+01	9.060667e-06	7.772030e-08	7.772030e-08
2.800000e+01	3.100000e+01	1.047267e-05	8.355703e-08	8.355703e-08
3.100000e+01	3.400000e+01	1.223067e-05	9.029827e-08	9.029827e-08
3.400000e+01	3.700000e+01	1.406667e-05	9.683893e-08	9.683893e-08
3.700000e+01	4.000000e+01	1.643133e-05	1.046624e-07	1.046624e-07
4.000000e+01	4.300000e+01	1.903200e-05	1.126410e-07	1.126410e-07
4.300000e+01	4.600000e+01	2.168000e-05	1.202220e-07	1.202220e-07
4.600000e+01	4.900000e+01	2.554133e-05	1.304897e-07	1.304897e-07
4.900000e+01	5.200000e+01	2.979400e-05	1.409350e-07	1.409350e-07
5.200000e+01	5.500000e+01	3.496133e-05	1.526681e-07	1.526681e-07
5.500000e+01	5.800000e+01	4.225667e-05	1.678425e-07	1.678425e-07
5.800000e+01	6.100000e+01	5.096733e-05	1.843318e-07	1.843318e-07
6.100000e+01	6.400000e+01	6.283000e-05	2.046623e-07	2.046623e-07
6.400000e+01	6.700000e+01	7.919133e-05	2.297699e-07	2.297699e-07
6.700000e+01	7.000000e+01	1.018660e-04	2.605968e-07	2.605968e-07
7.000000e+01	7.300000e+01	1.357407e-04	3.008218e-07	3.008218e-07
7.300000e+01	7.600000e+01	1.901047e-04	3.560006e-07	3.560006e-07
7.600000e+01	7.900000e+01	2.843800e-04	4.354155e-07	4.354155e-07
7.900000e+01	8.200000e+01	4.672593e-04	5.581274e-07	5.581274e-07
8.200000e+01	8.500000e+01	9.106007e-04	7.791451e-07	7.791451e-07
8.500000e+01	8.800000e+01	2.671749e-03	1.334604e-06	1.334604e-06
8.800000e+01	9.100000e+01	6.262553e-02	6.461452e-06	6.461452e-06
9.100000e+01	9.400000e+01	2.654855e-01	1.330377e-05	1.330377e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.101423e-12	4.736020e-14	4.736020e-14
1.300000e+01	1.600000e+01	1.015245e-11	1.351987e-13	1.351987e-13
1.600000e+01	1.900000e+01	2.700889e-11	3.204089e-13	3.204089e-13
1.900000e+01	2.200000e+01	6.235260e-11	6.696867e-13	6.696867e-13
2.200000e+01	2.500000e+01	1.313762e-10	1.294866e-12	1.294866e-12
2.500000e+01	2.800000e+01	2.605960e-10	2.351439e-12	2.351439e-12
2.800000e+01	3.100000e+01	4.818300e-10	4.040059e-12	4.040059e-12
3.100000e+01	3.400000e+01	8.706737e-10	6.747724e-12	6.747724e-12
3.400000e+01	3.700000e+01	1.507604e-09	1.088715e-11	1.088715e-11
3.700000e+01	4.000000e+01	2.601493e-09	1.738565e-11	1.738565e-11
4.000000e+01	4.300000e+01	4.372627e-09	2.711401e-11	2.711401e-11
4.300000e+01	4.600000e+01	7.099250e-09	4.123630e-11	4.123630e-11
4.600000e+01	4.900000e+01	1.188270e-08	6.358794e-11	6.358794e-11
4.900000e+01	5.200000e+01	1.956222e-08	9.688722e-11	9.688722e-11
5.200000e+01	5.500000e+01	3.234795e-08	1.479690e-10	1.479690e-10
5.500000e+01	5.800000e+01	5.514663e-08	2.293840e-10	2.293840e-10
5.800000e+01	6.100000e+01	9.420020e-08	3.567762e-10	3.567762e-10
6.100000e+01	6.400000e+01	1.659473e-07	5.664523e-10	5.664523e-10
6.400000e+01	6.700000e+01	3.035126e-07	9.234263e-10	9.234263e-10
6.700000e+01	7.000000e+01	5.774323e-07	1.549569e-09	1.549569e-09
7.000000e+01	7.300000e+01	1.170808e-06	2.724592e-09	2.724592e-09
7.300000e+01	7.600000e+01	2.602814e-06	5.126940e-09	5.126940e-09
7.600000e+01	7.900000e+01	6.591057e-06	1.065047e-08	1.065047e-08
7.900000e+01	8.200000e+01	2.022132e-05	2.562396e-08	2.562396e-08
8.200000e+01	8.500000e+01	8.778133e-05	8.061678e-08	8.061678e-08
8.500000e+01	8.800000e+01	8.646233e-04	4.774093e-07	4.774093e-07
8.800000e+01	9.100000e+01	2.039193e-01	2.301182e-05	2.301182e-05
9.100000e+01	9.400000e+01	1.179395e+00	6.159140e-05	6.159140e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.874350e-06	1.127517e-07	1.127517e-07
1.300000e+01	1.600000e+01	1.441966e-05	2.079286e-07	2.079286e-07
1.600000e+01	1.900000e+01	2.680618e-05	3.448471e-07	3.448471e-07
1.900000e+01	2.200000e+01	4.503253e-05	5.250652e-07	5.250652e-07
2.200000e+01	2.500000e+01	7.208860e-05	7.700512e-07	7.700512e-07
2.500000e+01	2.800000e+01	1.118942e-04	1.094723e-06	1.094723e-06
2.800000e+01	3.100000e+01	1.661651e-04	1.506179e-06	1.506179e-06
3.100000e+01	3.400000e+01	2.432633e-04	2.036273e-06	2.036273e-06
3.400000e+01	3.700000e+01	3.467060e-04	2.694985e-06	2.694985e-06
3.700000e+01	4.000000e+01	4.957263e-04	3.564883e-06	3.564883e-06
4.000000e+01	4.300000e+01	7.023587e-04	4.675006e-06	4.675006e-06
4.300000e+01	4.600000e+01	9.698440e-04	6.046255e-06	6.046255e-06
4.600000e+01	4.900000e+01	1.380463e-03	7.899540e-06	7.899540e-06
4.900000e+01	5.200000e+01	1.953044e-03	1.033217e-05	1.033217e-05
5.200000e+01	5.500000e+01	2.771622e-03	1.351163e-05	1.351163e-05
5.500000e+01	5.800000e+01	4.052063e-03	1.792830e-05	1.792830e-05
5.800000e+01	6.100000e+01	5.979767e-03	2.401948e-05	2.401948e-05
6.100000e+01	6.400000e+01	9.058357e-03	3.274344e-05	3.274344e-05
6.400000e+01	6.700000e+01	1.415916e-02	4.550807e-05	4.550807e-05
6.700000e+01	7.000000e+01	2.279407e-02	6.454285e-05	6.454285e-05
7.000000e+01	7.300000e+01	3.877763e-02	9.492267e-05	9.492267e-05
7.300000e+01	7.600000e+01	7.089730e-02	1.465335e-04	1.465335e-04
7.600000e+01	7.900000e+01	1.427736e-01	2.411256e-04	2.411256e-04
7.900000e+01	8.200000e+01	3.312832e-01	4.363658e-04	4.363658e-04
8.200000e+01	8.500000e+01	9.936970e-01	9.390575e-04	9.390575e-04
8.500000e+01	8.800000e+01	5.037367e+00	2.778230e-03	2.778230e-03
8.800000e+01	9.100000e+01	1.637283e+02	1.832888e-02	1.832888e-02
9.100000e+01	9.400000e+01	7.865737e+02	4.244776e-02	4.244776e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999894351093870e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.790667e-02	5.357598e-04	5.357598e-04
1.300000e+01	1.600000e+01	4.844723e-02	6.056850e-04	6.056850e-04
1.600000e+01	1.900000e+01	6.042653e-02	6.764351e-04	6.764351e-04
1.900000e+01	2.200000e+01	7.410957e-02	7.491167e-04	7.491167e-04
2.200000e+01	2.500000e+01	8.740643e-02	8.135496e-04	8.135496e-04
2.500000e+01	2.800000e+01	1.030658e-01	8.834251e-04	8.834251e-04
2.800000e+01	3.100000e+01	1.183996e-01	9.468638e-04	9.468638e-04
3.100000e+01	3.400000e+01	1.383374e-01	1.023486e-03	1.023486e-03
3.400000e+01	3.700000e+01	1.602211e-01	1.101469e-03	1.101469e-03
3.700000e+01	4.000000e+01	1.857396e-01	1.185945e-03	1.185945e-03
4.000000e+01	4.300000e+01	2.156879e-01	1.277983e-03	1.277983e-03
4.300000e+01	4.600000e+01	2.483318e-01	1.371287e-03	1.371287e-03
4.600000e+01	4.900000e+01	2.883966e-01	1.477772e-03	1.477772e-03
4.900000e+01	5.200000e+01	3.386687e-01	1.601400e-03	1.601400e-03
5.200000e+01	5.500000e+01	3.973537e-01	1.734606e-03	1.734606e-03
5.500000e+01	5.800000e+01	4.791037e-01	1.904702e-03	1.904702e-03
5.800000e+01	6.100000e+01	5.788377e-01	2.093586e-03	2.093586e-03
6.100000e+01	6.400000e+01	7.136237e-01	2.324593e-03	2.324593e-03
6.400000e+01	6.700000e+01	9.007867e-01	2.611700e-03	2.611700e-03
6.700000e+01	7.000000e+01	1.158326e+00	2.961610e-03	2.961610e-03
7.000000e+01	7.300000e+01	1.547373e+00	3.423023e-03	3.423023e-03
7.300000e+01	7.600000e+01	2.162141e+00	4.046266e-03	4.046266e-03
7.600000e+01	7.900000e+01	3.225330e+00	4.941962e-03	4.941962e-03
7.900000e+01	8.200000e+01	5.322320e+00	6.348379e-03	6.348379e-03
8.200000e+01	8.500000e+01	1.034793e+01	8.851952e-03	8.851952e-03
8.500000e+01	8.800000e+01	3.036203e+01	1.516274e-02	1.516274e-02
8.800000e+01	9.100000e+01	7.114427e+02	7.339768e-02	7.339768e-02
9.100000e+01	9.400000e+01	3.015325e+03	1.511052e-01	1.511052e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.337333e-06	4.716873e-08	4.716873e-08
1.300000e+01	1.600000e+01	4.265333e-06	5.332500e-08	5.332500e-08
1.600000e+01	1.900000e+01	5.320000e-06	5.955390e-08	5.955390e-08
1.900000e+01	2.200000e+01	6.524667e-06	6.595285e-08	6.595285e-08
2.200000e+01	2.500000e+01	7.695333e-06	7.162557e-08	7.162557e-08
2.500000e+01	2.800000e+01	9.074000e-06	7.777746e-08	7.777746e-08
2.800000e+01	3.100000e+01	1.042400e-05	8.336266e-08	8.336266e-08
3.100000e+01	3.400000e+01	1.217933e-05	9.010858e-08	9.010858e-08
3.400000e+01	3.700000e+01	1.410600e-05	9.697422e-08	9.697422e-08
3.700000e+01	4.000000e+01	1.635267e-05	1.044116e-07	1.044116e-07
4.000000e+01	4.300000e+01	1.898933e-05	1.125147e-07	1.125147e-07
4.300000e+01	4.600000e+01	2.186333e-05	1.207293e-07	1.207293e-07
4.600000e+01	4.900000e+01	2.539067e-05	1.301042e-07	1.301042e-07
4.900000e+01	5.200000e+01	2.981667e-05	1.409886e-07	1.409886e-07
5.200000e+01	5.500000e+01	3.498333e-05	1.527161e-07	1.527161e-07
5.500000e+01	5.800000e+01	4.218067e-05	1.676915e-07	1.676915e-07
5.800000e+01	6.100000e+01	5.096133e-05	1.843210e-07	1.843210e-07
6.100000e+01	6.400000e+01	6.282800e-05	2.046591e-07	2.046591e-07
6.400000e+01	6.700000e+01	7.930600e-05	2.299362e-07	2.299362e-07
6.700000e+01	7.000000e+01	1.019800e-04	2.607425e-07	2.607425e-07
7.000000e+01	7.300000e+01	1.362320e-04	3.013658e-07	3.013658e-07
7.300000e+01	7.600000e+01	1.903567e-04	3.562365e-07	3.562365e-07
7.600000e+01	7.900000e+01	2.839607e-04	4.350944e-07	4.350944e-07
7.900000e+01	8.200000e+01	4.685813e-04	5.589164e-07	5.589164e-07
8.200000e+01	8.500000e+01	9.110400e-04	7.793330e-07	7.793330e-07
8.500000e+01	8.800000e+01	2.673097e-03	1.334940e-06	1.334940e-06
8.800000e+01	9.100000e+01	6.263600e-02	6.461991e-06	6.461991e-06
9.100000e+01	9.400000e+01	2.654716e-01	1.330342e-05	1.330342e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999990368118005e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.054370e-12	4.702022e-14	4.702022e-14
1.300000e+01	1.600000e+01	1.004480e-11	1.348301e-13	1.348301e-13
1.600000e+01	1.900000e+01	2.658127e-11	3.159541e-13	3.159541e-13
1.900000e+01	2.200000e+01	6.282397e-11	6.722097e-13	6.722097e-13
2.200000e+01	2.500000e+01	1.326286e-10	1.303398e-12	1.303398e-12
2.500000e+01	2.800000e+01	2.601764e-10	2.345827e-12	2.345827e-12
2.800000e+01	3.100000e+01	4.812493e-10	4.043511e-12	4.043511e-12
3.100000e+01	3.400000e+01	8.680703e-10	6.742930e-12	6.742930e-12
3.400000e+01	3.700000e+01	1.512255e-09	1.090971e-11	1.090971e-11
3.700000e+01	4.000000e+01	2.598732e-09	1.739944e-11	1.739944e-11
4.000000e+01	4.300000e+01	4.344287e-09	2.697137e-11	2.697137e-11
4.300000e+01	4.600000e+01	7.185383e-09	4.154233e-11	4.154233e-11
4.600000e+01	4.900000e+01	1.180310e-08	6.334678e-11	6.334678e-11
4.900000e+01	5.200000e+01	1.957265e-08	9.691763e-11	9.691763e-11
5.200000e+01	5.500000e+01	3.228846e-08	1.475604e-10	1.475604e-10
5.500000e+01	5.800000e+01	5.507763e-08	2.293258e-10	2.293258e-10
5.800000e+01	6.100000e+01	9.435093e-08	3.575068e-10	3.575068e-10
6.100000e+01	6.400000e+01	1.657971e-07	5.658038e-10	5.658038e-10
6.400000e+01	6.700000e+01	3.038198e-07	9.234192e-10	9.234192e-10
6.700000e+01	7.000000e+01	5.775823e-07	1.549279e-09	1.549279e-09
7.000000e+01	7.300000e+01	1.174473e-06	2.728294e-09	2.728294e-09
7.300000e+01	7.600000e+01	2.607785e-06	5.134390e-09	5.134390e-09
7.600000e+01	7.900000e+01	6.574987e-06	1.063072e-08	1.063072e-08
7.900000e+01	8.200000e+01	2.025978e-05	2.563363e-08	2.563363e-08
8.200000e+01	8.500000e+01	8.782387e-05	8.063220e-08	8.063220e-08
8.500000e+01	8.800000e+01	8.650593e-04	4.775280e-07	4.775280e-07
8.800000e+01	9.100000e+01	2.039534e-01	2.301396e-05	2.301396e-05
9.100000e+01	9.400000e+01	1.179353e+00	6.159071e-05	6.159071e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=1.99999997213438219e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.800837e-06	1.126839e-07	1.126839e-07
1.300000e+01	1.600000e+01	1.429855e-05	2.076783e-07	2.076783e-07
1.600000e+01	1.900000e+01	2.620342e-05	3.374623e-07	3.374623e-07
1.900000e+01	2.200000e+01	4.539547e-05	5.270277e-07	5.270277e-07
2.200000e+01	2.500000e+01	7.306330e-05	7.785227e-07	7.785227e-07
2.500000e+01	2.800000e+01	1.124439e-04	1.097781e-06	1.097781e-06
2.800000e+01	3.100000e+01	1.654256e-04	1.502655e-06	1.502655e-06
3.100000e+01	3.400000e+01	2.438050e-04	2.041709e-06	2.041709e-06
3.400000e+01	3.700000e+01	3.459010e-04	2.687420e-06	2.687420e-06
3.700000e+01	4.000000e+01	4.962537e-04	3.578293e-06	3.578293e-06
4.000000e+01	4.300000e+01	6.992217e-04	4.669524e-06	4.669524e-06
4.300000e+01	4.600000e+01	9.767617e-04	6.064250e-06	6.064250e-06
4.600000e+01	4.900000e+01	1.376616e-03	7.899703e-06	7.899703e-06
4.900000e+01	5.200000e+01	1.954327e-03	1.032850e-05	1.032850e-05
5.200000e+01	5.500000e+01	2.767442e-03	1.347159e-05	1.347159e-05
5.500000e+01	5.800000e+01	4.063073e-03	1.799063e-05	1.799063e-05
5.800000e+01	6.100000e+01	5.985540e-03	2.403974e-05	2.403974e-05
6.100000e+01	6.400000e+01	9.061887e-03	3.275000e-05	3.275000e-05
6.400000e+01	6.700000e+01	1.420174e-02	4.563427e-05	4.563427e-05
6.700000e+01	7.000000e+01	2.284982e-02	6.466605e-05	6.466605e-05
7.000000e+01	7.300000e+01	3.889757e-02	9.507835e-05	9.507835e-05
7.300000e+01	7.600000e+01	7.095133e-02	1.465776e-04	1.465776e-04
7.600000e+01	7.900000e+01	1.424612e-01	2.407578e-04	2.407578e-04
7.900000e+01	8.200000e+01	3.321573e-01	4.368938e-04	4.368938e-04
8.200000e+01	8.500000e+01	9.942490e-01	9.393294e-04	9.393294e-04
8.500000e+01	8.800000e+01	5.037837e+00	2.777817e-03	2.777817e-03
8.800000e+01	9.100000e+01	1.637515e+02	1.832988e-02	1.832988e-02
9.100000e+01	9.400000e+01	7.865403e+02	4.244721e-02	4.244721e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999894351093870e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.790667e-02	5.357598e-04	5.357598e-04
1.300000e+01	1.600000e+01	4.844723e-02	6.056850e-04	6.056850e-04
1.600000e+01	1.900000e+01	6.042653e-02	6.764351e-04	6.764351e-04
1.900000e+01	2.200000e+01	7.410957e-02	7.491167e-04	7.491167e-04
2.200000e+01	2.500000e+01	8.740643e-02	8.135496e-04	8.135496e-04
2.500000e+01	2.800000e+01	1.030658e-01	8.834251e-04	8.834251e-04
2.800000e+01	3.100000e+01	1.183996e-01	9.468638e-04	9.468638e-04
3.100000e+01	3.400000e+01	1.383374e-01	1.023486e-03	1.023486e-03
3.400000e+01	3.700000e+01	1.602211e-01	1.101469e-03	1.101469e-03
3.700000e+01	4.000000e+01	1.857396e-01	1.185945e-03	1.185945e-03
4.000000e+01	4.300000e+01	2.156879e-01	1.277983e-03	1.277983e-03
4.300000e+01	4.600000e+01	2.483318e-01	1.371287e-03	1.371287e-03
4.600000e+01	4.900000e+01	2.883966e-01	1.477772e-03	1.477772e-03
4.900000e+01	5.200000e+01	3.386687e-01	1.601400e-03	1.601400e-03
5.200000e+01	5.500000e+01	3.973537e-01	1.734606e-03	1.734606e-03
5.500000e+01	5.800000e+01	4.791037e-01	1.904702e-03	1.904702e-03
5.800000e+01	6.100000e+01	5.788377e-01	2.093586e-03	2.093586e-03
6.100000e+01	6.400000e+01	7.136237e-01	2.324593e-03	2.324593e-03
6.400000e+01	6.700000e+01	9.007867e-01	2.611700e-03	2.611700e-03
6.700000e+01	7.000000e+01	1.158326e+00	2.961610e-03	2.961610e-03
7.000000e+01	7.300000e+01	1.547373e+00	3.423023e-03	3.423023e-03
7.300000e+01	7.600000e+01	2.162141e+00	4.046266e-03	4.046266e-03
7.600000e+01	7.900000e+01	3.225330e+00	4.941962e-03	4.941962e-03
7.900000e+01	8.200000e+01	5.322320e+00	6.348379e-03	6.348379e-03
8.200000e+01	8.500000e+01	1.034793e+01	8.851952e-03	8.851952e-03
8.500000e+01	8.800000e+01	3.036203e+01	1.516274e-02	1.516274e-02
8.800000e+01	9.100000e+01	7.114427e+02	7.339768e-02	7.339768e-02
9.100000e+01	9.400000e+01	3.015325e+03	1.511052e-01	1.511052e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.337333e-06	4.716873e-08	4.716873e-08
1.300000e+01	1.600000e+01	4.265333e-06	5.332500e-08	5.332500e-08
1.600000e+01	1.900000e+01	5.320000e-06	5.955390e-08	5.955390e-08
1.900000e+01	2.200000e+01	6.524667e-06	6.595285e-08	6.595285e-08
2.200000e+01	2.500000e+01	7.695333e-06	7.162557e-08	7.162557e-08
2.500000e+01	2.800000e+01	9.074000e-06	7.777746e-08	7.777746e-08
2.800000e+01	3.100000e+01	1.042400e-05	8.336266e-08	8.336266e-08
3.100000e+01	3.400000e+01	1.217933e-05	9.010858e-08	9.010858e-08
3.400000e+01	3.700000e+01	1.410600e-05	9.697422e-08	9.697422e-08
3.700000e+01	4.000000e+01	1.635267e-05	1.044116e-07	1.044116e-07
4.000000e+01	4.300000e+01	1.898933e-05	1.125147e-07	1.125147e-07
4.300000e+01	4.600000e+01	2.186333e-05	1.207293e-07	1.207293e-07
4.600000e+01	4.900000e+01	2.539067e-05	1.301042e-07	1.301042e-07
4.900000e+01	5.200000e+01	2.981667e-05	1.409886e-07	1.409886e-07
5.200000e+01	5.500000e+01	3.498333e-05	1.527161e-07	1.527161e-07
5.500000e+01	5.800000e+01	4.218067e-05	1.676915e-07	1.676915e-07
5.800000e+01	6.100000e+01	5.096133e-05	1.843210e-07	1.843210e-07
6.100000e+01	6.400000e+01	6.282800e-05	2.046591e-07	2.046591e-07
6.400000e+01	6.700000e+01	7.930600e-05	2.299362e-07	2.299362e-07
6.700000e+01	7.000000e+01	1.019800e-04	2.607425e-07	2.607425e-07
7.000000e+01	7.300000e+01	1.362320e-04	3.013658e-07	3.013658e-07
7.300000e+01	7.600000e+01	1.903567e-04	3.562365e-07	3.562365e-07
7.600000e+01	7.900000e+01	2.839607e-04	4.350944e-07	4.350944e-07
7.900000e+01	8.200000e+01	4.685813e-04	5.589164e-07	5.589164e-07
8.200000e+01	8.500000e+01	9.110400e-04	7.793330e-07	7.793330e-07
8.500000e+01	8.800000e+01	2.673097e-03	1.334940e-06	1.334940e-06
8.800000e+01	9.100000e+01	6.263600e-02	6.461991e-06	6.461991e-06
9.100000e+01	9.400000e+01	2.654716e-01	1.330342e-05	1.330342e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999990368118005e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.054370e-12	4.702022e-14	4.702022e-14
1.300000e+01	1.600000e+01	1.004480e-11	1.348301e-13	1.348301e-13
1.600000e+01	1.900000e+01	2.658127e-11	3.159541e-13	3.159541e-13
1.900000e+01	2.200000e+01	6.282397e-11	6.722097e-13	6.722097e-13
2.200000e+01	2.500000e+01	1.326286e-10	1.303398e-12	1.303398e-12
2.500000e+01	2.800000e+01	2.601764e-10	2.345827e-12	2.345827e-12
2.800000e+01	3.100000e+01	4.812493e-10	4.043511e-12	4.043511e-12
3.100000e+01	3.400000e+01	8.680703e-10	6.742930e-12	6.742930e-12
3.400000e+01	3.700000e+01	1.512255e-09	1.090971e-11	1.090971e-11
3.700000e+01	4.000000e+01	2.598732e-09	1.739944e-11	1.739944e-11
4.000000e+01	4.300000e+01	4.344287e-09	2.697137e-11	2.697137e-11
4.300000e+01	4.600000e+01	7.185383e-09	4.154233e-11	4.154233e-11
4.600000e+01	4.900000e+01	1.180310e-08	6.334678e-11	6.334678e-11
4.900000e+01	5.200000e+01	1.957265e-08	9.691763e-11	9.691763e-11
5.200000e+01	5.500000e+01	3.228846e-08	1.475604e-10	1.475604e-10
5.500000e+01	5.800000e+01	5.507763e-08	2.293258e-10	2.293258e-10
5.800000e+01	6.100000e+01	9.435093e-08	3.575068e-10	3.575068e-10
6.100000e+01	6.400000e+01	1.657971e-07	5.658038e-10	5.658038e-10
6.400000e+01	6.700000e+01	3.038198e-07	9.234192e-10	9.234192e-10
6.700000e+01	7.000000e+01	5.775823e-07	1.549279e-09	1.549279e-09
7.000000e+01	7.300000e+01	1.174473e-06	2.728294e-09	2.728294e-09
7.300000e+01	7.600000e+01	2.607785e-06	5.134390e-09	5.134390e-09
7.600000e+01	7.900000e+01	6.574987e-06	1.063072e-08	1.063072e-08
7.900000e+01	8.200000e+01	2.025978e-05	2.563363e-08	2.563363e-08
8.200000e+01	8.500000e+01	8.782387e-05	8.063220e-08	8.063220e-08
8.500000e+01	8.800000e+01	8.650593e-04	4.775280e-07	4.775280e-07
8.800000e+01	9.100000e+01	2.039534e-01	2.301396e-05	2.301396e-05
9.100000e+01	9.400000e+01	1.179353e+00	6.159071e-05	6.159071e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=1.99999997213438219e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.800837e-06	1.126839e-07	1.126839e-07
1.300000e+01	1.600000e+01	1.429855e-05	2.076783e-07	2.076783e-07
1.600000e+01	1.900000e+01	2.620342e-05	3.374623e-07	3.374623e-07
1.900000e+01	2.200000e+01	4.539547e-05	5.270277e-07	5.270277e-07
2.200000e+01	2.500000e+01	7.306330e-05	7.785227e-07	7.785227e-07
2.500000e+01	2.800000e+01	1.124439e-04	1.097781e-06	1.097781e-06
2.800000e+01	3.100000e+01	1.654256e-04	1.502655e-06	1.502655e-06
3.100000e+01	3.400000e+01	2.438050e-04	2.041709e-06	2.041709e-06
3.400000e+01	3.700000e+01	3.459010e-04	2.687420e-06	2.687420e-06
3.700000e+01	4.000000e+01	4.962537e-04	3.578293e-06	3.578293e-06
4.000000e+01	4.300000e+01	6.992217e-04	4.669524e-06	4.669524e-06
4.300000e+01	4.600000e+01	9.767617e-04	6.064250e-06	6.064250e-06
4.600000e+01	4.900000e+01	1.376616e-03	7.899703e-06	7.899703e-06
4.900000e+01	5.200000e+01	1.954327e-03	1.032850e-05	1.032850e-05
5.200000e+01	5.500000e+01	2.767442e-03	1.347159e-05	1.347159e-05
5.500000e+01	5.800000e+01	4.063073e-03	1.799063e-05	1.799063e-05
5.800000e+01	6.100000e+01	5.985540e-03	2.403974e-05	2.403974e-05
6.100000e+01	6.400000e+01	9.061887e-03	3.275000e-05	3.275000e-05
6.400000e+01	6.700000e+01	1.420174e-02	4.563427e-05	4.563427e-05
6.700000e+01	7.000000e+01	2.284982e-02	6.466605e-05	6.466605e-05
7.000000e+01	7.300000e+01	3.889757e-02	9.507835e-05	9.507835e-05
7.300000e+01	7.600000e+01	7.095133e-02	1.465776e-04	1.465776e-04
7.600000e+01	7.900000e+01	1.424612e-01	2.407578e-04	2.407578e-04
7.900000e+01	8.200000e+01	3.321573e-01	4.368938e-04	4.368938e-04
8.200000e+01	8.500000e+01	9.942490e-01	9.393294e-04	9.393294e-04
8.500000e+01	8.800000e+01	5.037837e+00	2.777817e-03	2.777817e-03
8.800000e+01	9.100000e+01	1.637515e+02	1.832988e-02	1.832988e-02
9.100000e+01	9.400000e+01	7.865403e+02	4.244721e-02	4.244721e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__WeightNormalisation]
ScaledBy=1.99999929567383496e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.873203e-02	5.415612e-04	5.415612e-04
1.300000e+01	1.600000e+01	5.018887e-02	6.164758e-04	6.164758e-04
1.600000e+01	1.900000e+01	6.085813e-02	6.788467e-04	6.788467e-04
1.900000e+01	2.200000e+01	7.267843e-02	7.418484e-04	7.418484e-04
2.200000e+01	2.500000e+01	8.796680e-02	8.161534e-04	8.161534e-04
2.500000e+01	2.800000e+01	1.046560e-01	8.902142e-04	8.902142e-04
2.800000e+01	3.100000e+01	1.192629e-01	9.503095e-04	9.503095e-04
3.100000e+01	3.400000e+01	1.386781e-01	1.024746e-03	1.024746e-03
3.400000e+01	3.700000e+01	1.594564e-01	1.098837e-03	1.098837e-03
3.700000e+01	4.000000e+01	1.841570e-01	1.180882e-03	1.180882e-03
4.000000e+01	4.300000e+01	2.167631e-01	1.281165e-03	1.281165e-03
4.300000e+01	4.600000e+01	2.486953e-01	1.372291e-03	1.372291e-03
4.600000e+01	4.900000e+01	2.877757e-01	1.476181e-03	1.476181e-03
4.900000e+01	5.200000e+01	3.400543e-01	1.604673e-03	1.604673e-03
5.200000e+01	5.500000e+01	3.974597e-01	1.734838e-03	1.734838e-03
5.500000e+01	5.800000e+01	4.797623e-01	1.906012e-03	1.906012e-03
5.800000e+01	6.100000e+01	5.781107e-01	2.092271e-03	2.092271e-03
6.100000e+01	6.400000e+01	7.146383e-01	2.326245e-03	2.326245e-03
6.400000e+01	6.700000e+01	8.993860e-01	2.609669e-03	2.609669e-03
6.700000e+01	7.000000e+01	1.154957e+00	2.957299e-03	2.957299e-03
7.000000e+01	7.300000e+01	1.544375e+00	3.419706e-03	3.419706e-03
7.300000e+01	7.600000e+01	2.165367e+00	4.049284e-03	4.049284e-03
7.600000e+01	7.900000e+01	3.226928e+00	4.943187e-03	4.943187e-03
7.900000e+01	8.200000e+01	5.315467e+00	6.344291e-03	6.344291e-03
8.200000e+01	8.500000e+01	1.035121e+01	8.853356e-03	8.853356e-03
8.500000e+01	8.800000e+01	3.035999e+01	1.516223e-02	1.516223e-02
8.800000e+01	9.100000e+01	7.114453e+02	7.339782e-02	7.339782e-02
9.100000e+01	9.400000e+01	3.015325e+03	1.511052e-01	1.511052e-01
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.410000e-06	4.767949e-08	4.767949e-08
1.300000e+01	1.600000e+01	4.418667e-06	5.427502e-08	5.427502e-08
1.600000e+01	1.900000e+01	5.358000e-06	5.976621e-08	5.976621e-08
1.900000e+01	2.200000e+01	6.398667e-06	6.531292e-08	6.531292e-08
2.200000e+01	2.500000e+01	7.744667e-06	7.185479e-08	7.185479e-08
2.500000e+01	2.800000e+01	9.214000e-06	7.837517e-08	7.837517e-08
2.800000e+01	3.100000e+01	1.050000e-05	8.366600e-08	8.366600e-08
3.100000e+01	3.400000e+01	1.220933e-05	9.021949e-08	9.021949e-08
3.400000e+01	3.700000e+01	1.403867e-05	9.674250e-08	9.674250e-08
3.700000e+01	4.000000e+01	1.621333e-05	1.039658e-07	1.039658e-07
4.000000e+01	4.300000e+01	1.908400e-05	1.127948e-07	1.127948e-07
4.300000e+01	4.600000e+01	2.189533e-05	1.208176e-07	1.208176e-07
4.600000e+01	4.900000e+01	2.533600e-05	1.299641e-07	1.299641e-07
4.900000e+01	5.200000e+01	2.993867e-05	1.412767e-07	1.412767e-07
5.200000e+01	5.500000e+01	3.499267e-05	1.527365e-07	1.527365e-07
5.500000e+01	5.800000e+01	4.223867e-05	1.678068e-07	1.678068e-07
5.800000e+01	6.100000e+01	5.089733e-05	1.842052e-07	1.842052e-07
6.100000e+01	6.400000e+01	6.291733e-05	2.048045e-07	2.048045e-07
6.400000e+01	6.700000e+01	7.918267e-05	2.297574e-07	2.297574e-07
6.700000e+01	7.000000e+01	1.016833e-04	2.603630e-07	2.603630e-07
7.000000e+01	7.300000e+01	1.359680e-04	3.010736e-07	3.010736e-07
7.300000e+01	7.600000e+01	1.906407e-04	3.565021e-07	3.565021e-07
7.600000e+01	7.900000e+01	2.841013e-04	4.352021e-07	4.352021e-07
7.900000e+01	8.200000e+01	4.679780e-04	5.585565e-07	5.585565e-07
8.200000e+01	8.500000e+01	9.113287e-04	7.794565e-07	7.794565e-07
8.500000e+01	8.800000e+01	2.672918e-03	1.334895e-06	1.334895e-06
8.800000e+01	9.100000e+01	6.263620e-02	6.462003e-06	6.462003e-06
9.100000e+01	9.400000e+01	2.654717e-01	1.330342e-05	1.330342e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass[EXTRA__MEWeight]
ScaledBy=1.99999995183993103e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	3.128092e-12	4.760001e-14	4.760001e-14
1.300000e+01	1.600000e+01	1.040152e-11	1.371454e-13	1.371454e-13
1.600000e+01	1.900000e+01	2.663164e-11	3.156877e-13	3.156877e-13
1.900000e+01	2.200000e+01	6.179930e-11	6.674973e-13	6.674973e-13
2.200000e+01	2.500000e+01	1.328733e-10	1.300705e-12	1.300705e-12
2.500000e+01	2.800000e+01	2.656150e-10	2.377455e-12	2.377455e-12
2.800000e+01	3.100000e+01	4.844460e-10	4.058174e-12	4.058174e-12
3.100000e+01	3.400000e+01	8.675137e-10	6.732453e-12	6.732453e-12
3.400000e+01	3.700000e+01	1.503147e-09	1.086970e-11	1.086970e-11
3.700000e+01	4.000000e+01	2.577632e-09	1.733523e-11	1.733523e-11
4.000000e+01	4.300000e+01	4.359530e-09	2.698172e-11	2.698172e-11
4.300000e+01	4.600000e+01	7.180190e-09	4.148887e-11	4.148887e-11
4.600000e+01	4.900000e+01	1.178517e-08	6.333609e-11	6.333609e-11
4.900000e+01	5.200000e+01	1.965573e-08	9.716317e-11	9.716317e-11
5.200000e+01	5.500000e+01	3.241601e-08	1.482064e-10	1.482064e-10
5.500000e+01	5.800000e+01	5.517140e-08	2.295694e-10	2.295694e-10
5.800000e+01	6.100000e+01	9.403197e-08	3.565048e-10	3.565048e-10
6.100000e+01	6.400000e+01	1.660602e-07	5.664909e-10	5.664909e-10
6.400000e+01	6.700000e+01	3.030490e-07	9.218083e-10	9.218083e-10
6.700000e+01	7.000000e+01	5.761313e-07	1.547811e-09	1.547811e-09
7.000000e+01	7.300000e+01	1.172344e-06	2.726301e-09	2.726301e-09
7.300000e+01	7.600000e+01	2.610057e-06	5.135799e-09	5.135799e-09
7.600000e+01	7.900000e+01	6.580137e-06	1.063639e-08	1.063639e-08
7.900000e+01	8.200000e+01	2.024357e-05	2.563225e-08	2.563225e-08
8.200000e+01	8.500000e+01	8.780013e-05	8.058728e-08	8.058728e-08
8.500000e+01	8.800000e+01	8.649827e-04	4.775045e-07	4.775045e-07
8.800000e+01	9.100000e+01	2.039577e-01	2.301437e-05	2.301437e-05
9.100000e+01	9.400000e+01	1.179330e+00	6.158972e-05	6.158972e-05
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ErrorBars=1
LineColor=grey!70!white
LineStyle=dotted
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/dinu_mass
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+01	1.300000e+01	6.820517e-06	1.119210e-07	1.119210e-07
1.300000e+01	1.600000e+01	1.469060e-05	2.098435e-07	2.098435e-07
1.600000e+01	1.900000e+01	2.632803e-05	3.381371e-07	3.381371e-07
1.900000e+01	2.200000e+01	4.482160e-05	5.262372e-07	5.262372e-07
2.200000e+01	2.500000e+01	7.303220e-05	7.748525e-07	7.748525e-07
2.500000e+01	2.800000e+01	1.136260e-04	1.102954e-06	1.102954e-06
2.800000e+01	3.100000e+01	1.669784e-04	1.511561e-06	1.511561e-06
3.100000e+01	3.400000e+01	2.423624e-04	2.028579e-06	2.028579e-06
3.400000e+01	3.700000e+01	3.453800e-04	2.689086e-06	2.689086e-06
3.700000e+01	4.000000e+01	4.907930e-04	3.553243e-06	3.553243e-06
4.000000e+01	4.300000e+01	7.011440e-04	4.663893e-06	4.663893e-06
4.300000e+01	4.600000e+01	9.793767e-04	6.071321e-06	6.071321e-06
4.600000e+01	4.900000e+01	1.373095e-03	7.887922e-06	7.887922e-06
4.900000e+01	5.200000e+01	1.955102e-03	1.031314e-05	1.031314e-05
5.200000e+01	5.500000e+01	2.778079e-03	1.352166e-05	1.352166e-05
5.500000e+01	5.800000e+01	4.064007e-03	1.797779e-05	1.797779e-05
5.800000e+01	6.100000e+01	5.974430e-03	2.403211e-05	2.403211e-05
6.100000e+01	6.400000e+01	9.107597e-03	3.288726e-05	3.288726e-05
6.400000e+01	6.700000e+01	1.415436e-02	4.552114e-05	4.552114e-05
6.700000e+01	7.000000e+01	2.277466e-02	6.452997e-05	6.452997e-05
7.000000e+01	7.300000e+01	3.881690e-02	9.500449e-05	9.500449e-05
7.300000e+01	7.600000e+01	7.117287e-02	1.468676e-04	1.468676e-04
7.600000e+01	7.900000e+01	1.425498e-01	2.408355e-04	2.408355e-04
7.900000e+01	8.200000e+01	3.317438e-01	4.365472e-04	4.365472e-04
8.200000e+01	8.500000e+01	9.942750e-01	9.392116e-04	9.392116e-04
8.500000e+01	8.800000e+01	5.035760e+00	2.776684e-03	2.776684e-03
8.800000e+01	9.100000e+01	1.637492e+02	1.832981e-02	1.832981e-02
9.100000e+01	9.400000e+01	7.865400e+02	4.244755e-02	4.244755e-02
9.400000e+01	9.700000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> plots/varyt0/91GeV/nu_kT.dat <==
# BEGIN PLOT
Legend=1
LogY=1
NormalizeToIntegral=0
Title=$e^+ e^- \rightarrow \nu_\mu \bar{\nu_\mu}$ 91.2 GeV
RatioPlotYMin=0.9801
RatioPlotYMax=1.02
XLabel=$k_\mathrm{T}^{\nu_\mu}$ [GeV]
YLabel=d$\sigma/$d$k_\mathrm{T}^{\nu_\mu}$ [pb/GeV]
LegendXPos=0.1
LegendYPos=0.925
XMax=1e2
XMin=1e-1
YMax=5e2
LogX=1
DrawOnly=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT
LegendOnly=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT
RatioPlot=1
RatioPlotReference=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT
RatioPlotYLabel=Ratio to $t_0=10^{-6}$
RatioPlotYMajorTickMarks=10
# END PLOT

# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	6.611391e-02	3.817090e-02	3.817090e-02
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	1.390501e-02	1.390502e-02	1.390502e-02
7.943282e-03	1.000000e-02	2.209028e-02	1.562020e-02	1.562020e-02
1.000000e-02	1.258925e-02	3.509393e-02	1.754697e-02	1.754697e-02
1.258925e-02	1.584893e-02	4.878307e-02	1.843827e-02	1.843827e-02
1.584893e-02	1.995262e-02	1.051781e-01	2.412951e-02	2.412951e-02
1.995262e-02	2.511886e-02	1.582975e-01	2.638292e-02	2.638292e-02
2.511886e-02	3.162278e-02	3.597561e-01	3.544783e-02	3.544783e-02
3.162278e-02	3.981072e-02	2.885392e-01	2.829360e-02	2.829360e-02
3.981072e-02	5.011872e-02	3.812571e-01	2.898644e-02	2.898644e-02
5.011872e-02	6.309573e-02	4.516388e-01	2.811781e-02	2.811781e-02
6.309573e-02	7.943282e-02	6.006967e-01	2.890103e-02	2.890103e-02
7.943282e-02	1.000000e-01	7.565923e-01	2.890791e-02	2.890791e-02
1.000000e-01	1.258925e-01	8.975275e-01	2.806145e-02	2.806145e-02
1.258925e-01	1.584893e-01	1.202155e+00	2.894448e-02	2.894448e-02
1.584893e-01	1.995262e-01	1.437618e+00	2.821030e-02	2.821030e-02
1.995262e-01	2.511886e-01	1.819982e+00	2.828911e-02	2.828911e-02
2.511886e-01	3.162278e-01	2.325491e+00	2.849987e-02	2.849987e-02
3.162278e-01	3.981072e-01	2.887334e+00	2.830312e-02	2.830312e-02
3.981072e-01	5.011872e-01	3.698194e+00	2.854833e-02	2.854833e-02
5.011872e-01	6.309573e-01	4.548073e+00	2.821626e-02	2.821626e-02
6.309573e-01	7.943282e-01	5.750002e+00	2.827612e-02	2.827612e-02
7.943282e-01	1.000000e+00	7.261632e+00	2.832062e-02	2.832062e-02
1.000000e+00	1.258925e+00	9.129165e+00	2.830099e-02	2.830099e-02
1.258925e+00	1.584893e+00	1.147977e+01	2.828475e-02	2.828475e-02
1.584893e+00	1.995262e+00	1.444438e+01	2.827712e-02	2.827712e-02
1.995262e+00	2.511886e+00	1.816750e+01	2.826398e-02	2.826398e-02
2.511886e+00	3.162278e+00	2.282886e+01	2.823759e-02	2.823759e-02
3.162278e+00	3.981072e+00	2.883287e+01	2.828327e-02	2.828327e-02
3.981072e+00	5.011872e+00	3.628812e+01	2.827926e-02	2.827926e-02
5.011872e+00	6.309573e+00	4.579980e+01	2.831506e-02	2.831506e-02
6.309573e+00	7.943282e+00	5.793456e+01	2.838276e-02	2.838276e-02
7.943282e+00	1.000000e+01	7.166831e+01	2.813515e-02	2.813515e-02
1.000000e+01	1.258925e+01	9.010142e+01	2.811589e-02	2.811589e-02
1.258925e+01	1.584893e+01	1.141733e+02	2.820771e-02	2.820771e-02
1.584893e+01	1.995262e+01	1.450060e+02	2.833210e-02	2.833210e-02
1.995262e+01	2.511886e+01	1.895131e+02	2.886726e-02	2.886726e-02
2.511886e+01	3.162278e+01	2.494160e+02	2.951534e-02	2.951534e-02
3.162278e+01	3.981072e+01	3.324342e+02	3.036957e-02	3.036957e-02
3.981072e+01	5.011872e+01	4.299412e+02	3.078155e-02	3.078155e-02
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	5.820722e-06	3.360595e-06	3.360595e-06
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	1.224208e-06	1.224208e-06	1.224208e-06
7.943282e-03	1.000000e-02	1.944846e-06	1.375214e-06	1.375214e-06
1.000000e-02	1.258925e-02	3.089698e-06	1.544849e-06	1.544849e-06
1.258925e-02	1.584893e-02	4.294900e-06	1.623320e-06	1.623320e-06
1.584893e-02	1.995262e-02	9.259959e-06	2.124380e-06	2.124380e-06
1.995262e-02	2.511886e-02	1.393663e-05	2.322772e-06	2.322772e-06
2.511886e-02	3.162278e-02	3.167321e-05	3.120854e-06	3.120854e-06
3.162278e-02	3.981072e-02	2.540321e-05	2.490990e-06	2.490990e-06
3.981072e-02	5.011872e-02	3.356616e-05	2.551988e-06	2.551988e-06
5.011872e-02	6.309573e-02	3.976263e-05	2.475513e-06	2.475513e-06
6.309573e-02	7.943282e-02	5.288580e-05	2.544469e-06	2.544469e-06
7.943282e-02	1.000000e-01	6.661098e-05	2.545075e-06	2.545075e-06
1.000000e-01	1.258925e-01	7.901902e-05	2.470551e-06	2.470551e-06
1.258925e-01	1.584893e-01	1.058386e-04	2.548294e-06	2.548294e-06
1.584893e-01	1.995262e-01	1.265690e-04	2.483656e-06	2.483656e-06
1.995262e-01	2.511886e-01	1.602326e-04	2.490595e-06	2.490595e-06
2.511886e-01	3.162278e-01	2.047381e-04	2.509150e-06	2.509150e-06
3.162278e-01	3.981072e-01	2.542031e-04	2.491828e-06	2.491828e-06
3.981072e-01	5.011872e-01	3.255918e-04	2.513417e-06	2.513417e-06
5.011872e-01	6.309573e-01	4.004158e-04	2.484181e-06	2.484181e-06
6.309573e-01	7.943282e-01	5.062346e-04	2.489451e-06	2.489451e-06
7.943282e-01	1.000000e+00	6.393195e-04	2.493369e-06	2.493369e-06
1.000000e+00	1.258925e+00	8.037385e-04	2.491641e-06	2.491641e-06
1.258925e+00	1.584893e+00	1.010688e-03	2.490211e-06	2.490211e-06
1.584893e+00	1.995262e+00	1.271694e-03	2.489540e-06	2.489540e-06
1.995262e+00	2.511886e+00	1.599480e-03	2.488383e-06	2.488383e-06
2.511886e+00	3.162278e+00	2.009871e-03	2.486059e-06	2.486059e-06
3.162278e+00	3.981072e+00	2.538468e-03	2.490081e-06	2.490081e-06
3.981072e+00	5.011872e+00	3.194833e-03	2.489728e-06	2.489728e-06
5.011872e+00	6.309573e+00	4.032249e-03	2.492880e-06	2.492880e-06
6.309573e+00	7.943282e+00	5.100604e-03	2.498840e-06	2.498840e-06
7.943282e+00	1.000000e+01	6.309732e-03	2.477040e-06	2.477040e-06
1.000000e+01	1.258925e+01	7.932598e-03	2.475345e-06	2.475345e-06
1.258925e+01	1.584893e+01	1.005190e-02	2.483428e-06	2.483428e-06
1.584893e+01	1.995262e+01	1.276644e-02	2.494380e-06	2.494380e-06
1.995262e+01	2.511886e+01	1.668488e-02	2.541495e-06	2.541495e-06
2.511886e+01	3.162278e+01	2.195879e-02	2.598553e-06	2.598553e-06
3.162278e+01	3.981072e+01	2.926776e-02	2.673760e-06	2.673760e-06
3.981072e+01	5.011872e+01	3.785236e-02	2.710031e-06	2.710031e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	3.567803e-05	2.080308e-05	2.080308e-05
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	6.128197e-06	6.128196e-06	6.128196e-06
7.943282e-03	1.000000e-02	9.624124e-06	6.805676e-06	6.805676e-06
1.000000e-02	1.258925e-02	1.692312e-05	8.701329e-06	8.701329e-06
1.258925e-02	1.584893e-02	2.510657e-05	9.918233e-06	9.918233e-06
1.584893e-02	1.995262e-02	5.582266e-05	1.352038e-05	1.352038e-05
1.995262e-02	2.511886e-02	9.385960e-05	1.598235e-05	1.598235e-05
2.511886e-02	3.162278e-02	1.823963e-04	1.876911e-05	1.876911e-05
3.162278e-02	3.981072e-02	1.396212e-04	1.458260e-05	1.458260e-05
3.981072e-02	5.011872e-02	2.017714e-04	1.586665e-05	1.586665e-05
5.011872e-02	6.309573e-02	2.412181e-04	1.563314e-05	1.563314e-05
6.309573e-02	7.943282e-02	3.084889e-04	1.558813e-05	1.558813e-05
7.943282e-02	1.000000e-01	3.800600e-04	1.539551e-05	1.539551e-05
1.000000e-01	1.258925e-01	4.638753e-04	1.517885e-05	1.517885e-05
1.258925e-01	1.584893e-01	6.134989e-04	1.556980e-05	1.556980e-05
1.584893e-01	1.995262e-01	7.448401e-04	1.530665e-05	1.530665e-05
1.995262e-01	2.511886e-01	9.343265e-04	1.525309e-05	1.525309e-05
2.511886e-01	3.162278e-01	1.188010e-03	1.531313e-05	1.531313e-05
3.162278e-01	3.981072e-01	1.484840e-03	1.528394e-05	1.528394e-05
3.981072e-01	5.011872e-01	1.898737e-03	1.539688e-05	1.539688e-05
5.011872e-01	6.309573e-01	2.339015e-03	1.522678e-05	1.522678e-05
6.309573e-01	7.943282e-01	2.953544e-03	1.524083e-05	1.524083e-05
7.943282e-01	1.000000e+00	3.747935e-03	1.532520e-05	1.532520e-05
1.000000e+00	1.258925e+00	4.712975e-03	1.531208e-05	1.531208e-05
1.258925e+00	1.584893e+00	5.916615e-03	1.528364e-05	1.528364e-05
1.584893e+00	1.995262e+00	7.449781e-03	1.528584e-05	1.528584e-05
1.995262e+00	2.511886e+00	9.363119e-03	1.526754e-05	1.526754e-05
2.511886e+00	3.162278e+00	1.177406e-02	1.525638e-05	1.525638e-05
3.162278e+00	3.981072e+00	1.485604e-02	1.526224e-05	1.526224e-05
3.981072e+00	5.011872e+00	1.867341e-02	1.523540e-05	1.523540e-05
5.011872e+00	6.309573e+00	2.351074e-02	1.521504e-05	1.521504e-05
6.309573e+00	7.943282e+00	2.962902e-02	1.518845e-05	1.518845e-05
7.943282e+00	1.000000e+01	3.638494e-02	1.494317e-05	1.494317e-05
1.000000e+01	1.258925e+01	4.522696e-02	1.476089e-05	1.476089e-05
1.258925e+01	1.584893e+01	5.627374e-02	1.453722e-05	1.453722e-05
1.584893e+01	1.995262e+01	6.938675e-02	1.417168e-05	1.417168e-05
1.995262e+01	2.511886e+01	8.618994e-02	1.371724e-05	1.371724e-05
2.511886e+01	3.162278e+01	1.041745e-01	1.286512e-05	1.286512e-05
3.162278e+01	3.981072e+01	1.184913e-01	1.127909e-05	1.127909e-05
3.981072e+01	5.011872e+01	1.230743e-01	9.021857e-06	9.021857e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ErrorBars=1
LineColor=red
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-6.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-6}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	2.482321e-02	1.497733e-02	1.497733e-02
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	2.611976e-03	2.611975e-03	2.611975e-03
7.943282e-03	1.000000e-02	3.788834e-03	2.682384e-03	2.682384e-03
1.000000e-02	1.258925e-02	6.673071e-03	3.521189e-03	3.521189e-03
1.258925e-02	1.584893e-02	1.448638e-02	5.658482e-03	5.658482e-03
1.584893e-02	1.995262e-02	2.900804e-02	7.275459e-03	7.275459e-03
1.995262e-02	2.511886e-02	4.552334e-02	8.066329e-03	8.066329e-03
2.511886e-02	3.162278e-02	8.973075e-02	9.861542e-03	9.861542e-03
3.162278e-02	3.981072e-02	7.447362e-02	8.044468e-03	8.044468e-03
3.981072e-02	5.011872e-02	1.046364e-01	8.580348e-03	8.580348e-03
5.011872e-02	6.309573e-02	1.134501e-01	7.590345e-03	7.590345e-03
6.309573e-02	7.943282e-02	1.509256e-01	7.961912e-03	7.961912e-03
7.943282e-02	1.000000e-01	1.918422e-01	8.094344e-03	8.094344e-03
1.000000e-01	1.258925e-01	2.296250e-01	7.852697e-03	7.852697e-03
1.258925e-01	1.584893e-01	3.078075e-01	8.193355e-03	8.193355e-03
1.584893e-01	1.995262e-01	3.690040e-01	7.888505e-03	7.888505e-03
1.995262e-01	2.511886e-01	4.677282e-01	7.959776e-03	7.959776e-03
2.511886e-01	3.162278e-01	5.922544e-01	7.961573e-03	7.961573e-03
3.162278e-01	3.981072e-01	7.421555e-01	7.947149e-03	7.947149e-03
3.981072e-01	5.011872e-01	9.487565e-01	8.015852e-03	8.015852e-03
5.011872e-01	6.309573e-01	1.172574e+00	7.976804e-03	7.976804e-03
6.309573e-01	7.943282e-01	1.471438e+00	7.938464e-03	7.938464e-03
7.943282e-01	1.000000e+00	1.873250e+00	8.009091e-03	8.009091e-03
1.000000e+00	1.258925e+00	2.354849e+00	7.994063e-03	7.994063e-03
1.258925e+00	1.584893e+00	2.960564e+00	7.992007e-03	7.992007e-03
1.584893e+00	1.995262e+00	3.727509e+00	7.989310e-03	7.989310e-03
1.995262e+00	2.511886e+00	4.693626e+00	7.993367e-03	7.993367e-03
2.511886e+00	3.162278e+00	5.894399e+00	7.979050e-03	7.979050e-03
3.162278e+00	3.981072e+00	7.436287e+00	7.980054e-03	7.980054e-03
3.981072e+00	5.011872e+00	9.346461e+00	7.965758e-03	7.965758e-03
5.011872e+00	6.309573e+00	1.176786e+01	7.955064e-03	7.955064e-03
6.309573e+00	7.943282e+00	1.482566e+01	7.938398e-03	7.938398e-03
7.943282e+00	1.000000e+01	1.866096e+01	8.010000e-03	8.010000e-03
1.000000e+01	1.258925e+01	2.349409e+01	8.013185e-03	8.013185e-03
1.258925e+01	1.584893e+01	2.961838e+01	7.991679e-03	7.991679e-03
1.584893e+01	1.995262e+01	3.735214e+01	7.978187e-03	7.978187e-03
1.995262e+01	2.511886e+01	4.737440e+01	7.879504e-03	7.879504e-03
2.511886e+01	3.162278e+01	6.096316e+01	7.872431e-03	7.872431e-03
3.162278e+01	3.981072e+01	8.439643e+01	8.375607e-03	8.375607e-03
3.981072e+01	5.011872e+01	1.090422e+02	8.360868e-03	8.360868e-03
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	2.203797e-02	2.203798e-02	2.203798e-02
5.011872e-03	6.309573e-03	1.750537e-02	1.750538e-02	1.750538e-02
6.309573e-03	7.943282e-03	2.781002e-02	1.966467e-02	1.966467e-02
7.943282e-03	1.000000e-02	2.209028e-02	1.562020e-02	1.562020e-02
1.000000e-02	1.258925e-02	5.264088e-02	2.149057e-02	2.149057e-02
1.258925e-02	1.584893e-02	6.272110e-02	2.090704e-02	2.090704e-02
1.584893e-02	1.995262e-02	1.328565e-01	2.711923e-02	2.711923e-02
1.995262e-02	2.511886e-02	1.099288e-01	2.198577e-02	2.198577e-02
2.511886e-02	3.162278e-02	3.981766e-01	3.729267e-02	3.729267e-02
3.162278e-02	3.981072e-02	2.607950e-01	2.689896e-02	2.689896e-02
3.981072e-02	5.011872e-02	4.010912e-01	2.973086e-02	2.973086e-02
5.011872e-02	6.309573e-02	4.691442e-01	2.865754e-02	2.865754e-02
6.309573e-02	7.943282e-02	5.895726e-01	2.863218e-02	2.863218e-02
7.943282e-02	1.000000e-01	7.102029e-01	2.800767e-02	2.800767e-02
1.000000e-01	1.258925e-01	9.220933e-01	2.844288e-02	2.844288e-02
1.258925e-01	1.584893e-01	1.176369e+00	2.863238e-02	2.863238e-02
1.584893e-01	1.995262e-01	1.442600e+00	2.825913e-02	2.825913e-02
1.995262e-01	2.511886e-01	1.844606e+00	2.847985e-02	2.847985e-02
2.511886e-01	3.162278e-01	2.322698e+00	2.848274e-02	2.848274e-02
3.162278e-01	3.981072e-01	2.888167e+00	2.830720e-02	2.830720e-02
3.981072e-01	5.011872e-01	3.692905e+00	2.852791e-02	2.852791e-02
5.011872e-01	6.309573e-01	4.547373e+00	2.821409e-02	2.821409e-02
6.309573e-01	7.943282e-01	5.746943e+00	2.826860e-02	2.826860e-02
7.943282e-01	1.000000e+00	7.261302e+00	2.831998e-02	2.831998e-02
1.000000e+00	1.258925e+00	9.131092e+00	2.830398e-02	2.830398e-02
1.258925e+00	1.584893e+00	1.147483e+01	2.827865e-02	2.827865e-02
1.584893e+00	1.995262e+00	1.445269e+01	2.828525e-02	2.828525e-02
1.995262e+00	2.511886e+00	1.816082e+01	2.825879e-02	2.825879e-02
2.511886e+00	3.162278e+00	2.282663e+01	2.823621e-02	2.823621e-02
3.162278e+00	3.981072e+00	2.883911e+01	2.828634e-02	2.828634e-02
3.981072e+00	5.011872e+00	3.628615e+01	2.827850e-02	2.827850e-02
5.011872e+00	6.309573e+00	4.580178e+01	2.831568e-02	2.831568e-02
6.309573e+00	7.943282e+00	5.793131e+01	2.838196e-02	2.838196e-02
7.943282e+00	1.000000e+01	7.167405e+01	2.813628e-02	2.813628e-02
1.000000e+01	1.258925e+01	9.009462e+01	2.811483e-02	2.811483e-02
1.258925e+01	1.584893e+01	1.141773e+02	2.820821e-02	2.820821e-02
1.584893e+01	1.995262e+01	1.450060e+02	2.833210e-02	2.833210e-02
1.995262e+01	2.511886e+01	1.895137e+02	2.886730e-02	2.886730e-02
2.511886e+01	3.162278e+01	2.494137e+02	2.951520e-02	2.951520e-02
3.162278e+01	3.981072e+01	3.324316e+02	3.036945e-02	3.036945e-02
3.981072e+01	5.011872e+01	4.299439e+02	3.078164e-02	3.078164e-02
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	1.940241e-06	1.940241e-06	1.940241e-06
5.011872e-03	6.309573e-03	1.541187e-06	1.541187e-06	1.541187e-06
6.309573e-03	7.943282e-03	2.448416e-06	1.731292e-06	1.731292e-06
7.943282e-03	1.000000e-02	1.944846e-06	1.375214e-06	1.375214e-06
1.000000e-02	1.258925e-02	4.634547e-06	1.892046e-06	1.892046e-06
1.258925e-02	1.584893e-02	5.522014e-06	1.840671e-06	1.840671e-06
1.584893e-02	1.995262e-02	1.169679e-05	2.387597e-06	2.387597e-06
1.995262e-02	2.511886e-02	9.678219e-06	1.935644e-06	1.935644e-06
2.511886e-02	3.162278e-02	3.505578e-05	3.283275e-06	3.283275e-06
3.162278e-02	3.981072e-02	2.296060e-05	2.368205e-06	2.368205e-06
3.981072e-02	5.011872e-02	3.531238e-05	2.617528e-06	2.617528e-06
5.011872e-02	6.309573e-02	4.130381e-05	2.523032e-06	2.523032e-06
6.309573e-02	7.943282e-02	5.190643e-05	2.520799e-06	2.520799e-06
7.943282e-02	1.000000e-01	6.252680e-05	2.465816e-06	2.465816e-06
1.000000e-01	1.258925e-01	8.118181e-05	2.504133e-06	2.504133e-06
1.258925e-01	1.584893e-01	1.035684e-04	2.520817e-06	2.520817e-06
1.584893e-01	1.995262e-01	1.270076e-04	2.487956e-06	2.487956e-06
1.995262e-01	2.511886e-01	1.624005e-04	2.507387e-06	2.507387e-06
2.511886e-01	3.162278e-01	2.044921e-04	2.507643e-06	2.507643e-06
3.162278e-01	3.981072e-01	2.542764e-04	2.492187e-06	2.492187e-06
3.981072e-01	5.011872e-01	3.251261e-04	2.511619e-06	2.511619e-06
5.011872e-01	6.309573e-01	4.003542e-04	2.483990e-06	2.483990e-06
6.309573e-01	7.943282e-01	5.059653e-04	2.488789e-06	2.488789e-06
7.943282e-01	1.000000e+00	6.392904e-04	2.493312e-06	2.493312e-06
1.000000e+00	1.258925e+00	8.039085e-04	2.491904e-06	2.491904e-06
1.258925e+00	1.584893e+00	1.010253e-03	2.489674e-06	2.489674e-06
1.584893e+00	1.995262e+00	1.272426e-03	2.490256e-06	2.490256e-06
1.995262e+00	2.511886e+00	1.598892e-03	2.487925e-06	2.487925e-06
2.511886e+00	3.162278e+00	2.009674e-03	2.485938e-06	2.485938e-06
3.162278e+00	3.981072e+00	2.539017e-03	2.490351e-06	2.490351e-06
3.981072e+00	5.011872e+00	3.194660e-03	2.489661e-06	2.489661e-06
5.011872e+00	6.309573e+00	4.032423e-03	2.492934e-06	2.492934e-06
6.309573e+00	7.943282e+00	5.100317e-03	2.498770e-06	2.498770e-06
7.943282e+00	1.000000e+01	6.310238e-03	2.477139e-06	2.477139e-06
1.000000e+01	1.258925e+01	7.932000e-03	2.475252e-06	2.475252e-06
1.258925e+01	1.584893e+01	1.005226e-02	2.483473e-06	2.483473e-06
1.584893e+01	1.995262e+01	1.276644e-02	2.494380e-06	2.494380e-06
1.995262e+01	2.511886e+01	1.668493e-02	2.541499e-06	2.541499e-06
2.511886e+01	3.162278e+01	2.195857e-02	2.598541e-06	2.598541e-06
3.162278e+01	3.981072e+01	2.926753e-02	2.673750e-06	2.673750e-06
3.981072e+01	5.011872e+01	3.785259e-02	2.710040e-06	2.710040e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=blue!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	9.652419e-06	9.652419e-06	9.652419e-06
5.011872e-03	6.309573e-03	7.397239e-06	7.397239e-06	7.397239e-06
6.309573e-03	7.943282e-03	6.128197e-06	6.128196e-06	6.128196e-06
7.943282e-03	1.000000e-02	9.624124e-06	6.805676e-06	6.805676e-06
1.000000e-02	1.258925e-02	2.464083e-05	1.138443e-05	1.138443e-05
1.258925e-02	1.584893e-02	3.256516e-05	1.124543e-05	1.124543e-05
1.584893e-02	1.995262e-02	6.740183e-05	1.413150e-05	1.413150e-05
1.995262e-02	2.511886e-02	5.953579e-05	1.273218e-05	1.273218e-05
2.511886e-02	3.162278e-02	2.076841e-04	2.020054e-05	2.020054e-05
3.162278e-02	3.981072e-02	1.341727e-04	1.451931e-05	1.451931e-05
3.981072e-02	5.011872e-02	2.132801e-04	1.636855e-05	1.636855e-05
5.011872e-02	6.309573e-02	2.413552e-04	1.548942e-05	1.548942e-05
6.309573e-02	7.943282e-02	3.021481e-04	1.544709e-05	1.544709e-05
7.943282e-02	1.000000e-01	3.646979e-04	1.510885e-05	1.510885e-05
1.000000e-01	1.258925e-01	4.701736e-04	1.525859e-05	1.525859e-05
1.258925e-01	1.584893e-01	6.079183e-04	1.550454e-05	1.550454e-05
1.584893e-01	1.995262e-01	7.424472e-04	1.527615e-05	1.527615e-05
1.995262e-01	2.511886e-01	9.443930e-04	1.531847e-05	1.531847e-05
2.511886e-01	3.162278e-01	1.193673e-03	1.534905e-05	1.534905e-05
3.162278e-01	3.981072e-01	1.483004e-03	1.528472e-05	1.528472e-05
3.981072e-01	5.011872e-01	1.893774e-03	1.537622e-05	1.537622e-05
5.011872e-01	6.309573e-01	2.337901e-03	1.522598e-05	1.522598e-05
6.309573e-01	7.943282e-01	2.955227e-03	1.524584e-05	1.524584e-05
7.943282e-01	1.000000e+00	3.747641e-03	1.532435e-05	1.532435e-05
1.000000e+00	1.258925e+00	4.713535e-03	1.531221e-05	1.531221e-05
1.258925e+00	1.584893e+00	5.912789e-03	1.527798e-05	1.527798e-05
1.584893e+00	1.995262e+00	7.453358e-03	1.528969e-05	1.528969e-05
1.995262e+00	2.511886e+00	9.361656e-03	1.526700e-05	1.526700e-05
2.511886e+00	3.162278e+00	1.177494e-02	1.525735e-05	1.525735e-05
3.162278e+00	3.981072e+00	1.485706e-02	1.526245e-05	1.526245e-05
3.981072e+00	5.011872e+00	1.867167e-02	1.523454e-05	1.523454e-05
5.011872e+00	6.309573e+00	2.351173e-02	1.521516e-05	1.521516e-05
6.309573e+00	7.943282e+00	2.962862e-02	1.518861e-05	1.518861e-05
7.943282e+00	1.000000e+01	3.638647e-02	1.494339e-05	1.494339e-05
1.000000e+01	1.258925e+01	4.522464e-02	1.476053e-05	1.476053e-05
1.258925e+01	1.584893e+01	5.627497e-02	1.453737e-05	1.453737e-05
1.584893e+01	1.995262e+01	6.938665e-02	1.417169e-05	1.417169e-05
1.995262e+01	2.511886e+01	8.618984e-02	1.371721e-05	1.371721e-05
2.511886e+01	3.162278e+01	1.041746e-01	1.286513e-05	1.286513e-05
3.162278e+01	3.981072e+01	1.184905e-01	1.127906e-05	1.127906e-05
3.981072e+01	5.011872e+01	1.230750e-01	9.021880e-06	9.021880e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ErrorBars=1
LineColor=blue
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-5.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-5}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	5.219789e-03	5.219788e-03	5.219788e-03
5.011872e-03	6.309573e-03	1.956623e-03	1.956624e-03	1.956624e-03
6.309573e-03	7.943282e-03	2.612191e-03	2.611975e-03	2.611975e-03
7.943282e-03	1.000000e-02	3.788834e-03	2.682384e-03	2.682384e-03
1.000000e-02	1.258925e-02	1.224596e-02	5.474469e-03	5.474469e-03
1.258925e-02	1.584893e-02	1.455804e-02	5.280321e-03	5.280321e-03
1.584893e-02	1.995262e-02	3.416372e-02	7.464446e-03	7.464446e-03
1.995262e-02	2.511886e-02	3.430886e-02	7.383630e-03	7.383630e-03
2.511886e-02	3.162278e-02	1.046239e-01	1.078313e-02	1.078313e-02
3.162278e-02	3.981072e-02	6.759434e-02	7.696041e-03	7.696041e-03
3.981072e-02	5.011872e-02	1.086101e-01	8.749427e-03	8.749427e-03
5.011872e-02	6.309573e-02	1.156291e-01	7.608322e-03	7.608322e-03
6.309573e-02	7.943282e-02	1.494435e-01	7.932255e-03	7.932255e-03
7.943282e-02	1.000000e-01	1.816841e-01	7.869147e-03	7.869147e-03
1.000000e-01	1.258925e-01	2.329106e-01	7.894767e-03	7.894767e-03
1.258925e-01	1.584893e-01	3.050774e-01	8.171002e-03	8.171002e-03
1.584893e-01	1.995262e-01	3.699266e-01	7.901239e-03	7.901239e-03
1.995262e-01	2.511886e-01	4.736596e-01	8.004347e-03	8.004347e-03
2.511886e-01	3.162278e-01	5.924130e-01	7.957648e-03	7.957648e-03
3.162278e-01	3.981072e-01	7.415827e-01	7.943456e-03	7.943456e-03
3.981072e-01	5.011872e-01	9.475791e-01	8.014913e-03	8.014913e-03
5.011872e-01	6.309573e-01	1.170550e+00	7.963655e-03	7.963655e-03
6.309573e-01	7.943282e-01	1.474271e+00	7.951395e-03	7.951395e-03
7.943282e-01	1.000000e+00	1.872814e+00	8.006859e-03	8.006859e-03
1.000000e+00	1.258925e+00	2.354525e+00	7.992800e-03	7.992800e-03
1.258925e+00	1.584893e+00	2.958604e+00	7.989614e-03	7.989614e-03
1.584893e+00	1.995262e+00	3.729987e+00	7.992272e-03	7.992272e-03
1.995262e+00	2.511886e+00	4.692912e+00	7.993597e-03	7.993597e-03
2.511886e+00	3.162278e+00	5.892865e+00	7.977456e-03	7.977456e-03
3.162278e+00	3.981072e+00	7.437211e+00	7.980330e-03	7.980330e-03
3.981072e+00	5.011872e+00	9.345968e+00	7.965599e-03	7.965599e-03
5.011872e+00	6.309573e+00	1.176894e+01	7.955381e-03	7.955381e-03
6.309573e+00	7.943282e+00	1.482509e+01	7.938426e-03	7.938426e-03
7.943282e+00	1.000000e+01	1.866200e+01	8.010104e-03	8.010104e-03
1.000000e+01	1.258925e+01	2.349291e+01	8.013037e-03	8.013037e-03
1.258925e+01	1.584893e+01	2.961865e+01	7.991677e-03	7.991677e-03
1.584893e+01	1.995262e+01	3.735229e+01	7.978228e-03	7.978228e-03
1.995262e+01	2.511886e+01	4.737443e+01	7.879504e-03	7.879504e-03
2.511886e+01	3.162278e+01	6.096303e+01	7.872426e-03	7.872426e-03
3.162278e+01	3.981072e+01	8.439553e+01	8.375560e-03	8.375560e-03
3.981072e+01	5.011872e+01	1.090429e+02	8.360896e-03	8.360896e-03
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=2.00000000000000054e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	2.203797e-02	2.203798e-02	2.203798e-02
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	2.781002e-02	1.966467e-02	1.966467e-02
7.943282e-03	1.000000e-02	1.104514e-02	1.104515e-02	1.104515e-02
1.000000e-02	1.258925e-02	4.386741e-02	1.961811e-02	1.961811e-02
1.258925e-02	1.584893e-02	4.878307e-02	1.843827e-02	1.843827e-02
1.584893e-02	1.995262e-02	8.303529e-02	2.143963e-02	2.143963e-02
1.995262e-02	2.511886e-02	1.231203e-01	2.326755e-02	2.326755e-02
2.511886e-02	3.162278e-02	4.156406e-01	3.810171e-02	3.810171e-02
3.162278e-02	3.981072e-02	2.829903e-01	2.802022e-02	2.802022e-02
3.981072e-02	5.011872e-02	3.393848e-01	2.734841e-02	2.734841e-02
5.011872e-02	6.309573e-02	4.919012e-01	2.934436e-02	2.934436e-02
6.309573e-02	7.943282e-02	5.631531e-01	2.798330e-02	2.798330e-02
7.943282e-02	1.000000e-01	7.643240e-01	2.905524e-02	2.905524e-02
1.000000e-01	1.258925e-01	9.133201e-01	2.830724e-02	2.830724e-02
1.258925e-01	1.584893e-01	1.183338e+00	2.871707e-02	2.871707e-02
1.584893e-01	1.995262e-01	1.435958e+00	2.819399e-02	2.819399e-02
1.995262e-01	2.511886e-01	1.855159e+00	2.856120e-02	2.856120e-02
2.511886e-01	3.162278e-01	2.318157e+00	2.845489e-02	2.845489e-02
3.162278e-01	3.981072e-01	2.877901e+00	2.825685e-02	2.825685e-02
3.981072e-01	5.011872e-01	3.710094e+00	2.859423e-02	2.859423e-02
5.011872e-01	6.309573e-01	4.548248e+00	2.821681e-02	2.821681e-02
6.309573e-01	7.943282e-01	5.752366e+00	2.828193e-02	2.828193e-02
7.943282e-01	1.000000e+00	7.253902e+00	2.830554e-02	2.830554e-02
1.000000e+00	1.258925e+00	9.131795e+00	2.830507e-02	2.830507e-02
1.258925e+00	1.584893e+00	1.146848e+01	2.827084e-02	2.827084e-02
1.584893e+00	1.995262e+00	1.445186e+01	2.828444e-02	2.828444e-02
1.995262e+00	2.511886e+00	1.816007e+01	2.825820e-02	2.825820e-02
2.511886e+00	3.162278e+00	2.282416e+01	2.823468e-02	2.823468e-02
3.162278e+00	3.981072e+00	2.883150e+01	2.828260e-02	2.828260e-02
3.981072e+00	5.011872e+00	3.629268e+01	2.828104e-02	2.828104e-02
5.011872e+00	6.309573e+00	4.579621e+01	2.831396e-02	2.831396e-02
6.309573e+00	7.943282e+00	5.793604e+01	2.838312e-02	2.838312e-02
7.943282e+00	1.000000e+01	7.167434e+01	2.813633e-02	2.813633e-02
1.000000e+01	1.258925e+01	9.009408e+01	2.811475e-02	2.811475e-02
1.258925e+01	1.584893e+01	1.141760e+02	2.820804e-02	2.820804e-02
1.584893e+01	1.995262e+01	1.450067e+02	2.833217e-02	2.833217e-02
1.995262e+01	2.511886e+01	1.895130e+02	2.886724e-02	2.886724e-02
2.511886e+01	3.162278e+01	2.494174e+02	2.951541e-02	2.951541e-02
3.162278e+01	3.981072e+01	3.324305e+02	3.036940e-02	3.036940e-02
3.981072e+01	5.011872e+01	4.299434e+02	3.078163e-02	3.078163e-02
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	1.940241e-06	1.940241e-06	1.940241e-06
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	2.448416e-06	1.731292e-06	1.731292e-06
7.943282e-03	1.000000e-02	9.724231e-07	9.724231e-07	9.724231e-07
1.000000e-02	1.258925e-02	3.862122e-06	1.727194e-06	1.727194e-06
1.258925e-02	1.584893e-02	4.294900e-06	1.623320e-06	1.623320e-06
1.584893e-02	1.995262e-02	7.310494e-06	1.887561e-06	1.887561e-06
1.995262e-02	2.511886e-02	1.083960e-05	2.048493e-06	2.048493e-06
2.511886e-02	3.162278e-02	3.659332e-05	3.354504e-06	3.354504e-06
3.162278e-02	3.981072e-02	2.491469e-05	2.466922e-06	2.466922e-06
3.981072e-02	5.011872e-02	2.987971e-05	2.407775e-06	2.407775e-06
5.011872e-02	6.309573e-02	4.330736e-05	2.583500e-06	2.583500e-06
6.309573e-02	7.943282e-02	4.958043e-05	2.463672e-06	2.463672e-06
7.943282e-02	1.000000e-01	6.729168e-05	2.558046e-06	2.558046e-06
1.000000e-01	1.258925e-01	8.040938e-05	2.492191e-06	2.492191e-06
1.258925e-01	1.584893e-01	1.041820e-04	2.528272e-06	2.528272e-06
1.584893e-01	1.995262e-01	1.264228e-04	2.482221e-06	2.482221e-06
1.995262e-01	2.511886e-01	1.633296e-04	2.514549e-06	2.514549e-06
2.511886e-01	3.162278e-01	2.040923e-04	2.505190e-06	2.505190e-06
3.162278e-01	3.981072e-01	2.533726e-04	2.487755e-06	2.487755e-06
3.981072e-01	5.011872e-01	3.266395e-04	2.517457e-06	2.517457e-06
5.011872e-01	6.309573e-01	4.004312e-04	2.484229e-06	2.484229e-06
6.309573e-01	7.943282e-01	5.064427e-04	2.489962e-06	2.489962e-06
7.943282e-01	1.000000e+00	6.386388e-04	2.492042e-06	2.492042e-06
1.000000e+00	1.258925e+00	8.039703e-04	2.492000e-06	2.492000e-06
1.258925e+00	1.584893e+00	1.009694e-03	2.488986e-06	2.488986e-06
1.584893e+00	1.995262e+00	1.272352e-03	2.490184e-06	2.490184e-06
1.995262e+00	2.511886e+00	1.598826e-03	2.487874e-06	2.487874e-06
2.511886e+00	3.162278e+00	2.009456e-03	2.485803e-06	2.485803e-06
3.162278e+00	3.981072e+00	2.538348e-03	2.490022e-06	2.490022e-06
3.981072e+00	5.011872e+00	3.195235e-03	2.489884e-06	2.489884e-06
5.011872e+00	6.309573e+00	4.031933e-03	2.492783e-06	2.492783e-06
6.309573e+00	7.943282e+00	5.100733e-03	2.498872e-06	2.498872e-06
7.943282e+00	1.000000e+01	6.310262e-03	2.477144e-06	2.477144e-06
1.000000e+01	1.258925e+01	7.931953e-03	2.475244e-06	2.475244e-06
1.258925e+01	1.584893e+01	1.005214e-02	2.483458e-06	2.483458e-06
1.584893e+01	1.995262e+01	1.276651e-02	2.494387e-06	2.494387e-06
1.995262e+01	2.511886e+01	1.668487e-02	2.541494e-06	2.541494e-06
2.511886e+01	3.162278e+01	2.195890e-02	2.598559e-06	2.598559e-06
3.162278e+01	3.981072e+01	2.926743e-02	2.673745e-06	2.673745e-06
3.981072e+01	5.011872e+01	3.785255e-02	2.710038e-06	2.710038e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=grey!70!white!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	1.351980e-08	1.351980e-08	1.351980e-08
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	1.212104e-05	8.571407e-06	8.571407e-06
7.943282e-03	1.000000e-02	3.105938e-06	3.105938e-06	3.105938e-06
1.000000e-02	1.258925e-02	1.982077e-05	1.004569e-05	1.004569e-05
1.258925e-02	1.584893e-02	2.816600e-05	1.082844e-05	1.082844e-05
1.584893e-02	1.995262e-02	4.630070e-05	1.229744e-05	1.229744e-05
1.995262e-02	2.511886e-02	6.151785e-05	1.251896e-05	1.251896e-05
2.511886e-02	3.162278e-02	2.150048e-04	2.049208e-05	2.049208e-05
3.162278e-02	3.981072e-02	1.453742e-04	1.519083e-05	1.519083e-05
3.981072e-02	5.011872e-02	1.792253e-04	1.500404e-05	1.500404e-05
5.011872e-02	6.309573e-02	2.528424e-04	1.585715e-05	1.585715e-05
6.309573e-02	7.943282e-02	2.907892e-04	1.518436e-05	1.518436e-05
7.943282e-02	1.000000e-01	3.909377e-04	1.562664e-05	1.562664e-05
1.000000e-01	1.258925e-01	4.644356e-04	1.518655e-05	1.518655e-05
1.258925e-01	1.584893e-01	6.088101e-04	1.550543e-05	1.550543e-05
1.584893e-01	1.995262e-01	7.423092e-04	1.528002e-05	1.528002e-05
1.995262e-01	2.511886e-01	9.484482e-04	1.533955e-05	1.533955e-05
2.511886e-01	3.162278e-01	1.188050e-03	1.530906e-05	1.530906e-05
3.162278e-01	3.981072e-01	1.482405e-03	1.528634e-05	1.528634e-05
3.981072e-01	5.011872e-01	1.903674e-03	1.541112e-05	1.541112e-05
5.011872e-01	6.309573e-01	2.335873e-03	1.521566e-05	1.521566e-05
6.309573e-01	7.943282e-01	2.957382e-03	1.524971e-05	1.524971e-05
7.943282e-01	1.000000e+00	3.742316e-03	1.531607e-05	1.531607e-05
1.000000e+00	1.258925e+00	4.713879e-03	1.531353e-05	1.531353e-05
1.258925e+00	1.584893e+00	5.915473e-03	1.528087e-05	1.528087e-05
1.584893e+00	1.995262e+00	7.452152e-03	1.528881e-05	1.528881e-05
1.995262e+00	2.511886e+00	9.361476e-03	1.526638e-05	1.526638e-05
2.511886e+00	3.162278e+00	1.177367e-02	1.525657e-05	1.525657e-05
3.162278e+00	3.981072e+00	1.485598e-02	1.526231e-05	1.526231e-05
3.981072e+00	5.011872e+00	1.867364e-02	1.523514e-05	1.523514e-05
5.011872e+00	6.309573e+00	2.350973e-02	1.521464e-05	1.521464e-05
6.309573e+00	7.943282e+00	2.962989e-02	1.518881e-05	1.518881e-05
7.943282e+00	1.000000e+01	3.638630e-02	1.494333e-05	1.494333e-05
1.000000e+01	1.258925e+01	4.522537e-02	1.476073e-05	1.476073e-05
1.258925e+01	1.584893e+01	5.627368e-02	1.453718e-05	1.453718e-05
1.584893e+01	1.995262e+01	6.938599e-02	1.417164e-05	1.417164e-05
1.995262e+01	2.511886e+01	8.619038e-02	1.371727e-05	1.371727e-05
2.511886e+01	3.162278e+01	1.041752e-01	1.286516e-05	1.286516e-05
3.162278e+01	3.981072e+01	1.184905e-01	1.127905e-05	1.127905e-05
3.981072e+01	5.011872e+01	1.230748e-01	9.021874e-06	9.021874e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-4.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-4}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	2.728931e-04	2.728930e-04	2.728930e-04
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	5.114840e-03	3.617561e-03	3.617561e-03
7.943282e-03	1.000000e-02	3.251511e-03	3.251511e-03	3.251511e-03
1.000000e-02	1.258925e-02	1.096490e-02	5.003385e-03	5.003385e-03
1.258925e-02	1.584893e-02	1.495071e-02	6.080717e-03	6.080717e-03
1.584893e-02	1.995262e-02	2.320495e-02	6.403494e-03	6.403494e-03
1.995262e-02	2.511886e-02	2.729440e-02	5.765558e-03	5.765558e-03
2.511886e-02	3.162278e-02	1.048246e-01	1.061199e-02	1.061199e-02
3.162278e-02	3.981072e-02	7.781427e-02	8.448859e-03	8.448859e-03
3.981072e-02	5.011872e-02	9.326213e-02	8.166296e-03	8.166296e-03
5.011872e-02	6.309573e-02	1.203434e-01	7.719363e-03	7.719363e-03
6.309573e-02	7.943282e-02	1.407733e-01	7.704054e-03	7.704054e-03
7.943282e-02	1.000000e-01	1.959277e-01	8.179179e-03	8.179179e-03
1.000000e-01	1.258925e-01	2.326274e-01	7.905308e-03	7.905308e-03
1.258925e-01	1.584893e-01	3.066156e-01	8.200348e-03	8.200348e-03
1.584893e-01	1.995262e-01	3.685208e-01	7.883769e-03	7.883769e-03
1.995262e-01	2.511886e-01	4.743146e-01	8.001130e-03	8.001130e-03
2.511886e-01	3.162278e-01	5.927122e-01	7.967588e-03	7.967588e-03
3.162278e-01	3.981072e-01	7.413094e-01	7.942844e-03	7.942844e-03
3.981072e-01	5.011872e-01	9.513708e-01	8.027402e-03	8.027402e-03
5.011872e-01	6.309573e-01	1.171011e+00	7.965697e-03	7.965697e-03
6.309573e-01	7.943282e-01	1.474578e+00	7.950639e-03	7.950639e-03
7.943282e-01	1.000000e+00	1.870641e+00	8.003150e-03	8.003150e-03
1.000000e+00	1.258925e+00	2.354905e+00	7.993967e-03	7.993967e-03
1.258925e+00	1.584893e+00	2.959458e+00	7.991210e-03	7.991210e-03
1.584893e+00	1.995262e+00	3.729280e+00	7.991484e-03	7.991484e-03
1.995262e+00	2.511886e+00	4.692839e+00	7.993447e-03	7.993447e-03
2.511886e+00	3.162278e+00	5.891755e+00	7.976603e-03	7.976603e-03
3.162278e+00	3.981072e+00	7.437070e+00	7.980699e-03	7.980699e-03
3.981072e+00	5.011872e+00	9.346879e+00	7.965785e-03	7.965785e-03
5.011872e+00	6.309573e+00	1.176708e+01	7.954817e-03	7.954817e-03
6.309573e+00	7.943282e+00	1.482598e+01	7.938509e-03	7.938509e-03
7.943282e+00	1.000000e+01	1.866228e+01	8.010230e-03	8.010230e-03
1.000000e+01	1.258925e+01	2.349292e+01	8.013037e-03	8.013037e-03
1.258925e+01	1.584893e+01	2.961830e+01	7.991668e-03	7.991668e-03
1.584893e+01	1.995262e+01	3.735187e+01	7.978161e-03	7.978161e-03
1.995262e+01	2.511886e+01	4.737469e+01	7.879527e-03	7.879527e-03
2.511886e+01	3.162278e+01	6.096357e+01	7.872462e-03	7.872462e-03
3.162278e+01	3.981072e+01	8.439537e+01	8.375548e-03	8.375548e-03
3.981072e+01	5.011872e+01	1.090429e+02	8.360896e-03	8.360896e-03
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999894351093870e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	1.750537e-02	1.750537e-02	1.750537e-02
6.309573e-03	7.943282e-03	2.781001e-02	1.966466e-02	1.966466e-02
7.943282e-03	1.000000e-02	2.209027e-02	1.562019e-02	1.562019e-02
1.000000e-02	1.258925e-02	3.509392e-02	1.754696e-02	1.754696e-02
1.258925e-02	1.584893e-02	4.878304e-02	1.843826e-02	1.843826e-02
1.584893e-02	1.995262e-02	1.162494e-01	2.536769e-02	2.536769e-02
1.995262e-02	2.511886e-02	1.099288e-01	2.198575e-02	2.198575e-02
2.511886e-02	3.162278e-02	3.842054e-01	3.663254e-02	3.663254e-02
3.162278e-02	3.981072e-02	2.857647e-01	2.815723e-02	2.815723e-02
3.981072e-02	5.011872e-02	4.010910e-01	2.973084e-02	2.973084e-02
5.011872e-02	6.309573e-02	4.516386e-01	2.811778e-02	2.811778e-02
6.309573e-02	7.943282e-02	5.478573e-01	2.760066e-02	2.760066e-02
7.943282e-02	1.000000e-01	7.322929e-01	2.843990e-02	2.843990e-02
1.000000e-01	1.258925e-01	8.931405e-01	2.799277e-02	2.799277e-02
1.258925e-01	1.584893e-01	1.203548e+00	2.896124e-02	2.896124e-02
1.584893e-01	1.995262e-01	1.465296e+00	2.848055e-02	2.848055e-02
1.995262e-01	2.511886e-01	1.838009e+00	2.842887e-02	2.842887e-02
2.511886e-01	3.162278e-01	2.315362e+00	2.843772e-02	2.843772e-02
3.162278e-01	3.981072e-01	2.839890e+00	2.806961e-02	2.806961e-02
3.981072e-01	5.011872e-01	3.652132e+00	2.836998e-02	2.836998e-02
5.011872e-01	6.309573e-01	4.548770e+00	2.821842e-02	2.821842e-02
6.309573e-01	7.943282e-01	5.734425e+00	2.823778e-02	2.823778e-02
7.943282e-01	1.000000e+00	7.256658e+00	2.831092e-02	2.831092e-02
1.000000e+00	1.258925e+00	9.138809e+00	2.831593e-02	2.831593e-02
1.258925e+00	1.584893e+00	1.153273e+01	2.834990e-02	2.834990e-02
1.584893e+00	1.995262e+00	1.443103e+01	2.826405e-02	2.826405e-02
1.995262e+00	2.511886e+00	1.813200e+01	2.823635e-02	2.823635e-02
2.511886e+00	3.162278e+00	2.287723e+01	2.826748e-02	2.826748e-02
3.162278e+00	3.981072e+00	2.877426e+01	2.825450e-02	2.825450e-02
3.981072e+00	5.011872e+00	3.634504e+01	2.830143e-02	2.830143e-02
5.011872e+00	6.309573e+00	4.582707e+01	2.832348e-02	2.832348e-02
6.309573e+00	7.943282e+00	5.792920e+01	2.838144e-02	2.838144e-02
7.943282e+00	1.000000e+01	7.170108e+01	2.814157e-02	2.814157e-02
1.000000e+01	1.258925e+01	9.012494e+01	2.811956e-02	2.811956e-02
1.258925e+01	1.584893e+01	1.141690e+02	2.820718e-02	2.820718e-02
1.584893e+01	1.995262e+01	1.450622e+02	2.833758e-02	2.833758e-02
1.995262e+01	2.511886e+01	1.894852e+02	2.886511e-02	2.886511e-02
2.511886e+01	3.162278e+01	2.494267e+02	2.951596e-02	2.951596e-02
3.162278e+01	3.981072e+01	3.324100e+02	3.036845e-02	3.036845e-02
3.981072e+01	5.011872e+01	4.299286e+02	3.078108e-02	3.078108e-02
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	1.541187e-06	1.541187e-06	1.541187e-06
6.309573e-03	7.943282e-03	2.448416e-06	1.731292e-06	1.731292e-06
7.943282e-03	1.000000e-02	1.944846e-06	1.375214e-06	1.375214e-06
1.000000e-02	1.258925e-02	3.089698e-06	1.544849e-06	1.544849e-06
1.258925e-02	1.584893e-02	4.294900e-06	1.623320e-06	1.623320e-06
1.584893e-02	1.995262e-02	1.023469e-05	2.233393e-06	2.233393e-06
1.995262e-02	2.511886e-02	9.678219e-06	1.935644e-06	1.935644e-06
2.511886e-02	3.162278e-02	3.382575e-05	3.225159e-06	3.225159e-06
3.162278e-02	3.981072e-02	2.515895e-05	2.478985e-06	2.478985e-06
3.981072e-02	5.011872e-02	3.531238e-05	2.617528e-06	2.617528e-06
5.011872e-02	6.309573e-02	3.976263e-05	2.475513e-06	2.475513e-06
6.309573e-02	7.943282e-02	4.823380e-05	2.429984e-06	2.429984e-06
7.943282e-02	1.000000e-01	6.447165e-05	2.503871e-06	2.503871e-06
1.000000e-01	1.258925e-01	7.863281e-05	2.464506e-06	2.464506e-06
1.258925e-01	1.584893e-01	1.059613e-04	2.549771e-06	2.549771e-06
1.584893e-01	1.995262e-01	1.290058e-04	2.507451e-06	2.507451e-06
1.995262e-01	2.511886e-01	1.618198e-04	2.502900e-06	2.502900e-06
2.511886e-01	3.162278e-01	2.038463e-04	2.503680e-06	2.503680e-06
3.162278e-01	3.981072e-01	2.500263e-04	2.471272e-06	2.471272e-06
3.981072e-01	5.011872e-01	3.215367e-04	2.497716e-06	2.497716e-06
5.011872e-01	6.309573e-01	4.004775e-04	2.484373e-06	2.484373e-06
6.309573e-01	7.943282e-01	5.048635e-04	2.486077e-06	2.486077e-06
7.943282e-01	1.000000e+00	6.388819e-04	2.492516e-06	2.492516e-06
1.000000e+00	1.258925e+00	8.045882e-04	2.492957e-06	2.492957e-06
1.258925e+00	1.584893e+00	1.015351e-03	2.495949e-06	2.495949e-06
1.584893e+00	1.995262e+00	1.270520e-03	2.488390e-06	2.488390e-06
1.995262e+00	2.511886e+00	1.596356e-03	2.485951e-06	2.485951e-06
2.511886e+00	3.162278e+00	2.014130e-03	2.488692e-06	2.488692e-06
3.162278e+00	3.981072e+00	2.533309e-03	2.487550e-06	2.487550e-06
3.981072e+00	5.011872e+00	3.199847e-03	2.491681e-06	2.491681e-06
5.011872e+00	6.309573e+00	4.034652e-03	2.493622e-06	2.493622e-06
6.309573e+00	7.943282e+00	5.100133e-03	2.498725e-06	2.498725e-06
7.943282e+00	1.000000e+01	6.312620e-03	2.477607e-06	2.477607e-06
1.000000e+01	1.258925e+01	7.934672e-03	2.475669e-06	2.475669e-06
1.258925e+01	1.584893e+01	1.005153e-02	2.483383e-06	2.483383e-06
1.584893e+01	1.995262e+01	1.277139e-02	2.494864e-06	2.494864e-06
1.995262e+01	2.511886e+01	1.668243e-02	2.541309e-06	2.541309e-06
2.511886e+01	3.162278e+01	2.195973e-02	2.598609e-06	2.598609e-06
3.162278e+01	3.981072e+01	2.926564e-02	2.673663e-06	2.673663e-06
3.981072e+01	5.011872e+01	3.785126e-02	2.709992e-06	2.709992e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=orange!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999990368118005e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	5.116397e-06	5.116398e-06	5.116398e-06
6.309573e-03	7.943282e-03	1.493445e-05	1.076413e-05	1.076413e-05
7.943282e-03	1.000000e-02	9.309876e-06	6.584351e-06	6.584351e-06
1.000000e-02	1.258925e-02	2.336934e-05	1.169129e-05	1.169129e-05
1.258925e-02	1.584893e-02	2.791134e-05	1.075948e-05	1.075948e-05
1.584893e-02	1.995262e-02	6.018459e-05	1.359712e-05	1.359712e-05
1.995262e-02	2.511886e-02	4.911735e-05	1.112046e-05	1.112046e-05
2.511886e-02	3.162278e-02	2.034093e-04	2.000352e-05	2.000352e-05
3.162278e-02	3.981072e-02	1.477933e-04	1.536541e-05	1.536541e-05
3.981072e-02	5.011872e-02	2.026218e-04	1.572505e-05	1.572505e-05
5.011872e-02	6.309573e-02	2.258251e-04	1.478279e-05	1.478279e-05
6.309573e-02	7.943282e-02	2.827251e-04	1.492698e-05	1.492698e-05
7.943282e-02	1.000000e-01	3.715254e-04	1.513361e-05	1.513361e-05
1.000000e-01	1.258925e-01	4.575746e-04	1.503303e-05	1.503303e-05
1.258925e-01	1.584893e-01	6.170603e-04	1.563965e-05	1.563965e-05
1.584893e-01	1.995262e-01	7.603820e-04	1.551352e-05	1.551352e-05
1.995262e-01	2.511886e-01	9.487585e-04	1.536621e-05	1.536621e-05
2.511886e-01	3.162278e-01	1.181842e-03	1.525958e-05	1.525958e-05
3.162278e-01	3.981072e-01	1.454064e-03	1.510555e-05	1.510555e-05
3.981072e-01	5.011872e-01	1.874663e-03	1.530893e-05	1.530893e-05
5.011872e-01	6.309573e-01	2.336145e-03	1.521683e-05	1.521683e-05
6.309573e-01	7.943282e-01	2.950175e-03	1.524826e-05	1.524826e-05
7.943282e-01	1.000000e+00	3.746603e-03	1.533079e-05	1.533079e-05
1.000000e+00	1.258925e+00	4.710198e-03	1.530114e-05	1.530114e-05
1.258925e+00	1.584893e+00	5.946826e-03	1.532122e-05	1.532122e-05
1.584893e+00	1.995262e+00	7.440433e-03	1.527512e-05	1.527512e-05
1.995262e+00	2.511886e+00	9.346076e-03	1.525083e-05	1.525083e-05
2.511886e+00	3.162278e+00	1.180168e-02	1.527525e-05	1.527525e-05
3.162278e+00	3.981072e+00	1.482707e-02	1.524789e-05	1.524789e-05
3.981072e+00	5.011872e+00	1.869679e-02	1.524365e-05	1.524365e-05
5.011872e+00	6.309573e+00	2.352692e-02	1.521871e-05	1.521871e-05
6.309573e+00	7.943282e+00	2.962160e-02	1.518462e-05	1.518462e-05
7.943282e+00	1.000000e+01	3.640061e-02	1.494594e-05	1.494594e-05
1.000000e+01	1.258925e+01	4.523827e-02	1.476255e-05	1.476255e-05
1.258925e+01	1.584893e+01	5.627031e-02	1.453698e-05	1.453698e-05
1.584893e+01	1.995262e+01	6.940968e-02	1.417401e-05	1.417401e-05
1.995262e+01	2.511886e+01	8.617567e-02	1.371594e-05	1.371594e-05
2.511886e+01	3.162278e+01	1.041797e-01	1.286557e-05	1.286557e-05
3.162278e+01	3.981072e+01	1.184819e-01	1.127864e-05	1.127864e-05
3.981072e+01	5.011872e+01	1.230678e-01	9.021644e-06	9.021644e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ErrorBars=1
LineColor=orange
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-3.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ScaledBy=1.99999997213438219e-09
Title=$t_c = 10^{-3}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	3.087016e-03	3.087016e-03	3.087016e-03
6.309573e-03	7.943282e-03	4.306922e-03	3.085280e-03	3.085280e-03
7.943282e-03	1.000000e-02	3.208913e-03	2.275207e-03	2.275207e-03
1.000000e-02	1.258925e-02	1.502340e-02	7.783899e-03	7.783899e-03
1.258925e-02	1.584893e-02	1.369716e-02	5.421836e-03	5.421836e-03
1.584893e-02	1.995262e-02	3.063438e-02	7.430657e-03	7.430657e-03
1.995262e-02	2.511886e-02	2.543416e-02	5.805635e-03	5.805635e-03
2.511886e-02	3.162278e-02	1.014479e-01	1.064888e-02	1.064888e-02
3.162278e-02	3.981072e-02	7.953517e-02	8.806662e-03	8.806662e-03
3.981072e-02	5.011872e-02	1.023110e-01	8.271503e-03	8.271503e-03
5.011872e-02	6.309573e-02	1.082191e-01	7.374482e-03	7.374482e-03
6.309573e-02	7.943282e-02	1.397366e-01	7.708299e-03	7.708299e-03
7.943282e-02	1.000000e-01	1.858931e-01	7.936946e-03	7.936946e-03
1.000000e-01	1.258925e-01	2.252461e-01	7.701422e-03	7.701422e-03
1.258925e-01	1.584893e-01	3.133694e-01	8.352959e-03	8.352959e-03
1.584893e-01	1.995262e-01	3.799527e-01	8.063220e-03	8.063220e-03
1.995262e-01	2.511886e-01	4.771685e-01	8.081077e-03	8.081077e-03
2.511886e-01	3.162278e-01	5.851290e-01	7.883998e-03	7.883998e-03
3.162278e-01	3.981072e-01	7.303980e-01	7.901093e-03	7.901093e-03
3.981072e-01	5.011872e-01	9.364237e-01	7.994712e-03	7.994712e-03
5.011872e-01	6.309573e-01	1.173560e+00	7.964385e-03	7.964385e-03
6.309573e-01	7.943282e-01	1.475938e+00	7.963491e-03	7.963491e-03
7.943282e-01	1.000000e+00	1.873550e+00	8.012315e-03	8.012315e-03
1.000000e+00	1.258925e+00	2.356205e+00	7.997722e-03	7.997722e-03
1.258925e+00	1.584893e+00	2.971793e+00	7.998852e-03	7.998852e-03
1.584893e+00	1.995262e+00	3.725464e+00	7.989764e-03	7.989764e-03
1.995262e+00	2.511886e+00	4.677512e+00	7.972576e-03	7.972576e-03
2.511886e+00	3.162278e+00	5.905820e+00	7.985607e-03	7.985607e-03
3.162278e+00	3.981072e+00	7.420253e+00	7.971459e-03	7.971459e-03
3.981072e+00	5.011872e+00	9.358097e+00	7.970195e-03	7.970195e-03
5.011872e+00	6.309573e+00	1.177231e+01	7.955041e-03	7.955041e-03
6.309573e+00	7.943282e+00	1.482448e+01	7.938063e-03	7.938063e-03
7.943282e+00	1.000000e+01	1.866844e+01	8.010549e-03	8.010549e-03
1.000000e+01	1.258925e+01	2.350455e+01	8.016298e-03	8.016298e-03
1.258925e+01	1.584893e+01	2.961481e+01	7.991291e-03	7.991291e-03
1.584893e+01	1.995262e+01	3.736486e+01	7.979188e-03	7.979188e-03
1.995262e+01	2.511886e+01	4.736689e+01	7.878448e-03	7.878448e-03
2.511886e+01	3.162278e+01	6.096323e+01	7.872380e-03	7.872380e-03
3.162278e+01	3.981072e+01	8.439107e+01	8.375549e-03	8.375549e-03
3.981072e+01	5.011872e+01	1.090394e+02	8.360820e-03	8.360820e-03
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999894351093870e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	6.952499e-02	3.109255e-02	3.109255e-02
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	3.509392e-02	1.754696e-02	1.754696e-02
1.258925e-02	1.584893e-02	5.575207e-02	1.971133e-02	1.971133e-02
1.584893e-02	1.995262e-02	9.410665e-02	2.282422e-02	2.282422e-02
1.995262e-02	2.511886e-02	1.187231e-01	2.284826e-02	2.284826e-02
2.511886e-02	3.162278e-02	4.051621e-01	3.761835e-02	3.761835e-02
3.162278e-02	3.981072e-02	2.996368e-01	2.883256e-02	2.883256e-02
3.981072e-02	5.011872e-02	3.812568e-01	2.898642e-02	2.898642e-02
5.011872e-02	6.309573e-02	4.551396e-01	2.822656e-02	2.822656e-02
6.309573e-02	7.943282e-02	5.395143e-01	2.738969e-02	2.738969e-02
7.943282e-02	1.000000e-01	7.124117e-01	2.805117e-02	2.805117e-02
1.000000e-01	1.258925e-01	9.045461e-01	2.817094e-02	2.817094e-02
1.258925e-01	1.584893e-01	1.198670e+00	2.890249e-02	2.890249e-02
1.584893e-01	1.995262e-01	1.483564e+00	2.865753e-02	2.865753e-02
1.995262e-01	2.511886e-01	1.837130e+00	2.842207e-02	2.842207e-02
2.511886e-01	3.162278e-01	2.313266e+00	2.842485e-02	2.842485e-02
3.162278e-01	3.981072e-01	2.836561e+00	2.805316e-02	2.805316e-02
3.981072e-01	5.011872e-01	3.645741e+00	2.834514e-02	2.834514e-02
5.011872e-01	6.309573e-01	4.555248e+00	2.823850e-02	2.823850e-02
6.309573e-01	7.943282e-01	5.722885e+00	2.820935e-02	2.820935e-02
7.943282e-01	1.000000e+00	7.251023e+00	2.829993e-02	2.829993e-02
1.000000e+00	1.258925e+00	9.152496e+00	2.833712e-02	2.833712e-02
1.258925e+00	1.584893e+00	1.152353e+01	2.833860e-02	2.833860e-02
1.584893e+00	1.995262e+00	1.443413e+01	2.826708e-02	2.826708e-02
1.995262e+00	2.511886e+00	1.813143e+01	2.823591e-02	2.823591e-02
2.511886e+00	3.162278e+00	2.287820e+01	2.826809e-02	2.826809e-02
3.162278e+00	3.981072e+00	2.877459e+01	2.825467e-02	2.825467e-02
3.981072e+00	5.011872e+00	3.634567e+01	2.830168e-02	2.830168e-02
5.011872e+00	6.309573e+00	4.582708e+01	2.832349e-02	2.832349e-02
6.309573e+00	7.943282e+00	5.793671e+01	2.838328e-02	2.838328e-02
7.943282e+00	1.000000e+01	7.170084e+01	2.814153e-02	2.814153e-02
1.000000e+01	1.258925e+01	9.011899e+01	2.811863e-02	2.811863e-02
1.258925e+01	1.584893e+01	1.141676e+02	2.820700e-02	2.820700e-02
1.584893e+01	1.995262e+01	1.450632e+02	2.833768e-02	2.833768e-02
1.995262e+01	2.511886e+01	1.894859e+02	2.886517e-02	2.886517e-02
2.511886e+01	3.162278e+01	2.494279e+02	2.951603e-02	2.951603e-02
3.162278e+01	3.981072e+01	3.324088e+02	3.036840e-02	3.036840e-02
3.981072e+01	5.011872e+01	4.299288e+02	3.078109e-02	3.078109e-02
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	6.121041e-06	2.737413e-06	2.737413e-06
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	3.089698e-06	1.544849e-06	1.544849e-06
1.258925e-02	1.584893e-02	4.908457e-06	1.735402e-06	1.735402e-06
1.584893e-02	1.995262e-02	8.285226e-06	2.009463e-06	2.009463e-06
1.995262e-02	2.511886e-02	1.045248e-05	2.011580e-06	2.011580e-06
2.511886e-02	3.162278e-02	3.567080e-05	3.311950e-06	3.311950e-06
3.162278e-02	3.981072e-02	2.638026e-05	2.538442e-06	2.538442e-06
3.981072e-02	5.011872e-02	3.356616e-05	2.551988e-06	2.551988e-06
5.011872e-02	6.309573e-02	4.007086e-05	2.485089e-06	2.485089e-06
6.309573e-02	7.943282e-02	4.749928e-05	2.411411e-06	2.411411e-06
7.943282e-02	1.000000e-01	6.272129e-05	2.469648e-06	2.469648e-06
1.000000e-01	1.258925e-01	7.963696e-05	2.480192e-06	2.480192e-06
1.258925e-01	1.584893e-01	1.055318e-04	2.544598e-06	2.544598e-06
1.584893e-01	1.995262e-01	1.306142e-04	2.523033e-06	2.523033e-06
1.995262e-01	2.511886e-01	1.617424e-04	2.502301e-06	2.502301e-06
2.511886e-01	3.162278e-01	2.036618e-04	2.502547e-06	2.502547e-06
3.162278e-01	3.981072e-01	2.497331e-04	2.469823e-06	2.469823e-06
3.981072e-01	5.011872e-01	3.209740e-04	2.495530e-06	2.495530e-06
5.011872e-01	6.309573e-01	4.010477e-04	2.486141e-06	2.486141e-06
6.309573e-01	7.943282e-01	5.038474e-04	2.483574e-06	2.483574e-06
7.943282e-01	1.000000e+00	6.383860e-04	2.491548e-06	2.491548e-06
1.000000e+00	1.258925e+00	8.057932e-04	2.494823e-06	2.494823e-06
1.258925e+00	1.584893e+00	1.014541e-03	2.494953e-06	2.494953e-06
1.584893e+00	1.995262e+00	1.270793e-03	2.488657e-06	2.488657e-06
1.995262e+00	2.511886e+00	1.596306e-03	2.485912e-06	2.485912e-06
2.511886e+00	3.162278e+00	2.014216e-03	2.488745e-06	2.488745e-06
3.162278e+00	3.981072e+00	2.533338e-03	2.487564e-06	2.487564e-06
3.981072e+00	5.011872e+00	3.199903e-03	2.491703e-06	2.491703e-06
5.011872e+00	6.309573e+00	4.034654e-03	2.493623e-06	2.493623e-06
6.309573e+00	7.943282e+00	5.100795e-03	2.498887e-06	2.498887e-06
7.943282e+00	1.000000e+01	6.312596e-03	2.477603e-06	2.477603e-06
1.000000e+01	1.258925e+01	7.934151e-03	2.475587e-06	2.475587e-06
1.258925e+01	1.584893e+01	1.005141e-02	2.483367e-06	2.483367e-06
1.584893e+01	1.995262e+01	1.277148e-02	2.494873e-06	2.494873e-06
1.995262e+01	2.511886e+01	1.668249e-02	2.541313e-06	2.541313e-06
2.511886e+01	3.162278e+01	2.195983e-02	2.598615e-06	2.598615e-06
3.162278e+01	3.981072e+01	2.926553e-02	2.673658e-06	2.673658e-06
3.981072e+01	5.011872e+01	3.785129e-02	2.709993e-06	2.709993e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=lilac!30
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999990368118005e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	1.645238e-05	8.878947e-06	8.878947e-06
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	1.932766e-05	1.024574e-05	1.024574e-05
1.258925e-02	1.584893e-02	3.260105e-05	1.173712e-05	1.173712e-05
1.584893e-02	1.995262e-02	4.817250e-05	1.219912e-05	1.219912e-05
1.995262e-02	2.511886e-02	5.889270e-05	1.225246e-05	1.225246e-05
2.511886e-02	3.162278e-02	2.098647e-04	2.029546e-05	2.029546e-05
3.162278e-02	3.981072e-02	1.534958e-04	1.547818e-05	1.547818e-05
3.981072e-02	5.011872e-02	1.904292e-04	1.523886e-05	1.523886e-05
5.011872e-02	6.309573e-02	2.291927e-04	1.493790e-05	1.493790e-05
6.309573e-02	7.943282e-02	2.789799e-04	1.481307e-05	1.481307e-05
7.943282e-02	1.000000e-01	3.647064e-04	1.505626e-05	1.505626e-05
1.000000e-01	1.258925e-01	4.602364e-04	1.506091e-05	1.506091e-05
1.258925e-01	1.584893e-01	6.185187e-04	1.567150e-05	1.567150e-05
1.584893e-01	1.995262e-01	7.712057e-04	1.561615e-05	1.561615e-05
1.995262e-01	2.511886e-01	9.406795e-04	1.529833e-05	1.529833e-05
2.511886e-01	3.162278e-01	1.183932e-03	1.527978e-05	1.527978e-05
3.162278e-01	3.981072e-01	1.452084e-03	1.509618e-05	1.509618e-05
3.981072e-01	5.011872e-01	1.872870e-03	1.529817e-05	1.529817e-05
5.011872e-01	6.309573e-01	2.339722e-03	1.522749e-05	1.522749e-05
6.309573e-01	7.943282e-01	2.944689e-03	1.523540e-05	1.523540e-05
7.943282e-01	1.000000e+00	3.746326e-03	1.533005e-05	1.533005e-05
1.000000e+00	1.258925e+00	4.717439e-03	1.531231e-05	1.531231e-05
1.258925e+00	1.584893e+00	5.941580e-03	1.531530e-05	1.531530e-05
1.584893e+00	1.995262e+00	7.441895e-03	1.527576e-05	1.527576e-05
1.995262e+00	2.511886e+00	9.345824e-03	1.525125e-05	1.525125e-05
2.511886e+00	3.162278e+00	1.180090e-02	1.527441e-05	1.527441e-05
3.162278e+00	3.981072e+00	1.482839e-02	1.524855e-05	1.524855e-05
3.981072e+00	5.011872e+00	1.869684e-02	1.524370e-05	1.524370e-05
5.011872e+00	6.309573e+00	2.352594e-02	1.521839e-05	1.521839e-05
6.309573e+00	7.943282e+00	2.962436e-02	1.518528e-05	1.518528e-05
7.943282e+00	1.000000e+01	3.639852e-02	1.494554e-05	1.494554e-05
1.000000e+01	1.258925e+01	4.523754e-02	1.476244e-05	1.476244e-05
1.258925e+01	1.584893e+01	5.627058e-02	1.453702e-05	1.453702e-05
1.584893e+01	1.995262e+01	6.941041e-02	1.417408e-05	1.417408e-05
1.995262e+01	2.511886e+01	8.617523e-02	1.371590e-05	1.371590e-05
2.511886e+01	3.162278e+01	1.041797e-01	1.286557e-05	1.286557e-05
3.162278e+01	3.981072e+01	1.184820e-01	1.127865e-05	1.127865e-05
3.981072e+01	5.011872e+01	1.230678e-01	9.021645e-06	9.021645e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ErrorBars=1
LineColor=lilac
LineStyle=solid
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-2.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ScaledBy=1.99999997213438219e-09
Title=$t_c = 10^{-2}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e-03	6.309573e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e-03	7.943282e-03	1.329598e-02	6.071477e-03	6.071477e-03
7.943282e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.258925e-02	1.236500e-02	6.744203e-03	6.744203e-03
1.258925e-02	1.584893e-02	1.462913e-02	5.501350e-03	5.501350e-03
1.584893e-02	1.995262e-02	2.629200e-02	6.898268e-03	6.898268e-03
1.995262e-02	2.511886e-02	3.025111e-02	6.394475e-03	6.394475e-03
2.511886e-02	3.162278e-02	1.020165e-01	1.052513e-02	1.052513e-02
3.162278e-02	3.981072e-02	7.920400e-02	8.614532e-03	8.614532e-03
3.981072e-02	5.011872e-02	9.756965e-02	8.065021e-03	8.065021e-03
5.011872e-02	6.309573e-02	1.077240e-01	7.325368e-03	7.325368e-03
6.309573e-02	7.943282e-02	1.384201e-01	7.711348e-03	7.711348e-03
7.943282e-02	1.000000e-01	1.816363e-01	7.891062e-03	7.891062e-03
1.000000e-01	1.258925e-01	2.265556e-01	7.703218e-03	7.703218e-03
1.258925e-01	1.584893e-01	3.154356e-01	8.404345e-03	8.404345e-03
1.584893e-01	1.995262e-01	3.832660e-01	8.100571e-03	8.100571e-03
1.995262e-01	2.511886e-01	4.753126e-01	8.065658e-03	8.065658e-03
2.511886e-01	3.162278e-01	5.879400e-01	7.912576e-03	7.912576e-03
3.162278e-01	3.981072e-01	7.291477e-01	7.890859e-03	7.890859e-03
3.981072e-01	5.011872e-01	9.353756e-01	7.990450e-03	7.990450e-03
5.011872e-01	6.309573e-01	1.173249e+00	7.960720e-03	7.960720e-03
6.309573e-01	7.943282e-01	1.473687e+00	7.958613e-03	7.958613e-03
7.943282e-01	1.000000e+00	1.874305e+00	8.014996e-03	8.014996e-03
1.000000e+00	1.258925e+00	2.358189e+00	7.998681e-03	7.998681e-03
1.258925e+00	1.584893e+00	2.969563e+00	7.996310e-03	7.996310e-03
1.584893e+00	1.995262e+00	3.726200e+00	7.990626e-03	7.990626e-03
1.995262e+00	2.511886e+00	4.677820e+00	7.973210e-03	7.973210e-03
2.511886e+00	3.162278e+00	5.904951e+00	7.984958e-03	7.984958e-03
3.162278e+00	3.981072e+00	7.421542e+00	7.972230e-03	7.972230e-03
3.981072e+00	5.011872e+00	9.357264e+00	7.969669e-03	7.969669e-03
5.011872e+00	6.309573e+00	1.177261e+01	7.955224e-03	7.955224e-03
6.309573e+00	7.943282e+00	1.482570e+01	7.938301e-03	7.938301e-03
7.943282e+00	1.000000e+01	1.866773e+01	8.010388e-03	8.010388e-03
1.000000e+01	1.258925e+01	2.350343e+01	8.016108e-03	8.016108e-03
1.258925e+01	1.584893e+01	2.961519e+01	7.991382e-03	7.991382e-03
1.584893e+01	1.995262e+01	3.736527e+01	7.979229e-03	7.979229e-03
1.995262e+01	2.511886e+01	4.736691e+01	7.878458e-03	7.878458e-03
2.511886e+01	3.162278e+01	6.096307e+01	7.872342e-03	7.872342e-03
3.162278e+01	3.981072e+01	8.439097e+01	8.375552e-03	8.375552e-03
3.981072e+01	5.011872e+01	1.090395e+02	8.360826e-03	8.360826e-03
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__WeightNormalisation]
ScaledBy=1.99999929567383496e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	2.203796e-02	2.203797e-02	2.203797e-02
5.011872e-03	6.309573e-03	3.501073e-02	2.475634e-02	2.475634e-02
6.309573e-03	7.943282e-03	2.781001e-02	1.966466e-02	1.966466e-02
7.943282e-03	1.000000e-02	3.313541e-02	1.913075e-02	1.913075e-02
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	4.878307e-02	1.843827e-02	1.843827e-02
1.584893e-02	1.995262e-02	9.410667e-02	2.282422e-02	2.282422e-02
1.995262e-02	2.511886e-02	8.794303e-02	1.966466e-02	1.966466e-02
2.511886e-02	3.162278e-02	4.226260e-01	3.842055e-02	3.842055e-02
3.162278e-02	3.981072e-02	3.162832e-01	2.962264e-02	2.962264e-02
3.981072e-02	5.011872e-02	3.834607e-01	2.907008e-02	2.907008e-02
5.011872e-02	6.309573e-02	4.446365e-01	2.789898e-02	2.789898e-02
6.309573e-02	7.943282e-02	5.506385e-01	2.767062e-02	2.767062e-02
7.943282e-02	1.000000e-01	7.378153e-01	2.854694e-02	2.854694e-02
1.000000e-01	1.258925e-01	9.475362e-01	2.883261e-02	2.883261e-02
1.258925e-01	1.584893e-01	1.230030e+00	2.927814e-02	2.927814e-02
1.584893e-01	1.995262e-01	1.481350e+00	2.863615e-02	2.863615e-02
1.995262e-01	2.511886e-01	1.796676e+00	2.810740e-02	2.810740e-02
2.511886e-01	3.162278e-01	2.287070e+00	2.826345e-02	2.826345e-02
3.162278e-01	3.981072e-01	2.872351e+00	2.822958e-02	2.822958e-02
3.981072e-01	5.011872e-01	3.668000e+00	2.843155e-02	2.843155e-02
5.011872e-01	6.309573e-01	4.547896e+00	2.821571e-02	2.821571e-02
6.309573e-01	7.943282e-01	5.738041e+00	2.824668e-02	2.824668e-02
7.943282e-01	1.000000e+00	7.287363e+00	2.837075e-02	2.837075e-02
1.000000e+00	1.258925e+00	9.106174e+00	2.826533e-02	2.826533e-02
1.258925e+00	1.584893e+00	1.149510e+01	2.830362e-02	2.830362e-02
1.584893e+00	1.995262e+00	1.445058e+01	2.828318e-02	2.828318e-02
1.995262e+00	2.511886e+00	1.813781e+01	2.824088e-02	2.824088e-02
2.511886e+00	3.162278e+00	2.284839e+01	2.824966e-02	2.824966e-02
3.162278e+00	3.981072e+00	2.878722e+01	2.826087e-02	2.826087e-02
3.981072e+00	5.011872e+00	3.636735e+01	2.831011e-02	2.831011e-02
5.011872e+00	6.309573e+00	4.583689e+01	2.832652e-02	2.832652e-02
6.309573e+00	7.943282e+00	5.790526e+01	2.837558e-02	2.837558e-02
7.943282e+00	1.000000e+01	7.169228e+01	2.813985e-02	2.813985e-02
1.000000e+01	1.258925e+01	9.008860e+01	2.811389e-02	2.811389e-02
1.258925e+01	1.584893e+01	1.141650e+02	2.820669e-02	2.820669e-02
1.584893e+01	1.995262e+01	1.450963e+02	2.834091e-02	2.834091e-02
1.995262e+01	2.511886e+01	1.895158e+02	2.886746e-02	2.886746e-02
2.511886e+01	3.162278e+01	2.493429e+02	2.951100e-02	2.951100e-02
3.162278e+01	3.981072e+01	3.324031e+02	3.036815e-02	3.036815e-02
3.981072e+01	5.011872e+01	4.299714e+02	3.078262e-02	3.078262e-02
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__NTrials]
ScaledBy=2.00000000000000012e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	1.940241e-06	1.940241e-06	1.940241e-06
5.011872e-03	6.309573e-03	3.082374e-06	2.179568e-06	2.179568e-06
6.309573e-03	7.943282e-03	2.448416e-06	1.731292e-06	1.731292e-06
7.943282e-03	1.000000e-02	2.917269e-06	1.684286e-06	1.684286e-06
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	4.294900e-06	1.623320e-06	1.623320e-06
1.584893e-02	1.995262e-02	8.285226e-06	2.009463e-06	2.009463e-06
1.995262e-02	2.511886e-02	7.742575e-06	1.731292e-06	1.731292e-06
2.511886e-02	3.162278e-02	3.720833e-05	3.382575e-06	3.382575e-06
3.162278e-02	3.981072e-02	2.784583e-05	2.608001e-06	2.608001e-06
3.981072e-02	5.011872e-02	3.376019e-05	2.559353e-06	2.559353e-06
5.011872e-02	6.309573e-02	3.914615e-05	2.456248e-06	2.456248e-06
6.309573e-02	7.943282e-02	4.847865e-05	2.436144e-06	2.436144e-06
7.943282e-02	1.000000e-01	6.495786e-05	2.513295e-06	2.513295e-06
1.000000e-01	1.258925e-01	8.342184e-05	2.538446e-06	2.538446e-06
1.258925e-01	1.584893e-01	1.082928e-04	2.577670e-06	2.577670e-06
1.584893e-01	1.995262e-01	1.304192e-04	2.521149e-06	2.521149e-06
1.995262e-01	2.511886e-01	1.581808e-04	2.474598e-06	2.474598e-06
2.511886e-01	3.162278e-01	2.013555e-04	2.488337e-06	2.488337e-06
3.162278e-01	3.981072e-01	2.528841e-04	2.485355e-06	2.485355e-06
3.981072e-01	5.011872e-01	3.229336e-04	2.503136e-06	2.503136e-06
5.011872e-01	6.309573e-01	4.004004e-04	2.484133e-06	2.484133e-06
6.309573e-01	7.943282e-01	5.051818e-04	2.486861e-06	2.486861e-06
7.943282e-01	1.000000e+00	6.415853e-04	2.497784e-06	2.497784e-06
1.000000e+00	1.258925e+00	8.017148e-04	2.488502e-06	2.488502e-06
1.258925e+00	1.584893e+00	1.012038e-03	2.491873e-06	2.491873e-06
1.584893e+00	1.995262e+00	1.272240e-03	2.490074e-06	2.490074e-06
1.995262e+00	2.511886e+00	1.596867e-03	2.486349e-06	2.486349e-06
2.511886e+00	3.162278e+00	2.011590e-03	2.487122e-06	2.487122e-06
3.162278e+00	3.981072e+00	2.534449e-03	2.488109e-06	2.488109e-06
3.981072e+00	5.011872e+00	3.201810e-03	2.492445e-06	2.492445e-06
5.011872e+00	6.309573e+00	4.035517e-03	2.493890e-06	2.493890e-06
6.309573e+00	7.943282e+00	5.098025e-03	2.498208e-06	2.498208e-06
7.943282e+00	1.000000e+01	6.311847e-03	2.477456e-06	2.477456e-06
1.000000e+01	1.258925e+01	7.931474e-03	2.475170e-06	2.475170e-06
1.258925e+01	1.584893e+01	1.005118e-02	2.483339e-06	2.483339e-06
1.584893e+01	1.995262e+01	1.277439e-02	2.495157e-06	2.495157e-06
1.995262e+01	2.511886e+01	1.668512e-02	2.541513e-06	2.541513e-06
2.511886e+01	3.162278e+01	2.195235e-02	2.598171e-06	2.598171e-06
3.162278e+01	3.981072e+01	2.926504e-02	2.673636e-06	2.673636e-06
3.981072e+01	5.011872e+01	3.785502e-02	2.710126e-06	2.710126e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ErrorBars=1
LineColor=red!30
LineStyle=dashed
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT[EXTRA__MEWeight]
ScaledBy=1.99999995183993103e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	1.433986e-05	1.433986e-05	1.433986e-05
5.011872e-03	6.309573e-03	2.376963e-05	1.680767e-05	1.680767e-05
6.309573e-03	7.943282e-03	7.749091e-06	6.244890e-06	6.244890e-06
7.943282e-03	1.000000e-02	1.721444e-05	1.017178e-05	1.017178e-05
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	2.941590e-05	1.129764e-05	1.129764e-05
1.584893e-02	1.995262e-02	4.251388e-05	1.162920e-05	1.162920e-05
1.995262e-02	2.511886e-02	4.515317e-05	1.079641e-05	1.079641e-05
2.511886e-02	3.162278e-02	2.216491e-04	2.099573e-05	2.099573e-05
3.162278e-02	3.981072e-02	1.592176e-04	1.568406e-05	1.568406e-05
3.981072e-02	5.011872e-02	1.924294e-04	1.529345e-05	1.529345e-05
5.011872e-02	6.309573e-02	2.308957e-04	1.525685e-05	1.525685e-05
6.309573e-02	7.943282e-02	2.882650e-04	1.516662e-05	1.516662e-05
7.943282e-02	1.000000e-01	3.744420e-04	1.526416e-05	1.526416e-05
1.000000e-01	1.258925e-01	4.775132e-04	1.529173e-05	1.529173e-05
1.258925e-01	1.584893e-01	6.340665e-04	1.585023e-05	1.585023e-05
1.584893e-01	1.995262e-01	7.704405e-04	1.559997e-05	1.559997e-05
1.995262e-01	2.511886e-01	9.251932e-04	1.520207e-05	1.520207e-05
2.511886e-01	3.162278e-01	1.171135e-03	1.518628e-05	1.518628e-05
3.162278e-01	3.981072e-01	1.465267e-03	1.515693e-05	1.515693e-05
3.981072e-01	5.011872e-01	1.882408e-03	1.532867e-05	1.532867e-05
5.011872e-01	6.309573e-01	2.331075e-03	1.519573e-05	1.519573e-05
6.309573e-01	7.943282e-01	2.950292e-03	1.523943e-05	1.523943e-05
7.943282e-01	1.000000e+00	3.756328e-03	1.534029e-05	1.534029e-05
1.000000e+00	1.258925e+00	4.687709e-03	1.526664e-05	1.526664e-05
1.258925e+00	1.584893e+00	5.927186e-03	1.529694e-05	1.529694e-05
1.584893e+00	1.995262e+00	7.448825e-03	1.528127e-05	1.528127e-05
1.995262e+00	2.511886e+00	9.349018e-03	1.525512e-05	1.525512e-05
2.511886e+00	3.162278e+00	1.178513e-02	1.526264e-05	1.526264e-05
3.162278e+00	3.981072e+00	1.483197e-02	1.524916e-05	1.524916e-05
3.981072e+00	5.011872e+00	1.871348e-02	1.525311e-05	1.525311e-05
5.011872e+00	6.309573e+00	2.352330e-02	1.521708e-05	1.521708e-05
6.309573e+00	7.943282e+00	2.961054e-02	1.518259e-05	1.518259e-05
7.943282e+00	1.000000e+01	3.639778e-02	1.494544e-05	1.494544e-05
1.000000e+01	1.258925e+01	4.522120e-02	1.475949e-05	1.475949e-05
1.258925e+01	1.584893e+01	5.627832e-02	1.453880e-05	1.453880e-05
1.584893e+01	1.995262e+01	6.942766e-02	1.417575e-05	1.417575e-05
1.995262e+01	2.511886e+01	8.618632e-02	1.371673e-05	1.371673e-05
2.511886e+01	3.162278e+01	1.041449e-01	1.286333e-05	1.286333e-05
3.162278e+01	3.981072e+01	1.184771e-01	1.127835e-05	1.127835e-05
3.981072e+01	5.011872e+01	1.230795e-01	9.022046e-06	9.022046e-06
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ErrorBars=1
LineColor=grey!70!white
LineStyle=dotted
Path=//mt/home/lflower/setups/shower_IS/varyt0/91-css-linear-varyt0-1e-1.yoda.gz/MCATNLO_JETRATES_II/nu_kT
ScaledBy=1.99999999999999971e-09
Title=$t_c = 10^{-1}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e-03	1.258925e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-03	1.584893e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e-03	1.995262e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e-03	2.511886e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e-03	3.162278e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e-03	3.981072e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e-03	5.011872e-03	1.009773e-02	1.009773e-02	1.009773e-02
5.011872e-03	6.309573e-03	1.075481e-02	7.692512e-03	7.692512e-03
6.309573e-03	7.943282e-03	4.888746e-03	3.457855e-03	3.457855e-03
7.943282e-03	1.000000e-02	8.541015e-03	5.143594e-03	5.143594e-03
1.000000e-02	1.258925e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e-02	1.584893e-02	9.860658e-03	4.014374e-03	4.014374e-03
1.584893e-02	1.995262e-02	2.379766e-02	6.803393e-03	6.803393e-03
1.995262e-02	2.511886e-02	2.315622e-02	5.541255e-03	5.541255e-03
2.511886e-02	3.162278e-02	1.093751e-01	1.103729e-02	1.103729e-02
3.162278e-02	3.981072e-02	8.521425e-02	8.893707e-03	8.893707e-03
3.981072e-02	5.011872e-02	1.004951e-01	8.246784e-03	8.246784e-03
5.011872e-02	6.309573e-02	1.110029e-01	7.559358e-03	7.559358e-03
6.309573e-02	7.943282e-02	1.459138e-01	7.952806e-03	7.952806e-03
7.943282e-02	1.000000e-01	1.842699e-01	7.859550e-03	7.859550e-03
1.000000e-01	1.258925e-01	2.357110e-01	7.861774e-03	7.861774e-03
1.258925e-01	1.584893e-01	3.200857e-01	8.402065e-03	8.402065e-03
1.584893e-01	1.995262e-01	3.827901e-01	8.065473e-03	8.065473e-03
1.995262e-01	2.511886e-01	4.654410e-01	7.976912e-03	7.976912e-03
2.511886e-01	3.162278e-01	5.855109e-01	7.958557e-03	7.958557e-03
3.162278e-01	3.981072e-01	7.312350e-01	7.876682e-03	7.876682e-03
3.981072e-01	5.011872e-01	9.429985e-01	8.011307e-03	8.011307e-03
5.011872e-01	6.309573e-01	1.167048e+00	7.922852e-03	7.922852e-03
6.309573e-01	7.943282e-01	1.474914e+00	7.953035e-03	7.953035e-03
7.943282e-01	1.000000e+00	1.882744e+00	8.029232e-03	8.029232e-03
1.000000e+00	1.258925e+00	2.347075e+00	7.984997e-03	7.984997e-03
1.258925e+00	1.584893e+00	2.971745e+00	8.017002e-03	8.017002e-03
1.584893e+00	1.995262e+00	3.731325e+00	7.997326e-03	7.997326e-03
1.995262e+00	2.511886e+00	4.677235e+00	7.969563e-03	7.969563e-03
2.511886e+00	3.162278e+00	5.897230e+00	7.977407e-03	7.977407e-03
3.162278e+00	3.981072e+00	7.424433e+00	7.973752e-03	7.973752e-03
3.981072e+00	5.011872e+00	9.369949e+00	7.978596e-03	7.978596e-03
5.011872e+00	6.309573e+00	1.177248e+01	7.954731e-03	7.954731e-03
6.309573e+00	7.943282e+00	1.482249e+01	7.939118e-03	7.939118e-03
7.943282e+00	1.000000e+01	1.866458e+01	8.009905e-03	8.009905e-03
1.000000e+01	1.258925e+01	2.349467e+01	8.014356e-03	8.014356e-03
1.258925e+01	1.584893e+01	2.961420e+01	7.991160e-03	7.991160e-03
1.584893e+01	1.995262e+01	3.737334e+01	7.979716e-03	7.979716e-03
1.995262e+01	2.511886e+01	4.737267e+01	7.879007e-03	7.879007e-03
2.511886e+01	3.162278e+01	6.094215e+01	7.870923e-03	7.870923e-03
3.162278e+01	3.981072e+01	8.438871e+01	8.375688e-03	8.375688e-03
3.981072e+01	5.011872e+01	1.090494e+02	8.361224e-03	8.361224e-03
5.011872e+01	6.309573e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+01	7.943282e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.258925e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.258925e+02	1.584893e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.584893e+02	1.995262e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.995262e+02	2.511886e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.511886e+02	3.162278e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.162278e+02	3.981072e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.981072e+02	5.011872e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.011872e+02	6.309573e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.309573e+02	7.943282e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.943282e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


